Robust Time-Varying Control Barrier Functions with Sector-Bounded Nonlinearities

This paper presents a novel approach for ensuring safe operation of systems subject to input nonlinearities and time-varying safety constraints. We extend the time-varying barrier function framework to address time-varying safety constraints and explicitly account for control-dependent nonlinearities at the plant input. Guaranteed bounds on the input-output behavior of these nonlinearities are provided through pointwise-in-time quadratic constraints. The result is a class of robust time-varying control barrier functions that define a safety filter. This filter ensures robust safety for all admissible nonlinearities while minimally modifying the command generated by a baseline controller. We derive a second-order cone program (SOCP) to compute this safety filter online and provide novel feasibility conditions for ball-constrained inputs. The proposed approach is demonstrated on a spacecraft docking maneuver.

==> figures/ConstrSat.csv <==
0,0.3,-5,-0.1,-0.176326980708465,0.05,0.176326980708465,-0.05
1.29434693514921,0.301294346935149,-4.99870565306485,-0.102588693870298,-0.176326980708465,0.0487056530648508,0.176326980708465,-0.0512943469351492
2.58869387029842,0.302588693870298,-4.9974113061297,-0.105177387740597,-0.176326980708465,0.0474113061297016,0.176326980708465,-0.0525886938702984
3.88304080544763,0.303883040805448,-4.99611695919455,-0.107766081610895,-0.176326980708465,0.0461169591945524,0.176326980708465,-0.0538830408054476
5.17738774059684,0.305177387740597,-4.9948226122594,-0.110354775481194,-0.176326980708465,0.0448226122594032,0.176326980708465,-0.0551773877405968
6.47173467574605,0.306471734675746,-4.99352826532425,-0.112943469351492,-0.176326980708465,0.0435282653242539,0.176326980708465,-0.0564717346757461
7.76608161089527,0.307766081610895,-4.9922339183891,-0.115532163221791,-0.176326980708465,0.0422339183891047,0.176326980708465,-0.0577660816108953
9.06042854604448,0.309060428546044,-4.99093957145396,-0.118120857092089,-0.176326980708465,0.0409395714539555,0.176326980708465,-0.0590604285460445
10.3547754811937,0.310354775481194,-4.98964522451881,-0.120709550962387,-0.176326980708465,0.0396452245188063,0.176326980708465,-0.0603547754811937
11.6491224163429,0.311649122416343,-4.98835087758366,-0.123298244832686,-0.176326980708465,0.0383508775836571,0.176326980708465,-0.0616491224163429
12.9434693514921,0.312943469351492,-4.98705653064851,-0.125886938702984,-0.176326980708465,0.0370565306485079,0.176326980708465,-0.0629434693514921
14.2378162866413,0.314237816286641,-4.98576218371336,-0.128475632573283,-0.176326980708465,0.0357621837133587,0.176326980708465,-0.0642378162866413
15.5321632217905,0.315532163221791,-4.98446783677821,-0.131064326443581,-0.176326980708465,0.0344678367782095,0.176326980708465,-0.0655321632217905
16.8265101569397,0.31682651015694,-4.98317348984306,-0.133653020313879,-0.176326980708465,0.0331734898430603,0.176326980708465,-0.0668265101569397
18.120857092089,0.318120857092089,-4.98187914290791,-0.136241714184178,-0.176326980708465,0.0318791429079111,0.176326980708465,-0.068120857092089
19.4152040272382,0.319415204027238,-4.98058479597276,-0.138830408054476,-0.176326980708465,0.0305847959727618,0.176326980708465,-0.0694152040272382
20.7095509623874,0.320709550962387,-4.97929044903761,-0.141419101924775,-0.176326980708465,0.0292904490376126,0.176326980708465,-0.0707095509623874
22.0038978975366,0.322003897897537,-4.97799610210246,-0.144007795795073,-0.176326980708465,0.0279961021024634,0.176326980708465,-0.0720038978975366
23.2982448326858,0.323298244832686,-4.97670175516731,-0.146596489665372,-0.176326980708465,0.0267017551673142,0.176326980708465,-0.0732982448326858
24.592591767835,0.324592591767835,-4.97540740823217,-0.14918518353567,-0.176326980708465,0.025407408232165,0.176326980708465,-0.074592591767835
25.8869387029842,0.325886938702984,-4.97411306129702,-0.151773877405968,-0.176326980708465,0.0241130612970158,0.176326980708465,-0.0758869387029842
27.1812856381334,0.327181285638133,-4.97281871436187,-0.154362571276267,-0.176326980708465,0.0228187143618666,0.176326980708465,-0.0771812856381334
28.4756325732826,0.328475632573283,-4.97152436742672,-0.156951265146565,-0.176326980708465,0.0215243674267174,0.176326980708465,-0.0784756325732826
29.7699795084318,0.329769979508432,-4.97023002049157,-0.159539959016864,-0.176326980708465,0.0202300204915682,0.176326980708465,-0.0797699795084319
31.0643264435811,0.331064326443581,-4.96893567355642,-0.162128652887162,-0.176326980708465,0.0189356735564189,0.176326980708465,-0.0810643264435811
32.3586733787303,0.33235867337873,-4.96764132662127,-0.164717346757461,-0.176326980708465,0.0176413266212697,0.176326980708465,-0.0823586733787303
33.6530203138795,0.333653020313879,-4.96634697968612,-0.167306040627759,-0.176326980708465,0.0163469796861205,0.176326980708465,-0.0836530203138795
34.9473672490287,0.334947367249029,-4.96505263275097,-0.169894734498057,-0.176326980708465,0.0150526327509713,0.176326980708465,-0.0849473672490287
36.2417141841779,0.336241714184178,-4.96375828581582,-0.172483428368356,-0.176326980708465,0.0137582858158221,0.176326980708465,-0.0862417141841779
37.5360611193271,0.337536061119327,-4.96246393888067,-0.175072122238654,-0.176326980708465,0.0124639388806729,0.176326980708465,-0.0875360611193271
38.8304080544763,0.338830408054476,-4.96116959194552,-0.177660816108953,-0.176326980708465,0.0111695919455237,0.176326980708465,-0.0888304080544763
40.1247549896255,0.340124754989626,-4.95987524501037,-0.180249509979251,-0.176326980708465,0.00987524501037446,0.176326980708465,-0.0901247549896255
41.4191019247748,0.341419101924775,-4.95858089807523,-0.18283820384955,-0.176326980708465,0.00858089807522525,0.176326980708465,-0.0914191019247748
42.713448859924,0.342713448859924,-4.95728655114008,-0.185426897719848,-0.176326980708465,0.00728655114007604,0.176326980708465,-0.092713448859924
44.0077957950732,0.344007795795073,-4.95599220420493,-0.188015591590146,-0.176326980708465,0.00599220420492683,0.176326980708465,-0.0940077957950732
45.3021427302224,0.345302142730222,-4.95469785726978,-0.190604285460445,-0.176326980708465,0.00469785726977762,0.176326980708465,-0.0953021427302224
46.5964896653716,0.346596489665372,-4.95340351033463,-0.193192979330743,-0.176326980708465,0.00340351033462841,0.176326980708465,-0.0965964896653716
47.8908366005208,0.347890836600521,-4.95210916339948,-0.195781673201042,-0.176326980708465,0.0021091633994792,0.176326980708465,-0.0978908366005208
49.18518353567,0.34918518353567,-4.95081481646433,-0.19837036707134,-0.176326980708465,0.000814816464329987,0.176326980708465,-0.09918518353567
50.4795304708192,0.350479530470819,-4.94952046952918,-0.200959060941638,-0.176326980708465,-0.000479530470819223,0.176326980708465,-0.100479530470819
51.7738774059684,0.351773877405968,-4.94822612259403,-0.203547754811937,-0.176326980708465,-0.00177387740596843,0.176326980708465,-0.101773877405968
53.0682243411176,0.353068224341118,-4.94693177565888,-0.206136448682235,-0.176326980708465,-0.00306822434111765,0.176326980708465,-0.103068224341118
54.3625712762669,0.354362571276267,-4.94563742872373,-0.208725142552534,-0.176326980708465,-0.00436257127626685,0.176326980708465,-0.104362571276267
55.6569182114161,0.355656918211416,-4.94434308178858,-0.211313836422832,-0.176326980708465,-0.00565691821141607,0.176326980708465,-0.105656918211416
56.9512651465653,0.356951265146565,-4.94304873485344,-0.213902530293131,-0.176326980708465,-0.00695126514656528,0.176326980708465,-0.106951265146565
58.2456120817145,0.358245612081714,-4.94175438791829,-0.216491224163429,-0.176326980708465,-0.0082456120817145,0.176326980708465,-0.108245612081715
59.5399590168637,0.359539959016864,-4.94046004098314,-0.219079918033727,-0.176326980708465,-0.0095399590168637,0.176326980708465,-0.109539959016864
60.8343059520129,0.360834305952013,-4.93916569404799,-0.221668611904026,-0.176326980708465,-0.0108343059520129,0.176326980708465,-0.110834305952013
62.1286528871621,0.362128652887162,-4.93787134711284,-0.224257305774324,-0.176326980708465,-0.0121286528871621,0.176326980708465,-0.112128652887162
63.4229998223113,0.363422999822311,-4.93657700017769,-0.226845999644623,-0.176326980708465,-0.0134229998223113,0.176326980708465,-0.113422999822311
64.7173467574605,0.364717346757461,-4.93528265324254,-0.229434693514921,-0.176326980708465,-0.0147173467574605,0.176326980708465,-0.114717346757461
66.0116936926098,0.36601169369261,-4.93398830630739,-0.23202338738522,-0.176326980708465,-0.0160116936926098,0.176326980708465,-0.11601169369261
67.306040627759,0.367306040627759,-4.93269395937224,-0.234612081255518,-0.176326980708465,-0.017306040627759,0.176326980708465,-0.117306040627759
68.6003875629082,0.368600387562908,-4.93139961243709,-0.237200775125816,-0.176326980708465,-0.0186003875629082,0.176326980708465,-0.118600387562908
69.8947344980574,0.369894734498057,-4.93010526550194,-0.239789468996115,-0.176326980708465,-0.0198947344980574,0.176326980708465,-0.119894734498057
71.1890814332066,0.371189081433207,-4.92881091856679,-0.242378162866413,-0.176326980708465,-0.0211890814332066,0.176326980708465,-0.121189081433207
72.4834283683558,0.372483428368356,-4.92751657163164,-0.244966856736712,-0.176326980708465,-0.0224834283683558,0.176326980708465,-0.122483428368356
73.777775303505,0.373777775303505,-4.9262222246965,-0.24755555060701,-0.176326980708465,-0.023777775303505,0.176326980708465,-0.123777775303505
75.0721222386542,0.375072122238654,-4.92492787776135,-0.250144244477308,-0.176326980708465,-0.0250721222386542,0.176326980708465,-0.125072122238654
76.3664691738034,0.376366469173803,-4.9236335308262,-0.252732938347607,-0.176326980708465,-0.0263664691738034,0.176326980708465,-0.126366469173803
77.6608161089526,0.377660816108953,-4.92233918389105,-0.255321632217905,-0.176326980708465,-0.0276608161089526,0.176326980708465,-0.127660816108953
78.9551630441019,0.378955163044102,-4.9210448369559,-0.257910326088204,-0.176326980708465,-0.0289551630441019,0.176326980708465,-0.128955163044102
80.2495099792511,0.380249509979251,-4.91975049002075,-0.260499019958502,-0.176326980708465,-0.0302495099792511,0.176326980708465,-0.130249509979251
81.5438569144003,0.3815438569144,-4.9184561430856,-0.263087713828801,-0.176326980708465,-0.0315438569144003,0.176326980708465,-0.1315438569144
82.8382038495495,0.382838203849549,-4.91716179615045,-0.265676407699099,-0.176326980708465,-0.0328382038495495,0.176326980708465,-0.13283820384955
84.1325507846987,0.384132550784699,-4.9158674492153,-0.268265101569397,-0.176326980708465,-0.0341325507846987,0.176326980708465,-0.134132550784699
85.4268977198479,0.385426897719848,-4.91457310228015,-0.270853795439696,-0.176326980708465,-0.0354268977198479,0.176326980708465,-0.135426897719848
86.7212446549971,0.386721244654997,-4.913278755345,-0.273442489309994,-0.176326980708465,-0.0367212446549971,0.176326980708465,-0.136721244654997
88.0155915901464,0.388015591590146,-4.91198440840985,-0.276031183180293,-0.176326980708465,-0.0380155915901463,0.176326980708465,-0.138015591590146
89.3099385252956,0.389309938525296,-4.9106900614747,-0.278619877050591,-0.176326980708465,-0.0393099385252956,0.176326980708465,-0.139309938525296
90.6042854604448,0.390604285460445,-4.90939571453956,-0.28120857092089,-0.176326980708465,-0.0406042854604448,0.176326980708465,-0.140604285460445
91.898632395594,0.391898632395594,-4.90810136760441,-0.283797264791188,-0.176326980708465,-0.041898632395594,0.176326980708465,-0.141898632395594
93.1929793307432,0.393192979330743,-4.90680702066926,-0.286385958661486,-0.176326980708465,-0.0431929793307432,0.176326980708465,-0.143192979330743
94.4873262658924,0.394487326265892,-4.90551267373411,-0.288974652531785,-0.176326980708465,-0.0444873262658924,0.176326980708465,-0.144487326265892
95.7816732010416,0.395781673201042,-4.90421832679896,-0.291563346402083,-0.176326980708465,-0.0457816732010416,0.176326980708465,-0.145781673201042
97.0760201361908,0.397076020136191,-4.90292397986381,-0.294152040272382,-0.176326980708465,-0.0470760201361908,0.176326980708465,-0.147076020136191
98.37036707134,0.39837036707134,-4.90162963292866,-0.29674073414268,-0.176326980708465,-0.04837036707134,0.176326980708465,-0.14837036707134
99.6647140064892,0.399664714006489,-4.90033528599351,-0.299329428012979,-0.176326980708465,-0.0496647140064893,0.176326980708465,-0.149664714006489
100.959060941638,0.400959060941638,-4.89904093905836,-0.301918121883277,-0.176326980708465,-0.0509590609416384,0.176326980708465,-0.150959060941638
102.253407876788,0.402253407876788,-4.89774659212321,-0.304506815753575,-0.176326980708465,-0.0522534078767877,0.176326980708465,-0.152253407876788
103.547754811937,0.403547754811937,-4.89645224518806,-0.307095509623874,-0.176326980708465,-0.0535477548119369,0.176326980708465,-0.153547754811937
104.842101747086,0.404842101747086,-4.89515789825291,-0.309684203494172,-0.176326980708465,-0.0548421017470861,0.176326980708465,-0.154842101747086
106.136448682235,0.406136448682235,-4.89386355131776,-0.312272897364471,-0.176326980708465,-0.0561364486822353,0.176326980708465,-0.156136448682235
107.430795617385,0.407430795617384,-4.89256920438262,-0.314861591234769,-0.176326980708465,-0.0574307956173845,0.176326980708465,-0.157430795617384
108.725142552534,0.408725142552534,-4.89127485744747,-0.317450285105067,-0.176326980708465,-0.0587251425525337,0.176326980708465,-0.158725142552534
110.019489487683,0.410019489487683,-4.88998051051232,-0.320038978975366,-0.176326980708465,-0.0600194894876829,0.176326980708465,-0.160019489487683
111.313836422832,0.411313836422832,-4.88868616357717,-0.322627672845664,-0.176326980708465,-0.0613138364228321,0.176326980708465,-0.161313836422832
112.608183357981,0.412608183357981,-4.88739181664202,-0.325216366715963,-0.176326980708465,-0.0626081833579814,0.176326980708465,-0.162608183357981
113.902530293131,0.413902530293131,-4.88609746970687,-0.327805060586261,-0.176326980708465,-0.0639025302931306,0.176326980708465,-0.163902530293131
115.19687722828,0.41519687722828,-4.88480312277172,-0.33039375445656,-0.176326980708465,-0.0651968772282798,0.176326980708465,-0.16519687722828
116.491224163429,0.416491224163429,-4.88350877583657,-0.332982448326858,-0.176326980708465,-0.066491224163429,0.176326980708465,-0.166491224163429
117.785571098578,0.417785571098578,-4.88221442890142,-0.335571142197156,-0.176326980708465,-0.0677855710985782,0.176326980708465,-0.167785571098578
119.079918033727,0.419079918033727,-4.88092008196627,-0.338159836067455,-0.176326980708465,-0.0690799180337274,0.176326980708465,-0.169079918033727
120.374264968877,0.420374264968877,-4.87962573503112,-0.340748529937753,-0.176326980708465,-0.0703742649688766,0.176326980708465,-0.170374264968877
121.668611904026,0.421668611904026,-4.87833138809597,-0.343337223808052,-0.176326980708465,-0.0716686119040258,0.176326980708465,-0.171668611904026
122.962958839175,0.422962958839175,-4.87703704116082,-0.34592591767835,-0.176326980708465,-0.072962958839175,0.176326980708465,-0.172962958839175
124.257305774324,0.424257305774324,-4.87574269422568,-0.348514611548648,-0.176326980708465,-0.0742573057743243,0.176326980708465,-0.174257305774324
125.551652709473,0.425551652709473,-4.87444834729053,-0.351103305418947,-0.176326980708465,-0.0755516527094735,0.176326980708465,-0.175551652709473
126.845999644623,0.426845999644623,-4.87315400035538,-0.353691999289245,-0.176326980708465,-0.0768459996446227,0.176326980708465,-0.176845999644623
128.140346579772,0.428140346579772,-4.87185965342023,-0.356280693159544,-0.176326980708465,-0.0781403465797719,0.176326980708465,-0.178140346579772
129.434693514921,0.429434693514921,-4.87056530648508,-0.358869387029842,-0.176326980708465,-0.0794346935149211,0.176326980708465,-0.179434693514921
130.72904045007,0.43072904045007,-4.86927095954993,-0.361458080900141,-0.176326980708465,-0.0807290404500703,0.176326980708465,-0.18072904045007
132.02338738522,0.43202338738522,-4.86797661261478,-0.364046774770439,-0.176326980708465,-0.0820233873852195,0.176326980708465,-0.18202338738522
133.317734320369,0.433317734320369,-4.86668226567963,-0.366635468640737,-0.176326980708465,-0.0833177343203687,0.176326980708465,-0.183317734320369
134.612081255518,0.434612081255518,-4.86538791874448,-0.369224162511036,-0.176326980708465,-0.0846120812555179,0.176326980708465,-0.184612081255518
135.906428190667,0.435906428190667,-4.86409357180933,-0.371812856381334,-0.176326980708465,-0.0859064281906672,0.176326980708465,-0.185906428190667
137.200775125816,0.437200775125816,-4.86279922487418,-0.374401550251633,-0.176326980708465,-0.0872007751258164,0.176326980708465,-0.187200775125816
138.495122060966,0.438495122060966,-4.86150487793903,-0.376990244121931,-0.176326980708465,-0.0884951220609656,0.176326980708465,-0.188495122060966
139.789468996115,0.439789468996115,-4.86021053100388,-0.37957893799223,-0.176326980708465,-0.0897894689961148,0.176326980708465,-0.189789468996115
141.083815931264,0.441083815931264,-4.85891618406874,-0.382167631862528,-0.176326980708465,-0.091083815931264,0.176326980708465,-0.191083815931264
142.378162866413,0.442378162866413,-4.85762183713359,-0.384756325732826,-0.176326980708465,-0.0923781628664132,0.176326980708465,-0.192378162866413
143.672509801562,0.443672509801562,-4.85632749019844,-0.387345019603125,-0.176326980708465,-0.0936725098015624,0.176326980708465,-0.193672509801562
144.966856736712,0.444966856736712,-4.85503314326329,-0.389933713473423,-0.176326980708465,-0.0949668567367116,0.176326980708465,-0.194966856736712
146.261203671861,0.446261203671861,-4.85373879632814,-0.392522407343722,-0.176326980708465,-0.0962612036718608,0.176326980708465,-0.196261203671861
147.55555060701,0.44755555060701,-4.85244444939299,-0.39511110121402,-0.176326980708465,-0.0975555506070101,0.176326980708465,-0.19755555060701
148.849897542159,0.448849897542159,-4.85115010245784,-0.397699795084319,-0.176326980708465,-0.0988498975421593,0.176326980708465,-0.198849897542159
150.144244477308,0.450144244477308,-4.84985575552269,-0.400288488954617,-0.176326980708465,-0.100144244477308,0.176326980708465,-0.200144244477308
151.438591412458,0.451438591412458,-4.84856140858754,-0.402877182824915,-0.176326980708465,-0.101438591412458,0.176326980708465,-0.201438591412458
152.732938347607,0.452732938347607,-4.84726706165239,-0.405465876695214,-0.176326980708465,-0.102732938347607,0.176326980708465,-0.202732938347607
154.027285282756,0.454027285282756,-4.84597271471724,-0.408054570565512,-0.176326980708465,-0.104027285282756,0.176326980708465,-0.204027285282756
155.321632217905,0.455321632217905,-4.84467836778209,-0.410643264435811,-0.176326980708465,-0.105321632217905,0.176326980708465,-0.205321632217905
156.615979153055,0.456615979153055,-4.84338402084695,-0.413231958306109,-0.176326980708465,-0.106615979153055,0.176326980708465,-0.206615979153055
157.910326088204,0.457910326088204,-4.8420896739118,-0.415820652176408,-0.176326980708465,-0.107910326088204,0.176326980708465,-0.207910326088204
159.204673023353,0.459204673023353,-4.84079532697665,-0.418409346046706,-0.176326980708465,-0.109204673023353,0.176326980708465,-0.209204673023353
160.499019958502,0.460499019958502,-4.8395009800415,-0.420998039917004,-0.176326980708465,-0.110499019958502,0.176326980708465,-0.210499019958502
161.793366893651,0.461793366893651,-4.83820663310635,-0.423586733787303,-0.176326980708465,-0.111793366893651,0.176326980708465,-0.211793366893651
163.087713828801,0.463087713828801,-4.8369122861712,-0.426175427657601,-0.176326980708465,-0.113087713828801,0.176326980708465,-0.213087713828801
164.38206076395,0.46438206076395,-4.83561793923605,-0.4287641215279,-0.176326980708465,-0.11438206076395,0.176326980708465,-0.21438206076395
165.676407699099,0.465676407699099,-4.8343235923009,-0.431352815398198,-0.176326980708465,-0.115676407699099,0.176326980708465,-0.215676407699099
166.970754634248,0.466970754634248,-4.83302924536575,-0.433941509268496,-0.176326980708465,-0.116970754634248,0.176326980708465,-0.216970754634248
168.265101569397,0.468265101569397,-4.8317348984306,-0.436530203138795,-0.176326980708465,-0.118265101569397,0.176326980708465,-0.218265101569397
169.559448504547,0.469559448504547,-4.83044055149545,-0.439118897009093,-0.176326980708465,-0.119559448504547,0.176326980708465,-0.219559448504547
170.853795439696,0.470853795439696,-4.8291462045603,-0.441707590879392,-0.176326980708465,-0.120853795439696,0.176326980708465,-0.220853795439696
172.148142374845,0.472148142374845,-4.82785185762515,-0.44429628474969,-0.176326980708465,-0.122148142374845,0.176326980708465,-0.222148142374845
173.442489309994,0.473442489309994,-4.82655751069001,-0.446884978619989,-0.176326980708465,-0.123442489309994,0.176326980708465,-0.223442489309994
174.736836245143,0.474736836245144,-4.82526316375486,-0.449473672490287,-0.176326980708465,-0.124736836245143,0.176326980708465,-0.224736836245144
176.031183180293,0.476031183180293,-4.82396881681971,-0.452062366360585,-0.176326980708465,-0.126031183180293,0.176326980708465,-0.226031183180293
177.325530115442,0.477325530115442,-4.82267446988456,-0.454651060230884,-0.176326980708465,-0.127325530115442,0.176326980708465,-0.227325530115442
178.619877050591,0.478619877050591,-4.82138012294941,-0.457239754101182,-0.176326980708465,-0.128619877050591,0.176326980708465,-0.228619877050591
179.91422398574,0.47991422398574,-4.82008577601426,-0.459828447971481,-0.176326980708465,-0.12991422398574,0.176326980708465,-0.22991422398574
181.20857092089,0.48120857092089,-4.81879142907911,-0.462417141841779,-0.176326980708465,-0.13120857092089,0.176326980708465,-0.23120857092089
182.502917856039,0.482502917856039,-4.81749708214396,-0.465005835712077,-0.176326980708465,-0.132502917856039,0.176326980708465,-0.232502917856039
183.797264791188,0.483797264791188,-4.81620273520881,-0.467594529582376,-0.176326980708465,-0.133797264791188,0.176326980708465,-0.233797264791188
185.091611726337,0.485091611726337,-4.81490838827366,-0.470183223452674,-0.176326980708465,-0.135091611726337,0.176326980708465,-0.235091611726337
186.385958661486,0.486385958661486,-4.81361404133851,-0.472771917322973,-0.176326980708465,-0.136385958661486,0.176326980708465,-0.236385958661486
187.680305596636,0.487680305596636,-4.81231969440336,-0.475360611193271,-0.176326980708465,-0.137680305596636,0.176326980708465,-0.237680305596636
188.974652531785,0.488974652531785,-4.81102534746821,-0.47794930506357,-0.176326980708465,-0.138974652531785,0.176326980708465,-0.238974652531785
190.268999466934,0.490268999466934,-4.80973100053307,-0.480537998933868,-0.176326980708465,-0.140268999466934,0.176326980708465,-0.240268999466934
191.563346402083,0.491563346402083,-4.80843665359792,-0.483126692804166,-0.176326980708465,-0.141563346402083,0.176326980708465,-0.241563346402083
192.857693337232,0.492857693337232,-4.80714230666277,-0.485715386674465,-0.176326980708465,-0.142857693337232,0.176326980708465,-0.242857693337232
194.152040272382,0.494152040272382,-4.80584795972762,-0.488304080544763,-0.176326980708465,-0.144152040272382,0.176326980708465,-0.244152040272382
195.446387207531,0.495446387207531,-4.80455361279247,-0.490892774415062,-0.176326980708465,-0.145446387207531,0.176326980708465,-0.245446387207531
196.74073414268,0.49674073414268,-4.80325926585732,-0.49348146828536,-0.176326980708465,-0.14674073414268,0.176326980708465,-0.24674073414268
198.035081077829,0.498035081077829,-4.80196491892217,-0.496070162155659,-0.176326980708465,-0.148035081077829,0.176326980708465,-0.248035081077829
199.329428012978,0.499329428012979,-4.80067057198702,-0.498658856025957,-0.176326980708465,-0.149329428012978,0.176326980708465,-0.249329428012979
200.623774948128,0.500623774948128,-4.79937622505187,-0.501247549896255,-0.176326980708465,-0.150623774948128,0.176326980708465,-0.250623774948128
201.918121883277,0.501918121883277,-4.79808187811672,-0.503836243766554,-0.176326980708465,-0.151918121883277,0.176326980708465,-0.251918121883277
203.212468818426,0.503212468818426,-4.79678753118157,-0.506424937636852,-0.176326980708465,-0.153212468818426,0.176326980708465,-0.253212468818426
204.506815753575,0.504506815753575,-4.79549318424642,-0.509013631507151,-0.176326980708465,-0.154506815753575,0.176326980708465,-0.254506815753575
205.801162688725,0.505801162688725,-4.79419883731128,-0.511602325377449,-0.176326980708465,-0.155801162688725,0.176326980708465,-0.255801162688725
207.095509623874,0.507095509623874,-4.79290449037613,-0.514191019247747,-0.176326980708465,-0.157095509623874,0.176326980708465,-0.257095509623874
208.389856559023,0.508389856559023,-4.79161014344098,-0.516779713118046,-0.176326980708465,-0.158389856559023,0.176326980708465,-0.258389856559023
209.684203494172,0.509684203494172,-4.79031579650583,-0.519368406988344,-0.176326980708465,-0.159684203494172,0.176326980708465,-0.259684203494172
210.978550429321,0.510978550429321,-4.78902144957068,-0.521957100858643,-0.176326980708465,-0.160978550429321,0.176326980708465,-0.260978550429321
212.272897364471,0.512272897364471,-4.78772710263553,-0.524545794728941,-0.176326980708465,-0.162272897364471,0.176326980708465,-0.262272897364471
213.56724429962,0.51356724429962,-4.78643275570038,-0.52713448859924,-0.176326980708465,-0.16356724429962,0.176326980708465,-0.26356724429962
214.861591234769,0.514861591234769,-4.78513840876523,-0.529723182469538,-0.176326980708465,-0.164861591234769,0.176326980708465,-0.264861591234769
216.155938169918,0.516155938169918,-4.78384406183008,-0.532311876339836,-0.176326980708465,-0.166155938169918,0.176326980708465,-0.266155938169918
217.450285105067,0.517450285105067,-4.78254971489493,-0.534900570210135,-0.176326980708465,-0.167450285105067,0.176326980708465,-0.267450285105067
218.744632040217,0.518744632040217,-4.78125536795978,-0.537489264080433,-0.176326980708465,-0.168744632040217,0.176326980708465,-0.268744632040217
220.038978975366,0.520038978975366,-4.77996102102463,-0.540077957950732,-0.176326980708465,-0.170038978975366,0.176326980708465,-0.270038978975366
221.333325910515,0.521333325910515,-4.77866667408948,-0.54266665182103,-0.176326980708465,-0.171333325910515,0.176326980708465,-0.271333325910515
222.627672845664,0.522627672845664,-4.77737232715434,-0.545255345691329,-0.176326980708465,-0.172627672845664,0.176326980708465,-0.272627672845664
223.922019780813,0.523922019780813,-4.77607798021919,-0.547844039561627,-0.176326980708465,-0.173922019780814,0.176326980708465,-0.273922019780813
225.216366715963,0.525216366715963,-4.77478363328404,-0.550432733431925,-0.176326980708465,-0.175216366715963,0.176326980708465,-0.275216366715963
226.510713651112,0.526510713651112,-4.77348928634889,-0.553021427302224,-0.176326980708465,-0.176510713651112,0.176326980708465,-0.276510713651112
227.805060586261,0.527805060586261,-4.77219493941374,-0.555610121172522,-0.176326980708465,-0.177805060586261,0.176326980708465,-0.277805060586261
229.09940752141,0.52909940752141,-4.77090059247859,-0.558198815042821,-0.176326980708465,-0.17909940752141,0.176326980708465,-0.27909940752141
230.39375445656,0.53039375445656,-4.76960624554344,-0.560787508913119,-0.176326980708465,-0.18039375445656,0.176326980708465,-0.28039375445656
231.688101391709,0.531688101391709,-4.76831189860829,-0.563376202783418,-0.176326980708465,-0.181688101391709,0.176326980708465,-0.281688101391709
232.982448326858,0.532982448326858,-4.76701755167314,-0.565964896653716,-0.176326980708465,-0.182982448326858,0.176326980708465,-0.282982448326858
234.276795262007,0.534276795262007,-4.76572320473799,-0.568553590524014,-0.176326980708465,-0.184276795262007,0.176326980708465,-0.284276795262007
235.571142197156,0.535571142197156,-4.76442885780284,-0.571142284394313,-0.176326980708465,-0.185571142197156,0.176326980708465,-0.285571142197156
236.865489132306,0.536865489132306,-4.76313451086769,-0.573730978264611,-0.176326980708465,-0.186865489132306,0.176326980708465,-0.286865489132306
238.159836067455,0.538159836067455,-4.76184016393255,-0.57631967213491,-0.176326980708465,-0.188159836067455,0.176326980708465,-0.288159836067455
239.454183002604,0.539454183002604,-4.7605458169974,-0.578908366005208,-0.176326980708465,-0.189454183002604,0.176326980708465,-0.289454183002604
240.748529937753,0.540748529937753,-4.75925147006225,-0.581497059875506,-0.176326980708465,-0.190748529937753,0.176326980708465,-0.290748529937753
242.042876872902,0.542042876872902,-4.7579571231271,-0.584085753745805,-0.176326980708465,-0.192042876872902,0.176326980708465,-0.292042876872902
243.337223808052,0.543337223808052,-4.75666277619195,-0.586674447616103,-0.176326980708465,-0.193337223808052,0.176326980708465,-0.293337223808052
244.631570743201,0.544631570743201,-4.7553684292568,-0.589263141486402,-0.176326980708465,-0.194631570743201,0.176326980708465,-0.294631570743201
245.92591767835,0.54592591767835,-4.75407408232165,-0.5918518353567,-0.176326980708465,-0.19592591767835,0.176326980708465,-0.29592591767835
247.220264613499,0.547220264613499,-4.7527797353865,-0.594440529226999,-0.176326980708465,-0.197220264613499,0.176326980708465,-0.297220264613499
248.514611548649,0.548514611548649,-4.75148538845135,-0.597029223097297,-0.176326980708465,-0.198514611548649,0.176326980708465,-0.298514611548649
249.808958483798,0.549808958483798,-4.7501910415162,-0.599617916967595,-0.176326980708465,-0.199808958483798,0.176326980708465,-0.299808958483798
251.103305418947,0.551103305418947,-4.74889669458105,-0.602206610837894,-0.176326980708465,-0.201103305418947,0.176326980708465,-0.301103305418947
252.397652354096,0.552397652354096,-4.7476023476459,-0.604795304708192,-0.176326980708465,-0.202397652354096,0.176326980708465,-0.302397652354096
253.691999289245,0.553691999289245,-4.74630800071075,-0.607383998578491,-0.176326980708465,-0.203691999289245,0.176326980708465,-0.303691999289245
254.986346224395,0.554986346224395,-4.74501365377561,-0.609972692448789,-0.176326980708465,-0.204986346224395,0.176326980708465,-0.304986346224395
256.280693159544,0.556280693159544,-4.74371930684046,-0.612561386319088,-0.176326980708465,-0.206280693159544,0.176326980708465,-0.306280693159544
257.575040094693,0.557575040094693,-4.74242495990531,-0.615150080189386,-0.176326980708465,-0.207575040094693,0.176326980708465,-0.307575040094693
258.869387029842,0.558869387029842,-4.74113061297016,-0.617738774059684,-0.176326980708465,-0.208869387029842,0.176326980708465,-0.308869387029842
260.163733964991,0.560163733964991,-4.73983626603501,-0.620327467929983,-0.176326980708465,-0.210163733964991,0.176326980708465,-0.310163733964991
261.458080900141,0.561458080900141,-4.73854191909986,-0.622916161800281,-0.176326980708465,-0.211458080900141,0.176326980708465,-0.311458080900141
262.75242783529,0.56275242783529,-4.73724757216471,-0.62550485567058,-0.176326980708465,-0.21275242783529,0.176326980708465,-0.31275242783529
264.046774770439,0.564046774770439,-4.73595322522956,-0.628093549540878,-0.176326980708465,-0.214046774770439,0.176326980708465,-0.314046774770439
265.341121705588,0.565341121705588,-4.73465887829441,-0.630682243411177,-0.176326980708465,-0.215341121705588,0.176326980708465,-0.315341121705588
266.635468640737,0.566635468640737,-4.73336453135926,-0.633270937281475,-0.176326980708465,-0.216635468640737,0.176326980708465,-0.316635468640737
267.929815575887,0.567929815575887,-4.73207018442411,-0.635859631151773,-0.176326980708465,-0.217929815575887,0.176326980708465,-0.317929815575887
269.224162511036,0.569224162511036,-4.73077583748896,-0.638448325022072,-0.176326980708465,-0.219224162511036,0.176326980708465,-0.319224162511036
270.518509446185,0.570518509446185,-4.72948149055382,-0.64103701889237,-0.176326980708465,-0.220518509446185,0.176326980708465,-0.320518509446185
271.812856381334,0.571812856381334,-4.72818714361867,-0.643625712762669,-0.176326980708465,-0.221812856381334,0.176326980708465,-0.321812856381334
273.107203316484,0.573107203316484,-4.72689279668352,-0.646214406632967,-0.176326980708465,-0.223107203316484,0.176326980708465,-0.323107203316484
274.401550251633,0.574401550251633,-4.72559844974837,-0.648803100503265,-0.176326980708465,-0.224401550251633,0.176326980708465,-0.324401550251633
275.695897186782,0.575695897186782,-4.72430410281322,-0.651391794373564,-0.176326980708465,-0.225695897186782,0.176326980708465,-0.325695897186782
276.990244121931,0.576990244121931,-4.72300975587807,-0.653980488243862,-0.176326980708465,-0.226990244121931,0.176326980708465,-0.326990244121931
278.28459105708,0.57828459105708,-4.72171540894292,-0.656569182114161,-0.176326980708465,-0.22828459105708,0.176326980708465,-0.32828459105708
279.57893799223,0.57957893799223,-4.72042106200777,-0.659157875984459,-0.176326980708465,-0.22957893799223,0.176326980708465,-0.32957893799223
280.873284927379,0.580873284927379,-4.71912671507262,-0.661746569854757,-0.176326980708465,-0.230873284927379,0.176326980708465,-0.330873284927379
282.167631862528,0.582167631862528,-4.71783236813747,-0.664335263725056,-0.176326980708465,-0.232167631862528,0.176326980708465,-0.332167631862528
283.461978797677,0.583461978797677,-4.71653802120232,-0.666923957595354,-0.176326980708465,-0.233461978797677,0.176326980708465,-0.333461978797677
284.756325732826,0.584756325732826,-4.71524367426717,-0.669512651465653,-0.176326980708465,-0.234756325732826,0.176326980708465,-0.334756325732826
286.050672667976,0.586050672667976,-4.71394932733202,-0.672101345335951,-0.176326980708465,-0.236050672667976,0.176326980708465,-0.336050672667976
287.345019603125,0.587345019603125,-4.71265498039688,-0.67469003920625,-0.176326980708465,-0.237345019603125,0.176326980708465,-0.337345019603125
288.639366538274,0.588639366538274,-4.71136063346173,-0.677278733076548,-0.176326980708465,-0.238639366538274,0.176326980708465,-0.338639366538274
289.933713473423,0.589933713473423,-4.71006628652658,-0.679867426946847,-0.176326980708465,-0.239933713473423,0.176326980708465,-0.339933713473423
291.228060408572,0.591228060408572,-4.70877193959143,-0.682456120817145,-0.176326980708465,-0.241228060408572,0.176326980708465,-0.341228060408572
292.522407343722,0.592522407343722,-4.70747759265628,-0.685044814687443,-0.176326980708465,-0.242522407343722,0.176326980708465,-0.342522407343722
293.816754278871,0.593816754278871,-4.70618324572113,-0.687633508557742,-0.176326980708465,-0.243816754278871,0.176326980708465,-0.343816754278871
295.11110121402,0.59511110121402,-4.70488889878598,-0.69022220242804,-0.176326980708465,-0.24511110121402,0.176326980708465,-0.34511110121402
296.405448149169,0.596405448149169,-4.70359455185083,-0.692810896298339,-0.176326980708465,-0.246405448149169,0.176326980708465,-0.346405448149169
297.699795084319,0.597699795084319,-4.70230020491568,-0.695399590168637,-0.176326980708465,-0.247699795084319,0.176326980708465,-0.347699795084319
298.994142019468,0.598994142019468,-4.70100585798053,-0.697988284038935,-0.176326980708465,-0.248994142019468,0.176326980708465,-0.348994142019468
300.288488954617,0.600288488954617,-4.69971151104538,-0.700576977909234,-0.176326980708465,-0.250288488954617,0.176326980708465,-0.350288488954617
301.582835889766,0.601582835889766,-4.69841716411023,-0.703165671779532,-0.176326980708465,-0.251582835889766,0.176326980708465,-0.351582835889766
302.877182824915,0.602877182824915,-4.69712281717508,-0.705754365649831,-0.176326980708465,-0.252877182824915,0.176326980708465,-0.352877182824915
304.171529760065,0.604171529760064,-4.69582847023994,-0.708343059520129,-0.176326980708465,-0.254171529760065,0.176326980708465,-0.354171529760065
305.465876695214,0.605465876695214,-4.69453412330479,-0.710931753390427,-0.176326980708465,-0.255465876695214,0.176326980708465,-0.355465876695214
306.760223630363,0.606760223630363,-4.69323977636964,-0.713520447260726,-0.176326980708465,-0.256760223630363,0.176326980708465,-0.356760223630363
308.054570565512,0.608054570565512,-4.69194542943449,-0.716109141131024,-0.176326980708465,-0.258054570565512,0.176326980708465,-0.358054570565512
309.348917500661,0.609348917500661,-4.69065108249934,-0.718697835001323,-0.176326980708465,-0.259348917500661,0.176326980708465,-0.359348917500661
310.643264435811,0.610643264435811,-4.68935673556419,-0.721286528871621,-0.176326980708465,-0.260643264435811,0.176326980708465,-0.360643264435811
311.93761137096,0.61193761137096,-4.68806238862904,-0.72387522274192,-0.176326980708465,-0.26193761137096,0.176326980708465,-0.36193761137096
313.231958306109,0.613231958306109,-4.68676804169389,-0.726463916612218,-0.176326980708465,-0.263231958306109,0.176326980708465,-0.363231958306109
314.526305241258,0.614526305241258,-4.68547369475874,-0.729052610482517,-0.176326980708465,-0.264526305241258,0.176326980708465,-0.364526305241258
315.820652176407,0.615820652176407,-4.68417934782359,-0.731641304352815,-0.176326980708465,-0.265820652176407,0.176326980708465,-0.365820652176407
317.114999111557,0.617114999111557,-4.68288500088844,-0.734229998223113,-0.176326980708465,-0.267114999111557,0.176326980708465,-0.367114999111557
318.409346046706,0.618409346046706,-4.68159065395329,-0.736818692093412,-0.176326980708465,-0.268409346046706,0.176326980708465,-0.368409346046706
319.703692981855,0.619703692981855,-4.68029630701814,-0.73940738596371,-0.176326980708465,-0.269703692981855,0.176326980708465,-0.369703692981855
320.998039917004,0.620998039917004,-4.679001960083,-0.741996079834009,-0.176326980708465,-0.270998039917004,0.176326980708465,-0.370998039917004
322.292386852154,0.622292386852153,-4.67770761314785,-0.744584773704307,-0.176326980708465,-0.272292386852154,0.176326980708465,-0.372292386852154


==> figures/ConstrSat030.csv <==
0,0.3,-5,-0.1,-0.176326980708465,0.05,0.176326980708465,-0.05
1.28150525719344,0.301281505257193,-4.99871849474281,-0.102563010514387,-0.176326980708465,0.0487184947428066,0.176326980708465,-0.0512815052571934
2.56301051438687,0.302563010514387,-4.99743698948561,-0.105126021028774,-0.176326980708465,0.0474369894856131,0.176326980708465,-0.0525630105143869
3.84451577158031,0.30384451577158,-4.99615548422842,-0.107689031543161,-0.176326980708465,0.0461554842284197,0.176326980708465,-0.0538445157715803
5.12602102877374,0.305126021028774,-4.99487397897123,-0.110252042057547,-0.176326980708465,0.0448739789712263,0.176326980708465,-0.0551260210287737
6.40752628596718,0.306407526285967,-4.99359247371403,-0.112815052571934,-0.176326980708465,0.0435924737140328,0.176326980708465,-0.0564075262859672
7.68903154316061,0.307689031543161,-4.99231096845684,-0.115378063086321,-0.176326980708465,0.0423109684568394,0.176326980708465,-0.0576890315431606
8.97053680035405,0.308970536800354,-4.99102946319965,-0.117941073600708,-0.176326980708465,0.041029463199646,0.176326980708465,-0.0589705368003541
10.2520420575475,0.310252042057547,-4.98974795794245,-0.120504084115095,-0.176326980708465,0.0397479579424525,0.176326980708465,-0.0602520420575475
11.5335473147409,0.311533547314741,-4.98846645268526,-0.123067094629482,-0.176326980708465,0.0384664526852591,0.176326980708465,-0.0615335473147409
12.8150525719344,0.312815052571934,-4.98718494742807,-0.125630105143869,-0.176326980708465,0.0371849474280656,0.176326980708465,-0.0628150525719344
14.0965578291278,0.314096557829128,-4.98590344217087,-0.128193115658256,-0.176326980708465,0.0359034421708722,0.176326980708465,-0.0640965578291278
15.3780630863212,0.315378063086321,-4.98462193691368,-0.130756126172642,-0.176326980708465,0.0346219369136788,0.176326980708465,-0.0653780630863212
16.6595683435147,0.316659568343515,-4.98334043165649,-0.133319136687029,-0.176326980708465,0.0333404316564853,0.176326980708465,-0.0666595683435147
17.9410736007081,0.317941073600708,-4.98205892639929,-0.135882147201416,-0.176326980708465,0.0320589263992919,0.176326980708465,-0.0679410736007081
19.2225788579015,0.319222578857902,-4.9807774211421,-0.138445157715803,-0.176326980708465,0.0307774211420985,0.176326980708465,-0.0692225788579015
20.504084115095,0.320504084115095,-4.9794959158849,-0.14100816823019,-0.176326980708465,0.029495915884905,0.176326980708465,-0.070504084115095
21.7855893722884,0.321785589372288,-4.97821441062771,-0.143571178744577,-0.176326980708465,0.0282144106277116,0.176326980708465,-0.0717855893722884
23.0670946294818,0.323067094629482,-4.97693290537052,-0.146134189258964,-0.176326980708465,0.0269329053705182,0.176326980708465,-0.0730670946294818
24.3485998866753,0.324348599886675,-4.97565140011332,-0.148697199773351,-0.176326980708465,0.0256514001133247,0.176326980708465,-0.0743485998866753
25.6301051438687,0.325630105143869,-4.97436989485613,-0.151260210287737,-0.176326980708465,0.0243698948561313,0.176326980708465,-0.0756301051438687
26.9116104010621,0.326911610401062,-4.97308838959894,-0.153823220802124,-0.176326980708465,0.0230883895989379,0.176326980708465,-0.0769116104010621
28.1931156582556,0.328193115658256,-4.97180688434174,-0.156386231316511,-0.176326980708465,0.0218068843417444,0.176326980708465,-0.0781931156582556
29.474620915449,0.329474620915449,-4.97052537908455,-0.158949241830898,-0.176326980708465,0.020525379084551,0.176326980708465,-0.079474620915449
30.7561261726424,0.330756126172642,-4.96924387382736,-0.161512252345285,-0.176326980708465,0.0192438738273576,0.176326980708465,-0.0807561261726425
32.0376314298359,0.332037631429836,-4.96796236857016,-0.164075262859672,-0.176326980708465,0.0179623685701641,0.176326980708465,-0.0820376314298359
33.3191366870293,0.333319136687029,-4.96668086331297,-0.166638273374059,-0.176326980708465,0.0166808633129707,0.176326980708465,-0.0833191366870293
34.6006419442228,0.334600641944223,-4.96539935805578,-0.169201283888446,-0.176326980708465,0.0153993580557773,0.176326980708465,-0.0846006419442228
35.8821472014162,0.335882147201416,-4.96411785279858,-0.171764294402832,-0.176326980708465,0.0141178527985838,0.176326980708465,-0.0858821472014162
37.1636524586096,0.33716365245861,-4.96283634754139,-0.174327304917219,-0.176326980708465,0.0128363475413904,0.176326980708465,-0.0871636524586096
38.4451577158031,0.338445157715803,-4.9615548422842,-0.176890315431606,-0.176326980708465,0.0115548422841969,0.176326980708465,-0.0884451577158031
39.7266629729965,0.339726662972996,-4.960273337027,-0.179453325945993,-0.176326980708465,0.0102733370270035,0.176326980708465,-0.0897266629729965
41.0081682301899,0.34100816823019,-4.95899183176981,-0.18201633646038,-0.176326980708465,0.00899183176981007,0.176326980708465,-0.0910081682301899
42.2896734873834,0.342289673487383,-4.95771032651262,-0.184579346974767,-0.176326980708465,0.00771032651261663,0.176326980708465,-0.0922896734873834
43.5711787445768,0.343571178744577,-4.95642882125542,-0.187142357489154,-0.176326980708465,0.0064288212554232,0.176326980708465,-0.0935711787445768
44.8526840017702,0.34485268400177,-4.95514731599823,-0.18970536800354,-0.176326980708465,0.00514731599822978,0.176326980708465,-0.0948526840017702
46.1341892589637,0.346134189258964,-4.95386581074104,-0.192268378517927,-0.176326980708465,0.00386581074103633,0.176326980708465,-0.0961341892589637
47.4156945161571,0.347415694516157,-4.95258430548384,-0.194831389032314,-0.176326980708465,0.0025843054838429,0.176326980708465,-0.0974156945161571
48.6971997733505,0.348697199773351,-4.95130280022665,-0.197394399546701,-0.176326980708465,0.00130280022664946,0.176326980708465,-0.0986971997733505
49.978705030544,0.349978705030544,-4.95002129496946,-0.199957410061088,-0.176326980708465,2.12949694560274e-05,0.176326980708465,-0.099978705030544
51.2602102877374,0.351260210287737,-4.94873978971226,-0.202520420575475,-0.176326980708465,-0.00126021028773741,0.176326980708465,-0.101260210287737
52.5417155449308,0.352541715544931,-4.94745828445507,-0.205083431089862,-0.176326980708465,-0.00254171554493084,0.176326980708465,-0.102541715544931
53.8232208021243,0.353823220802124,-4.94617677919788,-0.207646441604249,-0.176326980708465,-0.00382322080212428,0.176326980708465,-0.103823220802124
55.1047260593177,0.355104726059318,-4.94489527394068,-0.210209452118635,-0.176326980708465,-0.00510472605931771,0.176326980708465,-0.105104726059318
56.3862313165112,0.356386231316511,-4.94361376868349,-0.212772462633022,-0.176326980708465,-0.00638623131651115,0.176326980708465,-0.106386231316511
57.6677365737046,0.357667736573705,-4.9423322634263,-0.215335473147409,-0.176326980708465,-0.00766773657370459,0.176326980708465,-0.107667736573705
58.949241830898,0.358949241830898,-4.9410507581691,-0.217898483661796,-0.176326980708465,-0.00894924183089801,0.176326980708465,-0.108949241830898
60.2307470880915,0.360230747088091,-4.93976925291191,-0.220461494176183,-0.176326980708465,-0.0102307470880915,0.176326980708465,-0.110230747088091
61.5122523452849,0.361512252345285,-4.93848774765472,-0.22302450469057,-0.176326980708465,-0.0115122523452849,0.176326980708465,-0.111512252345285
62.7937576024783,0.362793757602478,-4.93720624239752,-0.225587515204957,-0.176326980708465,-0.0127937576024783,0.176326980708465,-0.112793757602478
64.0752628596718,0.364075262859672,-4.93592473714033,-0.228150525719344,-0.176326980708465,-0.0140752628596718,0.176326980708465,-0.114075262859672
65.3567681168652,0.365356768116865,-4.93464323188313,-0.23071353623373,-0.176326980708465,-0.0153567681168652,0.176326980708465,-0.115356768116865
66.6382733740586,0.366638273374059,-4.93336172662594,-0.233276546748117,-0.176326980708465,-0.0166382733740586,0.176326980708465,-0.116638273374059
67.9197786312521,0.367919778631252,-4.93208022136875,-0.235839557262504,-0.176326980708465,-0.0179197786312521,0.176326980708465,-0.117919778631252
69.2012838884455,0.369201283888445,-4.93079871611155,-0.238402567776891,-0.176326980708465,-0.0192012838884455,0.176326980708465,-0.119201283888446
70.4827891456389,0.370482789145639,-4.92951721085436,-0.240965578291278,-0.176326980708465,-0.0204827891456389,0.176326980708465,-0.120482789145639
71.7642944028324,0.371764294402832,-4.92823570559717,-0.243528588805665,-0.176326980708465,-0.0217642944028324,0.176326980708465,-0.121764294402832
73.0457996600258,0.373045799660026,-4.92695420033997,-0.246091599320052,-0.176326980708465,-0.0230457996600258,0.176326980708465,-0.123045799660026
74.3273049172193,0.374327304917219,-4.92567269508278,-0.248654609834439,-0.176326980708465,-0.0243273049172193,0.176326980708465,-0.124327304917219
75.6088101744127,0.375608810174413,-4.92439118982559,-0.251217620348825,-0.176326980708465,-0.0256088101744127,0.176326980708465,-0.125608810174413
76.8903154316061,0.376890315431606,-4.92310968456839,-0.253780630863212,-0.176326980708465,-0.0268903154316061,0.176326980708465,-0.126890315431606
78.1718206887995,0.3781718206888,-4.9218281793112,-0.256343641377599,-0.176326980708465,-0.0281718206887995,0.176326980708465,-0.1281718206888
79.453325945993,0.379453325945993,-4.92054667405401,-0.258906651891986,-0.176326980708465,-0.029453325945993,0.176326980708465,-0.129453325945993
80.7348312031864,0.380734831203186,-4.91926516879681,-0.261469662406373,-0.176326980708465,-0.0307348312031864,0.176326980708465,-0.130734831203186
82.0163364603799,0.38201633646038,-4.91798366353962,-0.26403267292076,-0.176326980708465,-0.0320163364603799,0.176326980708465,-0.13201633646038
83.2978417175733,0.383297841717573,-4.91670215828243,-0.266595683435147,-0.176326980708465,-0.0332978417175733,0.176326980708465,-0.133297841717573
84.5793469747667,0.384579346974767,-4.91542065302523,-0.269158693949534,-0.176326980708465,-0.0345793469747667,0.176326980708465,-0.134579346974767
85.8608522319602,0.38586085223196,-4.91413914776804,-0.27172170446392,-0.176326980708465,-0.0358608522319602,0.176326980708465,-0.13586085223196
87.1423574891536,0.387142357489154,-4.91285764251085,-0.274284714978307,-0.176326980708465,-0.0371423574891536,0.176326980708465,-0.137142357489154
88.423862746347,0.388423862746347,-4.91157613725365,-0.276847725492694,-0.176326980708465,-0.038423862746347,0.176326980708465,-0.138423862746347
89.7053680035405,0.38970536800354,-4.91029463199646,-0.279410736007081,-0.176326980708465,-0.0397053680035405,0.176326980708465,-0.13970536800354
90.9868732607339,0.390986873260734,-4.90901312673927,-0.281973746521468,-0.176326980708465,-0.0409868732607339,0.176326980708465,-0.140986873260734
92.2683785179273,0.392268378517927,-4.90773162148207,-0.284536757035855,-0.176326980708465,-0.0422683785179273,0.176326980708465,-0.142268378517927
93.5498837751208,0.393549883775121,-4.90645011622488,-0.287099767550242,-0.176326980708465,-0.0435498837751208,0.176326980708465,-0.143549883775121
94.8313890323142,0.394831389032314,-4.90516861096769,-0.289662778064628,-0.176326980708465,-0.0448313890323142,0.176326980708465,-0.144831389032314
96.1128942895077,0.396112894289508,-4.90388710571049,-0.292225788579015,-0.176326980708465,-0.0461128942895077,0.176326980708465,-0.146112894289508
97.3943995467011,0.397394399546701,-4.9026056004533,-0.294788799093402,-0.176326980708465,-0.0473943995467011,0.176326980708465,-0.147394399546701
98.6759048038945,0.398675904803894,-4.90132409519611,-0.297351809607789,-0.176326980708465,-0.0486759048038945,0.176326980708465,-0.148675904803895
99.957410061088,0.399957410061088,-4.90004258993891,-0.299914820122176,-0.176326980708465,-0.0499574100610879,0.176326980708465,-0.149957410061088
101.238915318281,0.401238915318281,-4.89876108468172,-0.302477830636563,-0.176326980708465,-0.0512389153182814,0.176326980708465,-0.151238915318281
102.520420575475,0.402520420575475,-4.89747957942452,-0.30504084115095,-0.176326980708465,-0.0525204205754748,0.176326980708465,-0.152520420575475
103.801925832668,0.403801925832668,-4.89619807416733,-0.307603851665336,-0.176326980708465,-0.0538019258326682,0.176326980708465,-0.153801925832668
105.083431089862,0.405083431089862,-4.89491656891014,-0.310166862179723,-0.176326980708465,-0.0550834310898617,0.176326980708465,-0.155083431089862
106.364936347055,0.406364936347055,-4.89363506365294,-0.31272987269411,-0.176326980708465,-0.0563649363470551,0.176326980708465,-0.156364936347055
107.646441604249,0.407646441604249,-4.89235355839575,-0.315292883208497,-0.176326980708465,-0.0576464416042486,0.176326980708465,-0.157646441604249
108.927946861442,0.408927946861442,-4.89107205313856,-0.317855893722884,-0.176326980708465,-0.058927946861442,0.176326980708465,-0.158927946861442
110.209452118635,0.410209452118635,-4.88979054788136,-0.320418904237271,-0.176326980708465,-0.0602094521186354,0.176326980708465,-0.160209452118635
111.490957375829,0.411490957375829,-4.88850904262417,-0.322981914751658,-0.176326980708465,-0.0614909573758289,0.176326980708465,-0.161490957375829
112.772462633022,0.412772462633022,-4.88722753736698,-0.325544925266045,-0.176326980708465,-0.0627724626330223,0.176326980708465,-0.162772462633022
114.053967890216,0.414053967890216,-4.88594603210978,-0.328107935780432,-0.176326980708465,-0.0640539678902157,0.176326980708465,-0.164053967890216
115.335473147409,0.415335473147409,-4.88466452685259,-0.330670946294818,-0.176326980708465,-0.0653354731474092,0.176326980708465,-0.165335473147409
116.616978404603,0.416616978404603,-4.8833830215954,-0.333233956809205,-0.176326980708465,-0.0666169784046026,0.176326980708465,-0.166616978404603
117.898483661796,0.417898483661796,-4.8821015163382,-0.335796967323592,-0.176326980708465,-0.067898483661796,0.176326980708465,-0.167898483661796
119.179988918989,0.419179988918989,-4.88082001108101,-0.338359977837979,-0.176326980708465,-0.0691799889189895,0.176326980708465,-0.169179988918989
120.461494176183,0.420461494176183,-4.87953850582382,-0.340922988352366,-0.176326980708465,-0.0704614941761829,0.176326980708465,-0.170461494176183
121.742999433376,0.421742999433376,-4.87825700056662,-0.343485998866753,-0.176326980708465,-0.0717429994333763,0.176326980708465,-0.171742999433376
123.02450469057,0.42302450469057,-4.87697549530943,-0.34604900938114,-0.176326980708465,-0.0730245046905698,0.176326980708465,-0.17302450469057
124.306009947763,0.424306009947763,-4.87569399005224,-0.348612019895526,-0.176326980708465,-0.0743060099477632,0.176326980708465,-0.174306009947763
125.587515204957,0.425587515204957,-4.87441248479504,-0.351175030409913,-0.176326980708465,-0.0755875152049567,0.176326980708465,-0.175587515204957
126.86902046215,0.42686902046215,-4.87313097953785,-0.3537380409243,-0.176326980708465,-0.0768690204621501,0.176326980708465,-0.17686902046215
128.150525719344,0.428150525719344,-4.87184947428066,-0.356301051438687,-0.176326980708465,-0.0781505257193435,0.176326980708465,-0.178150525719344
129.432030976537,0.429432030976537,-4.87056796902346,-0.358864061953074,-0.176326980708465,-0.079432030976537,0.176326980708465,-0.179432030976537
130.71353623373,0.43071353623373,-4.86928646376627,-0.361427072467461,-0.176326980708465,-0.0807135362337304,0.176326980708465,-0.18071353623373
131.995041490924,0.431995041490924,-4.86800495850908,-0.363990082981848,-0.176326980708465,-0.0819950414909239,0.176326980708465,-0.181995041490924
133.276546748117,0.433276546748117,-4.86672345325188,-0.366553093496235,-0.176326980708465,-0.0832765467481173,0.176326980708465,-0.183276546748117
134.558052005311,0.434558052005311,-4.86544194799469,-0.369116104010621,-0.176326980708465,-0.0845580520053107,0.176326980708465,-0.184558052005311
135.839557262504,0.435839557262504,-4.8641604427375,-0.371679114525008,-0.176326980708465,-0.0858395572625042,0.176326980708465,-0.185839557262504
137.121062519698,0.437121062519698,-4.8628789374803,-0.374242125039395,-0.176326980708465,-0.0871210625196975,0.176326980708465,-0.187121062519698
138.402567776891,0.438402567776891,-4.86159743222311,-0.376805135553782,-0.176326980708465,-0.088402567776891,0.176326980708465,-0.188402567776891
139.684073034084,0.439684073034084,-4.86031592696592,-0.379368146068169,-0.176326980708465,-0.0896840730340844,0.176326980708465,-0.189684073034084
140.965578291278,0.440965578291278,-4.85903442170872,-0.381931156582556,-0.176326980708465,-0.0909655782912779,0.176326980708465,-0.190965578291278
142.247083548471,0.442247083548471,-4.85775291645153,-0.384494167096943,-0.176326980708465,-0.0922470835484713,0.176326980708465,-0.192247083548471
143.528588805665,0.443528588805665,-4.85647141119434,-0.38705717761133,-0.176326980708465,-0.0935285888056648,0.176326980708465,-0.193528588805665
144.810094062858,0.444810094062858,-4.85518990593714,-0.389620188125716,-0.176326980708465,-0.0948100940628582,0.176326980708465,-0.194810094062858
146.091599320052,0.446091599320052,-4.85390840067995,-0.392183198640103,-0.176326980708465,-0.0960915993200516,0.176326980708465,-0.196091599320052
147.373104577245,0.447373104577245,-4.85262689542276,-0.39474620915449,-0.176326980708465,-0.097373104577245,0.176326980708465,-0.197373104577245
148.654609834439,0.448654609834439,-4.85134539016556,-0.397309219668877,-0.176326980708465,-0.0986546098344385,0.176326980708465,-0.198654609834439
149.936115091632,0.449936115091632,-4.85006388490837,-0.399872230183264,-0.176326980708465,-0.0999361150916319,0.176326980708465,-0.199936115091632
151.217620348825,0.451217620348825,-4.84878237965117,-0.402435240697651,-0.176326980708465,-0.101217620348825,0.176326980708465,-0.201217620348825
152.499125606019,0.452499125606019,-4.84750087439398,-0.404998251212038,-0.176326980708465,-0.102499125606019,0.176326980708465,-0.202499125606019
153.780630863212,0.453780630863212,-4.84621936913679,-0.407561261726424,-0.176326980708465,-0.103780630863212,0.176326980708465,-0.203780630863212
155.062136120406,0.455062136120406,-4.84493786387959,-0.410124272240811,-0.176326980708465,-0.105062136120406,0.176326980708465,-0.205062136120406
156.343641377599,0.456343641377599,-4.8436563586224,-0.412687282755198,-0.176326980708465,-0.106343641377599,0.176326980708465,-0.206343641377599
157.625146634793,0.457625146634793,-4.84237485336521,-0.415250293269585,-0.176326980708465,-0.107625146634793,0.176326980708465,-0.207625146634793
158.906651891986,0.458906651891986,-4.84109334810801,-0.417813303783972,-0.176326980708465,-0.108906651891986,0.176326980708465,-0.208906651891986
160.188157149179,0.460188157149179,-4.83981184285082,-0.420376314298359,-0.176326980708465,-0.110188157149179,0.176326980708465,-0.210188157149179
161.469662406373,0.461469662406373,-4.83853033759363,-0.422939324812746,-0.176326980708465,-0.111469662406373,0.176326980708465,-0.211469662406373
162.751167663566,0.462751167663566,-4.83724883233643,-0.425502335327133,-0.176326980708465,-0.112751167663566,0.176326980708465,-0.212751167663566
164.03267292076,0.46403267292076,-4.83596732707924,-0.428065345841519,-0.176326980708465,-0.11403267292076,0.176326980708465,-0.21403267292076
165.314178177953,0.465314178177953,-4.83468582182205,-0.430628356355906,-0.176326980708465,-0.115314178177953,0.176326980708465,-0.215314178177953
166.595683435147,0.466595683435147,-4.83340431656485,-0.433191366870293,-0.176326980708465,-0.116595683435147,0.176326980708465,-0.216595683435147
167.87718869234,0.46787718869234,-4.83212281130766,-0.43575437738468,-0.176326980708465,-0.11787718869234,0.176326980708465,-0.21787718869234
169.158693949533,0.469158693949533,-4.83084130605047,-0.438317387899067,-0.176326980708465,-0.119158693949533,0.176326980708465,-0.219158693949533
170.440199206727,0.470440199206727,-4.82955980079327,-0.440880398413454,-0.176326980708465,-0.120440199206727,0.176326980708465,-0.220440199206727
171.72170446392,0.47172170446392,-4.82827829553608,-0.443443408927841,-0.176326980708465,-0.12172170446392,0.176326980708465,-0.22172170446392
173.003209721114,0.473003209721114,-4.82699679027889,-0.446006419442228,-0.176326980708465,-0.123003209721114,0.176326980708465,-0.223003209721114
174.284714978307,0.474284714978307,-4.82571528502169,-0.448569429956614,-0.176326980708465,-0.124284714978307,0.176326980708465,-0.224284714978307
175.566220235501,0.475566220235501,-4.8244337797645,-0.451132440471001,-0.176326980708465,-0.125566220235501,0.176326980708465,-0.225566220235501
176.847725492694,0.476847725492694,-4.82315227450731,-0.453695450985388,-0.176326980708465,-0.126847725492694,0.176326980708465,-0.226847725492694
178.129230749888,0.478129230749888,-4.82187076925011,-0.456258461499775,-0.176326980708465,-0.128129230749888,0.176326980708465,-0.228129230749888
179.410736007081,0.479410736007081,-4.82058926399292,-0.458821472014162,-0.176326980708465,-0.129410736007081,0.176326980708465,-0.229410736007081
180.692241264274,0.480692241264274,-4.81930775873573,-0.461384482528549,-0.176326980708465,-0.130692241264274,0.176326980708465,-0.230692241264274
181.973746521468,0.481973746521468,-4.81802625347853,-0.463947493042936,-0.176326980708465,-0.131973746521468,0.176326980708465,-0.231973746521468
183.255251778661,0.483255251778661,-4.81674474822134,-0.466510503557322,-0.176326980708465,-0.133255251778661,0.176326980708465,-0.233255251778661
184.536757035855,0.484536757035855,-4.81546324296415,-0.469073514071709,-0.176326980708465,-0.134536757035855,0.176326980708465,-0.234536757035855
185.818262293048,0.485818262293048,-4.81418173770695,-0.471636524586096,-0.176326980708465,-0.135818262293048,0.176326980708465,-0.235818262293048
187.099767550242,0.487099767550242,-4.81290023244976,-0.474199535100483,-0.176326980708465,-0.137099767550242,0.176326980708465,-0.237099767550242
188.381272807435,0.488381272807435,-4.81161872719257,-0.47676254561487,-0.176326980708465,-0.138381272807435,0.176326980708465,-0.238381272807435
189.662778064628,0.489662778064628,-4.81033722193537,-0.479325556129257,-0.176326980708465,-0.139662778064628,0.176326980708465,-0.239662778064628
190.944283321822,0.490944283321822,-4.80905571667818,-0.481888566643644,-0.176326980708465,-0.140944283321822,0.176326980708465,-0.240944283321822
192.225788579015,0.492225788579015,-4.80777421142098,-0.484451577158031,-0.176326980708465,-0.142225788579015,0.176326980708465,-0.242225788579015
193.507293836209,0.493507293836209,-4.80649270616379,-0.487014587672417,-0.176326980708465,-0.143507293836209,0.176326980708465,-0.243507293836209
194.788799093402,0.494788799093402,-4.8052112009066,-0.489577598186804,-0.176326980708465,-0.144788799093402,0.176326980708465,-0.244788799093402
196.070304350596,0.496070304350596,-4.8039296956494,-0.492140608701191,-0.176326980708465,-0.146070304350596,0.176326980708465,-0.246070304350596
197.351809607789,0.497351809607789,-4.80264819039221,-0.494703619215578,-0.176326980708465,-0.147351809607789,0.176326980708465,-0.247351809607789
198.633314864982,0.498633314864982,-4.80136668513502,-0.497266629729965,-0.176326980708465,-0.148633314864982,0.176326980708465,-0.248633314864982
199.914820122176,0.499914820122176,-4.80008517987782,-0.499829640244352,-0.176326980708465,-0.149914820122176,0.176326980708465,-0.249914820122176
201.196325379369,0.501196325379369,-4.79880367462063,-0.502392650758739,-0.176326980708465,-0.151196325379369,0.176326980708465,-0.251196325379369
202.477830636563,0.502477830636563,-4.79752216936344,-0.504955661273126,-0.176326980708465,-0.152477830636563,0.176326980708465,-0.252477830636563
203.759335893756,0.503759335893756,-4.79624066410624,-0.507518671787512,-0.176326980708465,-0.153759335893756,0.176326980708465,-0.253759335893756
205.04084115095,0.50504084115095,-4.79495915884905,-0.510081682301899,-0.176326980708465,-0.15504084115095,0.176326980708465,-0.25504084115095
206.322346408143,0.506322346408143,-4.79367765359186,-0.512644692816286,-0.176326980708465,-0.156322346408143,0.176326980708465,-0.256322346408143
207.603851665336,0.507603851665337,-4.79239614833466,-0.515207703330673,-0.176326980708465,-0.157603851665336,0.176326980708465,-0.257603851665337
208.88535692253,0.50888535692253,-4.79111464307747,-0.51777071384506,-0.176326980708465,-0.15888535692253,0.176326980708465,-0.25888535692253
210.166862179723,0.510166862179723,-4.78983313782028,-0.520333724359447,-0.176326980708465,-0.160166862179723,0.176326980708465,-0.260166862179723
211.448367436917,0.511448367436917,-4.78855163256308,-0.522896734873834,-0.176326980708465,-0.161448367436917,0.176326980708465,-0.261448367436917
212.72987269411,0.51272987269411,-4.78727012730589,-0.52545974538822,-0.176326980708465,-0.16272987269411,0.176326980708465,-0.26272987269411
214.011377951304,0.514011377951304,-4.7859886220487,-0.528022755902607,-0.176326980708465,-0.164011377951304,0.176326980708465,-0.264011377951304
215.292883208497,0.515292883208497,-4.7847071167915,-0.530585766416994,-0.176326980708465,-0.165292883208497,0.176326980708465,-0.265292883208497
216.574388465691,0.516574388465691,-4.78342561153431,-0.533148776931381,-0.176326980708465,-0.166574388465691,0.176326980708465,-0.266574388465691
217.855893722884,0.517855893722884,-4.78214410627712,-0.535711787445768,-0.176326980708465,-0.167855893722884,0.176326980708465,-0.267855893722884
219.137398980077,0.519137398980077,-4.78086260101992,-0.538274797960155,-0.176326980708465,-0.169137398980077,0.176326980708465,-0.269137398980077
220.418904237271,0.520418904237271,-4.77958109576273,-0.540837808474542,-0.176326980708465,-0.170418904237271,0.176326980708465,-0.270418904237271
221.700409494464,0.521700409494464,-4.77829959050554,-0.543400818988929,-0.176326980708465,-0.171700409494464,0.176326980708465,-0.271700409494464
222.981914751658,0.522981914751658,-4.77701808524834,-0.545963829503315,-0.176326980708465,-0.172981914751658,0.176326980708465,-0.272981914751658
224.263420008851,0.524263420008851,-4.77573657999115,-0.548526840017702,-0.176326980708465,-0.174263420008851,0.176326980708465,-0.274263420008851
225.544925266045,0.525544925266045,-4.77445507473396,-0.551089850532089,-0.176326980708465,-0.175544925266045,0.176326980708465,-0.275544925266045
226.826430523238,0.526826430523238,-4.77317356947676,-0.553652861046476,-0.176326980708465,-0.176826430523238,0.176326980708465,-0.276826430523238
228.107935780431,0.528107935780431,-4.77189206421957,-0.556215871560863,-0.176326980708465,-0.178107935780431,0.176326980708465,-0.278107935780431
229.389441037625,0.529389441037625,-4.77061055896237,-0.55877888207525,-0.176326980708465,-0.179389441037625,0.176326980708465,-0.279389441037625
230.670946294818,0.530670946294818,-4.76932905370518,-0.561341892589637,-0.176326980708465,-0.180670946294818,0.176326980708465,-0.280670946294818
231.952451552012,0.531952451552012,-4.76804754844799,-0.563904903104024,-0.176326980708465,-0.181952451552012,0.176326980708465,-0.281952451552012
233.233956809205,0.533233956809205,-4.76676604319079,-0.56646791361841,-0.176326980708465,-0.183233956809205,0.176326980708465,-0.283233956809205
234.515462066399,0.534515462066399,-4.7654845379336,-0.569030924132797,-0.176326980708465,-0.184515462066399,0.176326980708465,-0.284515462066399
235.796967323592,0.535796967323592,-4.76420303267641,-0.571593934647184,-0.176326980708465,-0.185796967323592,0.176326980708465,-0.285796967323592
237.078472580786,0.537078472580786,-4.76292152741921,-0.574156945161571,-0.176326980708465,-0.187078472580786,0.176326980708465,-0.287078472580786
238.359977837979,0.538359977837979,-4.76164002216202,-0.576719955675958,-0.176326980708465,-0.188359977837979,0.176326980708465,-0.288359977837979
239.641483095172,0.539641483095172,-4.76035851690483,-0.579282966190345,-0.176326980708465,-0.189641483095172,0.176326980708465,-0.289641483095172
240.922988352366,0.540922988352366,-4.75907701164763,-0.581845976704732,-0.176326980708465,-0.190922988352366,0.176326980708465,-0.290922988352366
242.204493609559,0.542204493609559,-4.75779550639044,-0.584408987219119,-0.176326980708465,-0.192204493609559,0.176326980708465,-0.292204493609559
243.485998866753,0.543485998866753,-4.75651400113325,-0.586971997733505,-0.176326980708465,-0.193485998866753,0.176326980708465,-0.293485998866753
244.767504123946,0.544767504123946,-4.75523249587605,-0.589535008247892,-0.176326980708465,-0.194767504123946,0.176326980708465,-0.294767504123946
246.04900938114,0.54604900938114,-4.75395099061886,-0.592098018762279,-0.176326980708465,-0.19604900938114,0.176326980708465,-0.29604900938114
247.330514638333,0.547330514638333,-4.75266948536167,-0.594661029276666,-0.176326980708465,-0.197330514638333,0.176326980708465,-0.297330514638333
248.612019895526,0.548612019895526,-4.75138798010447,-0.597224039791053,-0.176326980708465,-0.198612019895526,0.176326980708465,-0.298612019895526
249.89352515272,0.54989352515272,-4.75010647484728,-0.59978705030544,-0.176326980708465,-0.19989352515272,0.176326980708465,-0.29989352515272
251.175030409913,0.551175030409913,-4.74882496959009,-0.602350060819827,-0.176326980708465,-0.201175030409913,0.176326980708465,-0.301175030409913
252.456535667107,0.552456535667107,-4.74754346433289,-0.604913071334213,-0.176326980708465,-0.202456535667107,0.176326980708465,-0.302456535667107
253.7380409243,0.5537380409243,-4.7462619590757,-0.6074760818486,-0.176326980708465,-0.2037380409243,0.176326980708465,-0.3037380409243
255.019546181494,0.555019546181494,-4.74498045381851,-0.610039092362987,-0.176326980708465,-0.205019546181494,0.176326980708465,-0.305019546181494
256.301051438687,0.556301051438687,-4.74369894856131,-0.612602102877374,-0.176326980708465,-0.206301051438687,0.176326980708465,-0.306301051438687
257.58255669588,0.557582556695881,-4.74241744330412,-0.615165113391761,-0.176326980708465,-0.20758255669588,0.176326980708465,-0.30758255669588
258.864061953074,0.558864061953074,-4.74113593804693,-0.617728123906148,-0.176326980708465,-0.208864061953074,0.176326980708465,-0.308864061953074
260.145567210267,0.560145567210267,-4.73985443278973,-0.620291134420535,-0.176326980708465,-0.210145567210267,0.176326980708465,-0.310145567210267
261.427072467461,0.561427072467461,-4.73857292753254,-0.622854144934922,-0.176326980708465,-0.211427072467461,0.176326980708465,-0.311427072467461
262.708577724654,0.562708577724654,-4.73729142227535,-0.625417155449308,-0.176326980708465,-0.212708577724654,0.176326980708465,-0.312708577724654
263.990082981848,0.563990082981848,-4.73600991701815,-0.627980165963695,-0.176326980708465,-0.213990082981848,0.176326980708465,-0.313990082981848
265.271588239041,0.565271588239041,-4.73472841176096,-0.630543176478082,-0.176326980708465,-0.215271588239041,0.176326980708465,-0.315271588239041
266.553093496235,0.566553093496235,-4.73344690650377,-0.633106186992469,-0.176326980708465,-0.216553093496235,0.176326980708465,-0.316553093496235
267.834598753428,0.567834598753428,-4.73216540124657,-0.635669197506856,-0.176326980708465,-0.217834598753428,0.176326980708465,-0.317834598753428
269.116104010621,0.569116104010621,-4.73088389598938,-0.638232208021243,-0.176326980708465,-0.219116104010621,0.176326980708465,-0.319116104010621
270.397609267815,0.570397609267815,-4.72960239073219,-0.64079521853563,-0.176326980708465,-0.220397609267815,0.176326980708465,-0.320397609267815
271.679114525008,0.571679114525008,-4.72832088547499,-0.643358229050017,-0.176326980708465,-0.221679114525008,0.176326980708465,-0.321679114525008
272.960619782202,0.572960619782202,-4.7270393802178,-0.645921239564403,-0.176326980708465,-0.222960619782202,0.176326980708465,-0.322960619782202
274.242125039395,0.574242125039395,-4.72575787496061,-0.64848425007879,-0.176326980708465,-0.224242125039395,0.176326980708465,-0.324242125039395
275.523630296589,0.575523630296589,-4.72447636970341,-0.651047260593177,-0.176326980708465,-0.225523630296589,0.176326980708465,-0.325523630296589
276.805135553782,0.576805135553782,-4.72319486444622,-0.653610271107564,-0.176326980708465,-0.226805135553782,0.176326980708465,-0.326805135553782
278.086640810975,0.578086640810975,-4.72191335918902,-0.656173281621951,-0.176326980708465,-0.228086640810976,0.176326980708465,-0.328086640810975
279.368146068169,0.579368146068169,-4.72063185393183,-0.658736292136338,-0.176326980708465,-0.229368146068169,0.176326980708465,-0.329368146068169
280.649651325362,0.580649651325362,-4.71935034867464,-0.661299302650725,-0.176326980708465,-0.230649651325362,0.176326980708465,-0.330649651325362
281.931156582556,0.581931156582556,-4.71806884341744,-0.663862313165112,-0.176326980708465,-0.231931156582556,0.176326980708465,-0.331931156582556
283.212661839749,0.583212661839749,-4.71678733816025,-0.666425323679498,-0.176326980708465,-0.233212661839749,0.176326980708465,-0.333212661839749
284.494167096943,0.584494167096943,-4.71550583290306,-0.668988334193885,-0.176326980708465,-0.234494167096943,0.176326980708465,-0.334494167096943
285.775672354136,0.585775672354136,-4.71422432764586,-0.671551344708272,-0.176326980708465,-0.235775672354136,0.176326980708465,-0.335775672354136
287.05717761133,0.58705717761133,-4.71294282238867,-0.674114355222659,-0.176326980708465,-0.23705717761133,0.176326980708465,-0.33705717761133
288.338682868523,0.588338682868523,-4.71166131713148,-0.676677365737046,-0.176326980708465,-0.238338682868523,0.176326980708465,-0.338338682868523
289.620188125716,0.589620188125716,-4.71037981187428,-0.679240376251433,-0.176326980708465,-0.239620188125716,0.176326980708465,-0.339620188125716
290.90169338291,0.59090169338291,-4.70909830661709,-0.68180338676582,-0.176326980708465,-0.24090169338291,0.176326980708465,-0.34090169338291
292.183198640103,0.592183198640103,-4.7078168013599,-0.684366397280206,-0.176326980708465,-0.242183198640103,0.176326980708465,-0.342183198640103
293.464703897297,0.593464703897297,-4.7065352961027,-0.686929407794593,-0.176326980708465,-0.243464703897297,0.176326980708465,-0.343464703897297
294.74620915449,0.59474620915449,-4.70525379084551,-0.68949241830898,-0.176326980708465,-0.24474620915449,0.176326980708465,-0.34474620915449
296.027714411684,0.596027714411684,-4.70397228558832,-0.692055428823367,-0.176326980708465,-0.246027714411684,0.176326980708465,-0.346027714411684
297.309219668877,0.597309219668877,-4.70269078033112,-0.694618439337754,-0.176326980708465,-0.247309219668877,0.176326980708465,-0.347309219668877
298.59072492607,0.59859072492607,-4.70140927507393,-0.697181449852141,-0.176326980708465,-0.24859072492607,0.176326980708465,-0.34859072492607
299.872230183264,0.599872230183264,-4.70012776981674,-0.699744460366528,-0.176326980708465,-0.249872230183264,0.176326980708465,-0.349872230183264
301.153735440457,0.601153735440457,-4.69884626455954,-0.702307470880915,-0.176326980708465,-0.251153735440457,0.176326980708465,-0.351153735440457
302.435240697651,0.602435240697651,-4.69756475930235,-0.704870481395301,-0.176326980708465,-0.252435240697651,0.176326980708465,-0.352435240697651
303.716745954844,0.603716745954844,-4.69628325404516,-0.707433491909688,-0.176326980708465,-0.253716745954844,0.176326980708465,-0.353716745954844
304.998251212038,0.604998251212038,-4.69500174878796,-0.709996502424075,-0.176326980708465,-0.254998251212038,0.176326980708465,-0.354998251212038
306.279756469231,0.606279756469231,-4.69372024353077,-0.712559512938462,-0.176326980708465,-0.256279756469231,0.176326980708465,-0.356279756469231
307.561261726424,0.607561261726424,-4.69243873827358,-0.715122523452849,-0.176326980708465,-0.257561261726424,0.176326980708465,-0.357561261726424
308.842766983618,0.608842766983618,-4.69115723301638,-0.717685533967236,-0.176326980708465,-0.258842766983618,0.176326980708465,-0.358842766983618
310.124272240811,0.610124272240811,-4.68987572775919,-0.720248544481623,-0.176326980708465,-0.260124272240811,0.176326980708465,-0.360124272240811
311.405777498005,0.611405777498005,-4.688594222502,-0.72281155499601,-0.176326980708465,-0.261405777498005,0.176326980708465,-0.361405777498005
312.687282755198,0.612687282755198,-4.6873127172448,-0.725374565510396,-0.176326980708465,-0.262687282755198,0.176326980708465,-0.362687282755198
313.968788012392,0.613968788012392,-4.68603121198761,-0.727937576024783,-0.176326980708465,-0.263968788012392,0.176326980708465,-0.363968788012392
315.250293269585,0.615250293269585,-4.68474970673041,-0.73050058653917,-0.176326980708465,-0.265250293269585,0.176326980708465,-0.365250293269585
316.531798526778,0.616531798526778,-4.68346820147322,-0.733063597053557,-0.176326980708465,-0.266531798526778,0.176326980708465,-0.366531798526778
317.813303783972,0.617813303783972,-4.68218669621603,-0.735626607567944,-0.176326980708465,-0.267813303783972,0.176326980708465,-0.367813303783972
319.094809041165,0.619094809041165,-4.68090519095883,-0.738189618082331,-0.176326980708465,-0.269094809041165,0.176326980708465,-0.369094809041165


==> figures/ConstrSat050.csv <==
0,0.3,-5,-0.1,-0.176326980708465,0.05,0.176326980708465,-0.05
1.28788639968966,0.30128788639969,-4.99871211360031,-0.102575772799379,-0.176326980708465,0.0487121136003103,0.176326980708465,-0.0512878863996897
2.57577279937932,0.302575772799379,-4.99742422720062,-0.105151545598759,-0.176326980708465,0.0474242272006207,0.176326980708465,-0.0525757727993793
3.86365919906898,0.303863659199069,-4.99613634080093,-0.107727318398138,-0.176326980708465,0.046136340800931,0.176326980708465,-0.053863659199069
5.15154559875864,0.305151545598759,-4.99484845440124,-0.110303091197517,-0.176326980708465,0.0448484544012414,0.176326980708465,-0.0551515455987586
6.4394319984483,0.306439431998448,-4.99356056800155,-0.112878863996897,-0.176326980708465,0.0435605680015517,0.176326980708465,-0.0564394319984483
7.72731839813796,0.307727318398138,-4.99227268160186,-0.115454636796276,-0.176326980708465,0.042272681601862,0.176326980708465,-0.057727318398138
9.01520479782762,0.309015204797828,-4.99098479520217,-0.118030409595655,-0.176326980708465,0.0409847952021724,0.176326980708465,-0.0590152047978276
10.3030911975173,0.310303091197517,-4.98969690880248,-0.120606182395035,-0.176326980708465,0.0396969088024827,0.176326980708465,-0.0603030911975173
11.5909775972069,0.311590977597207,-4.98840902240279,-0.123181955194414,-0.176326980708465,0.0384090224027931,0.176326980708465,-0.0615909775972069
12.8788639968966,0.312878863996897,-4.9871211360031,-0.125757727993793,-0.176326980708465,0.0371211360031034,0.176326980708465,-0.0628788639968966
14.1667503965863,0.314166750396586,-4.98583324960341,-0.128333500793173,-0.176326980708465,0.0358332496034137,0.176326980708465,-0.0641667503965863
15.4546367962759,0.315454636796276,-4.98454536320372,-0.130909273592552,-0.176326980708465,0.0345453632037241,0.176326980708465,-0.0654546367962759
16.7425231959656,0.316742523195966,-4.98325747680403,-0.133485046391931,-0.176326980708465,0.0332574768040344,0.176326980708465,-0.0667425231959656
18.0304095956552,0.318030409595655,-4.98196959040434,-0.13606081919131,-0.176326980708465,0.0319695904043448,0.176326980708465,-0.0680304095956552
19.3182959953449,0.319318295995345,-4.98068170400466,-0.13863659199069,-0.176326980708465,0.0306817040046551,0.176326980708465,-0.0693182959953449
20.6061823950346,0.320606182395035,-4.97939381760497,-0.141212364790069,-0.176326980708465,0.0293938176049654,0.176326980708465,-0.0706061823950346
21.8940687947242,0.321894068794724,-4.97810593120528,-0.143788137589448,-0.176326980708465,0.0281059312052758,0.176326980708465,-0.0718940687947242
23.1819551944139,0.323181955194414,-4.97681804480559,-0.146363910388828,-0.176326980708465,0.0268180448055861,0.176326980708465,-0.0731819551944139
24.4698415941036,0.324469841594104,-4.9755301584059,-0.148939683188207,-0.176326980708465,0.0255301584058964,0.176326980708465,-0.0744698415941036
25.7577279937932,0.325757727993793,-4.97424227200621,-0.151515455987586,-0.176326980708465,0.0242422720062068,0.176326980708465,-0.0757577279937932
27.0456143934829,0.327045614393483,-4.97295438560652,-0.154091228786966,-0.176326980708465,0.0229543856065171,0.176326980708465,-0.0770456143934829
28.3335007931725,0.328333500793173,-4.97166649920683,-0.156667001586345,-0.176326980708465,0.0216664992068275,0.176326980708465,-0.0783335007931725
29.6213871928622,0.329621387192862,-4.97037861280714,-0.159242774385724,-0.176326980708465,0.0203786128071378,0.176326980708465,-0.0796213871928622
30.9092735925519,0.330909273592552,-4.96909072640745,-0.161818547185104,-0.176326980708465,0.0190907264074481,0.176326980708465,-0.0809092735925519
32.1971599922415,0.332197159992242,-4.96780284000776,-0.164394319984483,-0.176326980708465,0.0178028400077585,0.176326980708465,-0.0821971599922415
33.4850463919312,0.333485046391931,-4.96651495360807,-0.166970092783862,-0.176326980708465,0.0165149536080688,0.176326980708465,-0.0834850463919312
34.7729327916208,0.334772932791621,-4.96522706720838,-0.169545865583242,-0.176326980708465,0.0152270672083792,0.176326980708465,-0.0847729327916208
36.0608191913105,0.33606081919131,-4.96393918080869,-0.172121638382621,-0.176326980708465,0.0139391808086895,0.176326980708465,-0.0860608191913105
37.3487055910002,0.337348705591,-4.962651294409,-0.174697411182,-0.176326980708465,0.0126512944089998,0.176326980708465,-0.0873487055910002
38.6365919906898,0.33863659199069,-4.96136340800931,-0.17727318398138,-0.176326980708465,0.0113634080093102,0.176326980708465,-0.0886365919906898
39.9244783903795,0.339924478390379,-4.96007552160962,-0.179848956780759,-0.176326980708465,0.0100755216096205,0.176326980708465,-0.0899244783903795
41.2123647900691,0.341212364790069,-4.95878763520993,-0.182424729580138,-0.176326980708465,0.00878763520993087,0.176326980708465,-0.0912123647900691
42.5002511897588,0.342500251189759,-4.95749974881024,-0.185000502379518,-0.176326980708465,0.0074997488102412,0.176326980708465,-0.0925002511897588
43.7881375894485,0.343788137589448,-4.95621186241055,-0.187576275178897,-0.176326980708465,0.00621186241055154,0.176326980708465,-0.0937881375894485
45.0760239891381,0.345076023989138,-4.95492397601086,-0.190152047978276,-0.176326980708465,0.00492397601086188,0.176326980708465,-0.0950760239891381
46.3639103888278,0.346363910388828,-4.95363608961117,-0.192727820777656,-0.176326980708465,0.00363608961117222,0.176326980708465,-0.0963639103888278
47.6517967885174,0.347651796788517,-4.95234820321148,-0.195303593577035,-0.176326980708465,0.00234820321148256,0.176326980708465,-0.0976517967885174
48.9396831882071,0.348939683188207,-4.95106031681179,-0.197879366376414,-0.176326980708465,0.0010603168117929,0.176326980708465,-0.0989396831882071
50.2275695878968,0.350227569587897,-4.9497724304121,-0.200455139175794,-0.176326980708465,-0.000227569587896756,0.176326980708465,-0.100227569587897
51.5154559875864,0.351515455987586,-4.94848454401241,-0.203030911975173,-0.176326980708465,-0.00151545598758643,0.176326980708465,-0.101515455987586
52.8033423872761,0.352803342387276,-4.94719665761272,-0.205606684774552,-0.176326980708465,-0.00280334238727609,0.176326980708465,-0.102803342387276
54.0912287869658,0.354091228786966,-4.94590877121303,-0.208182457573932,-0.176326980708465,-0.00409122878696575,0.176326980708465,-0.104091228786966
55.3791151866554,0.355379115186655,-4.94462088481334,-0.210758230373311,-0.176326980708465,-0.0053791151866554,0.176326980708465,-0.105379115186655
56.6670015863451,0.356667001586345,-4.94333299841365,-0.21333400317269,-0.176326980708465,-0.00666700158634506,0.176326980708465,-0.106667001586345
57.9548879860347,0.357954887986035,-4.94204511201397,-0.215909775972069,-0.176326980708465,-0.00795488798603473,0.176326980708465,-0.107954887986035
59.2427743857244,0.359242774385724,-4.94075722561428,-0.218485548771449,-0.176326980708465,-0.00924277438572439,0.176326980708465,-0.109242774385724
60.530660785414,0.360530660785414,-4.93946933921459,-0.221061321570828,-0.176326980708465,-0.0105306607854141,0.176326980708465,-0.110530660785414
61.8185471851037,0.361818547185104,-4.9381814528149,-0.223637094370207,-0.176326980708465,-0.0118185471851037,0.176326980708465,-0.111818547185104
63.1064335847934,0.363106433584793,-4.93689356641521,-0.226212867169587,-0.176326980708465,-0.0131064335847934,0.176326980708465,-0.113106433584793
64.394319984483,0.364394319984483,-4.93560568001552,-0.228788639968966,-0.176326980708465,-0.014394319984483,0.176326980708465,-0.114394319984483
65.6822063841727,0.365682206384173,-4.93431779361583,-0.231364412768345,-0.176326980708465,-0.0156822063841727,0.176326980708465,-0.115682206384173
66.9700927838624,0.366970092783862,-4.93302990721614,-0.233940185567725,-0.176326980708465,-0.0169700927838624,0.176326980708465,-0.116970092783862
68.257979183552,0.368257979183552,-4.93174202081645,-0.236515958367104,-0.176326980708465,-0.018257979183552,0.176326980708465,-0.118257979183552
69.5458655832417,0.369545865583242,-4.93045413441676,-0.239091731166483,-0.176326980708465,-0.0195458655832417,0.176326980708465,-0.119545865583242
70.8337519829313,0.370833751982931,-4.92916624801707,-0.241667503965863,-0.176326980708465,-0.0208337519829313,0.176326980708465,-0.120833751982931
72.121638382621,0.372121638382621,-4.92787836161738,-0.244243276765242,-0.176326980708465,-0.022121638382621,0.176326980708465,-0.122121638382621
73.4095247823107,0.373409524782311,-4.92659047521769,-0.246819049564621,-0.176326980708465,-0.0234095247823106,0.176326980708465,-0.123409524782311
74.6974111820003,0.374697411182,-4.925302588818,-0.249394822364001,-0.176326980708465,-0.0246974111820003,0.176326980708465,-0.124697411182
75.98529758169,0.37598529758169,-4.92401470241831,-0.25197059516338,-0.176326980708465,-0.02598529758169,0.176326980708465,-0.12598529758169
77.2731839813796,0.37727318398138,-4.92272681601862,-0.254546367962759,-0.176326980708465,-0.0272731839813797,0.176326980708465,-0.12727318398138
78.5610703810693,0.378561070381069,-4.92143892961893,-0.257122140762139,-0.176326980708465,-0.0285610703810693,0.176326980708465,-0.128561070381069
79.848956780759,0.379848956780759,-4.92015104321924,-0.259697913561518,-0.176326980708465,-0.029848956780759,0.176326980708465,-0.129848956780759
81.1368431804486,0.381136843180449,-4.91886315681955,-0.262273686360897,-0.176326980708465,-0.0311368431804486,0.176326980708465,-0.131136843180449
82.4247295801383,0.382424729580138,-4.91757527041986,-0.264849459160277,-0.176326980708465,-0.0324247295801383,0.176326980708465,-0.132424729580138
83.7126159798279,0.383712615979828,-4.91628738402017,-0.267425231959656,-0.176326980708465,-0.0337126159798279,0.176326980708465,-0.133712615979828
85.0005023795176,0.385000502379518,-4.91499949762048,-0.270001004759035,-0.176326980708465,-0.0350005023795176,0.176326980708465,-0.135000502379518
86.2883887792073,0.386288388779207,-4.91371161122079,-0.272576777558414,-0.176326980708465,-0.0362883887792072,0.176326980708465,-0.136288388779207
87.5762751788969,0.387576275178897,-4.9124237248211,-0.275152550357794,-0.176326980708465,-0.0375762751788969,0.176326980708465,-0.137576275178897
88.8641615785866,0.388864161578587,-4.91113583842141,-0.277728323157173,-0.176326980708465,-0.0388641615785866,0.176326980708465,-0.138864161578587
90.1520479782762,0.390152047978276,-4.90984795202172,-0.280304095956552,-0.176326980708465,-0.0401520479782762,0.176326980708465,-0.140152047978276
91.4399343779659,0.391439934377966,-4.90856006562203,-0.282879868755932,-0.176326980708465,-0.0414399343779659,0.176326980708465,-0.141439934377966
92.7278207776556,0.392727820777656,-4.90727217922234,-0.285455641555311,-0.176326980708465,-0.0427278207776556,0.176326980708465,-0.142727820777656
94.0157071773452,0.394015707177345,-4.90598429282266,-0.28803141435469,-0.176326980708465,-0.0440157071773452,0.176326980708465,-0.144015707177345
95.3035935770349,0.395303593577035,-4.90469640642297,-0.29060718715407,-0.176326980708465,-0.0453035935770349,0.176326980708465,-0.145303593577035
96.5914799767245,0.396591479976725,-4.90340852002328,-0.293182959953449,-0.176326980708465,-0.0465914799767245,0.176326980708465,-0.146591479976725
97.8793663764142,0.397879366376414,-4.90212063362359,-0.295758732752828,-0.176326980708465,-0.0478793663764142,0.176326980708465,-0.147879366376414
99.1672527761039,0.399167252776104,-4.9008327472239,-0.298334505552208,-0.176326980708465,-0.0491672527761039,0.176326980708465,-0.149167252776104
100.455139175794,0.400455139175794,-4.89954486082421,-0.300910278351587,-0.176326980708465,-0.0504551391757935,0.176326980708465,-0.150455139175794
101.743025575483,0.401743025575483,-4.89825697442452,-0.303486051150966,-0.176326980708465,-0.0517430255754832,0.176326980708465,-0.151743025575483
103.030911975173,0.403030911975173,-4.89696908802483,-0.306061823950346,-0.176326980708465,-0.0530309119751729,0.176326980708465,-0.153030911975173
104.318798374863,0.404318798374863,-4.89568120162514,-0.308637596749725,-0.176326980708465,-0.0543187983748625,0.176326980708465,-0.154318798374863
105.606684774552,0.405606684774552,-4.89439331522545,-0.311213369549104,-0.176326980708465,-0.0556066847745522,0.176326980708465,-0.155606684774552
106.894571174242,0.406894571174242,-4.89310542882576,-0.313789142348484,-0.176326980708465,-0.0568945711742418,0.176326980708465,-0.156894571174242
108.182457573932,0.408182457573932,-4.89181754242607,-0.316364915147863,-0.176326980708465,-0.0581824575739315,0.176326980708465,-0.158182457573932
109.470343973621,0.409470343973621,-4.89052965602638,-0.318940687947242,-0.176326980708465,-0.0594703439736212,0.176326980708465,-0.159470343973621
110.758230373311,0.410758230373311,-4.88924176962669,-0.321516460746622,-0.176326980708465,-0.0607582303733108,0.176326980708465,-0.160758230373311
112.046116773,0.412046116773,-4.887953883227,-0.324092233546001,-0.176326980708465,-0.0620461167730005,0.176326980708465,-0.162046116773
113.33400317269,0.41333400317269,-4.88666599682731,-0.32666800634538,-0.176326980708465,-0.0633340031726901,0.176326980708465,-0.16333400317269
114.62188957238,0.41462188957238,-4.88537811042762,-0.32924377914476,-0.176326980708465,-0.0646218895723798,0.176326980708465,-0.16462188957238
115.909775972069,0.415909775972069,-4.88409022402793,-0.331819551944139,-0.176326980708465,-0.0659097759720695,0.176326980708465,-0.165909775972069
117.197662371759,0.417197662371759,-4.88280233762824,-0.334395324743518,-0.176326980708465,-0.0671976623717591,0.176326980708465,-0.167197662371759
118.485548771449,0.418485548771449,-4.88151445122855,-0.336971097542898,-0.176326980708465,-0.0684855487714488,0.176326980708465,-0.168485548771449
119.773435171138,0.419773435171138,-4.88022656482886,-0.339546870342277,-0.176326980708465,-0.0697734351711384,0.176326980708465,-0.169773435171138
121.061321570828,0.421061321570828,-4.87893867842917,-0.342122643141656,-0.176326980708465,-0.0710613215708281,0.176326980708465,-0.171061321570828
122.349207970518,0.422349207970518,-4.87765079202948,-0.344698415941036,-0.176326980708465,-0.0723492079705178,0.176326980708465,-0.172349207970518
123.637094370207,0.423637094370207,-4.87636290562979,-0.347274188740415,-0.176326980708465,-0.0736370943702074,0.176326980708465,-0.173637094370207
124.924980769897,0.424924980769897,-4.8750750192301,-0.349849961539794,-0.176326980708465,-0.0749249807698971,0.176326980708465,-0.174924980769897
126.212867169587,0.426212867169587,-4.87378713283041,-0.352425734339173,-0.176326980708465,-0.0762128671695867,0.176326980708465,-0.176212867169587
127.500753569276,0.427500753569276,-4.87249924643072,-0.355001507138553,-0.176326980708465,-0.0775007535692764,0.176326980708465,-0.177500753569276
128.788639968966,0.428788639968966,-4.87121136003103,-0.357577279937932,-0.176326980708465,-0.0787886399689661,0.176326980708465,-0.178788639968966
130.076526368656,0.430076526368656,-4.86992347363134,-0.360153052737311,-0.176326980708465,-0.0800765263686557,0.176326980708465,-0.180076526368656
131.364412768345,0.431364412768345,-4.86863558723165,-0.362728825536691,-0.176326980708465,-0.0813644127683454,0.176326980708465,-0.181364412768345
132.652299168035,0.432652299168035,-4.86734770083196,-0.36530459833607,-0.176326980708465,-0.0826522991680351,0.176326980708465,-0.182652299168035
133.940185567725,0.433940185567725,-4.86605981443228,-0.367880371135449,-0.176326980708465,-0.0839401855677247,0.176326980708465,-0.183940185567725
135.228071967414,0.435228071967414,-4.86477192803259,-0.370456143934829,-0.176326980708465,-0.0852280719674144,0.176326980708465,-0.185228071967414
136.515958367104,0.436515958367104,-4.8634840416329,-0.373031916734208,-0.176326980708465,-0.086515958367104,0.176326980708465,-0.186515958367104
137.803844766794,0.437803844766794,-4.86219615523321,-0.375607689533587,-0.176326980708465,-0.0878038447667937,0.176326980708465,-0.187803844766794
139.091731166483,0.439091731166483,-4.86090826883352,-0.378183462332967,-0.176326980708465,-0.0890917311664833,0.176326980708465,-0.189091731166483
140.379617566173,0.440379617566173,-4.85962038243383,-0.380759235132346,-0.176326980708465,-0.090379617566173,0.176326980708465,-0.190379617566173
141.667503965863,0.441667503965863,-4.85833249603414,-0.383335007931725,-0.176326980708465,-0.0916675039658627,0.176326980708465,-0.191667503965863
142.955390365552,0.442955390365552,-4.85704460963445,-0.385910780731105,-0.176326980708465,-0.0929553903655523,0.176326980708465,-0.192955390365552
144.243276765242,0.444243276765242,-4.85575672323476,-0.388486553530484,-0.176326980708465,-0.094243276765242,0.176326980708465,-0.194243276765242
145.531163164932,0.445531163164932,-4.85446883683507,-0.391062326329863,-0.176326980708465,-0.0955311631649317,0.176326980708465,-0.195531163164932
146.819049564621,0.446819049564621,-4.85318095043538,-0.393638099129243,-0.176326980708465,-0.0968190495646213,0.176326980708465,-0.196819049564621
148.106935964311,0.448106935964311,-4.85189306403569,-0.396213871928622,-0.176326980708465,-0.098106935964311,0.176326980708465,-0.198106935964311
149.394822364001,0.449394822364001,-4.850605177636,-0.398789644728001,-0.176326980708465,-0.0993948223640006,0.176326980708465,-0.199394822364001
150.68270876369,0.45068270876369,-4.84931729123631,-0.401365417527381,-0.176326980708465,-0.10068270876369,0.176326980708465,-0.20068270876369
151.97059516338,0.45197059516338,-4.84802940483662,-0.40394119032676,-0.176326980708465,-0.10197059516338,0.176326980708465,-0.20197059516338
153.25848156307,0.45325848156307,-4.84674151843693,-0.406516963126139,-0.176326980708465,-0.10325848156307,0.176326980708465,-0.20325848156307
154.546367962759,0.454546367962759,-4.84545363203724,-0.409092735925519,-0.176326980708465,-0.104546367962759,0.176326980708465,-0.204546367962759
155.834254362449,0.455834254362449,-4.84416574563755,-0.411668508724898,-0.176326980708465,-0.105834254362449,0.176326980708465,-0.205834254362449
157.122140762139,0.457122140762139,-4.84287785923786,-0.414244281524277,-0.176326980708465,-0.107122140762139,0.176326980708465,-0.207122140762139
158.410027161828,0.458410027161828,-4.84158997283817,-0.416820054323657,-0.176326980708465,-0.108410027161828,0.176326980708465,-0.208410027161828
159.697913561518,0.459697913561518,-4.84030208643848,-0.419395827123036,-0.176326980708465,-0.109697913561518,0.176326980708465,-0.209697913561518
160.985799961208,0.460985799961208,-4.83901420003879,-0.421971599922415,-0.176326980708465,-0.110985799961208,0.176326980708465,-0.210985799961208
162.273686360897,0.462273686360897,-4.8377263136391,-0.424547372721795,-0.176326980708465,-0.112273686360897,0.176326980708465,-0.212273686360897
163.561572760587,0.463561572760587,-4.83643842723941,-0.427123145521174,-0.176326980708465,-0.113561572760587,0.176326980708465,-0.213561572760587
164.849459160277,0.464849459160277,-4.83515054083972,-0.429698918320553,-0.176326980708465,-0.114849459160277,0.176326980708465,-0.214849459160277
166.137345559966,0.466137345559966,-4.83386265444003,-0.432274691119932,-0.176326980708465,-0.116137345559966,0.176326980708465,-0.216137345559966
167.425231959656,0.467425231959656,-4.83257476804034,-0.434850463919312,-0.176326980708465,-0.117425231959656,0.176326980708465,-0.217425231959656
168.713118359346,0.468713118359346,-4.83128688164065,-0.437426236718691,-0.176326980708465,-0.118713118359346,0.176326980708465,-0.218713118359346
170.001004759035,0.470001004759035,-4.82999899524096,-0.44000200951807,-0.176326980708465,-0.120001004759035,0.176326980708465,-0.220001004759035
171.288891158725,0.471288891158725,-4.82871110884127,-0.44257778231745,-0.176326980708465,-0.121288891158725,0.176326980708465,-0.221288891158725
172.576777558415,0.472576777558414,-4.82742322244159,-0.445153555116829,-0.176326980708465,-0.122576777558414,0.176326980708465,-0.222576777558414
173.864663958104,0.473864663958104,-4.8261353360419,-0.447729327916208,-0.176326980708465,-0.123864663958104,0.176326980708465,-0.223864663958104
175.152550357794,0.475152550357794,-4.82484744964221,-0.450305100715588,-0.176326980708465,-0.125152550357794,0.176326980708465,-0.225152550357794
176.440436757483,0.476440436757483,-4.82355956324252,-0.452880873514967,-0.176326980708465,-0.126440436757484,0.176326980708465,-0.226440436757483
177.728323157173,0.477728323157173,-4.82227167684283,-0.455456646314346,-0.176326980708465,-0.127728323157173,0.176326980708465,-0.227728323157173
179.016209556863,0.479016209556863,-4.82098379044314,-0.458032419113726,-0.176326980708465,-0.129016209556863,0.176326980708465,-0.229016209556863
180.304095956552,0.480304095956552,-4.81969590404345,-0.460608191913105,-0.176326980708465,-0.130304095956553,0.176326980708465,-0.230304095956552
181.591982356242,0.481591982356242,-4.81840801764376,-0.463183964712484,-0.176326980708465,-0.131591982356242,0.176326980708465,-0.231591982356242
182.879868755932,0.482879868755932,-4.81712013124407,-0.465759737511864,-0.176326980708465,-0.132879868755932,0.176326980708465,-0.232879868755932
184.167755155621,0.484167755155621,-4.81583224484438,-0.468335510311243,-0.176326980708465,-0.134167755155621,0.176326980708465,-0.234167755155621
185.455641555311,0.485455641555311,-4.81454435844469,-0.470911283110622,-0.176326980708465,-0.135455641555311,0.176326980708465,-0.235455641555311
186.743527955001,0.486743527955001,-4.813256472045,-0.473487055910002,-0.176326980708465,-0.136743527955001,0.176326980708465,-0.236743527955001
188.03141435469,0.48803141435469,-4.81196858564531,-0.476062828709381,-0.176326980708465,-0.13803141435469,0.176326980708465,-0.23803141435469
189.31930075438,0.48931930075438,-4.81068069924562,-0.47863860150876,-0.176326980708465,-0.13931930075438,0.176326980708465,-0.23931930075438
190.60718715407,0.49060718715407,-4.80939281284593,-0.48121437430814,-0.176326980708465,-0.14060718715407,0.176326980708465,-0.24060718715407
191.895073553759,0.491895073553759,-4.80810492644624,-0.483790147107519,-0.176326980708465,-0.141895073553759,0.176326980708465,-0.241895073553759
193.182959953449,0.493182959953449,-4.80681704004655,-0.486365919906898,-0.176326980708465,-0.143182959953449,0.176326980708465,-0.243182959953449
194.470846353139,0.494470846353139,-4.80552915364686,-0.488941692706278,-0.176326980708465,-0.144470846353139,0.176326980708465,-0.244470846353139
195.758732752828,0.495758732752828,-4.80424126724717,-0.491517465505657,-0.176326980708465,-0.145758732752828,0.176326980708465,-0.245758732752828
197.046619152518,0.497046619152518,-4.80295338084748,-0.494093238305036,-0.176326980708465,-0.147046619152518,0.176326980708465,-0.247046619152518
198.334505552208,0.498334505552208,-4.80166549444779,-0.496669011104416,-0.176326980708465,-0.148334505552208,0.176326980708465,-0.248334505552208
199.622391951897,0.499622391951897,-4.8003776080481,-0.499244783903795,-0.176326980708465,-0.149622391951897,0.176326980708465,-0.249622391951897
200.910278351587,0.500910278351587,-4.79908972164841,-0.501820556703174,-0.176326980708465,-0.150910278351587,0.176326980708465,-0.250910278351587
202.198164751277,0.502198164751277,-4.79780183524872,-0.504396329502553,-0.176326980708465,-0.152198164751277,0.176326980708465,-0.252198164751277
203.486051150966,0.503486051150966,-4.79651394884903,-0.506972102301933,-0.176326980708465,-0.153486051150966,0.176326980708465,-0.253486051150966
204.773937550656,0.504773937550656,-4.79522606244934,-0.509547875101312,-0.176326980708465,-0.154773937550656,0.176326980708465,-0.254773937550656
206.061823950346,0.506061823950346,-4.79393817604965,-0.512123647900691,-0.176326980708465,-0.156061823950346,0.176326980708465,-0.256061823950346
207.349710350035,0.507349710350035,-4.79265028964996,-0.514699420700071,-0.176326980708465,-0.157349710350035,0.176326980708465,-0.257349710350035
208.637596749725,0.508637596749725,-4.79136240325028,-0.51727519349945,-0.176326980708465,-0.158637596749725,0.176326980708465,-0.258637596749725
209.925483149415,0.509925483149415,-4.79007451685059,-0.519850966298829,-0.176326980708465,-0.159925483149415,0.176326980708465,-0.259925483149415
211.213369549104,0.511213369549104,-4.7887866304509,-0.522426739098209,-0.176326980708465,-0.161213369549104,0.176326980708465,-0.261213369549104
212.501255948794,0.512501255948794,-4.78749874405121,-0.525002511897588,-0.176326980708465,-0.162501255948794,0.176326980708465,-0.262501255948794
213.789142348484,0.513789142348484,-4.78621085765152,-0.527578284696967,-0.176326980708465,-0.163789142348484,0.176326980708465,-0.263789142348484
215.077028748173,0.515077028748173,-4.78492297125183,-0.530154057496347,-0.176326980708465,-0.165077028748173,0.176326980708465,-0.265077028748173
216.364915147863,0.516364915147863,-4.78363508485214,-0.532729830295726,-0.176326980708465,-0.166364915147863,0.176326980708465,-0.266364915147863
217.652801547553,0.517652801547553,-4.78234719845245,-0.535305603095105,-0.176326980708465,-0.167652801547553,0.176326980708465,-0.267652801547553
218.940687947242,0.518940687947242,-4.78105931205276,-0.537881375894485,-0.176326980708465,-0.168940687947242,0.176326980708465,-0.268940687947242
220.228574346932,0.520228574346932,-4.77977142565307,-0.540457148693864,-0.176326980708465,-0.170228574346932,0.176326980708465,-0.270228574346932
221.516460746622,0.521516460746622,-4.77848353925338,-0.543032921493243,-0.176326980708465,-0.171516460746622,0.176326980708465,-0.271516460746622
222.804347146311,0.522804347146311,-4.77719565285369,-0.545608694292623,-0.176326980708465,-0.172804347146311,0.176326980708465,-0.272804347146311
224.092233546001,0.524092233546001,-4.775907766454,-0.548184467092002,-0.176326980708465,-0.174092233546001,0.176326980708465,-0.274092233546001
225.380119945691,0.525380119945691,-4.77461988005431,-0.550760239891381,-0.176326980708465,-0.175380119945691,0.176326980708465,-0.275380119945691
226.66800634538,0.52666800634538,-4.77333199365462,-0.55333601269076,-0.176326980708465,-0.17666800634538,0.176326980708465,-0.27666800634538
227.95589274507,0.52795589274507,-4.77204410725493,-0.55591178549014,-0.176326980708465,-0.17795589274507,0.176326980708465,-0.27795589274507
229.24377914476,0.52924377914476,-4.77075622085524,-0.558487558289519,-0.176326980708465,-0.17924377914476,0.176326980708465,-0.27924377914476
230.531665544449,0.530531665544449,-4.76946833445555,-0.561063331088898,-0.176326980708465,-0.180531665544449,0.176326980708465,-0.280531665544449
231.819551944139,0.531819551944139,-4.76818044805586,-0.563639103888278,-0.176326980708465,-0.181819551944139,0.176326980708465,-0.281819551944139
233.107438343829,0.533107438343829,-4.76689256165617,-0.566214876687657,-0.176326980708465,-0.183107438343829,0.176326980708465,-0.283107438343829
234.395324743518,0.534395324743518,-4.76560467525648,-0.568790649487037,-0.176326980708465,-0.184395324743518,0.176326980708465,-0.284395324743518
235.683211143208,0.535683211143208,-4.76431678885679,-0.571366422286416,-0.176326980708465,-0.185683211143208,0.176326980708465,-0.285683211143208
236.971097542898,0.536971097542898,-4.7630289024571,-0.573942195085795,-0.176326980708465,-0.186971097542898,0.176326980708465,-0.286971097542898
238.258983942587,0.538258983942587,-4.76174101605741,-0.576517967885175,-0.176326980708465,-0.188258983942587,0.176326980708465,-0.288258983942587
239.546870342277,0.539546870342277,-4.76045312965772,-0.579093740684554,-0.176326980708465,-0.189546870342277,0.176326980708465,-0.289546870342277
240.834756741967,0.540834756741967,-4.75916524325803,-0.581669513483933,-0.176326980708465,-0.190834756741967,0.176326980708465,-0.290834756741967
242.122643141656,0.542122643141656,-4.75787735685834,-0.584245286283312,-0.176326980708465,-0.192122643141656,0.176326980708465,-0.292122643141656
243.410529541346,0.543410529541346,-4.75658947045865,-0.586821059082692,-0.176326980708465,-0.193410529541346,0.176326980708465,-0.293410529541346
244.698415941036,0.544698415941036,-4.75530158405896,-0.589396831882071,-0.176326980708465,-0.194698415941036,0.176326980708465,-0.294698415941036
245.986302340725,0.545986302340725,-4.75401369765927,-0.59197260468145,-0.176326980708465,-0.195986302340725,0.176326980708465,-0.295986302340725
247.274188740415,0.547274188740415,-4.75272581125959,-0.59454837748083,-0.176326980708465,-0.197274188740415,0.176326980708465,-0.297274188740415
248.562075140104,0.548562075140104,-4.7514379248599,-0.597124150280209,-0.176326980708465,-0.198562075140104,0.176326980708465,-0.298562075140105
249.849961539794,0.549849961539794,-4.75015003846021,-0.599699923079588,-0.176326980708465,-0.199849961539794,0.176326980708465,-0.299849961539794
251.137847939484,0.551137847939484,-4.74886215206052,-0.602275695878968,-0.176326980708465,-0.201137847939484,0.176326980708465,-0.301137847939484
252.425734339173,0.552425734339173,-4.74757426566083,-0.604851468678347,-0.176326980708465,-0.202425734339173,0.176326980708465,-0.302425734339173
253.713620738863,0.553713620738863,-4.74628637926114,-0.607427241477726,-0.176326980708465,-0.203713620738863,0.176326980708465,-0.303713620738863
255.001507138553,0.555001507138553,-4.74499849286145,-0.610003014277106,-0.176326980708465,-0.205001507138553,0.176326980708465,-0.305001507138553
256.289393538242,0.556289393538242,-4.74371060646176,-0.612578787076485,-0.176326980708465,-0.206289393538242,0.176326980708465,-0.306289393538242
257.577279937932,0.557577279937932,-4.74242272006207,-0.615154559875864,-0.176326980708465,-0.207577279937932,0.176326980708465,-0.307577279937932
258.865166337622,0.558865166337622,-4.74113483366238,-0.617730332675243,-0.176326980708465,-0.208865166337622,0.176326980708465,-0.308865166337622
260.153052737311,0.560153052737311,-4.73984694726269,-0.620306105474623,-0.176326980708465,-0.210153052737311,0.176326980708465,-0.310153052737311
261.440939137001,0.561440939137001,-4.738559060863,-0.622881878274002,-0.176326980708465,-0.211440939137001,0.176326980708465,-0.311440939137001
262.728825536691,0.562728825536691,-4.73727117446331,-0.625457651073382,-0.176326980708465,-0.212728825536691,0.176326980708465,-0.312728825536691
264.01671193638,0.56401671193638,-4.73598328806362,-0.628033423872761,-0.176326980708465,-0.21401671193638,0.176326980708465,-0.31401671193638
265.30459833607,0.56530459833607,-4.73469540166393,-0.63060919667214,-0.176326980708465,-0.21530459833607,0.176326980708465,-0.31530459833607
266.59248473576,0.56659248473576,-4.73340751526424,-0.633184969471519,-0.176326980708465,-0.21659248473576,0.176326980708465,-0.31659248473576
267.880371135449,0.567880371135449,-4.73211962886455,-0.635760742270899,-0.176326980708465,-0.217880371135449,0.176326980708465,-0.317880371135449
269.168257535139,0.569168257535139,-4.73083174246486,-0.638336515070278,-0.176326980708465,-0.219168257535139,0.176326980708465,-0.319168257535139
270.456143934829,0.570456143934829,-4.72954385606517,-0.640912287869657,-0.176326980708465,-0.220456143934829,0.176326980708465,-0.320456143934829
271.744030334518,0.571744030334518,-4.72825596966548,-0.643488060669037,-0.176326980708465,-0.221744030334518,0.176326980708465,-0.321744030334518
273.031916734208,0.573031916734208,-4.72696808326579,-0.646063833468416,-0.176326980708465,-0.223031916734208,0.176326980708465,-0.323031916734208
274.319803133898,0.574319803133898,-4.7256801968661,-0.648639606267795,-0.176326980708465,-0.224319803133898,0.176326980708465,-0.324319803133898
275.607689533587,0.575607689533587,-4.72439231046641,-0.651215379067175,-0.176326980708465,-0.225607689533587,0.176326980708465,-0.325607689533587
276.895575933277,0.576895575933277,-4.72310442406672,-0.653791151866554,-0.176326980708465,-0.226895575933277,0.176326980708465,-0.326895575933277
278.183462332967,0.578183462332967,-4.72181653766703,-0.656366924665933,-0.176326980708465,-0.228183462332967,0.176326980708465,-0.328183462332967
279.471348732656,0.579471348732656,-4.72052865126734,-0.658942697465313,-0.176326980708465,-0.229471348732656,0.176326980708465,-0.329471348732656
280.759235132346,0.580759235132346,-4.71924076486765,-0.661518470264692,-0.176326980708465,-0.230759235132346,0.176326980708465,-0.330759235132346
282.047121532036,0.582047121532036,-4.71795287846796,-0.664094243064071,-0.176326980708465,-0.232047121532036,0.176326980708465,-0.332047121532036
283.335007931725,0.583335007931725,-4.71666499206827,-0.666670015863451,-0.176326980708465,-0.233335007931725,0.176326980708465,-0.333335007931725
284.622894331415,0.584622894331415,-4.71537710566859,-0.66924578866283,-0.176326980708465,-0.234622894331415,0.176326980708465,-0.334622894331415
285.910780731105,0.585910780731105,-4.7140892192689,-0.671821561462209,-0.176326980708465,-0.235910780731105,0.176326980708465,-0.335910780731105
287.198667130794,0.587198667130794,-4.71280133286921,-0.674397334261589,-0.176326980708465,-0.237198667130794,0.176326980708465,-0.337198667130794
288.486553530484,0.588486553530484,-4.71151344646952,-0.676973107060968,-0.176326980708465,-0.238486553530484,0.176326980708465,-0.338486553530484
289.774439930174,0.589774439930174,-4.71022556006983,-0.679548879860347,-0.176326980708465,-0.239774439930174,0.176326980708465,-0.339774439930174
291.062326329863,0.591062326329863,-4.70893767367014,-0.682124652659727,-0.176326980708465,-0.241062326329863,0.176326980708465,-0.341062326329863
292.350212729553,0.592350212729553,-4.70764978727045,-0.684700425459106,-0.176326980708465,-0.242350212729553,0.176326980708465,-0.342350212729553
293.638099129243,0.593638099129243,-4.70636190087076,-0.687276198258485,-0.176326980708465,-0.243638099129243,0.176326980708465,-0.343638099129243
294.925985528932,0.594925985528932,-4.70507401447107,-0.689851971057864,-0.176326980708465,-0.244925985528932,0.176326980708465,-0.344925985528932
296.213871928622,0.596213871928622,-4.70378612807138,-0.692427743857244,-0.176326980708465,-0.246213871928622,0.176326980708465,-0.346213871928622
297.501758328312,0.597501758328312,-4.70249824167169,-0.695003516656623,-0.176326980708465,-0.247501758328312,0.176326980708465,-0.347501758328312
298.789644728001,0.598789644728001,-4.701210355272,-0.697579289456002,-0.176326980708465,-0.248789644728001,0.176326980708465,-0.348789644728001
300.077531127691,0.600077531127691,-4.69992246887231,-0.700155062255382,-0.176326980708465,-0.250077531127691,0.176326980708465,-0.350077531127691
301.365417527381,0.601365417527381,-4.69863458247262,-0.702730835054761,-0.176326980708465,-0.251365417527381,0.176326980708465,-0.351365417527381
302.65330392707,0.60265330392707,-4.69734669607293,-0.705306607854141,-0.176326980708465,-0.25265330392707,0.176326980708465,-0.35265330392707
303.94119032676,0.60394119032676,-4.69605880967324,-0.70788238065352,-0.176326980708465,-0.25394119032676,0.176326980708465,-0.35394119032676
305.22907672645,0.60522907672645,-4.69477092327355,-0.710458153452899,-0.176326980708465,-0.25522907672645,0.176326980708465,-0.35522907672645
306.516963126139,0.606516963126139,-4.69348303687386,-0.713033926252279,-0.176326980708465,-0.256516963126139,0.176326980708465,-0.356516963126139
307.804849525829,0.607804849525829,-4.69219515047417,-0.715609699051658,-0.176326980708465,-0.257804849525829,0.176326980708465,-0.357804849525829
309.092735925519,0.609092735925519,-4.69090726407448,-0.718185471851037,-0.176326980708465,-0.259092735925519,0.176326980708465,-0.359092735925519
310.380622325208,0.610380622325208,-4.68961937767479,-0.720761244650416,-0.176326980708465,-0.260380622325208,0.176326980708465,-0.360380622325208
311.668508724898,0.611668508724898,-4.6883314912751,-0.723337017449796,-0.176326980708465,-0.261668508724898,0.176326980708465,-0.361668508724898
312.956395124588,0.612956395124588,-4.68704360487541,-0.725912790249175,-0.176326980708465,-0.262956395124588,0.176326980708465,-0.362956395124588
314.244281524277,0.614244281524277,-4.68575571847572,-0.728488563048554,-0.176326980708465,-0.264244281524277,0.176326980708465,-0.364244281524277
315.532167923967,0.615532167923967,-4.68446783207603,-0.731064335847934,-0.176326980708465,-0.265532167923967,0.176326980708465,-0.365532167923967
316.820054323657,0.616820054323656,-4.68317994567634,-0.733640108647313,-0.176326980708465,-0.266820054323657,0.176326980708465,-0.366820054323656
318.107940723346,0.618107940723346,-4.68189205927665,-0.736215881446692,-0.176326980708465,-0.268107940723346,0.176326980708465,-0.368107940723346
319.395827123036,0.619395827123036,-4.68060417287696,-0.738791654246072,-0.176326980708465,-0.269395827123036,0.176326980708465,-0.369395827123036
320.683713522725,0.620683713522725,-4.67931628647727,-0.741367427045451,-0.176326980708465,-0.270683713522726,0.176326980708465,-0.370683713522725


==> figures/ConstrSat070.csv <==
0,0.3,-5,-0.1,-0.176326980708465,0.05,0.176326980708465,-0.05
1.29101593366909,0.301291015933669,-4.99870898406633,-0.102582031867338,-0.176326980708465,0.0487089840663309,0.176326980708465,-0.0512910159336691
2.58203186733817,0.302582031867338,-4.99741796813266,-0.105164063734676,-0.176326980708465,0.0474179681326618,0.176326980708465,-0.0525820318673382
3.87304780100726,0.303873047801007,-4.99612695219899,-0.107746095602015,-0.176326980708465,0.0461269521989927,0.176326980708465,-0.0538730478010073
5.16406373467634,0.305164063734676,-4.99483593626532,-0.110328127469353,-0.176326980708465,0.0448359362653237,0.176326980708465,-0.0551640637346763
6.45507966834543,0.306455079668345,-4.99354492033165,-0.112910159336691,-0.176326980708465,0.0435449203316546,0.176326980708465,-0.0564550796683454
7.74609560201451,0.307746095602014,-4.99225390439799,-0.115492191204029,-0.176326980708465,0.0422539043979855,0.176326980708465,-0.0577460956020145
9.03711153568359,0.309037111535684,-4.99096288846432,-0.118074223071367,-0.176326980708465,0.0409628884643164,0.176326980708465,-0.0590371115356836
10.3281274693527,0.310328127469353,-4.98967187253065,-0.120656254938705,-0.176326980708465,0.0396718725306473,0.176326980708465,-0.0603281274693527
11.6191434030218,0.311619143403022,-4.98838085659698,-0.123238286806044,-0.176326980708465,0.0383808565969782,0.176326980708465,-0.0616191434030218
12.9101593366909,0.312910159336691,-4.98708984066331,-0.125820318673382,-0.176326980708465,0.0370898406633091,0.176326980708465,-0.0629101593366908
14.2011752703599,0.31420117527036,-4.98579882472964,-0.12840235054072,-0.176326980708465,0.0357988247296401,0.176326980708465,-0.0642011752703599
15.492191204029,0.315492191204029,-4.98450780879597,-0.130984382408058,-0.176326980708465,0.034507808795971,0.176326980708465,-0.065492191204029
16.7832071376981,0.316783207137698,-4.9832167928623,-0.133566414275396,-0.176326980708465,0.0332167928623019,0.176326980708465,-0.0667832071376981
18.0742230713672,0.318074223071367,-4.98192577692863,-0.136148446142734,-0.176326980708465,0.0319257769286328,0.176326980708465,-0.0680742230713672
19.3652390050363,0.319365239005036,-4.98063476099496,-0.138730478010073,-0.176326980708465,0.0306347609949637,0.176326980708465,-0.0693652390050363
20.6562549387054,0.320656254938705,-4.97934374506129,-0.141312509877411,-0.176326980708465,0.0293437450612946,0.176326980708465,-0.0706562549387054
21.9472708723744,0.321947270872374,-4.97805272912763,-0.143894541744749,-0.176326980708465,0.0280527291276256,0.176326980708465,-0.0719472708723745
23.2382868060435,0.323238286806043,-4.97676171319396,-0.146476573612087,-0.176326980708465,0.0267617131939565,0.176326980708465,-0.0732382868060435
24.5293027397126,0.324529302739713,-4.97547069726029,-0.149058605479425,-0.176326980708465,0.0254706972602874,0.176326980708465,-0.0745293027397126
25.8203186733817,0.325820318673382,-4.97417968132662,-0.151640637346763,-0.176326980708465,0.0241796813266183,0.176326980708465,-0.0758203186733817
27.1113346070508,0.327111334607051,-4.97288866539295,-0.154222669214102,-0.176326980708465,0.0228886653929492,0.176326980708465,-0.0771113346070508
28.4023505407199,0.32840235054072,-4.97159764945928,-0.15680470108144,-0.176326980708465,0.0215976494592801,0.176326980708465,-0.0784023505407199
29.693366474389,0.329693366474389,-4.97030663352561,-0.159386732948778,-0.176326980708465,0.020306633525611,0.176326980708465,-0.079693366474389
30.984382408058,0.330984382408058,-4.96901561759194,-0.161968764816116,-0.176326980708465,0.019015617591942,0.176326980708465,-0.0809843824080581
32.2753983417271,0.332275398341727,-4.96772460165827,-0.164550796683454,-0.176326980708465,0.0177246016582729,0.176326980708465,-0.0822753983417271
33.5664142753962,0.333566414275396,-4.9664335857246,-0.167132828550792,-0.176326980708465,0.0164335857246038,0.176326980708465,-0.0835664142753962
34.8574302090653,0.334857430209065,-4.96514256979093,-0.169714860418131,-0.176326980708465,0.0151425697909347,0.176326980708465,-0.0848574302090653
36.1484461427344,0.336148446142734,-4.96385155385727,-0.172296892285469,-0.176326980708465,0.0138515538572656,0.176326980708465,-0.0861484461427344
37.4394620764035,0.337439462076403,-4.9625605379236,-0.174878924152807,-0.176326980708465,0.0125605379235965,0.176326980708465,-0.0874394620764035
38.7304780100726,0.338730478010073,-4.96126952198993,-0.177460956020145,-0.176326980708465,0.0112695219899275,0.176326980708465,-0.0887304780100726
40.0214939437416,0.340021493943742,-4.95997850605626,-0.180042987887483,-0.176326980708465,0.00997850605625836,0.176326980708465,-0.0900214939437416
41.3125098774107,0.341312509877411,-4.95868749012259,-0.182625019754821,-0.176326980708465,0.00868749012258928,0.176326980708465,-0.0913125098774107
42.6035258110798,0.34260352581108,-4.95739647418892,-0.18520705162216,-0.176326980708465,0.0073964741889202,0.176326980708465,-0.0926035258110798
43.8945417447489,0.343894541744749,-4.95610545825525,-0.187789083489498,-0.176326980708465,0.00610545825525111,0.176326980708465,-0.0938945417447489
45.185557678418,0.345185557678418,-4.95481444232158,-0.190371115356836,-0.176326980708465,0.00481444232158202,0.176326980708465,-0.095185557678418
46.4765736120871,0.346476573612087,-4.95352342638791,-0.192953147224174,-0.176326980708465,0.00352342638791293,0.176326980708465,-0.0964765736120871
47.7675895457562,0.347767589545756,-4.95223241045424,-0.195535179091512,-0.176326980708465,0.00223241045424385,0.176326980708465,-0.0977675895457562
49.0586054794252,0.349058605479425,-4.95094139452057,-0.19811721095885,-0.176326980708465,0.000941394520574769,0.176326980708465,-0.0990586054794252
50.3496214130943,0.350349621413094,-4.94965037858691,-0.200699242826189,-0.176326980708465,-0.000349621413094317,0.176326980708465,-0.100349621413094
51.6406373467634,0.351640637346763,-4.94835936265324,-0.203281274693527,-0.176326980708465,-0.0016406373467634,0.176326980708465,-0.101640637346763
52.9316532804325,0.352931653280432,-4.94706834671957,-0.205863306560865,-0.176326980708465,-0.00293165328043249,0.176326980708465,-0.102931653280432
54.2226692141016,0.354222669214102,-4.9457773307859,-0.208445338428203,-0.176326980708465,-0.00422266921410157,0.176326980708465,-0.104222669214102
55.5136851477707,0.355513685147771,-4.94448631485223,-0.211027370295541,-0.176326980708465,-0.00551368514777065,0.176326980708465,-0.105513685147771
56.8047010814397,0.35680470108144,-4.94319529891856,-0.213609402162879,-0.176326980708465,-0.00680470108143975,0.176326980708465,-0.10680470108144
58.0957170151088,0.358095717015109,-4.94190428298489,-0.216191434030218,-0.176326980708465,-0.00809571701510883,0.176326980708465,-0.108095717015109
59.3867329487779,0.359386732948778,-4.94061326705122,-0.218773465897556,-0.176326980708465,-0.00938673294877792,0.176326980708465,-0.109386732948778
60.677748882447,0.360677748882447,-4.93932225111755,-0.221355497764894,-0.176326980708465,-0.010677748882447,0.176326980708465,-0.110677748882447
61.9687648161161,0.361968764816116,-4.93803123518388,-0.223937529632232,-0.176326980708465,-0.0119687648161161,0.176326980708465,-0.111968764816116
63.2597807497852,0.363259780749785,-4.93674021925021,-0.22651956149957,-0.176326980708465,-0.0132597807497852,0.176326980708465,-0.113259780749785
64.5507966834543,0.364550796683454,-4.93544920331655,-0.229101593366909,-0.176326980708465,-0.0145507966834543,0.176326980708465,-0.114550796683454
65.8418126171233,0.365841812617123,-4.93415818738288,-0.231683625234247,-0.176326980708465,-0.0158418126171233,0.176326980708465,-0.115841812617123
67.1328285507924,0.367132828550792,-4.93286717144921,-0.234265657101585,-0.176326980708465,-0.0171328285507924,0.176326980708465,-0.117132828550792
68.4238444844615,0.368423844484462,-4.93157615551554,-0.236847688968923,-0.176326980708465,-0.0184238444844615,0.176326980708465,-0.118423844484462
69.7148604181306,0.369714860418131,-4.93028513958187,-0.239429720836261,-0.176326980708465,-0.0197148604181306,0.176326980708465,-0.119714860418131
71.0058763517997,0.3710058763518,-4.9289941236482,-0.242011752703599,-0.176326980708465,-0.0210058763517997,0.176326980708465,-0.1210058763518
72.2968922854688,0.372296892285469,-4.92770310771453,-0.244593784570938,-0.176326980708465,-0.0222968922854688,0.176326980708465,-0.122296892285469
73.5879082191379,0.373587908219138,-4.92641209178086,-0.247175816438276,-0.176326980708465,-0.0235879082191379,0.176326980708465,-0.123587908219138
74.8789241528069,0.374878924152807,-4.92512107584719,-0.249757848305614,-0.176326980708465,-0.0248789241528069,0.176326980708465,-0.124878924152807
76.169940086476,0.376169940086476,-4.92383005991352,-0.252339880172952,-0.176326980708465,-0.026169940086476,0.176326980708465,-0.126169940086476
77.4609560201451,0.377460956020145,-4.92253904397985,-0.25492191204029,-0.176326980708465,-0.0274609560201451,0.176326980708465,-0.127460956020145
78.7519719538142,0.378751971953814,-4.92124802804619,-0.257503943907628,-0.176326980708465,-0.0287519719538142,0.176326980708465,-0.128751971953814
80.0429878874833,0.380042987887483,-4.91995701211252,-0.260085975774967,-0.176326980708465,-0.0300429878874833,0.176326980708465,-0.130042987887483
81.3340038211524,0.381334003821152,-4.91866599617885,-0.262668007642305,-0.176326980708465,-0.0313340038211524,0.176326980708465,-0.131334003821152
82.6250197548215,0.382625019754821,-4.91737498024518,-0.265250039509643,-0.176326980708465,-0.0326250197548214,0.176326980708465,-0.132625019754821
83.9160356884905,0.383916035688491,-4.91608396431151,-0.267832071376981,-0.176326980708465,-0.0339160356884905,0.176326980708465,-0.133916035688491
85.2070516221596,0.38520705162216,-4.91479294837784,-0.270414103244319,-0.176326980708465,-0.0352070516221596,0.176326980708465,-0.13520705162216
86.4980675558287,0.386498067555829,-4.91350193244417,-0.272996135111657,-0.176326980708465,-0.0364980675558287,0.176326980708465,-0.136498067555829
87.7890834894978,0.387789083489498,-4.9122109165105,-0.275578166978996,-0.176326980708465,-0.0377890834894978,0.176326980708465,-0.137789083489498
89.0800994231669,0.389080099423167,-4.91091990057683,-0.278160198846334,-0.176326980708465,-0.0390800994231669,0.176326980708465,-0.139080099423167
90.371115356836,0.390371115356836,-4.90962888464316,-0.280742230713672,-0.176326980708465,-0.040371115356836,0.176326980708465,-0.140371115356836
91.662131290505,0.391662131290505,-4.90833786870949,-0.28332426258101,-0.176326980708465,-0.041662131290505,0.176326980708465,-0.141662131290505
92.9531472241741,0.392953147224174,-4.90704685277583,-0.285906294448348,-0.176326980708465,-0.0429531472241741,0.176326980708465,-0.142953147224174
94.2441631578432,0.394244163157843,-4.90575583684216,-0.288488326315686,-0.176326980708465,-0.0442441631578432,0.176326980708465,-0.144244163157843
95.5351790915123,0.395535179091512,-4.90446482090849,-0.291070358183025,-0.176326980708465,-0.0455351790915123,0.176326980708465,-0.145535179091512
96.8261950251814,0.396826195025181,-4.90317380497482,-0.293652390050363,-0.176326980708465,-0.0468261950251814,0.176326980708465,-0.146826195025181
98.1172109588505,0.39811721095885,-4.90188278904115,-0.296234421917701,-0.176326980708465,-0.0481172109588505,0.176326980708465,-0.14811721095885
99.4082268925196,0.39940822689252,-4.90059177310748,-0.298816453785039,-0.176326980708465,-0.0494082268925195,0.176326980708465,-0.14940822689252
100.699242826189,0.400699242826189,-4.89930075717381,-0.301398485652377,-0.176326980708465,-0.0506992428261886,0.176326980708465,-0.150699242826189
101.990258759858,0.401990258759858,-4.89800974124014,-0.303980517519715,-0.176326980708465,-0.0519902587598577,0.176326980708465,-0.151990258759858
103.281274693527,0.403281274693527,-4.89671872530647,-0.306562549387054,-0.176326980708465,-0.0532812746935268,0.176326980708465,-0.153281274693527
104.572290627196,0.404572290627196,-4.8954277093728,-0.309144581254392,-0.176326980708465,-0.0545722906271959,0.176326980708465,-0.154572290627196
105.863306560865,0.405863306560865,-4.89413669343914,-0.31172661312173,-0.176326980708465,-0.055863306560865,0.176326980708465,-0.155863306560865
107.154322494534,0.407154322494534,-4.89284567750547,-0.314308644989068,-0.176326980708465,-0.0571543224945341,0.176326980708465,-0.157154322494534
108.445338428203,0.408445338428203,-4.8915546615718,-0.316890676856406,-0.176326980708465,-0.0584453384282031,0.176326980708465,-0.158445338428203
109.736354361872,0.409736354361872,-4.89026364563813,-0.319472708723745,-0.176326980708465,-0.0597363543618722,0.176326980708465,-0.159736354361872
111.027370295541,0.411027370295541,-4.88897262970446,-0.322054740591083,-0.176326980708465,-0.0610273702955413,0.176326980708465,-0.161027370295541
112.31838622921,0.41231838622921,-4.88768161377079,-0.324636772458421,-0.176326980708465,-0.0623183862292104,0.176326980708465,-0.16231838622921
113.609402162879,0.41360940216288,-4.88639059783712,-0.327218804325759,-0.176326980708465,-0.0636094021628795,0.176326980708465,-0.16360940216288
114.900418096549,0.414900418096549,-4.88509958190345,-0.329800836193097,-0.176326980708465,-0.0649004180965486,0.176326980708465,-0.164900418096549
116.191434030218,0.416191434030218,-4.88380856596978,-0.332382868060435,-0.176326980708465,-0.0661914340302177,0.176326980708465,-0.166191434030218
117.482449963887,0.417482449963887,-4.88251755003611,-0.334964899927774,-0.176326980708465,-0.0674824499638867,0.176326980708465,-0.167482449963887
118.773465897556,0.418773465897556,-4.88122653410244,-0.337546931795112,-0.176326980708465,-0.0687734658975558,0.176326980708465,-0.168773465897556
120.064481831225,0.420064481831225,-4.87993551816878,-0.34012896366245,-0.176326980708465,-0.0700644818312249,0.176326980708465,-0.170064481831225
121.355497764894,0.421355497764894,-4.87864450223511,-0.342710995529788,-0.176326980708465,-0.071355497764894,0.176326980708465,-0.171355497764894
122.646513698563,0.422646513698563,-4.87735348630144,-0.345293027397126,-0.176326980708465,-0.0726465136985631,0.176326980708465,-0.172646513698563
123.937529632232,0.423937529632232,-4.87606247036777,-0.347875059264464,-0.176326980708465,-0.0739375296322322,0.176326980708465,-0.173937529632232
125.228545565901,0.425228545565901,-4.8747714544341,-0.350457091131803,-0.176326980708465,-0.0752285455659013,0.176326980708465,-0.175228545565901
126.51956149957,0.42651956149957,-4.87348043850043,-0.353039122999141,-0.176326980708465,-0.0765195614995704,0.176326980708465,-0.17651956149957
127.810577433239,0.427810577433239,-4.87218942256676,-0.355621154866479,-0.176326980708465,-0.0778105774332394,0.176326980708465,-0.177810577433239
129.101593366909,0.429101593366909,-4.87089840663309,-0.358203186733817,-0.176326980708465,-0.0791015933669085,0.176326980708465,-0.179101593366909
130.392609300578,0.430392609300578,-4.86960739069942,-0.360785218601155,-0.176326980708465,-0.0803926093005776,0.176326980708465,-0.180392609300578
131.683625234247,0.431683625234247,-4.86831637476575,-0.363367250468493,-0.176326980708465,-0.0816836252342467,0.176326980708465,-0.181683625234247
132.974641167916,0.432974641167916,-4.86702535883208,-0.365949282335832,-0.176326980708465,-0.0829746411679158,0.176326980708465,-0.182974641167916
134.265657101585,0.434265657101585,-4.86573434289842,-0.36853131420317,-0.176326980708465,-0.0842656571015849,0.176326980708465,-0.184265657101585
135.556673035254,0.435556673035254,-4.86444332696475,-0.371113346070508,-0.176326980708465,-0.0855566730352539,0.176326980708465,-0.185556673035254
136.847688968923,0.436847688968923,-4.86315231103108,-0.373695377937846,-0.176326980708465,-0.086847688968923,0.176326980708465,-0.186847688968923
138.138704902592,0.438138704902592,-4.86186129509741,-0.376277409805184,-0.176326980708465,-0.0881387049025921,0.176326980708465,-0.188138704902592
139.429720836261,0.439429720836261,-4.86057027916374,-0.378859441672522,-0.176326980708465,-0.0894297208362612,0.176326980708465,-0.189429720836261
140.72073676993,0.44072073676993,-4.85927926323007,-0.381441473539861,-0.176326980708465,-0.0907207367699303,0.176326980708465,-0.19072073676993
142.011752703599,0.442011752703599,-4.8579882472964,-0.384023505407199,-0.176326980708465,-0.0920117527035994,0.176326980708465,-0.192011752703599
143.302768637268,0.443302768637268,-4.85669723136273,-0.386605537274537,-0.176326980708465,-0.0933027686372685,0.176326980708465,-0.193302768637268
144.593784570938,0.444593784570938,-4.85540621542906,-0.389187569141875,-0.176326980708465,-0.0945937845709375,0.176326980708465,-0.194593784570938
145.884800504607,0.445884800504607,-4.85411519949539,-0.391769601009213,-0.176326980708465,-0.0958848005046066,0.176326980708465,-0.195884800504607
147.175816438276,0.447175816438276,-4.85282418356172,-0.394351632876551,-0.176326980708465,-0.0971758164382757,0.176326980708465,-0.197175816438276
148.466832371945,0.448466832371945,-4.85153316762806,-0.39693366474389,-0.176326980708465,-0.0984668323719448,0.176326980708465,-0.198466832371945
149.757848305614,0.449757848305614,-4.85024215169439,-0.399515696611228,-0.176326980708465,-0.0997578483056139,0.176326980708465,-0.199757848305614
151.048864239283,0.451048864239283,-4.84895113576072,-0.402097728478566,-0.176326980708465,-0.101048864239283,0.176326980708465,-0.201048864239283
152.339880172952,0.452339880172952,-4.84766011982705,-0.404679760345904,-0.176326980708465,-0.102339880172952,0.176326980708465,-0.202339880172952
153.630896106621,0.453630896106621,-4.84636910389338,-0.407261792213242,-0.176326980708465,-0.103630896106621,0.176326980708465,-0.203630896106621
154.92191204029,0.45492191204029,-4.84507808795971,-0.40984382408058,-0.176326980708465,-0.10492191204029,0.176326980708465,-0.20492191204029
156.212927973959,0.456212927973959,-4.84378707202604,-0.412425855947919,-0.176326980708465,-0.106212927973959,0.176326980708465,-0.206212927973959
157.503943907628,0.457503943907628,-4.84249605609237,-0.415007887815257,-0.176326980708465,-0.107503943907628,0.176326980708465,-0.207503943907628
158.794959841297,0.458794959841297,-4.8412050401587,-0.417589919682595,-0.176326980708465,-0.108794959841297,0.176326980708465,-0.208794959841297
160.085975774967,0.460085975774967,-4.83991402422503,-0.420171951549933,-0.176326980708465,-0.110085975774967,0.176326980708465,-0.210085975774967
161.376991708636,0.461376991708636,-4.83862300829136,-0.422753983417271,-0.176326980708465,-0.111376991708636,0.176326980708465,-0.211376991708636
162.668007642305,0.462668007642305,-4.8373319923577,-0.42533601528461,-0.176326980708465,-0.112668007642305,0.176326980708465,-0.212668007642305
163.959023575974,0.463959023575974,-4.83604097642403,-0.427918047151948,-0.176326980708465,-0.113959023575974,0.176326980708465,-0.213959023575974
165.250039509643,0.465250039509643,-4.83474996049036,-0.430500079019286,-0.176326980708465,-0.115250039509643,0.176326980708465,-0.215250039509643
166.541055443312,0.466541055443312,-4.83345894455669,-0.433082110886624,-0.176326980708465,-0.116541055443312,0.176326980708465,-0.216541055443312
167.832071376981,0.467832071376981,-4.83216792862302,-0.435664142753962,-0.176326980708465,-0.117832071376981,0.176326980708465,-0.217832071376981
169.12308731065,0.46912308731065,-4.83087691268935,-0.4382461746213,-0.176326980708465,-0.11912308731065,0.176326980708465,-0.21912308731065
170.414103244319,0.470414103244319,-4.82958589675568,-0.440828206488638,-0.176326980708465,-0.120414103244319,0.176326980708465,-0.220414103244319
171.705119177988,0.471705119177988,-4.82829488082201,-0.443410238355977,-0.176326980708465,-0.121705119177988,0.176326980708465,-0.221705119177988
172.996135111657,0.472996135111657,-4.82700386488834,-0.445992270223315,-0.176326980708465,-0.122996135111657,0.176326980708465,-0.222996135111657
174.287151045326,0.474287151045326,-4.82571284895467,-0.448574302090653,-0.176326980708465,-0.124287151045326,0.176326980708465,-0.224287151045326
175.578166978996,0.475578166978996,-4.824421833021,-0.451156333957991,-0.176326980708465,-0.125578166978996,0.176326980708465,-0.225578166978996
176.869182912665,0.476869182912665,-4.82313081708734,-0.453738365825329,-0.176326980708465,-0.126869182912665,0.176326980708465,-0.226869182912665
178.160198846334,0.478160198846334,-4.82183980115367,-0.456320397692668,-0.176326980708465,-0.128160198846334,0.176326980708465,-0.228160198846334
179.451214780003,0.479451214780003,-4.82054878522,-0.458902429560006,-0.176326980708465,-0.129451214780003,0.176326980708465,-0.229451214780003
180.742230713672,0.480742230713672,-4.81925776928633,-0.461484461427344,-0.176326980708465,-0.130742230713672,0.176326980708465,-0.230742230713672
182.033246647341,0.482033246647341,-4.81796675335266,-0.464066493294682,-0.176326980708465,-0.132033246647341,0.176326980708465,-0.232033246647341
183.32426258101,0.48332426258101,-4.81667573741899,-0.46664852516202,-0.176326980708465,-0.13332426258101,0.176326980708465,-0.23332426258101
184.615278514679,0.484615278514679,-4.81538472148532,-0.469230557029358,-0.176326980708465,-0.134615278514679,0.176326980708465,-0.234615278514679
185.906294448348,0.485906294448348,-4.81409370555165,-0.471812588896697,-0.176326980708465,-0.135906294448348,0.176326980708465,-0.235906294448348
187.197310382017,0.487197310382017,-4.81280268961798,-0.474394620764035,-0.176326980708465,-0.137197310382017,0.176326980708465,-0.237197310382017
188.488326315686,0.488488326315686,-4.81151167368431,-0.476976652631373,-0.176326980708465,-0.138488326315686,0.176326980708465,-0.238488326315686
189.779342249356,0.489779342249355,-4.81022065775064,-0.479558684498711,-0.176326980708465,-0.139779342249356,0.176326980708465,-0.239779342249356
191.070358183025,0.491070358183025,-4.80892964181698,-0.482140716366049,-0.176326980708465,-0.141070358183025,0.176326980708465,-0.241070358183025
192.361374116694,0.492361374116694,-4.80763862588331,-0.484722748233387,-0.176326980708465,-0.142361374116694,0.176326980708465,-0.242361374116694
193.652390050363,0.493652390050363,-4.80634760994964,-0.487304780100726,-0.176326980708465,-0.143652390050363,0.176326980708465,-0.243652390050363
194.943405984032,0.494943405984032,-4.80505659401597,-0.489886811968064,-0.176326980708465,-0.144943405984032,0.176326980708465,-0.244943405984032
196.234421917701,0.496234421917701,-4.8037655780823,-0.492468843835402,-0.176326980708465,-0.146234421917701,0.176326980708465,-0.246234421917701
197.52543785137,0.49752543785137,-4.80247456214863,-0.49505087570274,-0.176326980708465,-0.14752543785137,0.176326980708465,-0.24752543785137
198.816453785039,0.498816453785039,-4.80118354621496,-0.497632907570078,-0.176326980708465,-0.148816453785039,0.176326980708465,-0.248816453785039
200.107469718708,0.500107469718708,-4.79989253028129,-0.500214939437416,-0.176326980708465,-0.150107469718708,0.176326980708465,-0.250107469718708
201.398485652377,0.501398485652377,-4.79860151434762,-0.502796971304755,-0.176326980708465,-0.151398485652377,0.176326980708465,-0.251398485652377
202.689501586046,0.502689501586046,-4.79731049841395,-0.505379003172093,-0.176326980708465,-0.152689501586046,0.176326980708465,-0.252689501586046
203.980517519715,0.503980517519716,-4.79601948248028,-0.507961035039431,-0.176326980708465,-0.153980517519715,0.176326980708465,-0.253980517519716
205.271533453385,0.505271533453384,-4.79472846654662,-0.510543066906769,-0.176326980708465,-0.155271533453385,0.176326980708465,-0.255271533453385
206.562549387054,0.506562549387054,-4.79343745061295,-0.513125098774107,-0.176326980708465,-0.156562549387054,0.176326980708465,-0.256562549387054
207.853565320723,0.507853565320723,-4.79214643467928,-0.515707130641445,-0.176326980708465,-0.157853565320723,0.176326980708465,-0.257853565320723
209.144581254392,0.509144581254392,-4.79085541874561,-0.518289162508784,-0.176326980708465,-0.159144581254392,0.176326980708465,-0.259144581254392
210.435597188061,0.510435597188061,-4.78956440281194,-0.520871194376122,-0.176326980708465,-0.160435597188061,0.176326980708465,-0.260435597188061
211.72661312173,0.51172661312173,-4.78827338687827,-0.52345322624346,-0.176326980708465,-0.16172661312173,0.176326980708465,-0.26172661312173
213.017629055399,0.513017629055399,-4.7869823709446,-0.526035258110798,-0.176326980708465,-0.163017629055399,0.176326980708465,-0.263017629055399
214.308644989068,0.514308644989068,-4.78569135501093,-0.528617289978136,-0.176326980708465,-0.164308644989068,0.176326980708465,-0.264308644989068
215.599660922737,0.515599660922737,-4.78440033907726,-0.531199321845474,-0.176326980708465,-0.165599660922737,0.176326980708465,-0.265599660922737
216.890676856406,0.516890676856406,-4.78310932314359,-0.533781353712813,-0.176326980708465,-0.166890676856406,0.176326980708465,-0.266890676856406
218.181692790075,0.518181692790075,-4.78181830720992,-0.536363385580151,-0.176326980708465,-0.168181692790075,0.176326980708465,-0.268181692790075
219.472708723744,0.519472708723745,-4.78052729127626,-0.538945417447489,-0.176326980708465,-0.169472708723744,0.176326980708465,-0.269472708723745
220.763724657414,0.520763724657414,-4.77923627534259,-0.541527449314827,-0.176326980708465,-0.170763724657414,0.176326980708465,-0.270763724657414
222.054740591083,0.522054740591083,-4.77794525940892,-0.544109481182165,-0.176326980708465,-0.172054740591083,0.176326980708465,-0.272054740591083
223.345756524752,0.523345756524752,-4.77665424347525,-0.546691513049503,-0.176326980708465,-0.173345756524752,0.176326980708465,-0.273345756524752
224.636772458421,0.524636772458421,-4.77536322754158,-0.549273544916842,-0.176326980708465,-0.174636772458421,0.176326980708465,-0.274636772458421
225.92778839209,0.52592778839209,-4.77407221160791,-0.55185557678418,-0.176326980708465,-0.17592778839209,0.176326980708465,-0.27592778839209
227.218804325759,0.527218804325759,-4.77278119567424,-0.554437608651518,-0.176326980708465,-0.177218804325759,0.176326980708465,-0.277218804325759
228.509820259428,0.528509820259428,-4.77149017974057,-0.557019640518856,-0.176326980708465,-0.178509820259428,0.176326980708465,-0.278509820259428
229.800836193097,0.529800836193097,-4.7701991638069,-0.559601672386194,-0.176326980708465,-0.179800836193097,0.176326980708465,-0.279800836193097
231.091852126766,0.531091852126766,-4.76890814787323,-0.562183704253532,-0.176326980708465,-0.181091852126766,0.176326980708465,-0.281091852126766
232.382868060435,0.532382868060435,-4.76761713193956,-0.564765736120871,-0.176326980708465,-0.182382868060435,0.176326980708465,-0.282382868060435
233.673883994104,0.533673883994104,-4.7663261160059,-0.567347767988209,-0.176326980708465,-0.183673883994104,0.176326980708465,-0.283673883994104
234.964899927774,0.534964899927774,-4.76503510007223,-0.569929799855547,-0.176326980708465,-0.184964899927773,0.176326980708465,-0.284964899927774
236.255915861443,0.536255915861443,-4.76374408413856,-0.572511831722885,-0.176326980708465,-0.186255915861443,0.176326980708465,-0.286255915861443
237.546931795112,0.537546931795112,-4.76245306820489,-0.575093863590223,-0.176326980708465,-0.187546931795112,0.176326980708465,-0.287546931795112
238.837947728781,0.538837947728781,-4.76116205227122,-0.577675895457561,-0.176326980708465,-0.188837947728781,0.176326980708465,-0.288837947728781
240.12896366245,0.54012896366245,-4.75987103633755,-0.5802579273249,-0.176326980708465,-0.19012896366245,0.176326980708465,-0.29012896366245
241.419979596119,0.541419979596119,-4.75858002040388,-0.582839959192238,-0.176326980708465,-0.191419979596119,0.176326980708465,-0.291419979596119
242.710995529788,0.542710995529788,-4.75728900447021,-0.585421991059576,-0.176326980708465,-0.192710995529788,0.176326980708465,-0.292710995529788
244.002011463457,0.544002011463457,-4.75599798853654,-0.588004022926914,-0.176326980708465,-0.194002011463457,0.176326980708465,-0.294002011463457
245.293027397126,0.545293027397126,-4.75470697260287,-0.590586054794252,-0.176326980708465,-0.195293027397126,0.176326980708465,-0.295293027397126
246.584043330795,0.546584043330795,-4.7534159566692,-0.593168086661591,-0.176326980708465,-0.196584043330795,0.176326980708465,-0.296584043330795
247.875059264464,0.547875059264464,-4.75212494073554,-0.595750118528929,-0.176326980708465,-0.197875059264464,0.176326980708465,-0.297875059264464
249.166075198133,0.549166075198133,-4.75083392480187,-0.598332150396267,-0.176326980708465,-0.199166075198133,0.176326980708465,-0.299166075198133
250.457091131803,0.550457091131803,-4.7495429088682,-0.600914182263605,-0.176326980708465,-0.200457091131803,0.176326980708465,-0.300457091131803
251.748107065472,0.551748107065472,-4.74825189293453,-0.603496214130943,-0.176326980708465,-0.201748107065472,0.176326980708465,-0.301748107065472
253.039122999141,0.553039122999141,-4.74696087700086,-0.606078245998281,-0.176326980708465,-0.203039122999141,0.176326980708465,-0.303039122999141
254.33013893281,0.55433013893281,-4.74566986106719,-0.608660277865619,-0.176326980708465,-0.20433013893281,0.176326980708465,-0.30433013893281
255.621154866479,0.555621154866479,-4.74437884513352,-0.611242309732958,-0.176326980708465,-0.205621154866479,0.176326980708465,-0.305621154866479
256.912170800148,0.556912170800148,-4.74308782919985,-0.613824341600296,-0.176326980708465,-0.206912170800148,0.176326980708465,-0.306912170800148
258.203186733817,0.558203186733817,-4.74179681326618,-0.616406373467634,-0.176326980708465,-0.208203186733817,0.176326980708465,-0.308203186733817
259.494202667486,0.559494202667486,-4.74050579733251,-0.618988405334972,-0.176326980708465,-0.209494202667486,0.176326980708465,-0.309494202667486
260.785218601155,0.560785218601155,-4.73921478139884,-0.62157043720231,-0.176326980708465,-0.210785218601155,0.176326980708465,-0.310785218601155
262.076234534824,0.562076234534824,-4.73792376546518,-0.624152469069648,-0.176326980708465,-0.212076234534824,0.176326980708465,-0.312076234534824
263.367250468493,0.563367250468493,-4.73663274953151,-0.626734500936987,-0.176326980708465,-0.213367250468493,0.176326980708465,-0.313367250468493
264.658266402162,0.564658266402162,-4.73534173359784,-0.629316532804325,-0.176326980708465,-0.214658266402162,0.176326980708465,-0.314658266402162
265.949282335832,0.565949282335832,-4.73405071766417,-0.631898564671663,-0.176326980708465,-0.215949282335832,0.176326980708465,-0.315949282335832
267.240298269501,0.567240298269501,-4.7327597017305,-0.634480596539001,-0.176326980708465,-0.217240298269501,0.176326980708465,-0.317240298269501
268.53131420317,0.56853131420317,-4.73146868579683,-0.63706262840634,-0.176326980708465,-0.21853131420317,0.176326980708465,-0.31853131420317
269.822330136839,0.569822330136839,-4.73017766986316,-0.639644660273678,-0.176326980708465,-0.219822330136839,0.176326980708465,-0.319822330136839
271.113346070508,0.571113346070508,-4.72888665392949,-0.642226692141016,-0.176326980708465,-0.221113346070508,0.176326980708465,-0.321113346070508
272.404362004177,0.572404362004177,-4.72759563799582,-0.644808724008354,-0.176326980708465,-0.222404362004177,0.176326980708465,-0.322404362004177
273.695377937846,0.573695377937846,-4.72630462206215,-0.647390755875692,-0.176326980708465,-0.223695377937846,0.176326980708465,-0.323695377937846
274.986393871515,0.574986393871515,-4.72501360612848,-0.64997278774303,-0.176326980708465,-0.224986393871515,0.176326980708465,-0.324986393871515
276.277409805184,0.576277409805184,-4.72372259019482,-0.652554819610368,-0.176326980708465,-0.226277409805184,0.176326980708465,-0.326277409805184
277.568425738853,0.577568425738853,-4.72243157426115,-0.655136851477707,-0.176326980708465,-0.227568425738853,0.176326980708465,-0.327568425738853
278.859441672522,0.578859441672522,-4.72114055832748,-0.657718883345045,-0.176326980708465,-0.228859441672522,0.176326980708465,-0.328859441672522
280.150457606191,0.580150457606192,-4.71984954239381,-0.660300915212383,-0.176326980708465,-0.230150457606192,0.176326980708465,-0.330150457606191
281.441473539861,0.581441473539861,-4.71855852646014,-0.662882947079721,-0.176326980708465,-0.231441473539861,0.176326980708465,-0.331441473539861
282.73248947353,0.58273248947353,-4.71726751052647,-0.665464978947059,-0.176326980708465,-0.23273248947353,0.176326980708465,-0.33273248947353
284.023505407199,0.584023505407199,-4.7159764945928,-0.668047010814397,-0.176326980708465,-0.234023505407199,0.176326980708465,-0.334023505407199
285.314521340868,0.585314521340868,-4.71468547865913,-0.670629042681736,-0.176326980708465,-0.235314521340868,0.176326980708465,-0.335314521340868
286.605537274537,0.586605537274537,-4.71339446272546,-0.673211074549074,-0.176326980708465,-0.236605537274537,0.176326980708465,-0.336605537274537
287.896553208206,0.587896553208206,-4.71210344679179,-0.675793106416412,-0.176326980708465,-0.237896553208206,0.176326980708465,-0.337896553208206
289.187569141875,0.589187569141875,-4.71081243085812,-0.67837513828375,-0.176326980708465,-0.239187569141875,0.176326980708465,-0.339187569141875
290.478585075544,0.590478585075544,-4.70952141492446,-0.680957170151088,-0.176326980708465,-0.240478585075544,0.176326980708465,-0.340478585075544
291.769601009213,0.591769601009213,-4.70823039899079,-0.683539202018426,-0.176326980708465,-0.241769601009213,0.176326980708465,-0.341769601009213
293.060616942882,0.593060616942882,-4.70693938305712,-0.686121233885765,-0.176326980708465,-0.243060616942882,0.176326980708465,-0.343060616942882
294.351632876551,0.594351632876551,-4.70564836712345,-0.688703265753103,-0.176326980708465,-0.244351632876551,0.176326980708465,-0.344351632876551
295.642648810221,0.59564264881022,-4.70435735118978,-0.691285297620441,-0.176326980708465,-0.245642648810221,0.176326980708465,-0.34564264881022
296.93366474389,0.59693366474389,-4.70306633525611,-0.693867329487779,-0.176326980708465,-0.24693366474389,0.176326980708465,-0.34693366474389
298.224680677559,0.598224680677559,-4.70177531932244,-0.696449361355117,-0.176326980708465,-0.248224680677559,0.176326980708465,-0.348224680677559
299.515696611228,0.599515696611228,-4.70048430338877,-0.699031393222456,-0.176326980708465,-0.249515696611228,0.176326980708465,-0.349515696611228
300.806712544897,0.600806712544897,-4.6991932874551,-0.701613425089794,-0.176326980708465,-0.250806712544897,0.176326980708465,-0.350806712544897
302.097728478566,0.602097728478566,-4.69790227152143,-0.704195456957132,-0.176326980708465,-0.252097728478566,0.176326980708465,-0.352097728478566
303.388744412235,0.603388744412235,-4.69661125558777,-0.70677748882447,-0.176326980708465,-0.253388744412235,0.176326980708465,-0.353388744412235
304.679760345904,0.604679760345904,-4.6953202396541,-0.709359520691808,-0.176326980708465,-0.254679760345904,0.176326980708465,-0.354679760345904
305.970776279573,0.605970776279573,-4.69402922372043,-0.711941552559146,-0.176326980708465,-0.255970776279573,0.176326980708465,-0.355970776279573
307.261792213242,0.607261792213242,-4.69273820778676,-0.714523584426484,-0.176326980708465,-0.257261792213242,0.176326980708465,-0.357261792213242
308.552808146911,0.608552808146911,-4.69144719185309,-0.717105616293823,-0.176326980708465,-0.258552808146911,0.176326980708465,-0.358552808146911
309.84382408058,0.60984382408058,-4.69015617591942,-0.719687648161161,-0.176326980708465,-0.25984382408058,0.176326980708465,-0.35984382408058
311.13484001425,0.61113484001425,-4.68886515998575,-0.722269680028499,-0.176326980708465,-0.26113484001425,0.176326980708465,-0.36113484001425
312.425855947919,0.612425855947919,-4.68757414405208,-0.724851711895837,-0.176326980708465,-0.262425855947919,0.176326980708465,-0.362425855947919
313.716871881588,0.613716871881588,-4.68628312811841,-0.727433743763175,-0.176326980708465,-0.263716871881588,0.176326980708465,-0.363716871881588
315.007887815257,0.615007887815257,-4.68499211218474,-0.730015775630514,-0.176326980708465,-0.265007887815257,0.176326980708465,-0.365007887815257
316.298903748926,0.616298903748926,-4.68370109625107,-0.732597807497852,-0.176326980708465,-0.266298903748926,0.176326980708465,-0.366298903748926
317.589919682595,0.617589919682595,-4.68241008031741,-0.73517983936519,-0.176326980708465,-0.267589919682595,0.176326980708465,-0.367589919682595
318.880935616264,0.618880935616264,-4.68111906438374,-0.737761871232528,-0.176326980708465,-0.268880935616264,0.176326980708465,-0.368880935616264
320.171951549933,0.620171951549933,-4.67982804845007,-0.740343903099866,-0.176326980708465,-0.270171951549933,0.176326980708465,-0.370171951549933
321.462967483602,0.621462967483602,-4.6785370325164,-0.742925934967204,-0.176326980708465,-0.271462967483602,0.176326980708465,-0.371462967483602


==> figures/ConstrSat070finer.csv <==
0,0.3,-5,-0.1,-0.176326980708465,0.05,0.176326980708465,-0.05
0.715953156979069,0.300715953156979,-4.99928404684302,-0.101431906313958,-0.176326980708465,0.0492840468430209,0.176326980708465,-0.0507159531569791
1.43190631395814,0.301431906313958,-4.99856809368604,-0.102863812627916,-0.176326980708465,0.0485680936860419,0.176326980708465,-0.0514319063139581
2.14785947093721,0.302147859470937,-4.99785214052906,-0.104295718941874,-0.176326980708465,0.0478521405290628,0.176326980708465,-0.0521478594709372
2.86381262791628,0.302863812627916,-4.99713618737208,-0.105727625255833,-0.176326980708465,0.0471361873720837,0.176326980708465,-0.0528638126279163
3.57976578489535,0.303579765784895,-4.9964202342151,-0.107159531569791,-0.176326980708465,0.0464202342151047,0.176326980708465,-0.0535797657848954
4.29571894187442,0.304295718941874,-4.99570428105813,-0.108591437883749,-0.176326980708465,0.0457042810581256,0.176326980708465,-0.0542957189418744
5.01167209885349,0.305011672098853,-4.99498832790115,-0.110023344197707,-0.176326980708465,0.0449883279011465,0.176326980708465,-0.0550116720988535
5.72762525583256,0.305727625255833,-4.99427237474417,-0.111455250511665,-0.176326980708465,0.0442723747441674,0.176326980708465,-0.0557276252558326
6.44357841281163,0.306443578412812,-4.99355642158719,-0.112887156825623,-0.176326980708465,0.0435564215871884,0.176326980708465,-0.0564435784128116
7.15953156979069,0.307159531569791,-4.99284046843021,-0.114319063139581,-0.176326980708465,0.0428404684302093,0.176326980708465,-0.0571595315697907
7.87548472676976,0.30787548472677,-4.99212451527323,-0.11575096945354,-0.176326980708465,0.0421245152732302,0.176326980708465,-0.0578754847267698
8.59143788374883,0.308591437883749,-4.99140856211625,-0.117182875767498,-0.176326980708465,0.0414085621162512,0.176326980708465,-0.0585914378837488
9.3073910407279,0.309307391040728,-4.99069260895927,-0.118614782081456,-0.176326980708465,0.0406926089592721,0.176326980708465,-0.0593073910407279
10.023344197707,0.310023344197707,-4.98997665580229,-0.120046688395414,-0.176326980708465,0.039976655802293,0.176326980708465,-0.060023344197707
10.739297354686,0.310739297354686,-4.98926070264531,-0.121478594709372,-0.176326980708465,0.039260702645314,0.176326980708465,-0.060739297354686
11.4552505116651,0.311455250511665,-4.98854474948833,-0.12291050102333,-0.176326980708465,0.0385447494883349,0.176326980708465,-0.0614552505116651
12.1712036686442,0.312171203668644,-4.98782879633136,-0.124342407337288,-0.176326980708465,0.0378287963313558,0.176326980708465,-0.0621712036686442
12.8871568256233,0.312887156825623,-4.98711284317438,-0.125774313651246,-0.176326980708465,0.0371128431743768,0.176326980708465,-0.0628871568256232
13.6031099826023,0.313603109982602,-4.9863968900174,-0.127206219965205,-0.176326980708465,0.0363968900173977,0.176326980708465,-0.0636031099826023
14.3190631395814,0.314319063139581,-4.98568093686042,-0.128638126279163,-0.176326980708465,0.0356809368604186,0.176326980708465,-0.0643190631395814
15.0350162965605,0.31503501629656,-4.98496498370344,-0.130070032593121,-0.176326980708465,0.0349649837034395,0.176326980708465,-0.0650350162965605
15.7509694535395,0.31575096945354,-4.98424903054646,-0.131501938907079,-0.176326980708465,0.0342490305464605,0.176326980708465,-0.0657509694535395
16.4669226105186,0.316466922610519,-4.98353307738948,-0.132933845221037,-0.176326980708465,0.0335330773894814,0.176326980708465,-0.0664669226105186
17.1828757674977,0.317182875767498,-4.9828171242325,-0.134365751534995,-0.176326980708465,0.0328171242325023,0.176326980708465,-0.0671828757674977
17.8988289244767,0.317898828924477,-4.98210117107552,-0.135797657848953,-0.176326980708465,0.0321011710755233,0.176326980708465,-0.0678988289244767
18.6147820814558,0.318614782081456,-4.98138521791854,-0.137229564162912,-0.176326980708465,0.0313852179185442,0.176326980708465,-0.0686147820814558
19.3307352384349,0.319330735238435,-4.98066926476157,-0.13866147047687,-0.176326980708465,0.0306692647615651,0.176326980708465,-0.0693307352384349
20.0466883954139,0.320046688395414,-4.97995331160459,-0.140093376790828,-0.176326980708465,0.0299533116045861,0.176326980708465,-0.0700466883954139
20.762641552393,0.320762641552393,-4.97923735844761,-0.141525283104786,-0.176326980708465,0.029237358447607,0.176326980708465,-0.070762641552393
21.4785947093721,0.321478594709372,-4.97852140529063,-0.142957189418744,-0.176326980708465,0.0285214052906279,0.176326980708465,-0.0714785947093721
22.1945478663512,0.322194547866351,-4.97780545213365,-0.144389095732702,-0.176326980708465,0.0278054521336488,0.176326980708465,-0.0721945478663512
22.9105010233302,0.32291050102333,-4.97708949897667,-0.14582100204666,-0.176326980708465,0.0270894989766698,0.176326980708465,-0.0729105010233302
23.6264541803093,0.323626454180309,-4.97637354581969,-0.147252908360619,-0.176326980708465,0.0263735458196907,0.176326980708465,-0.0736264541803093
24.3424073372884,0.324342407337288,-4.97565759266271,-0.148684814674577,-0.176326980708465,0.0256575926627116,0.176326980708465,-0.0743424073372884
25.0583604942674,0.325058360494267,-4.97494163950573,-0.150116720988535,-0.176326980708465,0.0249416395057326,0.176326980708465,-0.0750583604942674
25.7743136512465,0.325774313651246,-4.97422568634875,-0.151548627302493,-0.176326980708465,0.0242256863487535,0.176326980708465,-0.0757743136512465
26.4902668082256,0.326490266808226,-4.97350973319177,-0.152980533616451,-0.176326980708465,0.0235097331917744,0.176326980708465,-0.0764902668082256
27.2062199652046,0.327206219965205,-4.9727937800348,-0.154412439930409,-0.176326980708465,0.0227937800347954,0.176326980708465,-0.0772062199652046
27.9221731221837,0.327922173122184,-4.97207782687782,-0.155844346244367,-0.176326980708465,0.0220778268778163,0.176326980708465,-0.0779221731221837
28.6381262791628,0.328638126279163,-4.97136187372084,-0.157276252558326,-0.176326980708465,0.0213618737208372,0.176326980708465,-0.0786381262791628
29.3540794361419,0.329354079436142,-4.97064592056386,-0.158708158872284,-0.176326980708465,0.0206459205638581,0.176326980708465,-0.0793540794361419
30.0700325931209,0.330070032593121,-4.96992996740688,-0.160140065186242,-0.176326980708465,0.0199299674068791,0.176326980708465,-0.0800700325931209
30.7859857501,0.3307859857501,-4.9692140142499,-0.1615719715002,-0.176326980708465,0.0192140142499,0.176326980708465,-0.0807859857501
31.5019389070791,0.331501938907079,-4.96849806109292,-0.163003877814158,-0.176326980708465,0.0184980610929209,0.176326980708465,-0.0815019389070791
32.2178920640581,0.332217892064058,-4.96778210793594,-0.164435784128116,-0.176326980708465,0.0177821079359419,0.176326980708465,-0.0822178920640581
32.9338452210372,0.332933845221037,-4.96706615477896,-0.165867690442074,-0.176326980708465,0.0170661547789628,0.176326980708465,-0.0829338452210372
33.6497983780163,0.333649798378016,-4.96635020162198,-0.167299596756033,-0.176326980708465,0.0163502016219837,0.176326980708465,-0.0836497983780163
34.3657515349953,0.334365751534995,-4.965634248465,-0.168731503069991,-0.176326980708465,0.0156342484650047,0.176326980708465,-0.0843657515349953
35.0817046919744,0.335081704691974,-4.96491829530803,-0.170163409383949,-0.176326980708465,0.0149182953080256,0.176326980708465,-0.0850817046919744
35.7976578489535,0.335797657848953,-4.96420234215105,-0.171595315697907,-0.176326980708465,0.0142023421510465,0.176326980708465,-0.0857976578489535
36.5136110059325,0.336513611005933,-4.96348638899407,-0.173027222011865,-0.176326980708465,0.0134863889940675,0.176326980708465,-0.0865136110059326
37.2295641629116,0.337229564162912,-4.96277043583709,-0.174459128325823,-0.176326980708465,0.0127704358370884,0.176326980708465,-0.0872295641629116
37.9455173198907,0.337945517319891,-4.96205448268011,-0.175891034639781,-0.176326980708465,0.0120544826801093,0.176326980708465,-0.0879455173198907
38.6614704768698,0.33866147047687,-4.96133852952313,-0.17732294095374,-0.176326980708465,0.0113385295231302,0.176326980708465,-0.0886614704768698
39.3774236338488,0.339377423633849,-4.96062257636615,-0.178754847267698,-0.176326980708465,0.0106225763661512,0.176326980708465,-0.0893774236338488
40.0933767908279,0.340093376790828,-4.95990662320917,-0.180186753581656,-0.176326980708465,0.00990662320917211,0.176326980708465,-0.0900933767908279
40.809329947807,0.340809329947807,-4.95919067005219,-0.181618659895614,-0.176326980708465,0.00919067005219305,0.176326980708465,-0.090809329947807
41.525283104786,0.341525283104786,-4.95847471689521,-0.183050566209572,-0.176326980708465,0.00847471689521397,0.176326980708465,-0.091525283104786
42.2412362617651,0.342241236261765,-4.95775876373823,-0.18448247252353,-0.176326980708465,0.00775876373823491,0.176326980708465,-0.0922412362617651
42.9571894187442,0.342957189418744,-4.95704281058126,-0.185914378837488,-0.176326980708465,0.00704281058125584,0.176326980708465,-0.0929571894187442
43.6731425757232,0.343673142575723,-4.95632685742428,-0.187346285151446,-0.176326980708465,0.00632685742427676,0.176326980708465,-0.0936731425757232
44.3890957327023,0.344389095732702,-4.9556109042673,-0.188778191465405,-0.176326980708465,0.00561090426729769,0.176326980708465,-0.0943890957327023
45.1050488896814,0.345105048889681,-4.95489495111032,-0.190210097779363,-0.176326980708465,0.00489495111031862,0.176326980708465,-0.0951050488896814
45.8210020466604,0.34582100204666,-4.95417899795334,-0.191642004093321,-0.176326980708465,0.00417899795333956,0.176326980708465,-0.0958210020466604
46.5369552036395,0.34653695520364,-4.95346304479636,-0.193073910407279,-0.176326980708465,0.00346304479636048,0.176326980708465,-0.0965369552036395
47.2529083606186,0.347252908360619,-4.95274709163938,-0.194505816721237,-0.176326980708465,0.00274709163938142,0.176326980708465,-0.0972529083606186
47.9688615175977,0.347968861517598,-4.9520311384824,-0.195937723035195,-0.176326980708465,0.00203113848240235,0.176326980708465,-0.0979688615175976
48.6848146745767,0.348684814674577,-4.95131518532542,-0.197369629349153,-0.176326980708465,0.00131518532542328,0.176326980708465,-0.0986848146745767
49.4007678315558,0.349400767831556,-4.95059923216844,-0.198801535663112,-0.176326980708465,0.000599232168444208,0.176326980708465,-0.0994007678315558
50.1167209885349,0.350116720988535,-4.94988327901147,-0.20023344197707,-0.176326980708465,-0.000116720988534866,0.176326980708465,-0.100116720988535
50.8326741455139,0.350832674145514,-4.94916732585449,-0.201665348291028,-0.176326980708465,-0.000832674145513933,0.176326980708465,-0.100832674145514
51.548627302493,0.351548627302493,-4.94845137269751,-0.203097254604986,-0.176326980708465,-0.001548627302493,0.176326980708465,-0.101548627302493
52.2645804594721,0.352264580459472,-4.94773541954053,-0.204529160918944,-0.176326980708465,-0.00226458045947207,0.176326980708465,-0.102264580459472
52.9805336164511,0.352980533616451,-4.94701946638355,-0.205961067232902,-0.176326980708465,-0.00298053361645114,0.176326980708465,-0.102980533616451
53.6964867734302,0.35369648677343,-4.94630351322657,-0.20739297354686,-0.176326980708465,-0.00369648677343021,0.176326980708465,-0.10369648677343
54.4124399304093,0.354412439930409,-4.94558756006959,-0.208824879860819,-0.176326980708465,-0.00441243993040927,0.176326980708465,-0.104412439930409
55.1283930873883,0.355128393087388,-4.94487160691261,-0.210256786174777,-0.176326980708465,-0.00512839308738834,0.176326980708465,-0.105128393087388
55.8443462443674,0.355844346244367,-4.94415565375563,-0.211688692488735,-0.176326980708465,-0.00584434624436742,0.176326980708465,-0.105844346244367
56.5602994013465,0.356560299401346,-4.94343970059865,-0.213120598802693,-0.176326980708465,-0.00656029940134649,0.176326980708465,-0.106560299401346
57.2762525583256,0.357276252558326,-4.94272374744167,-0.214552505116651,-0.176326980708465,-0.00727625255832556,0.176326980708465,-0.107276252558326
57.9922057153046,0.357992205715305,-4.9420077942847,-0.215984411430609,-0.176326980708465,-0.00799220571530462,0.176326980708465,-0.107992205715305
58.7081588722837,0.358708158872284,-4.94129184112772,-0.217416317744567,-0.176326980708465,-0.0087081588722837,0.176326980708465,-0.108708158872284
59.4241120292628,0.359424112029263,-4.94057588797074,-0.218848224058526,-0.176326980708465,-0.00942411202926276,0.176326980708465,-0.109424112029263
60.1400651862418,0.360140065186242,-4.93985993481376,-0.220280130372484,-0.176326980708465,-0.0101400651862418,0.176326980708465,-0.110140065186242
60.8560183432209,0.360856018343221,-4.93914398165678,-0.221712036686442,-0.176326980708465,-0.0108560183432209,0.176326980708465,-0.110856018343221
61.5719715002,0.3615719715002,-4.9384280284998,-0.2231439430004,-0.176326980708465,-0.0115719715002,0.176326980708465,-0.1115719715002
62.287924657179,0.362287924657179,-4.93771207534282,-0.224575849314358,-0.176326980708465,-0.012287924657179,0.176326980708465,-0.112287924657179
63.0038778141581,0.363003877814158,-4.93699612218584,-0.226007755628316,-0.176326980708465,-0.0130038778141581,0.176326980708465,-0.113003877814158
63.7198309711372,0.363719830971137,-4.93628016902886,-0.227439661942274,-0.176326980708465,-0.0137198309711372,0.176326980708465,-0.113719830971137
64.4357841281163,0.364435784128116,-4.93556421587188,-0.228871568256233,-0.176326980708465,-0.0144357841281162,0.176326980708465,-0.114435784128116
65.1517372850953,0.365151737285095,-4.9348482627149,-0.230303474570191,-0.176326980708465,-0.0151517372850953,0.176326980708465,-0.115151737285095
65.8676904420744,0.365867690442074,-4.93413230955793,-0.231735380884149,-0.176326980708465,-0.0158676904420744,0.176326980708465,-0.115867690442074
66.5836435990535,0.366583643599053,-4.93341635640095,-0.233167287198107,-0.176326980708465,-0.0165836435990535,0.176326980708465,-0.116583643599053
67.2995967560325,0.367299596756033,-4.93270040324397,-0.234599193512065,-0.176326980708465,-0.0172995967560325,0.176326980708465,-0.117299596756033
68.0155499130116,0.368015549913012,-4.93198445008699,-0.236031099826023,-0.176326980708465,-0.0180155499130116,0.176326980708465,-0.118015549913012
68.7315030699907,0.368731503069991,-4.93126849693001,-0.237463006139981,-0.176326980708465,-0.0187315030699907,0.176326980708465,-0.118731503069991
69.4474562269697,0.36944745622697,-4.93055254377303,-0.238894912453939,-0.176326980708465,-0.0194474562269697,0.176326980708465,-0.11944745622697
70.1634093839488,0.370163409383949,-4.92983659061605,-0.240326818767898,-0.176326980708465,-0.0201634093839488,0.176326980708465,-0.120163409383949
70.8793625409279,0.370879362540928,-4.92912063745907,-0.241758725081856,-0.176326980708465,-0.0208793625409279,0.176326980708465,-0.120879362540928
71.5953156979069,0.371595315697907,-4.92840468430209,-0.243190631395814,-0.176326980708465,-0.0215953156979069,0.176326980708465,-0.121595315697907
72.311268854886,0.372311268854886,-4.92768873114511,-0.244622537709772,-0.176326980708465,-0.022311268854886,0.176326980708465,-0.122311268854886
73.0272220118651,0.373027222011865,-4.92697277798813,-0.24605444402373,-0.176326980708465,-0.0230272220118651,0.176326980708465,-0.123027222011865
73.7431751688442,0.373743175168844,-4.92625682483116,-0.247486350337688,-0.176326980708465,-0.0237431751688442,0.176326980708465,-0.123743175168844
74.4591283258232,0.374459128325823,-4.92554087167418,-0.248918256651646,-0.176326980708465,-0.0244591283258232,0.176326980708465,-0.124459128325823
75.1750814828023,0.375175081482802,-4.9248249185172,-0.250350162965605,-0.176326980708465,-0.0251750814828023,0.176326980708465,-0.125175081482802
75.8910346397814,0.375891034639781,-4.92410896536022,-0.251782069279563,-0.176326980708465,-0.0258910346397814,0.176326980708465,-0.125891034639781
76.6069877967604,0.37660698779676,-4.92339301220324,-0.253213975593521,-0.176326980708465,-0.0266069877967604,0.176326980708465,-0.12660698779676
77.3229409537395,0.37732294095374,-4.92267705904626,-0.254645881907479,-0.176326980708465,-0.0273229409537395,0.176326980708465,-0.12732294095374
78.0388941107186,0.378038894110719,-4.92196110588928,-0.256077788221437,-0.176326980708465,-0.0280388941107186,0.176326980708465,-0.128038894110719
78.7548472676976,0.378754847267698,-4.9212451527323,-0.257509694535395,-0.176326980708465,-0.0287548472676976,0.176326980708465,-0.128754847267698
79.4708004246767,0.379470800424677,-4.92052919957532,-0.258941600849353,-0.176326980708465,-0.0294708004246767,0.176326980708465,-0.129470800424677
80.1867535816558,0.380186753581656,-4.91981324641834,-0.260373507163312,-0.176326980708465,-0.0301867535816558,0.176326980708465,-0.130186753581656
80.9027067386348,0.380902706738635,-4.91909729326137,-0.26180541347727,-0.176326980708465,-0.0309027067386348,0.176326980708465,-0.130902706738635
81.6186598956139,0.381618659895614,-4.91838134010439,-0.263237319791228,-0.176326980708465,-0.0316186598956139,0.176326980708465,-0.131618659895614
82.334613052593,0.382334613052593,-4.91766538694741,-0.264669226105186,-0.176326980708465,-0.032334613052593,0.176326980708465,-0.132334613052593
83.0505662095721,0.383050566209572,-4.91694943379043,-0.266101132419144,-0.176326980708465,-0.0330505662095721,0.176326980708465,-0.133050566209572
83.7665193665511,0.383766519366551,-4.91623348063345,-0.267533038733102,-0.176326980708465,-0.0337665193665511,0.176326980708465,-0.133766519366551
84.4824725235302,0.38448247252353,-4.91551752747647,-0.26896494504706,-0.176326980708465,-0.0344824725235302,0.176326980708465,-0.13448247252353
85.1984256805093,0.385198425680509,-4.91480157431949,-0.270396851361019,-0.176326980708465,-0.0351984256805093,0.176326980708465,-0.135198425680509
85.9143788374883,0.385914378837488,-4.91408562116251,-0.271828757674977,-0.176326980708465,-0.0359143788374883,0.176326980708465,-0.135914378837488
86.6303319944674,0.386630331994467,-4.91336966800553,-0.273260663988935,-0.176326980708465,-0.0366303319944674,0.176326980708465,-0.136630331994467
87.3462851514465,0.387346285151446,-4.91265371484855,-0.274692570302893,-0.176326980708465,-0.0373462851514465,0.176326980708465,-0.137346285151446
88.0622383084255,0.388062238308426,-4.91193776169157,-0.276124476616851,-0.176326980708465,-0.0380622383084255,0.176326980708465,-0.138062238308426
88.7781914654046,0.388778191465405,-4.9112218085346,-0.277556382930809,-0.176326980708465,-0.0387781914654046,0.176326980708465,-0.138778191465405
89.4941446223837,0.389494144622384,-4.91050585537762,-0.278988289244767,-0.176326980708465,-0.0394941446223837,0.176326980708465,-0.139494144622384
90.2100977793628,0.390210097779363,-4.90978990222064,-0.280420195558726,-0.176326980708465,-0.0402100977793628,0.176326980708465,-0.140210097779363
90.9260509363418,0.390926050936342,-4.90907394906366,-0.281852101872684,-0.176326980708465,-0.0409260509363418,0.176326980708465,-0.140926050936342
91.6420040933209,0.391642004093321,-4.90835799590668,-0.283284008186642,-0.176326980708465,-0.0416420040933209,0.176326980708465,-0.141642004093321
92.3579572503,0.3923579572503,-4.9076420427497,-0.2847159145006,-0.176326980708465,-0.0423579572503,0.176326980708465,-0.1423579572503
93.073910407279,0.393073910407279,-4.90692608959272,-0.286147820814558,-0.176326980708465,-0.043073910407279,0.176326980708465,-0.143073910407279
93.7898635642581,0.393789863564258,-4.90621013643574,-0.287579727128516,-0.176326980708465,-0.0437898635642581,0.176326980708465,-0.143789863564258
94.5058167212372,0.394505816721237,-4.90549418327876,-0.289011633442474,-0.176326980708465,-0.0445058167212372,0.176326980708465,-0.144505816721237
95.2217698782162,0.395221769878216,-4.90477823012178,-0.290443539756432,-0.176326980708465,-0.0452217698782162,0.176326980708465,-0.145221769878216
95.9377230351953,0.395937723035195,-4.9040622769648,-0.291875446070391,-0.176326980708465,-0.0459377230351953,0.176326980708465,-0.145937723035195
96.6536761921744,0.396653676192174,-4.90334632380783,-0.293307352384349,-0.176326980708465,-0.0466536761921744,0.176326980708465,-0.146653676192174
97.3696293491535,0.397369629349153,-4.90263037065085,-0.294739258698307,-0.176326980708465,-0.0473696293491535,0.176326980708465,-0.147369629349153
98.0855825061325,0.398085582506133,-4.90191441749387,-0.296171165012265,-0.176326980708465,-0.0480855825061325,0.176326980708465,-0.148085582506133
98.8015356631116,0.398801535663112,-4.90119846433689,-0.297603071326223,-0.176326980708465,-0.0488015356631116,0.176326980708465,-0.148801535663112
99.5174888200906,0.399517488820091,-4.90048251117991,-0.299034977640181,-0.176326980708465,-0.0495174888200906,0.176326980708465,-0.149517488820091
100.23344197707,0.40023344197707,-4.89976655802293,-0.300466883954139,-0.176326980708465,-0.0502334419770697,0.176326980708465,-0.15023344197707
100.949395134049,0.400949395134049,-4.89905060486595,-0.301898790268098,-0.176326980708465,-0.0509493951340488,0.176326980708465,-0.150949395134049
101.665348291028,0.401665348291028,-4.89833465170897,-0.303330696582056,-0.176326980708465,-0.0516653482910279,0.176326980708465,-0.151665348291028
102.381301448007,0.402381301448007,-4.89761869855199,-0.304762602896014,-0.176326980708465,-0.0523813014480069,0.176326980708465,-0.152381301448007
103.097254604986,0.403097254604986,-4.89690274539501,-0.306194509209972,-0.176326980708465,-0.053097254604986,0.176326980708465,-0.153097254604986
103.813207761965,0.403813207761965,-4.89618679223804,-0.30762641552393,-0.176326980708465,-0.0538132077619651,0.176326980708465,-0.153813207761965
104.529160918944,0.404529160918944,-4.89547083908106,-0.309058321837888,-0.176326980708465,-0.0545291609189441,0.176326980708465,-0.154529160918944
105.245114075923,0.405245114075923,-4.89475488592408,-0.310490228151846,-0.176326980708465,-0.0552451140759232,0.176326980708465,-0.155245114075923
105.961067232902,0.405961067232902,-4.8940389327671,-0.311922134465805,-0.176326980708465,-0.0559610672329023,0.176326980708465,-0.155961067232902
106.677020389881,0.406677020389881,-4.89332297961012,-0.313354040779763,-0.176326980708465,-0.0566770203898813,0.176326980708465,-0.156677020389881
107.39297354686,0.40739297354686,-4.89260702645314,-0.314785947093721,-0.176326980708465,-0.0573929735468604,0.176326980708465,-0.15739297354686
108.10892670384,0.408108926703839,-4.89189107329616,-0.316217853407679,-0.176326980708465,-0.0581089267038395,0.176326980708465,-0.15810892670384
108.824879860819,0.408824879860819,-4.89117512013918,-0.317649759721637,-0.176326980708465,-0.0588248798608186,0.176326980708465,-0.158824879860819
109.540833017798,0.409540833017798,-4.8904591669822,-0.319081666035595,-0.176326980708465,-0.0595408330177976,0.176326980708465,-0.159540833017798
110.256786174777,0.410256786174777,-4.88974321382522,-0.320513572349553,-0.176326980708465,-0.0602567861747767,0.176326980708465,-0.160256786174777
110.972739331756,0.410972739331756,-4.88902726066824,-0.321945478663512,-0.176326980708465,-0.0609727393317558,0.176326980708465,-0.160972739331756
111.688692488735,0.411688692488735,-4.88831130751127,-0.32337738497747,-0.176326980708465,-0.0616886924887348,0.176326980708465,-0.161688692488735
112.404645645714,0.412404645645714,-4.88759535435429,-0.324809291291428,-0.176326980708465,-0.0624046456457139,0.176326980708465,-0.162404645645714
113.120598802693,0.413120598802693,-4.88687940119731,-0.326241197605386,-0.176326980708465,-0.063120598802693,0.176326980708465,-0.163120598802693
113.836551959672,0.413836551959672,-4.88616344804033,-0.327673103919344,-0.176326980708465,-0.063836551959672,0.176326980708465,-0.163836551959672
114.552505116651,0.414552505116651,-4.88544749488335,-0.329105010233302,-0.176326980708465,-0.0645525051166511,0.176326980708465,-0.164552505116651
115.26845827363,0.41526845827363,-4.88473154172637,-0.33053691654726,-0.176326980708465,-0.0652684582736302,0.176326980708465,-0.16526845827363
115.984411430609,0.415984411430609,-4.88401558856939,-0.331968822861219,-0.176326980708465,-0.0659844114306092,0.176326980708465,-0.165984411430609
116.700364587588,0.416700364587588,-4.88329963541241,-0.333400729175177,-0.176326980708465,-0.0667003645875883,0.176326980708465,-0.166700364587588
117.416317744567,0.417416317744567,-4.88258368225543,-0.334832635489135,-0.176326980708465,-0.0674163177445674,0.176326980708465,-0.167416317744567
118.132270901546,0.418132270901546,-4.88186772909845,-0.336264541803093,-0.176326980708465,-0.0681322709015465,0.176326980708465,-0.168132270901546
118.848224058526,0.418848224058526,-4.88115177594147,-0.337696448117051,-0.176326980708465,-0.0688482240585255,0.176326980708465,-0.168848224058526
119.564177215505,0.419564177215505,-4.8804358227845,-0.339128354431009,-0.176326980708465,-0.0695641772155046,0.176326980708465,-0.169564177215505
120.280130372484,0.420280130372484,-4.87971986962752,-0.340560260744967,-0.176326980708465,-0.0702801303724837,0.176326980708465,-0.170280130372484
120.996083529463,0.420996083529463,-4.87900391647054,-0.341992167058926,-0.176326980708465,-0.0709960835294628,0.176326980708465,-0.170996083529463
121.712036686442,0.421712036686442,-4.87828796331356,-0.343424073372884,-0.176326980708465,-0.0717120366864418,0.176326980708465,-0.171712036686442
122.427989843421,0.422427989843421,-4.87757201015658,-0.344855979686842,-0.176326980708465,-0.0724279898434209,0.176326980708465,-0.172427989843421
123.1439430004,0.4231439430004,-4.8768560569996,-0.3462878860008,-0.176326980708465,-0.0731439430003999,0.176326980708465,-0.1731439430004
123.859896157379,0.423859896157379,-4.87614010384262,-0.347719792314758,-0.176326980708465,-0.073859896157379,0.176326980708465,-0.173859896157379
124.575849314358,0.424575849314358,-4.87542415068564,-0.349151698628716,-0.176326980708465,-0.0745758493143581,0.176326980708465,-0.174575849314358
125.291802471337,0.425291802471337,-4.87470819752866,-0.350583604942674,-0.176326980708465,-0.0752918024713372,0.176326980708465,-0.175291802471337
126.007755628316,0.426007755628316,-4.87399224437168,-0.352015511256632,-0.176326980708465,-0.0760077556283162,0.176326980708465,-0.176007755628316
126.723708785295,0.426723708785295,-4.8732762912147,-0.353447417570591,-0.176326980708465,-0.0767237087852953,0.176326980708465,-0.176723708785295
127.439661942274,0.427439661942274,-4.87256033805773,-0.354879323884549,-0.176326980708465,-0.0774396619422744,0.176326980708465,-0.177439661942274
128.155615099253,0.428155615099253,-4.87184438490075,-0.356311230198507,-0.176326980708465,-0.0781556150992534,0.176326980708465,-0.178155615099253
128.871568256233,0.428871568256233,-4.87112843174377,-0.357743136512465,-0.176326980708465,-0.0788715682562325,0.176326980708465,-0.178871568256233
129.587521413212,0.429587521413212,-4.87041247858679,-0.359175042826423,-0.176326980708465,-0.0795875214132116,0.176326980708465,-0.179587521413212
130.303474570191,0.430303474570191,-4.86969652542981,-0.360606949140381,-0.176326980708465,-0.0803034745701906,0.176326980708465,-0.180303474570191
131.01942772717,0.43101942772717,-4.86898057227283,-0.362038855454339,-0.176326980708465,-0.0810194277271697,0.176326980708465,-0.18101942772717
131.735380884149,0.431735380884149,-4.86826461911585,-0.363470761768298,-0.176326980708465,-0.0817353808841488,0.176326980708465,-0.181735380884149
132.451334041128,0.432451334041128,-4.86754866595887,-0.364902668082256,-0.176326980708465,-0.0824513340411279,0.176326980708465,-0.182451334041128
133.167287198107,0.433167287198107,-4.86683271280189,-0.366334574396214,-0.176326980708465,-0.0831672871981069,0.176326980708465,-0.183167287198107
133.883240355086,0.433883240355086,-4.86611675964491,-0.367766480710172,-0.176326980708465,-0.083883240355086,0.176326980708465,-0.183883240355086
134.599193512065,0.434599193512065,-4.86540080648794,-0.36919838702413,-0.176326980708465,-0.0845991935120651,0.176326980708465,-0.184599193512065
135.315146669044,0.435315146669044,-4.86468485333096,-0.370630293338088,-0.176326980708465,-0.0853151466690441,0.176326980708465,-0.185315146669044
136.031099826023,0.436031099826023,-4.86396890017398,-0.372062199652046,-0.176326980708465,-0.0860310998260232,0.176326980708465,-0.186031099826023
136.747052983002,0.436747052983002,-4.863252947017,-0.373494105966005,-0.176326980708465,-0.0867470529830023,0.176326980708465,-0.186747052983002
137.463006139981,0.437463006139981,-4.86253699386002,-0.374926012279963,-0.176326980708465,-0.0874630061399814,0.176326980708465,-0.187463006139981
138.17895929696,0.43817895929696,-4.86182104070304,-0.376357918593921,-0.176326980708465,-0.0881789592969604,0.176326980708465,-0.18817895929696
138.894912453939,0.438894912453939,-4.86110508754606,-0.377789824907879,-0.176326980708465,-0.0888949124539395,0.176326980708465,-0.188894912453939
139.610865610919,0.439610865610919,-4.86038913438908,-0.379221731221837,-0.176326980708465,-0.0896108656109186,0.176326980708465,-0.189610865610919
140.326818767898,0.440326818767898,-4.8596731812321,-0.380653637535795,-0.176326980708465,-0.0903268187678976,0.176326980708465,-0.190326818767898
141.042771924877,0.441042771924877,-4.85895722807512,-0.382085543849753,-0.176326980708465,-0.0910427719248767,0.176326980708465,-0.191042771924877
141.758725081856,0.441758725081856,-4.85824127491814,-0.383517450163712,-0.176326980708465,-0.0917587250818558,0.176326980708465,-0.191758725081856
142.474678238835,0.442474678238835,-4.85752532176117,-0.38494935647767,-0.176326980708465,-0.0924746782388348,0.176326980708465,-0.192474678238835
143.190631395814,0.443190631395814,-4.85680936860419,-0.386381262791628,-0.176326980708465,-0.0931906313958139,0.176326980708465,-0.193190631395814
143.906584552793,0.443906584552793,-4.85609341544721,-0.387813169105586,-0.176326980708465,-0.093906584552793,0.176326980708465,-0.193906584552793
144.622537709772,0.444622537709772,-4.85537746229023,-0.389245075419544,-0.176326980708465,-0.094622537709772,0.176326980708465,-0.194622537709772
145.338490866751,0.445338490866751,-4.85466150913325,-0.390676981733502,-0.176326980708465,-0.0953384908667511,0.176326980708465,-0.195338490866751
146.05444402373,0.44605444402373,-4.85394555597627,-0.39210888804746,-0.176326980708465,-0.0960544440237302,0.176326980708465,-0.19605444402373
146.770397180709,0.446770397180709,-4.85322960281929,-0.393540794361419,-0.176326980708465,-0.0967703971807092,0.176326980708465,-0.196770397180709
147.486350337688,0.447486350337688,-4.85251364966231,-0.394972700675377,-0.176326980708465,-0.0974863503376883,0.176326980708465,-0.197486350337688
148.202303494667,0.448202303494667,-4.85179769650533,-0.396404606989335,-0.176326980708465,-0.0982023034946674,0.176326980708465,-0.198202303494667
148.918256651646,0.448918256651646,-4.85108174334835,-0.397836513303293,-0.176326980708465,-0.0989182566516465,0.176326980708465,-0.198918256651646
149.634209808626,0.449634209808626,-4.85036579019137,-0.399268419617251,-0.176326980708465,-0.0996342098086255,0.176326980708465,-0.199634209808626
150.350162965605,0.450350162965605,-4.8496498370344,-0.400700325931209,-0.176326980708465,-0.100350162965605,0.176326980708465,-0.200350162965605
151.066116122584,0.451066116122584,-4.84893388387742,-0.402132232245167,-0.176326980708465,-0.101066116122584,0.176326980708465,-0.201066116122584
151.782069279563,0.451782069279563,-4.84821793072044,-0.403564138559125,-0.176326980708465,-0.101782069279563,0.176326980708465,-0.201782069279563
152.498022436542,0.452498022436542,-4.84750197756346,-0.404996044873084,-0.176326980708465,-0.102498022436542,0.176326980708465,-0.202498022436542
153.213975593521,0.453213975593521,-4.84678602440648,-0.406427951187042,-0.176326980708465,-0.103213975593521,0.176326980708465,-0.203213975593521
153.9299287505,0.4539299287505,-4.8460700712495,-0.407859857501,-0.176326980708465,-0.1039299287505,0.176326980708465,-0.2039299287505
154.645881907479,0.454645881907479,-4.84535411809252,-0.409291763814958,-0.176326980708465,-0.104645881907479,0.176326980708465,-0.204645881907479
155.361835064458,0.455361835064458,-4.84463816493554,-0.410723670128916,-0.176326980708465,-0.105361835064458,0.176326980708465,-0.205361835064458
156.077788221437,0.456077788221437,-4.84392221177856,-0.412155576442874,-0.176326980708465,-0.106077788221437,0.176326980708465,-0.206077788221437
156.793741378416,0.456793741378416,-4.84320625862158,-0.413587482756832,-0.176326980708465,-0.106793741378416,0.176326980708465,-0.206793741378416
157.509694535395,0.457509694535395,-4.8424903054646,-0.415019389070791,-0.176326980708465,-0.107509694535395,0.176326980708465,-0.207509694535395
158.225647692374,0.458225647692374,-4.84177435230763,-0.416451295384749,-0.176326980708465,-0.108225647692374,0.176326980708465,-0.208225647692374
158.941600849353,0.458941600849353,-4.84105839915065,-0.417883201698707,-0.176326980708465,-0.108941600849353,0.176326980708465,-0.208941600849353
159.657554006332,0.459657554006332,-4.84034244599367,-0.419315108012665,-0.176326980708465,-0.109657554006332,0.176326980708465,-0.209657554006332
160.373507163312,0.460373507163312,-4.83962649283669,-0.420747014326623,-0.176326980708465,-0.110373507163312,0.176326980708465,-0.210373507163312
161.089460320291,0.461089460320291,-4.83891053967971,-0.422178920640581,-0.176326980708465,-0.111089460320291,0.176326980708465,-0.211089460320291
161.80541347727,0.46180541347727,-4.83819458652273,-0.423610826954539,-0.176326980708465,-0.11180541347727,0.176326980708465,-0.21180541347727
162.521366634249,0.462521366634249,-4.83747863336575,-0.425042733268498,-0.176326980708465,-0.112521366634249,0.176326980708465,-0.212521366634249
163.237319791228,0.463237319791228,-4.83676268020877,-0.426474639582456,-0.176326980708465,-0.113237319791228,0.176326980708465,-0.213237319791228
163.953272948207,0.463953272948207,-4.83604672705179,-0.427906545896414,-0.176326980708465,-0.113953272948207,0.176326980708465,-0.213953272948207
164.669226105186,0.464669226105186,-4.83533077389481,-0.429338452210372,-0.176326980708465,-0.114669226105186,0.176326980708465,-0.214669226105186
165.385179262165,0.465385179262165,-4.83461482073784,-0.43077035852433,-0.176326980708465,-0.115385179262165,0.176326980708465,-0.215385179262165
166.101132419144,0.466101132419144,-4.83389886758086,-0.432202264838288,-0.176326980708465,-0.116101132419144,0.176326980708465,-0.216101132419144
166.817085576123,0.466817085576123,-4.83318291442388,-0.433634171152246,-0.176326980708465,-0.116817085576123,0.176326980708465,-0.216817085576123
167.533038733102,0.467533038733102,-4.8324669612669,-0.435066077466205,-0.176326980708465,-0.117533038733102,0.176326980708465,-0.217533038733102
168.248991890081,0.468248991890081,-4.83175100810992,-0.436497983780163,-0.176326980708465,-0.118248991890081,0.176326980708465,-0.218248991890081
168.96494504706,0.46896494504706,-4.83103505495294,-0.437929890094121,-0.176326980708465,-0.11896494504706,0.176326980708465,-0.21896494504706
169.680898204039,0.469680898204039,-4.83031910179596,-0.439361796408079,-0.176326980708465,-0.119680898204039,0.176326980708465,-0.219680898204039
170.396851361019,0.470396851361018,-4.82960314863898,-0.440793702722037,-0.176326980708465,-0.120396851361019,0.176326980708465,-0.220396851361019
171.112804517998,0.471112804517998,-4.828887195482,-0.442225609035995,-0.176326980708465,-0.121112804517998,0.176326980708465,-0.221112804517998
171.828757674977,0.471828757674977,-4.82817124232502,-0.443657515349953,-0.176326980708465,-0.121828757674977,0.176326980708465,-0.221828757674977
172.544710831956,0.472544710831956,-4.82745528916804,-0.445089421663912,-0.176326980708465,-0.122544710831956,0.176326980708465,-0.222544710831956
173.260663988935,0.473260663988935,-4.82673933601107,-0.44652132797787,-0.176326980708465,-0.123260663988935,0.176326980708465,-0.223260663988935
173.976617145914,0.473976617145914,-4.82602338285409,-0.447953234291828,-0.176326980708465,-0.123976617145914,0.176326980708465,-0.223976617145914
174.692570302893,0.474692570302893,-4.82530742969711,-0.449385140605786,-0.176326980708465,-0.124692570302893,0.176326980708465,-0.224692570302893
175.408523459872,0.475408523459872,-4.82459147654013,-0.450817046919744,-0.176326980708465,-0.125408523459872,0.176326980708465,-0.225408523459872
176.124476616851,0.476124476616851,-4.82387552338315,-0.452248953233702,-0.176326980708465,-0.126124476616851,0.176326980708465,-0.226124476616851
176.84042977383,0.47684042977383,-4.82315957022617,-0.45368085954766,-0.176326980708465,-0.12684042977383,0.176326980708465,-0.22684042977383
177.556382930809,0.477556382930809,-4.82244361706919,-0.455112765861619,-0.176326980708465,-0.127556382930809,0.176326980708465,-0.227556382930809
178.272336087788,0.478272336087788,-4.82172766391221,-0.456544672175577,-0.176326980708465,-0.128272336087788,0.176326980708465,-0.228272336087788
178.988289244767,0.478988289244767,-4.82101171075523,-0.457976578489535,-0.176326980708465,-0.128988289244767,0.176326980708465,-0.228988289244767
179.704242401746,0.479704242401746,-4.82029575759825,-0.459408484803493,-0.176326980708465,-0.129704242401746,0.176326980708465,-0.229704242401746
180.420195558726,0.480420195558726,-4.81957980444127,-0.460840391117451,-0.176326980708465,-0.130420195558726,0.176326980708465,-0.230420195558726
181.136148715705,0.481136148715705,-4.8188638512843,-0.462272297431409,-0.176326980708465,-0.131136148715705,0.176326980708465,-0.231136148715705
181.852101872684,0.481852101872684,-4.81814789812732,-0.463704203745367,-0.176326980708465,-0.131852101872684,0.176326980708465,-0.231852101872684
182.568055029663,0.482568055029663,-4.81743194497034,-0.465136110059325,-0.176326980708465,-0.132568055029663,0.176326980708465,-0.232568055029663
183.284008186642,0.483284008186642,-4.81671599181336,-0.466568016373284,-0.176326980708465,-0.133284008186642,0.176326980708465,-0.233284008186642
183.999961343621,0.483999961343621,-4.81600003865638,-0.467999922687242,-0.176326980708465,-0.133999961343621,0.176326980708465,-0.233999961343621
184.7159145006,0.4847159145006,-4.8152840854994,-0.4694318290012,-0.176326980708465,-0.1347159145006,0.176326980708465,-0.2347159145006
185.431867657579,0.485431867657579,-4.81456813234242,-0.470863735315158,-0.176326980708465,-0.135431867657579,0.176326980708465,-0.235431867657579
186.147820814558,0.486147820814558,-4.81385217918544,-0.472295641629116,-0.176326980708465,-0.136147820814558,0.176326980708465,-0.236147820814558
186.863773971537,0.486863773971537,-4.81313622602846,-0.473727547943074,-0.176326980708465,-0.136863773971537,0.176326980708465,-0.236863773971537
187.579727128516,0.487579727128516,-4.81242027287148,-0.475159454257032,-0.176326980708465,-0.137579727128516,0.176326980708465,-0.237579727128516
188.295680285495,0.488295680285495,-4.8117043197145,-0.47659136057099,-0.176326980708465,-0.138295680285495,0.176326980708465,-0.238295680285495
189.011633442474,0.489011633442474,-4.81098836655753,-0.478023266884949,-0.176326980708465,-0.139011633442474,0.176326980708465,-0.239011633442474
189.727586599453,0.489727586599453,-4.81027241340055,-0.479455173198907,-0.176326980708465,-0.139727586599453,0.176326980708465,-0.239727586599453
190.443539756432,0.490443539756432,-4.80955646024357,-0.480887079512865,-0.176326980708465,-0.140443539756432,0.176326980708465,-0.240443539756432
191.159492913412,0.491159492913412,-4.80884050708659,-0.482318985826823,-0.176326980708465,-0.141159492913412,0.176326980708465,-0.241159492913412
191.875446070391,0.491875446070391,-4.80812455392961,-0.483750892140781,-0.176326980708465,-0.141875446070391,0.176326980708465,-0.241875446070391
192.59139922737,0.49259139922737,-4.80740860077263,-0.485182798454739,-0.176326980708465,-0.14259139922737,0.176326980708465,-0.24259139922737
193.307352384349,0.493307352384349,-4.80669264761565,-0.486614704768698,-0.176326980708465,-0.143307352384349,0.176326980708465,-0.243307352384349
194.023305541328,0.494023305541328,-4.80597669445867,-0.488046611082656,-0.176326980708465,-0.144023305541328,0.176326980708465,-0.244023305541328
194.739258698307,0.494739258698307,-4.80526074130169,-0.489478517396614,-0.176326980708465,-0.144739258698307,0.176326980708465,-0.244739258698307
195.455211855286,0.495455211855286,-4.80454478814471,-0.490910423710572,-0.176326980708465,-0.145455211855286,0.176326980708465,-0.245455211855286
196.171165012265,0.496171165012265,-4.80382883498774,-0.49234233002453,-0.176326980708465,-0.146171165012265,0.176326980708465,-0.246171165012265
196.887118169244,0.496887118169244,-4.80311288183076,-0.493774236338488,-0.176326980708465,-0.146887118169244,0.176326980708465,-0.246887118169244
197.603071326223,0.497603071326223,-4.80239692867378,-0.495206142652446,-0.176326980708465,-0.147603071326223,0.176326980708465,-0.247603071326223
198.319024483202,0.498319024483202,-4.8016809755168,-0.496638048966405,-0.176326980708465,-0.148319024483202,0.176326980708465,-0.248319024483202
199.034977640181,0.499034977640181,-4.80096502235982,-0.498069955280363,-0.176326980708465,-0.149034977640181,0.176326980708465,-0.249034977640181
199.75093079716,0.49975093079716,-4.80024906920284,-0.499501861594321,-0.176326980708465,-0.14975093079716,0.176326980708465,-0.24975093079716
200.466883954139,0.50046688395414,-4.79953311604586,-0.500933767908279,-0.176326980708465,-0.150466883954139,0.176326980708465,-0.250466883954139
201.182837111119,0.501182837111119,-4.79881716288888,-0.502365674222237,-0.176326980708465,-0.151182837111119,0.176326980708465,-0.251182837111119
201.898790268098,0.501898790268098,-4.7981012097319,-0.503797580536195,-0.176326980708465,-0.151898790268098,0.176326980708465,-0.251898790268098
202.614743425077,0.502614743425077,-4.79738525657492,-0.505229486850153,-0.176326980708465,-0.152614743425077,0.176326980708465,-0.252614743425077
203.330696582056,0.503330696582056,-4.79666930341794,-0.506661393164112,-0.176326980708465,-0.153330696582056,0.176326980708465,-0.253330696582056
204.046649739035,0.504046649739035,-4.79595335026097,-0.50809329947807,-0.176326980708465,-0.154046649739035,0.176326980708465,-0.254046649739035
204.762602896014,0.504762602896014,-4.79523739710399,-0.509525205792028,-0.176326980708465,-0.154762602896014,0.176326980708465,-0.254762602896014
205.478556052993,0.505478556052993,-4.79452144394701,-0.510957112105986,-0.176326980708465,-0.155478556052993,0.176326980708465,-0.255478556052993
206.194509209972,0.506194509209972,-4.79380549079003,-0.512389018419944,-0.176326980708465,-0.156194509209972,0.176326980708465,-0.256194509209972
206.910462366951,0.506910462366951,-4.79308953763305,-0.513820924733902,-0.176326980708465,-0.156910462366951,0.176326980708465,-0.256910462366951
207.62641552393,0.50762641552393,-4.79237358447607,-0.51525283104786,-0.176326980708465,-0.15762641552393,0.176326980708465,-0.25762641552393
208.342368680909,0.508342368680909,-4.79165763131909,-0.516684737361818,-0.176326980708465,-0.158342368680909,0.176326980708465,-0.258342368680909
209.058321837888,0.509058321837888,-4.79094167816211,-0.518116643675777,-0.176326980708465,-0.159058321837888,0.176326980708465,-0.259058321837888
209.774274994867,0.509774274994867,-4.79022572500513,-0.519548549989735,-0.176326980708465,-0.159774274994867,0.176326980708465,-0.259774274994867
210.490228151846,0.510490228151846,-4.78950977184815,-0.520980456303693,-0.176326980708465,-0.160490228151846,0.176326980708465,-0.260490228151846
211.206181308826,0.511206181308826,-4.78879381869117,-0.522412362617651,-0.176326980708465,-0.161206181308826,0.176326980708465,-0.261206181308826
211.922134465805,0.511922134465805,-4.7880778655342,-0.523844268931609,-0.176326980708465,-0.161922134465805,0.176326980708465,-0.261922134465805
212.638087622784,0.512638087622784,-4.78736191237722,-0.525276175245567,-0.176326980708465,-0.162638087622784,0.176326980708465,-0.262638087622784
213.354040779763,0.513354040779763,-4.78664595922024,-0.526708081559525,-0.176326980708465,-0.163354040779763,0.176326980708465,-0.263354040779763
214.069993936742,0.514069993936742,-4.78593000606326,-0.528139987873484,-0.176326980708465,-0.164069993936742,0.176326980708465,-0.264069993936742
214.785947093721,0.514785947093721,-4.78521405290628,-0.529571894187442,-0.176326980708465,-0.164785947093721,0.176326980708465,-0.264785947093721
215.5019002507,0.5155019002507,-4.7844980997493,-0.5310038005014,-0.176326980708465,-0.1655019002507,0.176326980708465,-0.2655019002507
216.217853407679,0.516217853407679,-4.78378214659232,-0.532435706815358,-0.176326980708465,-0.166217853407679,0.176326980708465,-0.266217853407679
216.933806564658,0.516933806564658,-4.78306619343534,-0.533867613129316,-0.176326980708465,-0.166933806564658,0.176326980708465,-0.266933806564658
217.649759721637,0.517649759721637,-4.78235024027836,-0.535299519443274,-0.176326980708465,-0.167649759721637,0.176326980708465,-0.267649759721637
218.365712878616,0.518365712878616,-4.78163428712138,-0.536731425757232,-0.176326980708465,-0.168365712878616,0.176326980708465,-0.268365712878616
219.081666035595,0.519081666035595,-4.7809183339644,-0.53816333207119,-0.176326980708465,-0.169081666035595,0.176326980708465,-0.269081666035595
219.797619192574,0.519797619192574,-4.78020238080743,-0.539595238385149,-0.176326980708465,-0.169797619192574,0.176326980708465,-0.269797619192574
220.513572349553,0.520513572349553,-4.77948642765045,-0.541027144699107,-0.176326980708465,-0.170513572349553,0.176326980708465,-0.270513572349553
221.229525506532,0.521229525506532,-4.77877047449347,-0.542459051013065,-0.176326980708465,-0.171229525506532,0.176326980708465,-0.271229525506532
221.945478663512,0.521945478663512,-4.77805452133649,-0.543890957327023,-0.176326980708465,-0.171945478663512,0.176326980708465,-0.271945478663512
222.661431820491,0.522661431820491,-4.77733856817951,-0.545322863640981,-0.176326980708465,-0.172661431820491,0.176326980708465,-0.272661431820491
223.37738497747,0.52337738497747,-4.77662261502253,-0.546754769954939,-0.176326980708465,-0.17337738497747,0.176326980708465,-0.27337738497747
224.093338134449,0.524093338134449,-4.77590666186555,-0.548186676268897,-0.176326980708465,-0.174093338134449,0.176326980708465,-0.274093338134449
224.809291291428,0.524809291291428,-4.77519070870857,-0.549618582582856,-0.176326980708465,-0.174809291291428,0.176326980708465,-0.274809291291428
225.525244448407,0.525525244448407,-4.77447475555159,-0.551050488896814,-0.176326980708465,-0.175525244448407,0.176326980708465,-0.275525244448407
226.241197605386,0.526241197605386,-4.77375880239461,-0.552482395210772,-0.176326980708465,-0.176241197605386,0.176326980708465,-0.276241197605386
226.957150762365,0.526957150762365,-4.77304284923764,-0.55391430152473,-0.176326980708465,-0.176957150762365,0.176326980708465,-0.276957150762365
227.673103919344,0.527673103919344,-4.77232689608066,-0.555346207838688,-0.176326980708465,-0.177673103919344,0.176326980708465,-0.277673103919344
228.389057076323,0.528389057076323,-4.77161094292368,-0.556778114152646,-0.176326980708465,-0.178389057076323,0.176326980708465,-0.278389057076323
229.105010233302,0.529105010233302,-4.7708949897667,-0.558210020466605,-0.176326980708465,-0.179105010233302,0.176326980708465,-0.279105010233302
229.820963390281,0.529820963390281,-4.77017903660972,-0.559641926780563,-0.176326980708465,-0.179820963390281,0.176326980708465,-0.279820963390281
230.53691654726,0.53053691654726,-4.76946308345274,-0.561073833094521,-0.176326980708465,-0.18053691654726,0.176326980708465,-0.28053691654726
231.252869704239,0.531252869704239,-4.76874713029576,-0.562505739408479,-0.176326980708465,-0.181252869704239,0.176326980708465,-0.281252869704239
231.968822861219,0.531968822861218,-4.76803117713878,-0.563937645722437,-0.176326980708465,-0.181968822861219,0.176326980708465,-0.281968822861218
232.684776018198,0.532684776018198,-4.7673152239818,-0.565369552036395,-0.176326980708465,-0.182684776018198,0.176326980708465,-0.282684776018198
233.400729175177,0.533400729175177,-4.76659927082482,-0.566801458350353,-0.176326980708465,-0.183400729175177,0.176326980708465,-0.283400729175177
234.116682332156,0.534116682332156,-4.76588331766784,-0.568233364664312,-0.176326980708465,-0.184116682332156,0.176326980708465,-0.284116682332156
234.832635489135,0.534832635489135,-4.76516736451086,-0.56966527097827,-0.176326980708465,-0.184832635489135,0.176326980708465,-0.284832635489135
235.548588646114,0.535548588646114,-4.76445141135389,-0.571097177292228,-0.176326980708465,-0.185548588646114,0.176326980708465,-0.285548588646114
236.264541803093,0.536264541803093,-4.76373545819691,-0.572529083606186,-0.176326980708465,-0.186264541803093,0.176326980708465,-0.286264541803093
236.980494960072,0.536980494960072,-4.76301950503993,-0.573960989920144,-0.176326980708465,-0.186980494960072,0.176326980708465,-0.286980494960072
237.696448117051,0.537696448117051,-4.76230355188295,-0.575392896234102,-0.176326980708465,-0.187696448117051,0.176326980708465,-0.287696448117051
238.41240127403,0.53841240127403,-4.76158759872597,-0.57682480254806,-0.176326980708465,-0.18841240127403,0.176326980708465,-0.28841240127403
239.128354431009,0.539128354431009,-4.76087164556899,-0.578256708862018,-0.176326980708465,-0.189128354431009,0.176326980708465,-0.289128354431009
239.844307587988,0.539844307587988,-4.76015569241201,-0.579688615175977,-0.176326980708465,-0.189844307587988,0.176326980708465,-0.289844307587988
240.560260744967,0.540560260744967,-4.75943973925503,-0.581120521489935,-0.176326980708465,-0.190560260744967,0.176326980708465,-0.290560260744967
241.276213901946,0.541276213901946,-4.75872378609805,-0.582552427803893,-0.176326980708465,-0.191276213901946,0.176326980708465,-0.291276213901946
241.992167058926,0.541992167058926,-4.75800783294107,-0.583984334117851,-0.176326980708465,-0.191992167058926,0.176326980708465,-0.291992167058926
242.708120215905,0.542708120215905,-4.7572918797841,-0.585416240431809,-0.176326980708465,-0.192708120215905,0.176326980708465,-0.292708120215905
243.424073372884,0.543424073372884,-4.75657592662712,-0.586848146745767,-0.176326980708465,-0.193424073372884,0.176326980708465,-0.293424073372884
244.140026529863,0.544140026529863,-4.75585997347014,-0.588280053059725,-0.176326980708465,-0.194140026529863,0.176326980708465,-0.294140026529863
244.855979686842,0.544855979686842,-4.75514402031316,-0.589711959373684,-0.176326980708465,-0.194855979686842,0.176326980708465,-0.294855979686842
245.571932843821,0.545571932843821,-4.75442806715618,-0.591143865687642,-0.176326980708465,-0.195571932843821,0.176326980708465,-0.295571932843821
246.2878860008,0.5462878860008,-4.7537121139992,-0.5925757720016,-0.176326980708465,-0.1962878860008,0.176326980708465,-0.2962878860008
247.003839157779,0.547003839157779,-4.75299616084222,-0.594007678315558,-0.176326980708465,-0.197003839157779,0.176326980708465,-0.297003839157779
247.719792314758,0.547719792314758,-4.75228020768524,-0.595439584629516,-0.176326980708465,-0.197719792314758,0.176326980708465,-0.297719792314758
248.435745471737,0.548435745471737,-4.75156425452826,-0.596871490943474,-0.176326980708465,-0.198435745471737,0.176326980708465,-0.298435745471737
249.151698628716,0.549151698628716,-4.75084830137128,-0.598303397257432,-0.176326980708465,-0.199151698628716,0.176326980708465,-0.299151698628716
249.867651785695,0.549867651785695,-4.7501323482143,-0.59973530357139,-0.176326980708465,-0.199867651785695,0.176326980708465,-0.299867651785695
250.583604942674,0.550583604942674,-4.74941639505733,-0.601167209885349,-0.176326980708465,-0.200583604942674,0.176326980708465,-0.300583604942674
251.299558099653,0.551299558099653,-4.74870044190035,-0.602599116199307,-0.176326980708465,-0.201299558099653,0.176326980708465,-0.301299558099653
252.015511256632,0.552015511256633,-4.74798448874337,-0.604031022513265,-0.176326980708465,-0.202015511256632,0.176326980708465,-0.302015511256632
252.731464413612,0.552731464413612,-4.74726853558639,-0.605462928827223,-0.176326980708465,-0.202731464413612,0.176326980708465,-0.302731464413612
253.447417570591,0.553447417570591,-4.74655258242941,-0.606894835141181,-0.176326980708465,-0.203447417570591,0.176326980708465,-0.303447417570591
254.16337072757,0.55416337072757,-4.74583662927243,-0.608326741455139,-0.176326980708465,-0.20416337072757,0.176326980708465,-0.30416337072757
254.879323884549,0.554879323884549,-4.74512067611545,-0.609758647769097,-0.176326980708465,-0.204879323884549,0.176326980708465,-0.304879323884549
255.595277041528,0.555595277041528,-4.74440472295847,-0.611190554083056,-0.176326980708465,-0.205595277041528,0.176326980708465,-0.305595277041528
256.311230198507,0.556311230198507,-4.74368876980149,-0.612622460397014,-0.176326980708465,-0.206311230198507,0.176326980708465,-0.306311230198507
257.027183355486,0.557027183355486,-4.74297281664451,-0.614054366710972,-0.176326980708465,-0.207027183355486,0.176326980708465,-0.307027183355486
257.743136512465,0.557743136512465,-4.74225686348754,-0.61548627302493,-0.176326980708465,-0.207743136512465,0.176326980708465,-0.307743136512465
258.459089669444,0.558459089669444,-4.74154091033056,-0.616918179338888,-0.176326980708465,-0.208459089669444,0.176326980708465,-0.308459089669444
259.175042826423,0.559175042826423,-4.74082495717358,-0.618350085652846,-0.176326980708465,-0.209175042826423,0.176326980708465,-0.309175042826423
259.890995983402,0.559890995983402,-4.7401090040166,-0.619781991966804,-0.176326980708465,-0.209890995983402,0.176326980708465,-0.309890995983402
260.606949140381,0.560606949140381,-4.73939305085962,-0.621213898280763,-0.176326980708465,-0.210606949140381,0.176326980708465,-0.310606949140381
261.32290229736,0.56132290229736,-4.73867709770264,-0.622645804594721,-0.176326980708465,-0.21132290229736,0.176326980708465,-0.31132290229736
262.038855454339,0.562038855454339,-4.73796114454566,-0.624077710908679,-0.176326980708465,-0.212038855454339,0.176326980708465,-0.312038855454339
262.754808611318,0.562754808611319,-4.73724519138868,-0.625509617222637,-0.176326980708465,-0.212754808611319,0.176326980708465,-0.312754808611318
263.470761768298,0.563470761768298,-4.7365292382317,-0.626941523536595,-0.176326980708465,-0.213470761768298,0.176326980708465,-0.313470761768298
264.186714925277,0.564186714925277,-4.73581328507472,-0.628373429850553,-0.176326980708465,-0.214186714925277,0.176326980708465,-0.314186714925277
264.902668082256,0.564902668082256,-4.73509733191774,-0.629805336164511,-0.176326980708465,-0.214902668082256,0.176326980708465,-0.314902668082256
265.618621239235,0.565618621239235,-4.73438137876076,-0.631237242478469,-0.176326980708465,-0.215618621239235,0.176326980708465,-0.315618621239235
266.334574396214,0.566334574396214,-4.73366542560379,-0.632669148792428,-0.176326980708465,-0.216334574396214,0.176326980708465,-0.316334574396214
267.050527553193,0.567050527553193,-4.73294947244681,-0.634101055106386,-0.176326980708465,-0.217050527553193,0.176326980708465,-0.317050527553193
267.766480710172,0.567766480710172,-4.73223351928983,-0.635532961420344,-0.176326980708465,-0.217766480710172,0.176326980708465,-0.317766480710172
268.482433867151,0.568482433867151,-4.73151756613285,-0.636964867734302,-0.176326980708465,-0.218482433867151,0.176326980708465,-0.318482433867151
269.19838702413,0.56919838702413,-4.73080161297587,-0.63839677404826,-0.176326980708465,-0.21919838702413,0.176326980708465,-0.31919838702413
269.914340181109,0.569914340181109,-4.73008565981889,-0.639828680362218,-0.176326980708465,-0.219914340181109,0.176326980708465,-0.319914340181109
270.630293338088,0.570630293338088,-4.72936970666191,-0.641260586676177,-0.176326980708465,-0.220630293338088,0.176326980708465,-0.320630293338088
271.346246495067,0.571346246495067,-4.72865375350493,-0.642692492990135,-0.176326980708465,-0.221346246495067,0.176326980708465,-0.321346246495067
272.062199652046,0.572062199652046,-4.72793780034795,-0.644124399304093,-0.176326980708465,-0.222062199652046,0.176326980708465,-0.322062199652046
272.778152809025,0.572778152809025,-4.72722184719097,-0.645556305618051,-0.176326980708465,-0.222778152809025,0.176326980708465,-0.322778152809025
273.494105966005,0.573494105966005,-4.726505894034,-0.646988211932009,-0.176326980708465,-0.223494105966005,0.176326980708465,-0.323494105966005
274.210059122984,0.574210059122984,-4.72578994087702,-0.648420118245967,-0.176326980708465,-0.224210059122984,0.176326980708465,-0.324210059122984
274.926012279963,0.574926012279963,-4.72507398772004,-0.649852024559925,-0.176326980708465,-0.224926012279963,0.176326980708465,-0.324926012279963
275.641965436942,0.575641965436942,-4.72435803456306,-0.651283930873883,-0.176326980708465,-0.225641965436942,0.176326980708465,-0.325641965436942
276.357918593921,0.576357918593921,-4.72364208140608,-0.652715837187842,-0.176326980708465,-0.226357918593921,0.176326980708465,-0.326357918593921
277.0738717509,0.5770738717509,-4.7229261282491,-0.6541477435018,-0.176326980708465,-0.2270738717509,0.176326980708465,-0.3270738717509
277.789824907879,0.577789824907879,-4.72221017509212,-0.655579649815758,-0.176326980708465,-0.227789824907879,0.176326980708465,-0.327789824907879
278.505778064858,0.578505778064858,-4.72149422193514,-0.657011556129716,-0.176326980708465,-0.228505778064858,0.176326980708465,-0.328505778064858
279.221731221837,0.579221731221837,-4.72077826877816,-0.658443462443674,-0.176326980708465,-0.229221731221837,0.176326980708465,-0.329221731221837
279.937684378816,0.579937684378816,-4.72006231562118,-0.659875368757632,-0.176326980708465,-0.229937684378816,0.176326980708465,-0.329937684378816
280.653637535795,0.580653637535795,-4.71934636246421,-0.66130727507159,-0.176326980708465,-0.230653637535795,0.176326980708465,-0.330653637535795
281.369590692774,0.581369590692774,-4.71863040930723,-0.662739181385549,-0.176326980708465,-0.231369590692774,0.176326980708465,-0.331369590692774
282.085543849753,0.582085543849753,-4.71791445615025,-0.664171087699507,-0.176326980708465,-0.232085543849753,0.176326980708465,-0.332085543849753
282.801497006732,0.582801497006732,-4.71719850299327,-0.665602994013465,-0.176326980708465,-0.232801497006732,0.176326980708465,-0.332801497006732
283.517450163712,0.583517450163711,-4.71648254983629,-0.667034900327423,-0.176326980708465,-0.233517450163712,0.176326980708465,-0.333517450163712
284.233403320691,0.584233403320691,-4.71576659667931,-0.668466806641381,-0.176326980708465,-0.234233403320691,0.176326980708465,-0.334233403320691
284.94935647767,0.58494935647767,-4.71505064352233,-0.669898712955339,-0.176326980708465,-0.23494935647767,0.176326980708465,-0.33494935647767
285.665309634649,0.585665309634649,-4.71433469036535,-0.671330619269297,-0.176326980708465,-0.235665309634649,0.176326980708465,-0.335665309634649
286.381262791628,0.586381262791628,-4.71361873720837,-0.672762525583256,-0.176326980708465,-0.236381262791628,0.176326980708465,-0.336381262791628
287.097215948607,0.587097215948607,-4.71290278405139,-0.674194431897214,-0.176326980708465,-0.237097215948607,0.176326980708465,-0.337097215948607
287.813169105586,0.587813169105586,-4.71218683089441,-0.675626338211172,-0.176326980708465,-0.237813169105586,0.176326980708465,-0.337813169105586
288.529122262565,0.588529122262565,-4.71147087773744,-0.67705824452513,-0.176326980708465,-0.238529122262565,0.176326980708465,-0.338529122262565
289.245075419544,0.589245075419544,-4.71075492458046,-0.678490150839088,-0.176326980708465,-0.239245075419544,0.176326980708465,-0.339245075419544
289.961028576523,0.589961028576523,-4.71003897142348,-0.679922057153046,-0.176326980708465,-0.239961028576523,0.176326980708465,-0.339961028576523
290.676981733502,0.590676981733502,-4.7093230182665,-0.681353963467004,-0.176326980708465,-0.240676981733502,0.176326980708465,-0.340676981733502
291.392934890481,0.591392934890481,-4.70860706510952,-0.682785869780963,-0.176326980708465,-0.241392934890481,0.176326980708465,-0.341392934890481
292.10888804746,0.59210888804746,-4.70789111195254,-0.684217776094921,-0.176326980708465,-0.24210888804746,0.176326980708465,-0.34210888804746
292.824841204439,0.592824841204439,-4.70717515879556,-0.685649682408879,-0.176326980708465,-0.242824841204439,0.176326980708465,-0.342824841204439
293.540794361418,0.593540794361418,-4.70645920563858,-0.687081588722837,-0.176326980708465,-0.243540794361419,0.176326980708465,-0.343540794361418
294.256747518398,0.594256747518398,-4.7057432524816,-0.688513495036795,-0.176326980708465,-0.244256747518398,0.176326980708465,-0.344256747518398
294.972700675377,0.594972700675377,-4.70502729932462,-0.689945401350753,-0.176326980708465,-0.244972700675377,0.176326980708465,-0.344972700675377
295.688653832356,0.595688653832356,-4.70431134616764,-0.691377307664711,-0.176326980708465,-0.245688653832356,0.176326980708465,-0.345688653832356
296.404606989335,0.596404606989335,-4.70359539301066,-0.69280921397867,-0.176326980708465,-0.246404606989335,0.176326980708465,-0.346404606989335
297.120560146314,0.597120560146314,-4.70287943985369,-0.694241120292628,-0.176326980708465,-0.247120560146314,0.176326980708465,-0.347120560146314
297.836513303293,0.597836513303293,-4.70216348669671,-0.695673026606586,-0.176326980708465,-0.247836513303293,0.176326980708465,-0.347836513303293
298.552466460272,0.598552466460272,-4.70144753353973,-0.697104932920544,-0.176326980708465,-0.248552466460272,0.176326980708465,-0.348552466460272
299.268419617251,0.599268419617251,-4.70073158038275,-0.698536839234502,-0.176326980708465,-0.249268419617251,0.176326980708465,-0.349268419617251
299.98437277423,0.59998437277423,-4.70001562722577,-0.69996874554846,-0.176326980708465,-0.24998437277423,0.176326980708465,-0.34998437277423
300.700325931209,0.600700325931209,-4.69929967406879,-0.701400651862418,-0.176326980708465,-0.250700325931209,0.176326980708465,-0.350700325931209
301.416279088188,0.601416279088188,-4.69858372091181,-0.702832558176377,-0.176326980708465,-0.251416279088188,0.176326980708465,-0.351416279088188
302.132232245167,0.602132232245167,-4.69786776775483,-0.704264464490335,-0.176326980708465,-0.252132232245167,0.176326980708465,-0.352132232245167
302.848185402146,0.602848185402146,-4.69715181459785,-0.705696370804293,-0.176326980708465,-0.252848185402146,0.176326980708465,-0.352848185402146
303.564138559125,0.603564138559125,-4.69643586144087,-0.707128277118251,-0.176326980708465,-0.253564138559125,0.176326980708465,-0.353564138559125
304.280091716105,0.604280091716105,-4.6957199082839,-0.708560183432209,-0.176326980708465,-0.254280091716105,0.176326980708465,-0.354280091716105
304.996044873084,0.604996044873084,-4.69500395512692,-0.709992089746167,-0.176326980708465,-0.254996044873084,0.176326980708465,-0.354996044873084
305.711998030063,0.605711998030063,-4.69428800196994,-0.711423996060125,-0.176326980708465,-0.255711998030063,0.176326980708465,-0.355711998030063
306.427951187042,0.606427951187042,-4.69357204881296,-0.712855902374083,-0.176326980708465,-0.256427951187042,0.176326980708465,-0.356427951187042
307.143904344021,0.607143904344021,-4.69285609565598,-0.714287808688042,-0.176326980708465,-0.257143904344021,0.176326980708465,-0.357143904344021
307.859857501,0.607859857501,-4.692140142499,-0.715719715002,-0.176326980708465,-0.257859857501,0.176326980708465,-0.357859857501
308.575810657979,0.608575810657979,-4.69142418934202,-0.717151621315958,-0.176326980708465,-0.258575810657979,0.176326980708465,-0.358575810657979
309.291763814958,0.609291763814958,-4.69070823618504,-0.718583527629916,-0.176326980708465,-0.259291763814958,0.176326980708465,-0.359291763814958
310.007716971937,0.610007716971937,-4.68999228302806,-0.720015433943874,-0.176326980708465,-0.260007716971937,0.176326980708465,-0.360007716971937
310.723670128916,0.610723670128916,-4.68927632987108,-0.721447340257832,-0.176326980708465,-0.260723670128916,0.176326980708465,-0.360723670128916
311.439623285895,0.611439623285895,-4.68856037671411,-0.72287924657179,-0.176326980708465,-0.261439623285895,0.176326980708465,-0.361439623285895
312.155576442874,0.612155576442874,-4.68784442355713,-0.724311152885749,-0.176326980708465,-0.262155576442874,0.176326980708465,-0.362155576442874
312.871529599853,0.612871529599853,-4.68712847040015,-0.725743059199707,-0.176326980708465,-0.262871529599853,0.176326980708465,-0.362871529599853
313.587482756832,0.613587482756832,-4.68641251724317,-0.727174965513665,-0.176326980708465,-0.263587482756832,0.176326980708465,-0.363587482756832
314.303435913811,0.614303435913812,-4.68569656408619,-0.728606871827623,-0.176326980708465,-0.264303435913812,0.176326980708465,-0.364303435913811
315.019389070791,0.615019389070791,-4.68498061092921,-0.730038778141581,-0.176326980708465,-0.265019389070791,0.176326980708465,-0.365019389070791
315.73534222777,0.61573534222777,-4.68426465777223,-0.731470684455539,-0.176326980708465,-0.26573534222777,0.176326980708465,-0.36573534222777
316.451295384749,0.616451295384749,-4.68354870461525,-0.732902590769497,-0.176326980708465,-0.266451295384749,0.176326980708465,-0.366451295384749
317.167248541728,0.617167248541728,-4.68283275145827,-0.734334497083456,-0.176326980708465,-0.267167248541728,0.176326980708465,-0.367167248541728
317.883201698707,0.617883201698707,-4.68211679830129,-0.735766403397414,-0.176326980708465,-0.267883201698707,0.176326980708465,-0.367883201698707
318.599154855686,0.618599154855686,-4.68140084514431,-0.737198309711372,-0.176326980708465,-0.268599154855686,0.176326980708465,-0.368599154855686
319.315108012665,0.619315108012665,-4.68068489198733,-0.73863021602533,-0.176326980708465,-0.269315108012665,0.176326980708465,-0.369315108012665
320.031061169644,0.620031061169644,-4.67996893883036,-0.740062122339288,-0.176326980708465,-0.270031061169644,0.176326980708465,-0.370031061169644
320.747014326623,0.620747014326623,-4.67925298567338,-0.741494028653246,-0.176326980708465,-0.270747014326623,0.176326980708465,-0.370747014326623
321.462967483602,0.621462967483602,-4.6785370325164,-0.742925934967204,-0.176326980708465,-0.271462967483602,0.176326980708465,-0.371462967483602


==> figures/ConstrSat085.csv <==
0,0.3,-5,-0.1,-0.176326980708465,0.05,0.176326980708465,-0.05
1.30125053253798,0.301301250532538,-4.99869874946746,-0.102602501065076,-0.176326980708465,0.048698749467462,0.176326980708465,-0.051301250532538
2.60250106507597,0.302602501065076,-4.99739749893492,-0.105205002130152,-0.176326980708465,0.047397498934924,0.176326980708465,-0.052602501065076
3.90375159761395,0.303903751597614,-4.99609624840239,-0.107807503195228,-0.176326980708465,0.0460962484023861,0.176326980708465,-0.053903751597614
5.20500213015193,0.305205002130152,-4.99479499786985,-0.110410004260304,-0.176326980708465,0.0447949978698481,0.176326980708465,-0.0552050021301519
6.50625266268992,0.30650625266269,-4.99349374733731,-0.11301250532538,-0.176326980708465,0.0434937473373101,0.176326980708465,-0.0565062526626899
7.8075031952279,0.307807503195228,-4.99219249680477,-0.115615006390456,-0.176326980708465,0.0421924968047721,0.176326980708465,-0.0578075031952279
9.10875372776588,0.309108753727766,-4.99089124627223,-0.118217507455532,-0.176326980708465,0.0408912462722341,0.176326980708465,-0.0591087537277659
10.4100042603039,0.310410004260304,-4.9895899957397,-0.120820008520608,-0.176326980708465,0.0395899957396961,0.176326980708465,-0.0604100042603039
11.7112547928418,0.311711254792842,-4.98828874520716,-0.123422509585684,-0.176326980708465,0.0382887452071582,0.176326980708465,-0.0617112547928419
13.0125053253798,0.31301250532538,-4.98698749467462,-0.12602501065076,-0.176326980708465,0.0369874946746202,0.176326980708465,-0.0630125053253798
14.3137558579178,0.314313755857918,-4.98568624414208,-0.128627511715836,-0.176326980708465,0.0356862441420822,0.176326980708465,-0.0643137558579178
15.6150063904558,0.315615006390456,-4.98438499360954,-0.131230012780912,-0.176326980708465,0.0343849936095442,0.176326980708465,-0.0656150063904558
16.9162569229938,0.316916256922994,-4.98308374307701,-0.133832513845988,-0.176326980708465,0.0330837430770062,0.176326980708465,-0.0669162569229938
18.2175074555318,0.318217507455532,-4.98178249254447,-0.136435014911064,-0.176326980708465,0.0317824925444682,0.176326980708465,-0.0682175074555318
19.5187579880697,0.31951875798807,-4.98048124201193,-0.13903751597614,-0.176326980708465,0.0304812420119303,0.176326980708465,-0.0695187579880698
20.8200085206077,0.320820008520608,-4.97917999147939,-0.141640017041215,-0.176326980708465,0.0291799914793923,0.176326980708465,-0.0708200085206077
22.1212590531457,0.322121259053146,-4.97787874094685,-0.144242518106291,-0.176326980708465,0.0278787409468543,0.176326980708465,-0.0721212590531457
23.4225095856837,0.323422509585684,-4.97657749041432,-0.146845019171367,-0.176326980708465,0.0265774904143163,0.176326980708465,-0.0734225095856837
24.7237601182217,0.324723760118222,-4.97527623988178,-0.149447520236443,-0.176326980708465,0.0252762398817783,0.176326980708465,-0.0747237601182217
26.0250106507597,0.32602501065076,-4.97397498934924,-0.152050021301519,-0.176326980708465,0.0239749893492403,0.176326980708465,-0.0760250106507597
27.3262611832976,0.327326261183298,-4.9726737388167,-0.154652522366595,-0.176326980708465,0.0226737388167024,0.176326980708465,-0.0773262611832976
28.6275117158356,0.328627511715836,-4.97137248828416,-0.157255023431671,-0.176326980708465,0.0213724882841644,0.176326980708465,-0.0786275117158356
29.9287622483736,0.329928762248374,-4.97007123775163,-0.159857524496747,-0.176326980708465,0.0200712377516264,0.176326980708465,-0.0799287622483736
31.2300127809116,0.331230012780912,-4.96876998721909,-0.162460025561823,-0.176326980708465,0.0187699872190884,0.176326980708465,-0.0812300127809116
32.5312633134496,0.33253126331345,-4.96746873668655,-0.165062526626899,-0.176326980708465,0.0174687366865504,0.176326980708465,-0.0825312633134496
33.8325138459876,0.333832513845988,-4.96616748615401,-0.167665027691975,-0.176326980708465,0.0161674861540124,0.176326980708465,-0.0838325138459876
35.1337643785255,0.335133764378526,-4.96486623562147,-0.170267528757051,-0.176326980708465,0.0148662356214745,0.176326980708465,-0.0851337643785255
36.4350149110635,0.336435014911064,-4.96356498508894,-0.172870029822127,-0.176326980708465,0.0135649850889365,0.176326980708465,-0.0864350149110635
37.7362654436015,0.337736265443602,-4.9622637345564,-0.175472530887203,-0.176326980708465,0.0122637345563985,0.176326980708465,-0.0877362654436015
39.0375159761395,0.33903751597614,-4.96096248402386,-0.178075031952279,-0.176326980708465,0.0109624840238605,0.176326980708465,-0.0890375159761395
40.3387665086775,0.340338766508677,-4.95966123349132,-0.180677533017355,-0.176326980708465,0.00966123349132252,0.176326980708465,-0.0903387665086775
41.6400170412155,0.341640017041215,-4.95835998295878,-0.183280034082431,-0.176326980708465,0.00835998295878455,0.176326980708465,-0.0916400170412155
42.9412675737534,0.342941267573753,-4.95705873242625,-0.185882535147507,-0.176326980708465,0.00705873242624656,0.176326980708465,-0.0929412675737534
44.2425181062914,0.344242518106291,-4.95575748189371,-0.188485036212583,-0.176326980708465,0.00575748189370857,0.176326980708465,-0.0942425181062914
45.5437686388294,0.345543768638829,-4.95445623136117,-0.191087537277659,-0.176326980708465,0.0044562313611706,0.176326980708465,-0.0955437686388294
46.8450191713674,0.346845019171367,-4.95315498082863,-0.193690038342735,-0.176326980708465,0.00315498082863261,0.176326980708465,-0.0968450191713674
48.1462697039054,0.348146269703905,-4.95185373029609,-0.196292539407811,-0.176326980708465,0.00185373029609463,0.176326980708465,-0.0981462697039054
49.4475202364434,0.349447520236443,-4.95055247976356,-0.198895040472887,-0.176326980708465,0.000552479763556643,0.176326980708465,-0.0994475202364434
50.7487707689813,0.350748770768981,-4.94925122923102,-0.201497541537963,-0.176326980708465,-0.000748770768981333,0.176326980708465,-0.100748770768981
52.0500213015193,0.352050021301519,-4.94794997869848,-0.204100042603039,-0.176326980708465,-0.00205002130151932,0.176326980708465,-0.102050021301519
53.3512718340573,0.353351271834057,-4.94664872816594,-0.206702543668115,-0.176326980708465,-0.00335127183405731,0.176326980708465,-0.103351271834057
54.6525223665953,0.354652522366595,-4.9453474776334,-0.209305044733191,-0.176326980708465,-0.00465252236659529,0.176326980708465,-0.104652522366595
55.9537728991333,0.355953772899133,-4.94404622710087,-0.211907545798267,-0.176326980708465,-0.00595377289913327,0.176326980708465,-0.105953772899133
57.2550234316713,0.357255023431671,-4.94274497656833,-0.214510046863343,-0.176326980708465,-0.00725502343167126,0.176326980708465,-0.107255023431671
58.5562739642092,0.358556273964209,-4.94144372603579,-0.217112547928418,-0.176326980708465,-0.00855627396420924,0.176326980708465,-0.108556273964209
59.8575244967472,0.359857524496747,-4.94014247550325,-0.219715048993494,-0.176326980708465,-0.00985752449674723,0.176326980708465,-0.109857524496747
61.1587750292852,0.361158775029285,-4.93884122497071,-0.22231755005857,-0.176326980708465,-0.0111587750292852,0.176326980708465,-0.111158775029285
62.4600255618232,0.362460025561823,-4.93753997443818,-0.224920051123646,-0.176326980708465,-0.0124600255618232,0.176326980708465,-0.112460025561823
63.7612760943612,0.363761276094361,-4.93623872390564,-0.227522552188722,-0.176326980708465,-0.0137612760943612,0.176326980708465,-0.113761276094361
65.0625266268992,0.365062526626899,-4.9349374733731,-0.230125053253798,-0.176326980708465,-0.0150625266268992,0.176326980708465,-0.115062526626899
66.3637771594371,0.366363777159437,-4.93363622284056,-0.232727554318874,-0.176326980708465,-0.0163637771594371,0.176326980708465,-0.116363777159437
67.6650276919751,0.367665027691975,-4.93233497230803,-0.23533005538395,-0.176326980708465,-0.0176650276919751,0.176326980708465,-0.117665027691975
68.9662782245131,0.368966278224513,-4.93103372177549,-0.237932556449026,-0.176326980708465,-0.0189662782245131,0.176326980708465,-0.118966278224513
70.2675287570511,0.370267528757051,-4.92973247124295,-0.240535057514102,-0.176326980708465,-0.0202675287570511,0.176326980708465,-0.120267528757051
71.5687792895891,0.371568779289589,-4.92843122071041,-0.243137558579178,-0.176326980708465,-0.0215687792895891,0.176326980708465,-0.121568779289589
72.8700298221271,0.372870029822127,-4.92712997017787,-0.245740059644254,-0.176326980708465,-0.022870029822127,0.176326980708465,-0.122870029822127
74.171280354665,0.374171280354665,-4.92582871964533,-0.24834256070933,-0.176326980708465,-0.024171280354665,0.176326980708465,-0.124171280354665
75.472530887203,0.375472530887203,-4.9245274691128,-0.250945061774406,-0.176326980708465,-0.025472530887203,0.176326980708465,-0.125472530887203
76.773781419741,0.376773781419741,-4.92322621858026,-0.253547562839482,-0.176326980708465,-0.026773781419741,0.176326980708465,-0.126773781419741
78.075031952279,0.378075031952279,-4.92192496804772,-0.256150063904558,-0.176326980708465,-0.028075031952279,0.176326980708465,-0.128075031952279
79.376282484817,0.379376282484817,-4.92062371751518,-0.258752564969634,-0.176326980708465,-0.029376282484817,0.176326980708465,-0.129376282484817
80.677533017355,0.380677533017355,-4.91932246698264,-0.26135506603471,-0.176326980708465,-0.030677533017355,0.176326980708465,-0.130677533017355
81.9787835498929,0.381978783549893,-4.91802121645011,-0.263957567099786,-0.176326980708465,-0.0319787835498929,0.176326980708465,-0.131978783549893
83.2800340824309,0.383280034082431,-4.91671996591757,-0.266560068164862,-0.176326980708465,-0.0332800340824309,0.176326980708465,-0.133280034082431
84.5812846149689,0.384581284614969,-4.91541871538503,-0.269162569229938,-0.176326980708465,-0.0345812846149689,0.176326980708465,-0.134581284614969
85.8825351475069,0.385882535147507,-4.91411746485249,-0.271765070295014,-0.176326980708465,-0.0358825351475069,0.176326980708465,-0.135882535147507
87.1837856800449,0.387183785680045,-4.91281621431995,-0.27436757136009,-0.176326980708465,-0.0371837856800449,0.176326980708465,-0.137183785680045
88.4850362125829,0.388485036212583,-4.91151496378742,-0.276970072425166,-0.176326980708465,-0.0384850362125829,0.176326980708465,-0.138485036212583
89.7862867451208,0.389786286745121,-4.91021371325488,-0.279572573490242,-0.176326980708465,-0.0397862867451208,0.176326980708465,-0.139786286745121
91.0875372776588,0.391087537277659,-4.90891246272234,-0.282175074555318,-0.176326980708465,-0.0410875372776588,0.176326980708465,-0.141087537277659
92.3887878101968,0.392388787810197,-4.9076112121898,-0.284777575620394,-0.176326980708465,-0.0423887878101968,0.176326980708465,-0.142388787810197
93.6900383427348,0.393690038342735,-4.90630996165727,-0.28738007668547,-0.176326980708465,-0.0436900383427348,0.176326980708465,-0.143690038342735
94.9912888752728,0.394991288875273,-4.90500871112473,-0.289982577750546,-0.176326980708465,-0.0449912888752728,0.176326980708465,-0.144991288875273
96.2925394078108,0.396292539407811,-4.90370746059219,-0.292585078815622,-0.176326980708465,-0.0462925394078108,0.176326980708465,-0.146292539407811
97.5937899403487,0.397593789940349,-4.90240621005965,-0.295187579880697,-0.176326980708465,-0.0475937899403487,0.176326980708465,-0.147593789940349
98.8950404728867,0.398895040472887,-4.90110495952711,-0.297790080945773,-0.176326980708465,-0.0488950404728867,0.176326980708465,-0.148895040472887
100.196291005425,0.400196291005425,-4.89980370899458,-0.300392582010849,-0.176326980708465,-0.0501962910054247,0.176326980708465,-0.150196291005425
101.497541537963,0.401497541537963,-4.89850245846204,-0.302995083075925,-0.176326980708465,-0.0514975415379627,0.176326980708465,-0.151497541537963
102.798792070501,0.402798792070501,-4.8972012079295,-0.305597584141001,-0.176326980708465,-0.0527987920705007,0.176326980708465,-0.152798792070501
104.100042603039,0.404100042603039,-4.89589995739696,-0.308200085206077,-0.176326980708465,-0.0541000426030386,0.176326980708465,-0.154100042603039
105.401293135577,0.405401293135577,-4.89459870686442,-0.310802586271153,-0.176326980708465,-0.0554012931355766,0.176326980708465,-0.155401293135577
106.702543668115,0.406702543668115,-4.89329745633189,-0.313405087336229,-0.176326980708465,-0.0567025436681146,0.176326980708465,-0.156702543668115
108.003794200653,0.408003794200653,-4.89199620579935,-0.316007588401305,-0.176326980708465,-0.0580037942006526,0.176326980708465,-0.158003794200653
109.305044733191,0.409305044733191,-4.89069495526681,-0.318610089466381,-0.176326980708465,-0.0593050447331906,0.176326980708465,-0.159305044733191
110.606295265729,0.410606295265729,-4.88939370473427,-0.321212590531457,-0.176326980708465,-0.0606062952657286,0.176326980708465,-0.160606295265729
111.907545798267,0.411907545798267,-4.88809245420173,-0.323815091596533,-0.176326980708465,-0.0619075457982665,0.176326980708465,-0.161907545798267
113.208796330805,0.413208796330805,-4.8867912036692,-0.326417592661609,-0.176326980708465,-0.0632087963308045,0.176326980708465,-0.163208796330805
114.510046863343,0.414510046863343,-4.88548995313666,-0.329020093726685,-0.176326980708465,-0.0645100468633425,0.176326980708465,-0.164510046863343
115.81129739588,0.41581129739588,-4.88418870260412,-0.331622594791761,-0.176326980708465,-0.0658112973958805,0.176326980708465,-0.16581129739588
117.112547928418,0.417112547928418,-4.88288745207158,-0.334225095856837,-0.176326980708465,-0.0671125479284185,0.176326980708465,-0.167112547928418
118.413798460956,0.418413798460956,-4.88158620153904,-0.336827596921913,-0.176326980708465,-0.0684137984609565,0.176326980708465,-0.168413798460956
119.715048993494,0.419715048993494,-4.88028495100651,-0.339430097986989,-0.176326980708465,-0.0697150489934945,0.176326980708465,-0.169715048993494
121.016299526032,0.421016299526032,-4.87898370047397,-0.342032599052065,-0.176326980708465,-0.0710162995260324,0.176326980708465,-0.171016299526032
122.31755005857,0.42231755005857,-4.87768244994143,-0.344635100117141,-0.176326980708465,-0.0723175500585704,0.176326980708465,-0.17231755005857
123.618800591108,0.423618800591108,-4.87638119940889,-0.347237601182217,-0.176326980708465,-0.0736188005911084,0.176326980708465,-0.173618800591108
124.920051123646,0.424920051123646,-4.87507994887635,-0.349840102247293,-0.176326980708465,-0.0749200511236464,0.176326980708465,-0.174920051123646
126.221301656184,0.426221301656184,-4.87377869834382,-0.352442603312369,-0.176326980708465,-0.0762213016561844,0.176326980708465,-0.176221301656184
127.522552188722,0.427522552188722,-4.87247744781128,-0.355045104377445,-0.176326980708465,-0.0775225521887224,0.176326980708465,-0.177522552188722
128.82380272126,0.42882380272126,-4.87117619727874,-0.357647605442521,-0.176326980708465,-0.0788238027212603,0.176326980708465,-0.17882380272126
130.125053253798,0.430125053253798,-4.8698749467462,-0.360250106507597,-0.176326980708465,-0.0801250532537983,0.176326980708465,-0.180125053253798
131.426303786336,0.431426303786336,-4.86857369621366,-0.362852607572673,-0.176326980708465,-0.0814263037863363,0.176326980708465,-0.181426303786336
132.727554318874,0.432727554318874,-4.86727244568113,-0.365455108637749,-0.176326980708465,-0.0827275543188743,0.176326980708465,-0.182727554318874
134.028804851412,0.434028804851412,-4.86597119514859,-0.368057609702825,-0.176326980708465,-0.0840288048514122,0.176326980708465,-0.184028804851412
135.33005538395,0.43533005538395,-4.86466994461605,-0.370660110767901,-0.176326980708465,-0.0853300553839502,0.176326980708465,-0.18533005538395
136.631305916488,0.436631305916488,-4.86336869408351,-0.373262611832976,-0.176326980708465,-0.0866313059164882,0.176326980708465,-0.186631305916488
137.932556449026,0.437932556449026,-4.86206744355097,-0.375865112898052,-0.176326980708465,-0.0879325564490262,0.176326980708465,-0.187932556449026
139.233806981564,0.439233806981564,-4.86076619301844,-0.378467613963128,-0.176326980708465,-0.0892338069815642,0.176326980708465,-0.189233806981564
140.535057514102,0.440535057514102,-4.8594649424859,-0.381070115028204,-0.176326980708465,-0.0905350575141022,0.176326980708465,-0.190535057514102
141.83630804664,0.44183630804664,-4.85816369195336,-0.38367261609328,-0.176326980708465,-0.0918363080466402,0.176326980708465,-0.19183630804664
143.137558579178,0.443137558579178,-4.85686244142082,-0.386275117158356,-0.176326980708465,-0.0931375585791781,0.176326980708465,-0.193137558579178
144.438809111716,0.444438809111716,-4.85556119088828,-0.388877618223432,-0.176326980708465,-0.0944388091117161,0.176326980708465,-0.194438809111716
145.740059644254,0.445740059644254,-4.85425994035575,-0.391480119288508,-0.176326980708465,-0.0957400596442541,0.176326980708465,-0.195740059644254
147.041310176792,0.447041310176792,-4.85295868982321,-0.394082620353584,-0.176326980708465,-0.0970413101767921,0.176326980708465,-0.197041310176792
148.34256070933,0.44834256070933,-4.85165743929067,-0.39668512141866,-0.176326980708465,-0.0983425607093301,0.176326980708465,-0.19834256070933
149.643811241868,0.449643811241868,-4.85035618875813,-0.399287622483736,-0.176326980708465,-0.0996438112418681,0.176326980708465,-0.199643811241868
150.945061774406,0.450945061774406,-4.84905493822559,-0.401890123548812,-0.176326980708465,-0.100945061774406,0.176326980708465,-0.200945061774406
152.246312306944,0.452246312306944,-4.84775368769306,-0.404492624613888,-0.176326980708465,-0.102246312306944,0.176326980708465,-0.202246312306944
153.547562839482,0.453547562839482,-4.84645243716052,-0.407095125678964,-0.176326980708465,-0.103547562839482,0.176326980708465,-0.203547562839482
154.84881337202,0.45484881337202,-4.84515118662798,-0.40969762674404,-0.176326980708465,-0.10484881337202,0.176326980708465,-0.20484881337202
156.150063904558,0.456150063904558,-4.84384993609544,-0.412300127809116,-0.176326980708465,-0.106150063904558,0.176326980708465,-0.206150063904558
157.451314437096,0.457451314437096,-4.8425486855629,-0.414902628874192,-0.176326980708465,-0.107451314437096,0.176326980708465,-0.207451314437096
158.752564969634,0.458752564969634,-4.84124743503037,-0.417505129939268,-0.176326980708465,-0.108752564969634,0.176326980708465,-0.208752564969634
160.053815502172,0.460053815502172,-4.83994618449783,-0.420107631004344,-0.176326980708465,-0.110053815502172,0.176326980708465,-0.210053815502172
161.35506603471,0.46135506603471,-4.83864493396529,-0.42271013206942,-0.176326980708465,-0.11135506603471,0.176326980708465,-0.21135506603471
162.656316567248,0.462656316567248,-4.83734368343275,-0.425312633134496,-0.176326980708465,-0.112656316567248,0.176326980708465,-0.212656316567248
163.957567099786,0.463957567099786,-4.83604243290021,-0.427915134199572,-0.176326980708465,-0.113957567099786,0.176326980708465,-0.213957567099786
165.258817632324,0.465258817632324,-4.83474118236768,-0.430517635264648,-0.176326980708465,-0.115258817632324,0.176326980708465,-0.215258817632324
166.560068164862,0.466560068164862,-4.83343993183514,-0.433120136329724,-0.176326980708465,-0.116560068164862,0.176326980708465,-0.216560068164862
167.8613186974,0.4678613186974,-4.8321386813026,-0.4357226373948,-0.176326980708465,-0.1178613186974,0.176326980708465,-0.2178613186974
169.162569229938,0.469162569229938,-4.83083743077006,-0.438325138459876,-0.176326980708465,-0.119162569229938,0.176326980708465,-0.219162569229938
170.463819762476,0.470463819762476,-4.82953618023752,-0.440927639524952,-0.176326980708465,-0.120463819762476,0.176326980708465,-0.220463819762476
171.765070295014,0.471765070295014,-4.82823492970499,-0.443530140590027,-0.176326980708465,-0.121765070295014,0.176326980708465,-0.221765070295014
173.066320827552,0.473066320827552,-4.82693367917245,-0.446132641655103,-0.176326980708465,-0.123066320827552,0.176326980708465,-0.223066320827552
174.36757136009,0.47436757136009,-4.82563242863991,-0.448735142720179,-0.176326980708465,-0.12436757136009,0.176326980708465,-0.22436757136009
175.668821892628,0.475668821892628,-4.82433117810737,-0.451337643785255,-0.176326980708465,-0.125668821892628,0.176326980708465,-0.225668821892628
176.970072425166,0.476970072425166,-4.82302992757483,-0.453940144850331,-0.176326980708465,-0.126970072425166,0.176326980708465,-0.226970072425166
178.271322957704,0.478271322957704,-4.8217286770423,-0.456542645915407,-0.176326980708465,-0.128271322957704,0.176326980708465,-0.228271322957704
179.572573490242,0.479572573490242,-4.82042742650976,-0.459145146980483,-0.176326980708465,-0.129572573490242,0.176326980708465,-0.229572573490242
180.87382402278,0.48087382402278,-4.81912617597722,-0.461747648045559,-0.176326980708465,-0.13087382402278,0.176326980708465,-0.23087382402278
182.175074555318,0.482175074555318,-4.81782492544468,-0.464350149110635,-0.176326980708465,-0.132175074555318,0.176326980708465,-0.232175074555318
183.476325087856,0.483476325087856,-4.81652367491214,-0.466952650175711,-0.176326980708465,-0.133476325087856,0.176326980708465,-0.233476325087856
184.777575620394,0.484777575620394,-4.81522242437961,-0.469555151240787,-0.176326980708465,-0.134777575620394,0.176326980708465,-0.234777575620394
186.078826152932,0.486078826152932,-4.81392117384707,-0.472157652305863,-0.176326980708465,-0.136078826152932,0.176326980708465,-0.236078826152932
187.38007668547,0.48738007668547,-4.81261992331453,-0.474760153370939,-0.176326980708465,-0.13738007668547,0.176326980708465,-0.23738007668547
188.681327218008,0.488681327218008,-4.81131867278199,-0.477362654436015,-0.176326980708465,-0.138681327218008,0.176326980708465,-0.238681327218008
189.982577750546,0.489982577750546,-4.81001742224945,-0.479965155501091,-0.176326980708465,-0.139982577750546,0.176326980708465,-0.239982577750546
191.283828283083,0.491283828283083,-4.80871617171692,-0.482567656566167,-0.176326980708465,-0.141283828283084,0.176326980708465,-0.241283828283083
192.585078815622,0.492585078815622,-4.80741492118438,-0.485170157631243,-0.176326980708465,-0.142585078815621,0.176326980708465,-0.242585078815622
193.886329348159,0.493886329348159,-4.80611367065184,-0.487772658696319,-0.176326980708465,-0.143886329348159,0.176326980708465,-0.243886329348159
195.187579880697,0.495187579880697,-4.8048124201193,-0.490375159761395,-0.176326980708465,-0.145187579880697,0.176326980708465,-0.245187579880697
196.488830413235,0.496488830413235,-4.80351116958676,-0.492977660826471,-0.176326980708465,-0.146488830413235,0.176326980708465,-0.246488830413235
197.790080945773,0.497790080945773,-4.80220991905423,-0.495580161891547,-0.176326980708465,-0.147790080945773,0.176326980708465,-0.247790080945773
199.091331478311,0.499091331478311,-4.80090866852169,-0.498182662956623,-0.176326980708465,-0.149091331478311,0.176326980708465,-0.249091331478311
200.392582010849,0.500392582010849,-4.79960741798915,-0.500785164021699,-0.176326980708465,-0.150392582010849,0.176326980708465,-0.250392582010849
201.693832543387,0.501693832543387,-4.79830616745661,-0.503387665086775,-0.176326980708465,-0.151693832543387,0.176326980708465,-0.251693832543387
202.995083075925,0.502995083075925,-4.79700491692407,-0.505990166151851,-0.176326980708465,-0.152995083075925,0.176326980708465,-0.252995083075925
204.296333608463,0.504296333608463,-4.79570366639154,-0.508592667216927,-0.176326980708465,-0.154296333608463,0.176326980708465,-0.254296333608463
205.597584141001,0.505597584141001,-4.794402415859,-0.511195168282003,-0.176326980708465,-0.155597584141001,0.176326980708465,-0.255597584141001
206.898834673539,0.506898834673539,-4.79310116532646,-0.513797669347079,-0.176326980708465,-0.156898834673539,0.176326980708465,-0.256898834673539
208.200085206077,0.508200085206077,-4.79179991479392,-0.516400170412155,-0.176326980708465,-0.158200085206077,0.176326980708465,-0.258200085206077
209.501335738615,0.509501335738615,-4.79049866426138,-0.519002671477231,-0.176326980708465,-0.159501335738615,0.176326980708465,-0.259501335738615
210.802586271153,0.510802586271153,-4.78919741372885,-0.521605172542307,-0.176326980708465,-0.160802586271153,0.176326980708465,-0.260802586271153
212.103836803691,0.512103836803691,-4.78789616319631,-0.524207673607382,-0.176326980708465,-0.162103836803691,0.176326980708465,-0.262103836803691
213.405087336229,0.513405087336229,-4.78659491266377,-0.526810174672458,-0.176326980708465,-0.163405087336229,0.176326980708465,-0.263405087336229
214.706337868767,0.514706337868767,-4.78529366213123,-0.529412675737534,-0.176326980708465,-0.164706337868767,0.176326980708465,-0.264706337868767
216.007588401305,0.516007588401305,-4.7839924115987,-0.53201517680261,-0.176326980708465,-0.166007588401305,0.176326980708465,-0.266007588401305
217.308838933843,0.517308838933843,-4.78269116106616,-0.534617677867686,-0.176326980708465,-0.167308838933843,0.176326980708465,-0.267308838933843
218.610089466381,0.518610089466381,-4.78138991053362,-0.537220178932762,-0.176326980708465,-0.168610089466381,0.176326980708465,-0.268610089466381
219.911339998919,0.519911339998919,-4.78008866000108,-0.539822679997838,-0.176326980708465,-0.169911339998919,0.176326980708465,-0.269911339998919
221.212590531457,0.521212590531457,-4.77878740946854,-0.542425181062914,-0.176326980708465,-0.171212590531457,0.176326980708465,-0.271212590531457
222.513841063995,0.522513841063995,-4.777486158936,-0.54502768212799,-0.176326980708465,-0.172513841063995,0.176326980708465,-0.272513841063995
223.815091596533,0.523815091596533,-4.77618490840347,-0.547630183193066,-0.176326980708465,-0.173815091596533,0.176326980708465,-0.273815091596533
225.116342129071,0.525116342129071,-4.77488365787093,-0.550232684258142,-0.176326980708465,-0.175116342129071,0.176326980708465,-0.275116342129071
226.417592661609,0.526417592661609,-4.77358240733839,-0.552835185323218,-0.176326980708465,-0.176417592661609,0.176326980708465,-0.276417592661609
227.718843194147,0.527718843194147,-4.77228115680585,-0.555437686388294,-0.176326980708465,-0.177718843194147,0.176326980708465,-0.277718843194147
229.020093726685,0.529020093726685,-4.77097990627331,-0.55804018745337,-0.176326980708465,-0.179020093726685,0.176326980708465,-0.279020093726685
230.321344259223,0.530321344259223,-4.76967865574078,-0.560642688518446,-0.176326980708465,-0.180321344259223,0.176326980708465,-0.280321344259223
231.622594791761,0.531622594791761,-4.76837740520824,-0.563245189583522,-0.176326980708465,-0.181622594791761,0.176326980708465,-0.281622594791761
232.923845324299,0.532923845324299,-4.7670761546757,-0.565847690648598,-0.176326980708465,-0.182923845324299,0.176326980708465,-0.282923845324299
234.225095856837,0.534225095856837,-4.76577490414316,-0.568450191713674,-0.176326980708465,-0.184225095856837,0.176326980708465,-0.284225095856837
235.526346389375,0.535526346389375,-4.76447365361062,-0.57105269277875,-0.176326980708465,-0.185526346389375,0.176326980708465,-0.285526346389375
236.827596921913,0.536827596921913,-4.76317240307809,-0.573655193843826,-0.176326980708465,-0.186827596921913,0.176326980708465,-0.286827596921913
238.128847454451,0.538128847454451,-4.76187115254555,-0.576257694908902,-0.176326980708465,-0.188128847454451,0.176326980708465,-0.288128847454451
239.430097986989,0.539430097986989,-4.76056990201301,-0.578860195973978,-0.176326980708465,-0.189430097986989,0.176326980708465,-0.289430097986989
240.731348519527,0.540731348519527,-4.75926865148047,-0.581462697039054,-0.176326980708465,-0.190731348519527,0.176326980708465,-0.290731348519527
242.032599052065,0.542032599052065,-4.75796740094794,-0.58406519810413,-0.176326980708465,-0.192032599052065,0.176326980708465,-0.292032599052065
243.333849584603,0.543333849584603,-4.7566661504154,-0.586667699169206,-0.176326980708465,-0.193333849584603,0.176326980708465,-0.293333849584603
244.635100117141,0.544635100117141,-4.75536489988286,-0.589270200234282,-0.176326980708465,-0.194635100117141,0.176326980708465,-0.294635100117141
245.936350649679,0.545936350649679,-4.75406364935032,-0.591872701299358,-0.176326980708465,-0.195936350649679,0.176326980708465,-0.295936350649679
247.237601182217,0.547237601182217,-4.75276239881778,-0.594475202364434,-0.176326980708465,-0.197237601182217,0.176326980708465,-0.297237601182217
248.538851714755,0.548538851714755,-4.75146114828525,-0.59707770342951,-0.176326980708465,-0.198538851714755,0.176326980708465,-0.298538851714755
249.840102247293,0.549840102247293,-4.75015989775271,-0.599680204494585,-0.176326980708465,-0.199840102247293,0.176326980708465,-0.299840102247293
251.141352779831,0.551141352779831,-4.74885864722017,-0.602282705559661,-0.176326980708465,-0.201141352779831,0.176326980708465,-0.301141352779831
252.442603312369,0.552442603312369,-4.74755739668763,-0.604885206624737,-0.176326980708465,-0.202442603312369,0.176326980708465,-0.302442603312369
253.743853844907,0.553743853844907,-4.74625614615509,-0.607487707689813,-0.176326980708465,-0.203743853844907,0.176326980708465,-0.303743853844907
255.045104377445,0.555045104377445,-4.74495489562256,-0.610090208754889,-0.176326980708465,-0.205045104377445,0.176326980708465,-0.305045104377445
256.346354909983,0.556346354909983,-4.74365364509002,-0.612692709819965,-0.176326980708465,-0.206346354909983,0.176326980708465,-0.306346354909983
257.647605442521,0.557647605442521,-4.74235239455748,-0.615295210885041,-0.176326980708465,-0.207647605442521,0.176326980708465,-0.307647605442521
258.948855975059,0.558948855975059,-4.74105114402494,-0.617897711950117,-0.176326980708465,-0.208948855975059,0.176326980708465,-0.308948855975059
260.250106507597,0.560250106507597,-4.7397498934924,-0.620500213015193,-0.176326980708465,-0.210250106507597,0.176326980708465,-0.310250106507597
261.551357040135,0.561551357040135,-4.73844864295987,-0.623102714080269,-0.176326980708465,-0.211551357040135,0.176326980708465,-0.311551357040135
262.852607572673,0.562852607572673,-4.73714739242733,-0.625705215145345,-0.176326980708465,-0.212852607572673,0.176326980708465,-0.312852607572673
264.153858105211,0.564153858105211,-4.73584614189479,-0.628307716210421,-0.176326980708465,-0.214153858105211,0.176326980708465,-0.314153858105211
265.455108637749,0.565455108637749,-4.73454489136225,-0.630910217275497,-0.176326980708465,-0.215455108637749,0.176326980708465,-0.315455108637749
266.756359170287,0.566756359170287,-4.73324364082971,-0.633512718340573,-0.176326980708465,-0.216756359170287,0.176326980708465,-0.316756359170287
268.057609702824,0.568057609702824,-4.73194239029718,-0.636115219405649,-0.176326980708465,-0.218057609702825,0.176326980708465,-0.318057609702824
269.358860235362,0.569358860235363,-4.73064113976464,-0.638717720470725,-0.176326980708465,-0.219358860235362,0.176326980708465,-0.319358860235362
270.6601107679,0.5706601107679,-4.7293398892321,-0.641320221535801,-0.176326980708465,-0.2206601107679,0.176326980708465,-0.3206601107679
271.961361300439,0.571961361300439,-4.72803863869956,-0.643922722600877,-0.176326980708465,-0.221961361300439,0.176326980708465,-0.321961361300439
273.262611832976,0.573262611832976,-4.72673738816702,-0.646525223665953,-0.176326980708465,-0.223262611832976,0.176326980708465,-0.323262611832976
274.563862365514,0.574563862365514,-4.72543613763449,-0.649127724731029,-0.176326980708465,-0.224563862365514,0.176326980708465,-0.324563862365514
275.865112898052,0.575865112898052,-4.72413488710195,-0.651730225796105,-0.176326980708465,-0.225865112898052,0.176326980708465,-0.325865112898052
277.16636343059,0.57716636343059,-4.72283363656941,-0.654332726861181,-0.176326980708465,-0.22716636343059,0.176326980708465,-0.32716636343059
278.467613963128,0.578467613963128,-4.72153238603687,-0.656935227926257,-0.176326980708465,-0.228467613963128,0.176326980708465,-0.328467613963128
279.768864495666,0.579768864495666,-4.72023113550433,-0.659537728991333,-0.176326980708465,-0.229768864495666,0.176326980708465,-0.329768864495666
281.070115028204,0.581070115028204,-4.7189298849718,-0.662140230056409,-0.176326980708465,-0.231070115028204,0.176326980708465,-0.331070115028204
282.371365560742,0.582371365560742,-4.71762863443926,-0.664742731121485,-0.176326980708465,-0.232371365560742,0.176326980708465,-0.332371365560742
283.67261609328,0.58367261609328,-4.71632738390672,-0.667345232186561,-0.176326980708465,-0.23367261609328,0.176326980708465,-0.33367261609328
284.973866625818,0.584973866625818,-4.71502613337418,-0.669947733251637,-0.176326980708465,-0.234973866625818,0.176326980708465,-0.334973866625818
286.275117158356,0.586275117158356,-4.71372488284164,-0.672550234316712,-0.176326980708465,-0.236275117158356,0.176326980708465,-0.336275117158356
287.576367690894,0.587576367690894,-4.71242363230911,-0.675152735381789,-0.176326980708465,-0.237576367690894,0.176326980708465,-0.337576367690894
288.877618223432,0.588877618223432,-4.71112238177657,-0.677755236446865,-0.176326980708465,-0.238877618223432,0.176326980708465,-0.338877618223432
290.17886875597,0.59017886875597,-4.70982113124403,-0.680357737511941,-0.176326980708465,-0.24017886875597,0.176326980708465,-0.34017886875597
291.480119288508,0.591480119288508,-4.70851988071149,-0.682960238577016,-0.176326980708465,-0.241480119288508,0.176326980708465,-0.341480119288508
292.781369821046,0.592781369821046,-4.70721863017895,-0.685562739642092,-0.176326980708465,-0.242781369821046,0.176326980708465,-0.342781369821046
294.082620353584,0.594082620353584,-4.70591737964642,-0.688165240707168,-0.176326980708465,-0.244082620353584,0.176326980708465,-0.344082620353584
295.383870886122,0.595383870886122,-4.70461612911388,-0.690767741772244,-0.176326980708465,-0.245383870886122,0.176326980708465,-0.345383870886122
296.68512141866,0.59668512141866,-4.70331487858134,-0.69337024283732,-0.176326980708465,-0.24668512141866,0.176326980708465,-0.34668512141866
297.986371951198,0.597986371951198,-4.7020136280488,-0.695972743902396,-0.176326980708465,-0.247986371951198,0.176326980708465,-0.347986371951198
299.287622483736,0.599287622483736,-4.70071237751626,-0.698575244967472,-0.176326980708465,-0.249287622483736,0.176326980708465,-0.349287622483736
300.588873016274,0.600588873016274,-4.69941112698373,-0.701177746032548,-0.176326980708465,-0.250588873016274,0.176326980708465,-0.350588873016274
301.890123548812,0.601890123548812,-4.69810987645119,-0.703780247097624,-0.176326980708465,-0.251890123548812,0.176326980708465,-0.351890123548812
303.19137408135,0.60319137408135,-4.69680862591865,-0.7063827481627,-0.176326980708465,-0.25319137408135,0.176326980708465,-0.35319137408135
304.492624613888,0.604492624613888,-4.69550737538611,-0.708985249227776,-0.176326980708465,-0.254492624613888,0.176326980708465,-0.354492624613888
305.793875146426,0.605793875146426,-4.69420612485357,-0.711587750292852,-0.176326980708465,-0.255793875146426,0.176326980708465,-0.355793875146426
307.095125678964,0.607095125678964,-4.69290487432104,-0.714190251357928,-0.176326980708465,-0.257095125678964,0.176326980708465,-0.357095125678964
308.396376211502,0.608396376211502,-4.6916036237885,-0.716792752423004,-0.176326980708465,-0.258396376211502,0.176326980708465,-0.358396376211502
309.69762674404,0.60969762674404,-4.69030237325596,-0.71939525348808,-0.176326980708465,-0.25969762674404,0.176326980708465,-0.35969762674404
310.998877276578,0.610998877276578,-4.68900112272342,-0.721997754553156,-0.176326980708465,-0.260998877276578,0.176326980708465,-0.360998877276578
312.300127809116,0.612300127809116,-4.68769987219088,-0.724600255618232,-0.176326980708465,-0.262300127809116,0.176326980708465,-0.362300127809116
313.601378341654,0.613601378341654,-4.68639862165835,-0.727202756683308,-0.176326980708465,-0.263601378341654,0.176326980708465,-0.363601378341654
314.902628874192,0.614902628874192,-4.68509737112581,-0.729805257748384,-0.176326980708465,-0.264902628874192,0.176326980708465,-0.364902628874192
316.20387940673,0.61620387940673,-4.68379612059327,-0.73240775881346,-0.176326980708465,-0.26620387940673,0.176326980708465,-0.36620387940673
317.505129939268,0.617505129939268,-4.68249487006073,-0.735010259878536,-0.176326980708465,-0.267505129939268,0.176326980708465,-0.367505129939268
318.806380471806,0.618806380471806,-4.68119361952819,-0.737612760943612,-0.176326980708465,-0.268806380471806,0.176326980708465,-0.368806380471806
320.107631004344,0.620107631004344,-4.67989236899566,-0.740215262008688,-0.176326980708465,-0.270107631004344,0.176326980708465,-0.370107631004344
321.408881536882,0.621408881536882,-4.67859111846312,-0.742817763073764,-0.176326980708465,-0.271408881536882,0.176326980708465,-0.371408881536882
322.71013206942,0.62271013206942,-4.67728986793058,-0.74542026413884,-0.176326980708465,-0.27271013206942,0.176326980708465,-0.37271013206942
324.011382601958,0.624011382601958,-4.67598861739804,-0.748022765203916,-0.176326980708465,-0.274011382601958,0.176326980708465,-0.374011382601958


==> figures/ConstrSat090.csv <==
0,0.3,-5,-0.1,-0.176326980708465,0.05,0.176326980708465,-0.05
1.30837298163208,0.301308372981632,-4.99869162701837,-0.102616745963264,-0.176326980708465,0.0486916270183679,0.176326980708465,-0.0513083729816321
2.61674596326416,0.302616745963264,-4.99738325403674,-0.105233491926528,-0.176326980708465,0.0473832540367358,0.176326980708465,-0.0526167459632642
3.92511894489623,0.303925118944896,-4.9960748810551,-0.107850237889792,-0.176326980708465,0.0460748810551038,0.176326980708465,-0.0539251189448962
5.23349192652831,0.305233491926528,-4.99476650807347,-0.110466983853057,-0.176326980708465,0.0447665080734717,0.176326980708465,-0.0552334919265283
6.54186490816039,0.30654186490816,-4.99345813509184,-0.113083729816321,-0.176326980708465,0.0434581350918396,0.176326980708465,-0.0565418649081604
7.85023788979247,0.307850237889792,-4.99214976211021,-0.115700475779585,-0.176326980708465,0.0421497621102075,0.176326980708465,-0.0578502378897925
9.15861087142455,0.309158610871425,-4.99084138912858,-0.118317221742849,-0.176326980708465,0.0408413891285755,0.176326980708465,-0.0591586108714246
10.4669838530566,0.310466983853057,-4.98953301614694,-0.120933967706113,-0.176326980708465,0.0395330161469434,0.176326980708465,-0.0604669838530566
11.7753568346887,0.311775356834689,-4.98822464316531,-0.123550713669377,-0.176326980708465,0.0382246431653113,0.176326980708465,-0.0617753568346887
13.0837298163208,0.313083729816321,-4.98691627018368,-0.126167459632642,-0.176326980708465,0.0369162701836792,0.176326980708465,-0.0630837298163208
14.3921027979529,0.314392102797953,-4.98560789720205,-0.128784205595906,-0.176326980708465,0.0356078972020471,0.176326980708465,-0.0643921027979529
15.7004757795849,0.315700475779585,-4.98429952422041,-0.13140095155917,-0.176326980708465,0.0342995242204151,0.176326980708465,-0.0657004757795849
17.008848761217,0.317008848761217,-4.98299115123878,-0.134017697522434,-0.176326980708465,0.032991151238783,0.176326980708465,-0.067008848761217
18.3172217428491,0.318317221742849,-4.98168277825715,-0.136634443485698,-0.176326980708465,0.0316827782571509,0.176326980708465,-0.0683172217428491
19.6255947244812,0.319625594724481,-4.98037440527552,-0.139251189448962,-0.176326980708465,0.0303744052755188,0.176326980708465,-0.0696255947244812
20.9339677061133,0.320933967706113,-4.97906603229389,-0.141867935412227,-0.176326980708465,0.0290660322938867,0.176326980708465,-0.0709339677061133
22.2423406877453,0.322242340687745,-4.97775765931226,-0.144484681375491,-0.176326980708465,0.0277576593122547,0.176326980708465,-0.0722423406877453
23.5507136693774,0.323550713669377,-4.97644928633062,-0.147101427338755,-0.176326980708465,0.0264492863306226,0.176326980708465,-0.0735507136693774
24.8590866510095,0.324859086651009,-4.97514091334899,-0.149718173302019,-0.176326980708465,0.0251409133489905,0.176326980708465,-0.0748590866510095
26.1674596326416,0.326167459632642,-4.97383254036736,-0.152334919265283,-0.176326980708465,0.0238325403673584,0.176326980708465,-0.0761674596326416
27.4758326142736,0.327475832614274,-4.97252416738573,-0.154951665228547,-0.176326980708465,0.0225241673857264,0.176326980708465,-0.0774758326142737
28.7842055959057,0.328784205595906,-4.97121579440409,-0.157568411191811,-0.176326980708465,0.0212157944040943,0.176326980708465,-0.0787842055959057
30.0925785775378,0.330092578577538,-4.96990742142246,-0.160185157155076,-0.176326980708465,0.0199074214224622,0.176326980708465,-0.0800925785775378
31.4009515591699,0.33140095155917,-4.96859904844083,-0.16280190311834,-0.176326980708465,0.0185990484408301,0.176326980708465,-0.0814009515591699
32.709324540802,0.332709324540802,-4.9672906754592,-0.165418649081604,-0.176326980708465,0.017290675459198,0.176326980708465,-0.082709324540802
34.017697522434,0.334017697522434,-4.96598230247757,-0.168035395044868,-0.176326980708465,0.015982302477566,0.176326980708465,-0.084017697522434
35.3260705040661,0.335326070504066,-4.96467392949593,-0.170652141008132,-0.176326980708465,0.0146739294959339,0.176326980708465,-0.0853260705040661
36.6344434856982,0.336634443485698,-4.9633655565143,-0.173268886971396,-0.176326980708465,0.0133655565143018,0.176326980708465,-0.0866344434856982
37.9428164673303,0.33794281646733,-4.96205718353267,-0.175885632934661,-0.176326980708465,0.0120571835326697,0.176326980708465,-0.0879428164673303
39.2511894489624,0.339251189448962,-4.96074881055104,-0.178502378897925,-0.176326980708465,0.0107488105510377,0.176326980708465,-0.0892511894489623
40.5595624305944,0.340559562430594,-4.95944043756941,-0.181119124861189,-0.176326980708465,0.00944043756940557,0.176326980708465,-0.0905595624305944
41.8679354122265,0.341867935412226,-4.95813206458777,-0.183735870824453,-0.176326980708465,0.00813206458777349,0.176326980708465,-0.0918679354122265
43.1763083938586,0.343176308393859,-4.95682369160614,-0.186352616787717,-0.176326980708465,0.00682369160614142,0.176326980708465,-0.0931763083938586
44.4846813754907,0.344484681375491,-4.95551531862451,-0.188969362750981,-0.176326980708465,0.00551531862450934,0.176326980708465,-0.0944846813754907
45.7930543571227,0.345793054357123,-4.95420694564288,-0.191586108714245,-0.176326980708465,0.00420694564287726,0.176326980708465,-0.0957930543571227
47.1014273387548,0.347101427338755,-4.95289857266124,-0.19420285467751,-0.176326980708465,0.00289857266124518,0.176326980708465,-0.0971014273387548
48.4098003203869,0.348409800320387,-4.95159019967961,-0.196819600640774,-0.176326980708465,0.0015901996796131,0.176326980708465,-0.0984098003203869
49.718173302019,0.349718173302019,-4.95028182669798,-0.199436346604038,-0.176326980708465,0.000281826697981026,0.176326980708465,-0.099718173302019
51.0265462836511,0.351026546283651,-4.94897345371635,-0.202053092567302,-0.176326980708465,-0.00102654628365105,0.176326980708465,-0.101026546283651
52.3349192652831,0.352334919265283,-4.94766508073472,-0.204669838530566,-0.176326980708465,-0.00233491926528313,0.176326980708465,-0.102334919265283
53.6432922469152,0.353643292246915,-4.94635670775309,-0.20728658449383,-0.176326980708465,-0.00364329224691521,0.176326980708465,-0.103643292246915
54.9516652285473,0.354951665228547,-4.94504833477145,-0.209903330457095,-0.176326980708465,-0.00495166522854729,0.176326980708465,-0.104951665228547
56.2600382101794,0.356260038210179,-4.94373996178982,-0.212520076420359,-0.176326980708465,-0.00626003821017936,0.176326980708465,-0.106260038210179
57.5684111918114,0.357568411191811,-4.94243158880819,-0.215136822383623,-0.176326980708465,-0.00756841119181144,0.176326980708465,-0.107568411191811
58.8767841734435,0.358876784173443,-4.94112321582656,-0.217753568346887,-0.176326980708465,-0.00887678417344352,0.176326980708465,-0.108876784173444
60.1851571550756,0.360185157155076,-4.93981484284492,-0.220370314310151,-0.176326980708465,-0.0101851571550756,0.176326980708465,-0.110185157155076
61.4935301367077,0.361493530136708,-4.93850646986329,-0.222987060273415,-0.176326980708465,-0.0114935301367077,0.176326980708465,-0.111493530136708
62.8019031183398,0.36280190311834,-4.93719809688166,-0.22560380623668,-0.176326980708465,-0.0128019031183398,0.176326980708465,-0.11280190311834
64.1102760999718,0.364110276099972,-4.93588972390003,-0.228220552199944,-0.176326980708465,-0.0141102760999718,0.176326980708465,-0.114110276099972
65.4186490816039,0.365418649081604,-4.9345813509184,-0.230837298163208,-0.176326980708465,-0.0154186490816039,0.176326980708465,-0.115418649081604
66.727022063236,0.366727022063236,-4.93327297793676,-0.233454044126472,-0.176326980708465,-0.016727022063236,0.176326980708465,-0.116727022063236
68.0353950448681,0.368035395044868,-4.93196460495513,-0.236070790089736,-0.176326980708465,-0.0180353950448681,0.176326980708465,-0.118035395044868
69.3437680265001,0.3693437680265,-4.9306562319735,-0.238687536053,-0.176326980708465,-0.0193437680265001,0.176326980708465,-0.1193437680265
70.6521410081322,0.370652141008132,-4.92934785899187,-0.241304282016264,-0.176326980708465,-0.0206521410081322,0.176326980708465,-0.120652141008132
71.9605139897643,0.371960513989764,-4.92803948601024,-0.243921027979529,-0.176326980708465,-0.0219605139897643,0.176326980708465,-0.121960513989764
73.2688869713964,0.373268886971396,-4.9267311130286,-0.246537773942793,-0.176326980708465,-0.0232688869713964,0.176326980708465,-0.123268886971396
74.5772599530285,0.374577259953028,-4.92542274004697,-0.249154519906057,-0.176326980708465,-0.0245772599530285,0.176326980708465,-0.124577259953028
75.8856329346605,0.375885632934661,-4.92411436706534,-0.251771265869321,-0.176326980708465,-0.0258856329346605,0.176326980708465,-0.125885632934661
77.1940059162926,0.377194005916293,-4.92280599408371,-0.254388011832585,-0.176326980708465,-0.0271940059162926,0.176326980708465,-0.127194005916293
78.5023788979247,0.378502378897925,-4.92149762110208,-0.257004757795849,-0.176326980708465,-0.0285023788979247,0.176326980708465,-0.128502378897925
79.8107518795568,0.379810751879557,-4.92018924812044,-0.259621503759114,-0.176326980708465,-0.0298107518795568,0.176326980708465,-0.129810751879557
81.1191248611889,0.381119124861189,-4.91888087513881,-0.262238249722378,-0.176326980708465,-0.0311191248611889,0.176326980708465,-0.131119124861189
82.4274978428209,0.382427497842821,-4.91757250215718,-0.264854995685642,-0.176326980708465,-0.0324274978428209,0.176326980708465,-0.132427497842821
83.735870824453,0.383735870824453,-4.91626412917555,-0.267471741648906,-0.176326980708465,-0.033735870824453,0.176326980708465,-0.133735870824453
85.0442438060851,0.385044243806085,-4.91495575619391,-0.27008848761217,-0.176326980708465,-0.0350442438060851,0.176326980708465,-0.135044243806085
86.3526167877172,0.386352616787717,-4.91364738321228,-0.272705233575434,-0.176326980708465,-0.0363526167877172,0.176326980708465,-0.136352616787717
87.6609897693492,0.387660989769349,-4.91233901023065,-0.275321979538699,-0.176326980708465,-0.0376609897693492,0.176326980708465,-0.137660989769349
88.9693627509813,0.388969362750981,-4.91103063724902,-0.277938725501963,-0.176326980708465,-0.0389693627509813,0.176326980708465,-0.138969362750981
90.2777357326134,0.390277735732613,-4.90972226426739,-0.280555471465227,-0.176326980708465,-0.0402777357326134,0.176326980708465,-0.140277735732613
91.5861087142455,0.391586108714245,-4.90841389128575,-0.283172217428491,-0.176326980708465,-0.0415861087142455,0.176326980708465,-0.141586108714245
92.8944816958776,0.392894481695878,-4.90710551830412,-0.285788963391755,-0.176326980708465,-0.0428944816958776,0.176326980708465,-0.142894481695878
94.2028546775096,0.39420285467751,-4.90579714532249,-0.288405709355019,-0.176326980708465,-0.0442028546775096,0.176326980708465,-0.14420285467751
95.5112276591417,0.395511227659142,-4.90448877234086,-0.291022455318283,-0.176326980708465,-0.0455112276591417,0.176326980708465,-0.145511227659142
96.8196006407738,0.396819600640774,-4.90318039935923,-0.293639201281548,-0.176326980708465,-0.0468196006407738,0.176326980708465,-0.146819600640774
98.1279736224059,0.398127973622406,-4.90187202637759,-0.296255947244812,-0.176326980708465,-0.0481279736224059,0.176326980708465,-0.148127973622406
99.436346604038,0.399436346604038,-4.90056365339596,-0.298872693208076,-0.176326980708465,-0.049436346604038,0.176326980708465,-0.149436346604038
100.74471958567,0.40074471958567,-4.89925528041433,-0.30148943917134,-0.176326980708465,-0.05074471958567,0.176326980708465,-0.15074471958567
102.053092567302,0.402053092567302,-4.8979469074327,-0.304106185134604,-0.176326980708465,-0.0520530925673021,0.176326980708465,-0.152053092567302
103.361465548934,0.403361465548934,-4.89663853445107,-0.306722931097868,-0.176326980708465,-0.0533614655489342,0.176326980708465,-0.153361465548934
104.669838530566,0.404669838530566,-4.89533016146943,-0.309339677061133,-0.176326980708465,-0.0546698385305663,0.176326980708465,-0.154669838530566
105.978211512198,0.405978211512198,-4.8940217884878,-0.311956423024397,-0.176326980708465,-0.0559782115121983,0.176326980708465,-0.155978211512198
107.28658449383,0.40728658449383,-4.89271341550617,-0.314573168987661,-0.176326980708465,-0.0572865844938304,0.176326980708465,-0.15728658449383
108.594957475463,0.408594957475462,-4.89140504252454,-0.317189914950925,-0.176326980708465,-0.0585949574754625,0.176326980708465,-0.158594957475463
109.903330457095,0.409903330457095,-4.89009666954291,-0.319806660914189,-0.176326980708465,-0.0599033304570946,0.176326980708465,-0.159903330457095
111.211703438727,0.411211703438727,-4.88878829656127,-0.322423406877453,-0.176326980708465,-0.0612117034387267,0.176326980708465,-0.161211703438727
112.520076420359,0.412520076420359,-4.88747992357964,-0.325040152840717,-0.176326980708465,-0.0625200764203587,0.176326980708465,-0.162520076420359
113.828449401991,0.413828449401991,-4.88617155059801,-0.327656898803982,-0.176326980708465,-0.0638284494019908,0.176326980708465,-0.163828449401991
115.136822383623,0.415136822383623,-4.88486317761638,-0.330273644767246,-0.176326980708465,-0.0651368223836229,0.176326980708465,-0.165136822383623
116.445195365255,0.416445195365255,-4.88355480463474,-0.33289039073051,-0.176326980708465,-0.066445195365255,0.176326980708465,-0.166445195365255
117.753568346887,0.417753568346887,-4.88224643165311,-0.335507136693774,-0.176326980708465,-0.067753568346887,0.176326980708465,-0.167753568346887
119.061941328519,0.419061941328519,-4.88093805867148,-0.338123882657038,-0.176326980708465,-0.0690619413285191,0.176326980708465,-0.169061941328519
120.370314310151,0.420370314310151,-4.87962968568985,-0.340740628620302,-0.176326980708465,-0.0703703143101512,0.176326980708465,-0.170370314310151
121.678687291783,0.421678687291783,-4.87832131270822,-0.343357374583567,-0.176326980708465,-0.0716786872917833,0.176326980708465,-0.171678687291783
122.987060273415,0.422987060273415,-4.87701293972658,-0.345974120546831,-0.176326980708465,-0.0729870602734154,0.176326980708465,-0.172987060273415
124.295433255047,0.424295433255047,-4.87570456674495,-0.348590866510095,-0.176326980708465,-0.0742954332550474,0.176326980708465,-0.174295433255047
125.60380623668,0.425603806236679,-4.87439619376332,-0.351207612473359,-0.176326980708465,-0.0756038062366795,0.176326980708465,-0.17560380623668
126.912179218312,0.426912179218312,-4.87308782078169,-0.353824358436623,-0.176326980708465,-0.0769121792183116,0.176326980708465,-0.176912179218312
128.220552199944,0.428220552199944,-4.87177944780006,-0.356441104399887,-0.176326980708465,-0.0782205521999437,0.176326980708465,-0.178220552199944
129.528925181576,0.429528925181576,-4.87047107481842,-0.359057850363152,-0.176326980708465,-0.0795289251815757,0.176326980708465,-0.179528925181576
130.837298163208,0.430837298163208,-4.86916270183679,-0.361674596326416,-0.176326980708465,-0.0808372981632078,0.176326980708465,-0.180837298163208
132.14567114484,0.43214567114484,-4.86785432885516,-0.36429134228968,-0.176326980708465,-0.0821456711448399,0.176326980708465,-0.18214567114484
133.454044126472,0.433454044126472,-4.86654595587353,-0.366908088252944,-0.176326980708465,-0.083454044126472,0.176326980708465,-0.183454044126472
134.762417108104,0.434762417108104,-4.8652375828919,-0.369524834216208,-0.176326980708465,-0.0847624171081041,0.176326980708465,-0.184762417108104
136.070790089736,0.436070790089736,-4.86392920991026,-0.372141580179472,-0.176326980708465,-0.0860707900897362,0.176326980708465,-0.186070790089736
137.379163071368,0.437379163071368,-4.86262083692863,-0.374758326142736,-0.176326980708465,-0.0873791630713682,0.176326980708465,-0.187379163071368
138.687536053,0.438687536053,-4.861312463947,-0.377375072106001,-0.176326980708465,-0.0886875360530003,0.176326980708465,-0.188687536053
139.995909034632,0.439995909034632,-4.86000409096537,-0.379991818069265,-0.176326980708465,-0.0899959090346324,0.176326980708465,-0.189995909034632
141.304282016264,0.441304282016264,-4.85869571798374,-0.382608564032529,-0.176326980708465,-0.0913042820162644,0.176326980708465,-0.191304282016264
142.612654997897,0.442612654997896,-4.8573873450021,-0.385225309995793,-0.176326980708465,-0.0926126549978965,0.176326980708465,-0.192612654997897
143.921027979529,0.443921027979529,-4.85607897202047,-0.387842055959057,-0.176326980708465,-0.0939210279795286,0.176326980708465,-0.193921027979529
145.229400961161,0.445229400961161,-4.85477059903884,-0.390458801922321,-0.176326980708465,-0.0952294009611607,0.176326980708465,-0.195229400961161
146.537773942793,0.446537773942793,-4.85346222605721,-0.393075547885586,-0.176326980708465,-0.0965377739427928,0.176326980708465,-0.196537773942793
147.846146924425,0.447846146924425,-4.85215385307558,-0.39569229384885,-0.176326980708465,-0.0978461469244249,0.176326980708465,-0.197846146924425
149.154519906057,0.449154519906057,-4.85084548009394,-0.398309039812114,-0.176326980708465,-0.0991545199060569,0.176326980708465,-0.199154519906057
150.462892887689,0.450462892887689,-4.84953710711231,-0.400925785775378,-0.176326980708465,-0.100462892887689,0.176326980708465,-0.200462892887689
151.771265869321,0.451771265869321,-4.84822873413068,-0.403542531738642,-0.176326980708465,-0.101771265869321,0.176326980708465,-0.201771265869321
153.079638850953,0.453079638850953,-4.84692036114905,-0.406159277701906,-0.176326980708465,-0.103079638850953,0.176326980708465,-0.203079638850953
154.388011832585,0.454388011832585,-4.84561198816741,-0.408776023665171,-0.176326980708465,-0.104388011832585,0.176326980708465,-0.204388011832585
155.696384814217,0.455696384814217,-4.84430361518578,-0.411392769628435,-0.176326980708465,-0.105696384814217,0.176326980708465,-0.205696384814217
157.004757795849,0.457004757795849,-4.84299524220415,-0.414009515591699,-0.176326980708465,-0.107004757795849,0.176326980708465,-0.207004757795849
158.313130777481,0.458313130777481,-4.84168686922252,-0.416626261554963,-0.176326980708465,-0.108313130777481,0.176326980708465,-0.208313130777481
159.621503759114,0.459621503759114,-4.84037849624089,-0.419243007518227,-0.176326980708465,-0.109621503759114,0.176326980708465,-0.209621503759114
160.929876740746,0.460929876740746,-4.83907012325925,-0.421859753481491,-0.176326980708465,-0.110929876740746,0.176326980708465,-0.210929876740746
162.238249722378,0.462238249722378,-4.83776175027762,-0.424476499444755,-0.176326980708465,-0.112238249722378,0.176326980708465,-0.212238249722378
163.54662270401,0.46354662270401,-4.83645337729599,-0.42709324540802,-0.176326980708465,-0.11354662270401,0.176326980708465,-0.21354662270401
164.854995685642,0.464854995685642,-4.83514500431436,-0.429709991371284,-0.176326980708465,-0.114854995685642,0.176326980708465,-0.214854995685642
166.163368667274,0.466163368667274,-4.83383663133273,-0.432326737334548,-0.176326980708465,-0.116163368667274,0.176326980708465,-0.216163368667274
167.471741648906,0.467471741648906,-4.83252825835109,-0.434943483297812,-0.176326980708465,-0.117471741648906,0.176326980708465,-0.217471741648906
168.780114630538,0.468780114630538,-4.83121988536946,-0.437560229261076,-0.176326980708465,-0.118780114630538,0.176326980708465,-0.218780114630538
170.08848761217,0.47008848761217,-4.82991151238783,-0.44017697522434,-0.176326980708465,-0.12008848761217,0.176326980708465,-0.22008848761217
171.396860593802,0.471396860593802,-4.8286031394062,-0.442793721187605,-0.176326980708465,-0.121396860593802,0.176326980708465,-0.221396860593802
172.705233575434,0.472705233575434,-4.82729476642457,-0.445410467150869,-0.176326980708465,-0.122705233575434,0.176326980708465,-0.222705233575434
174.013606557066,0.474013606557066,-4.82598639344293,-0.448027213114133,-0.176326980708465,-0.124013606557066,0.176326980708465,-0.224013606557066
175.321979538698,0.475321979538698,-4.8246780204613,-0.450643959077397,-0.176326980708465,-0.125321979538699,0.176326980708465,-0.225321979538698
176.630352520331,0.476630352520331,-4.82336964747967,-0.453260705040661,-0.176326980708465,-0.126630352520331,0.176326980708465,-0.226630352520331
177.938725501963,0.477938725501963,-4.82206127449804,-0.455877451003925,-0.176326980708465,-0.127938725501963,0.176326980708465,-0.227938725501963
179.247098483595,0.479247098483595,-4.82075290151641,-0.45849419696719,-0.176326980708465,-0.129247098483595,0.176326980708465,-0.229247098483595
180.555471465227,0.480555471465227,-4.81944452853477,-0.461110942930454,-0.176326980708465,-0.130555471465227,0.176326980708465,-0.230555471465227
181.863844446859,0.481863844446859,-4.81813615555314,-0.463727688893718,-0.176326980708465,-0.131863844446859,0.176326980708465,-0.231863844446859
183.172217428491,0.483172217428491,-4.81682778257151,-0.466344434856982,-0.176326980708465,-0.133172217428491,0.176326980708465,-0.233172217428491
184.480590410123,0.484480590410123,-4.81551940958988,-0.468961180820246,-0.176326980708465,-0.134480590410123,0.176326980708465,-0.234480590410123
185.788963391755,0.485788963391755,-4.81421103660824,-0.47157792678351,-0.176326980708465,-0.135788963391755,0.176326980708465,-0.235788963391755
187.097336373387,0.487097336373387,-4.81290266362661,-0.474194672746774,-0.176326980708465,-0.137097336373387,0.176326980708465,-0.237097336373387
188.405709355019,0.488405709355019,-4.81159429064498,-0.476811418710039,-0.176326980708465,-0.138405709355019,0.176326980708465,-0.238405709355019
189.714082336651,0.489714082336651,-4.81028591766335,-0.479428164673303,-0.176326980708465,-0.139714082336651,0.176326980708465,-0.239714082336651
191.022455318283,0.491022455318283,-4.80897754468172,-0.482044910636567,-0.176326980708465,-0.141022455318283,0.176326980708465,-0.241022455318283
192.330828299916,0.492330828299915,-4.80766917170008,-0.484661656599831,-0.176326980708465,-0.142330828299916,0.176326980708465,-0.242330828299916
193.639201281548,0.493639201281548,-4.80636079871845,-0.487278402563095,-0.176326980708465,-0.143639201281548,0.176326980708465,-0.243639201281548
194.94757426318,0.49494757426318,-4.80505242573682,-0.489895148526359,-0.176326980708465,-0.14494757426318,0.176326980708465,-0.24494757426318
196.255947244812,0.496255947244812,-4.80374405275519,-0.492511894489624,-0.176326980708465,-0.146255947244812,0.176326980708465,-0.246255947244812
197.564320226444,0.497564320226444,-4.80243567977356,-0.495128640452888,-0.176326980708465,-0.147564320226444,0.176326980708465,-0.247564320226444
198.872693208076,0.498872693208076,-4.80112730679192,-0.497745386416152,-0.176326980708465,-0.148872693208076,0.176326980708465,-0.248872693208076
200.181066189708,0.500181066189708,-4.79981893381029,-0.500362132379416,-0.176326980708465,-0.150181066189708,0.176326980708465,-0.250181066189708
201.48943917134,0.50148943917134,-4.79851056082866,-0.50297887834268,-0.176326980708465,-0.15148943917134,0.176326980708465,-0.25148943917134
202.797812152972,0.502797812152972,-4.79720218784703,-0.505595624305944,-0.176326980708465,-0.152797812152972,0.176326980708465,-0.252797812152972
204.106185134604,0.504106185134604,-4.7958938148654,-0.508212370269208,-0.176326980708465,-0.154106185134604,0.176326980708465,-0.254106185134604
205.414558116236,0.505414558116236,-4.79458544188376,-0.510829116232473,-0.176326980708465,-0.155414558116236,0.176326980708465,-0.255414558116236
206.722931097868,0.506722931097868,-4.79327706890213,-0.513445862195737,-0.176326980708465,-0.156722931097868,0.176326980708465,-0.256722931097868
208.0313040795,0.5080313040795,-4.7919686959205,-0.516062608159001,-0.176326980708465,-0.158031304079501,0.176326980708465,-0.2580313040795
209.339677061133,0.509339677061132,-4.79066032293887,-0.518679354122265,-0.176326980708465,-0.159339677061133,0.176326980708465,-0.259339677061133
210.648050042765,0.510648050042765,-4.78935194995724,-0.521296100085529,-0.176326980708465,-0.160648050042765,0.176326980708465,-0.260648050042765
211.956423024397,0.511956423024397,-4.7880435769756,-0.523912846048793,-0.176326980708465,-0.161956423024397,0.176326980708465,-0.261956423024397
213.264796006029,0.513264796006029,-4.78673520399397,-0.526529592012058,-0.176326980708465,-0.163264796006029,0.176326980708465,-0.263264796006029
214.573168987661,0.514573168987661,-4.78542683101234,-0.529146337975322,-0.176326980708465,-0.164573168987661,0.176326980708465,-0.264573168987661
215.881541969293,0.515881541969293,-4.78411845803071,-0.531763083938586,-0.176326980708465,-0.165881541969293,0.176326980708465,-0.265881541969293
217.189914950925,0.517189914950925,-4.78281008504907,-0.53437982990185,-0.176326980708465,-0.167189914950925,0.176326980708465,-0.267189914950925
218.498287932557,0.518498287932557,-4.78150171206744,-0.536996575865114,-0.176326980708465,-0.168498287932557,0.176326980708465,-0.268498287932557
219.806660914189,0.519806660914189,-4.78019333908581,-0.539613321828378,-0.176326980708465,-0.169806660914189,0.176326980708465,-0.269806660914189
221.115033895821,0.521115033895821,-4.77888496610418,-0.542230067791643,-0.176326980708465,-0.171115033895821,0.176326980708465,-0.271115033895821
222.423406877453,0.522423406877453,-4.77757659312255,-0.544846813754907,-0.176326980708465,-0.172423406877453,0.176326980708465,-0.272423406877453
223.731779859085,0.523731779859085,-4.77626822014091,-0.547463559718171,-0.176326980708465,-0.173731779859085,0.176326980708465,-0.273731779859085
225.040152840717,0.525040152840717,-4.77495984715928,-0.550080305681435,-0.176326980708465,-0.175040152840717,0.176326980708465,-0.275040152840717
226.34852582235,0.52634852582235,-4.77365147417765,-0.552697051644699,-0.176326980708465,-0.17634852582235,0.176326980708465,-0.27634852582235
227.656898803982,0.527656898803982,-4.77234310119602,-0.555313797607963,-0.176326980708465,-0.177656898803982,0.176326980708465,-0.277656898803982
228.965271785614,0.528965271785614,-4.77103472821439,-0.557930543571227,-0.176326980708465,-0.178965271785614,0.176326980708465,-0.278965271785614
230.273644767246,0.530273644767246,-4.76972635523275,-0.560547289534492,-0.176326980708465,-0.180273644767246,0.176326980708465,-0.280273644767246
231.582017748878,0.531582017748878,-4.76841798225112,-0.563164035497756,-0.176326980708465,-0.181582017748878,0.176326980708465,-0.281582017748878
232.89039073051,0.53289039073051,-4.76710960926949,-0.56578078146102,-0.176326980708465,-0.18289039073051,0.176326980708465,-0.28289039073051
234.198763712142,0.534198763712142,-4.76580123628786,-0.568397527424284,-0.176326980708465,-0.184198763712142,0.176326980708465,-0.284198763712142
235.507136693774,0.535507136693774,-4.76449286330623,-0.571014273387548,-0.176326980708465,-0.185507136693774,0.176326980708465,-0.285507136693774
236.815509675406,0.536815509675406,-4.76318449032459,-0.573631019350812,-0.176326980708465,-0.186815509675406,0.176326980708465,-0.286815509675406
238.123882657038,0.538123882657038,-4.76187611734296,-0.576247765314077,-0.176326980708465,-0.188123882657038,0.176326980708465,-0.288123882657038
239.43225563867,0.53943225563867,-4.76056774436133,-0.578864511277341,-0.176326980708465,-0.18943225563867,0.176326980708465,-0.28943225563867
240.740628620302,0.540740628620302,-4.7592593713797,-0.581481257240605,-0.176326980708465,-0.190740628620302,0.176326980708465,-0.290740628620302
242.049001601934,0.542049001601934,-4.75795099839807,-0.584098003203869,-0.176326980708465,-0.192049001601934,0.176326980708465,-0.292049001601934
243.357374583567,0.543357374583567,-4.75664262541643,-0.586714749167133,-0.176326980708465,-0.193357374583567,0.176326980708465,-0.293357374583567
244.665747565199,0.544665747565199,-4.7553342524348,-0.589331495130397,-0.176326980708465,-0.194665747565199,0.176326980708465,-0.294665747565199
245.974120546831,0.545974120546831,-4.75402587945317,-0.591948241093662,-0.176326980708465,-0.195974120546831,0.176326980708465,-0.295974120546831
247.282493528463,0.547282493528463,-4.75271750647154,-0.594564987056926,-0.176326980708465,-0.197282493528463,0.176326980708465,-0.297282493528463
248.590866510095,0.548590866510095,-4.75140913348991,-0.59718173302019,-0.176326980708465,-0.198590866510095,0.176326980708465,-0.298590866510095
249.899239491727,0.549899239491727,-4.75010076050827,-0.599798478983454,-0.176326980708465,-0.199899239491727,0.176326980708465,-0.299899239491727
251.207612473359,0.551207612473359,-4.74879238752664,-0.602415224946718,-0.176326980708465,-0.201207612473359,0.176326980708465,-0.301207612473359
252.515985454991,0.552515985454991,-4.74748401454501,-0.605031970909982,-0.176326980708465,-0.202515985454991,0.176326980708465,-0.302515985454991
253.824358436623,0.553824358436623,-4.74617564156338,-0.607648716873246,-0.176326980708465,-0.203824358436623,0.176326980708465,-0.303824358436623
255.132731418255,0.555132731418255,-4.74486726858174,-0.610265462836511,-0.176326980708465,-0.205132731418255,0.176326980708465,-0.305132731418255
256.441104399887,0.556441104399887,-4.74355889560011,-0.612882208799775,-0.176326980708465,-0.206441104399887,0.176326980708465,-0.306441104399887
257.749477381519,0.557749477381519,-4.74225052261848,-0.615498954763039,-0.176326980708465,-0.207749477381519,0.176326980708465,-0.307749477381519
259.057850363151,0.559057850363151,-4.74094214963685,-0.618115700726303,-0.176326980708465,-0.209057850363151,0.176326980708465,-0.309057850363151
260.366223344784,0.560366223344784,-4.73963377665522,-0.620732446689567,-0.176326980708465,-0.210366223344784,0.176326980708465,-0.310366223344784
261.674596326416,0.561674596326416,-4.73832540367358,-0.623349192652831,-0.176326980708465,-0.211674596326416,0.176326980708465,-0.311674596326416
262.982969308048,0.562982969308048,-4.73701703069195,-0.625965938616096,-0.176326980708465,-0.212982969308048,0.176326980708465,-0.312982969308048
264.29134228968,0.56429134228968,-4.73570865771032,-0.62858268457936,-0.176326980708465,-0.21429134228968,0.176326980708465,-0.31429134228968
265.599715271312,0.565599715271312,-4.73440028472869,-0.631199430542624,-0.176326980708465,-0.215599715271312,0.176326980708465,-0.315599715271312
266.908088252944,0.566908088252944,-4.73309191174706,-0.633816176505888,-0.176326980708465,-0.216908088252944,0.176326980708465,-0.316908088252944
268.216461234576,0.568216461234576,-4.73178353876542,-0.636432922469152,-0.176326980708465,-0.218216461234576,0.176326980708465,-0.318216461234576
269.524834216208,0.569524834216208,-4.73047516578379,-0.639049668432416,-0.176326980708465,-0.219524834216208,0.176326980708465,-0.319524834216208
270.83320719784,0.57083320719784,-4.72916679280216,-0.641666414395681,-0.176326980708465,-0.22083320719784,0.176326980708465,-0.32083320719784
272.141580179472,0.572141580179472,-4.72785841982053,-0.644283160358945,-0.176326980708465,-0.222141580179472,0.176326980708465,-0.322141580179472
273.449953161104,0.573449953161104,-4.7265500468389,-0.646899906322209,-0.176326980708465,-0.223449953161104,0.176326980708465,-0.323449953161104
274.758326142736,0.574758326142736,-4.72524167385726,-0.649516652285473,-0.176326980708465,-0.224758326142736,0.176326980708465,-0.324758326142736
276.066699124368,0.576066699124368,-4.72393330087563,-0.652133398248737,-0.176326980708465,-0.226066699124368,0.176326980708465,-0.326066699124368
277.375072106001,0.577375072106001,-4.722624927894,-0.654750144212001,-0.176326980708465,-0.227375072106001,0.176326980708465,-0.327375072106001
278.683445087633,0.578683445087633,-4.72131655491237,-0.657366890175265,-0.176326980708465,-0.228683445087633,0.176326980708465,-0.328683445087633
279.991818069265,0.579991818069265,-4.72000818193074,-0.65998363613853,-0.176326980708465,-0.229991818069265,0.176326980708465,-0.329991818069265
281.300191050897,0.581300191050897,-4.7186998089491,-0.662600382101794,-0.176326980708465,-0.231300191050897,0.176326980708465,-0.331300191050897
282.608564032529,0.582608564032529,-4.71739143596747,-0.665217128065058,-0.176326980708465,-0.232608564032529,0.176326980708465,-0.332608564032529
283.916937014161,0.583916937014161,-4.71608306298584,-0.667833874028322,-0.176326980708465,-0.233916937014161,0.176326980708465,-0.333916937014161
285.225309995793,0.585225309995793,-4.71477469000421,-0.670450619991586,-0.176326980708465,-0.235225309995793,0.176326980708465,-0.335225309995793
286.533682977425,0.586533682977425,-4.71346631702257,-0.67306736595485,-0.176326980708465,-0.236533682977425,0.176326980708465,-0.336533682977425
287.842055959057,0.587842055959057,-4.71215794404094,-0.675684111918115,-0.176326980708465,-0.237842055959057,0.176326980708465,-0.337842055959057
289.150428940689,0.589150428940689,-4.71084957105931,-0.678300857881379,-0.176326980708465,-0.239150428940689,0.176326980708465,-0.339150428940689
290.458801922321,0.590458801922321,-4.70954119807768,-0.680917603844643,-0.176326980708465,-0.240458801922321,0.176326980708465,-0.340458801922321
291.767174903954,0.591767174903953,-4.70823282509605,-0.683534349807907,-0.176326980708465,-0.241767174903953,0.176326980708465,-0.341767174903953
293.075547885586,0.593075547885586,-4.70692445211441,-0.686151095771171,-0.176326980708465,-0.243075547885586,0.176326980708465,-0.343075547885586
294.383920867218,0.594383920867218,-4.70561607913278,-0.688767841734435,-0.176326980708465,-0.244383920867218,0.176326980708465,-0.344383920867218
295.69229384885,0.59569229384885,-4.70430770615115,-0.691384587697699,-0.176326980708465,-0.24569229384885,0.176326980708465,-0.34569229384885
297.000666830482,0.597000666830482,-4.70299933316952,-0.694001333660964,-0.176326980708465,-0.247000666830482,0.176326980708465,-0.347000666830482
298.309039812114,0.598309039812114,-4.70169096018789,-0.696618079624228,-0.176326980708465,-0.248309039812114,0.176326980708465,-0.348309039812114
299.617412793746,0.599617412793746,-4.70038258720625,-0.699234825587492,-0.176326980708465,-0.249617412793746,0.176326980708465,-0.349617412793746
300.925785775378,0.600925785775378,-4.69907421422462,-0.701851571550756,-0.176326980708465,-0.250925785775378,0.176326980708465,-0.350925785775378
302.23415875701,0.60223415875701,-4.69776584124299,-0.70446831751402,-0.176326980708465,-0.25223415875701,0.176326980708465,-0.35223415875701
303.542531738642,0.603542531738642,-4.69645746826136,-0.707085063477284,-0.176326980708465,-0.253542531738642,0.176326980708465,-0.353542531738642
304.850904720274,0.604850904720274,-4.69514909527973,-0.709701809440549,-0.176326980708465,-0.254850904720274,0.176326980708465,-0.354850904720274
306.159277701906,0.606159277701906,-4.69384072229809,-0.712318555403813,-0.176326980708465,-0.256159277701906,0.176326980708465,-0.356159277701906
307.467650683538,0.607467650683538,-4.69253234931646,-0.714935301367077,-0.176326980708465,-0.257467650683538,0.176326980708465,-0.357467650683538
308.77602366517,0.60877602366517,-4.69122397633483,-0.717552047330341,-0.176326980708465,-0.25877602366517,0.176326980708465,-0.35877602366517
310.084396646803,0.610084396646803,-4.6899156033532,-0.720168793293605,-0.176326980708465,-0.260084396646803,0.176326980708465,-0.360084396646803
311.392769628435,0.611392769628435,-4.68860723037157,-0.722785539256869,-0.176326980708465,-0.261392769628435,0.176326980708465,-0.361392769628435
312.701142610067,0.612701142610067,-4.68729885738993,-0.725402285220133,-0.176326980708465,-0.262701142610067,0.176326980708465,-0.362701142610067
314.009515591699,0.614009515591699,-4.6859904844083,-0.728019031183398,-0.176326980708465,-0.264009515591699,0.176326980708465,-0.364009515591699
315.317888573331,0.615317888573331,-4.68468211142667,-0.730635777146662,-0.176326980708465,-0.265317888573331,0.176326980708465,-0.365317888573331
316.626261554963,0.616626261554963,-4.68337373844504,-0.733252523109926,-0.176326980708465,-0.266626261554963,0.176326980708465,-0.366626261554963
317.934634536595,0.617934634536595,-4.68206536546341,-0.73586926907319,-0.176326980708465,-0.267934634536595,0.176326980708465,-0.367934634536595
319.243007518227,0.619243007518227,-4.68075699248177,-0.738486015036454,-0.176326980708465,-0.269243007518227,0.176326980708465,-0.369243007518227
320.551380499859,0.620551380499859,-4.67944861950014,-0.741102760999718,-0.176326980708465,-0.270551380499859,0.176326980708465,-0.370551380499859
321.859753481491,0.621859753481491,-4.67814024651851,-0.743719506962982,-0.176326980708465,-0.271859753481491,0.176326980708465,-0.371859753481491
323.168126463123,0.623168126463123,-4.67683187353688,-0.746336252926247,-0.176326980708465,-0.273168126463123,0.176326980708465,-0.373168126463123
324.476499444755,0.624476499444755,-4.67552350055524,-0.748952998889511,-0.176326980708465,-0.274476499444755,0.176326980708465,-0.374476499444755
325.784872426387,0.625784872426387,-4.67421512757361,-0.751569744852775,-0.176326980708465,-0.275784872426387,0.176326980708465,-0.375784872426387


==> figures/ConstrSat090fine.csv <==
0,0.3,-5,-0.1,-0.176326980708465,0.05,0.176326980708465,-0.05
0.933481009817729,0.300933481009818,-4.99906651899018,-0.101866962019635,-0.176326980708465,0.0490665189901823,0.176326980708465,-0.0509334810098177
1.86696201963546,0.301866962019635,-4.99813303798036,-0.103733924039271,-0.176326980708465,0.0481330379803645,0.176326980708465,-0.0518669620196355
2.80044302945319,0.302800443029453,-4.99719955697055,-0.105600886058906,-0.176326980708465,0.0471995569705468,0.176326980708465,-0.0528004430294532
3.73392403927092,0.303733924039271,-4.99626607596073,-0.107467848078542,-0.176326980708465,0.0462660759607291,0.176326980708465,-0.0537339240392709
4.66740504908865,0.304667405049089,-4.99533259495091,-0.109334810098177,-0.176326980708465,0.0453325949509114,0.176326980708465,-0.0546674050490887
5.60088605890638,0.305600886058906,-4.99439911394109,-0.111201772117813,-0.176326980708465,0.0443991139410936,0.176326980708465,-0.0556008860589064
6.5343670687241,0.306534367068724,-4.99346563293128,-0.113068734137448,-0.176326980708465,0.0434656329312759,0.176326980708465,-0.0565343670687241
7.46784807854183,0.307467848078542,-4.99253215192146,-0.114935696157084,-0.176326980708465,0.0425321519214582,0.176326980708465,-0.0574678480785418
8.40132908835956,0.30840132908836,-4.99159867091164,-0.116802658176719,-0.176326980708465,0.0415986709116404,0.176326980708465,-0.0584013290883596
9.33481009817729,0.309334810098177,-4.99066518990182,-0.118669620196355,-0.176326980708465,0.0406651899018227,0.176326980708465,-0.0593348100981773
10.268291107995,0.310268291107995,-4.989731708892,-0.12053658221599,-0.176326980708465,0.039731708892005,0.176326980708465,-0.060268291107995
11.2017721178128,0.311201772117813,-4.98879822788219,-0.122403544235626,-0.176326980708465,0.0387982278821873,0.176326980708465,-0.0612017721178128
12.1352531276305,0.31213525312763,-4.98786474687237,-0.124270506255261,-0.176326980708465,0.0378647468723695,0.176326980708465,-0.0621352531276305
13.0687341374482,0.313068734137448,-4.98693126586255,-0.126137468274896,-0.176326980708465,0.0369312658625518,0.176326980708465,-0.0630687341374482
14.0022151472659,0.314002215147266,-4.98599778485273,-0.128004430294532,-0.176326980708465,0.0359977848527341,0.176326980708465,-0.0640022151472659
14.9356961570837,0.314935696157084,-4.98506430384292,-0.129871392314167,-0.176326980708465,0.0350643038429163,0.176326980708465,-0.0649356961570837
15.8691771669014,0.315869177166901,-4.9841308228331,-0.131738354333803,-0.176326980708465,0.0341308228330986,0.176326980708465,-0.0658691771669014
16.8026581767191,0.316802658176719,-4.98319734182328,-0.133605316353438,-0.176326980708465,0.0331973418232809,0.176326980708465,-0.0668026581767191
17.7361391865369,0.317736139186537,-4.98226386081346,-0.135472278373074,-0.176326980708465,0.0322638608134631,0.176326980708465,-0.0677361391865369
18.6696201963546,0.318669620196355,-4.98133037980365,-0.137339240392709,-0.176326980708465,0.0313303798036454,0.176326980708465,-0.0686696201963546
19.6031012061723,0.319603101206172,-4.98039689879383,-0.139206202412345,-0.176326980708465,0.0303968987938277,0.176326980708465,-0.0696031012061723
20.53658221599,0.32053658221599,-4.97946341778401,-0.14107316443198,-0.176326980708465,0.02946341778401,0.176326980708465,-0.07053658221599
21.4700632258078,0.321470063225808,-4.97852993677419,-0.142940126451616,-0.176326980708465,0.0285299367741922,0.176326980708465,-0.0714700632258078
22.4035442356255,0.322403544235626,-4.97759645576437,-0.144807088471251,-0.176326980708465,0.0275964557643745,0.176326980708465,-0.0724035442356255
23.3370252454432,0.323337025245443,-4.97666297475456,-0.146674050490886,-0.176326980708465,0.0266629747545568,0.176326980708465,-0.0733370252454432
24.270506255261,0.324270506255261,-4.97572949374474,-0.148541012510522,-0.176326980708465,0.025729493744739,0.176326980708465,-0.074270506255261
25.2039872650787,0.325203987265079,-4.97479601273492,-0.150407974530157,-0.176326980708465,0.0247960127349213,0.176326980708465,-0.0752039872650787
26.1374682748964,0.326137468274896,-4.9738625317251,-0.152274936549793,-0.176326980708465,0.0238625317251036,0.176326980708465,-0.0761374682748964
27.0709492847141,0.327070949284714,-4.97292905071529,-0.154141898569428,-0.176326980708465,0.0229290507152859,0.176326980708465,-0.0770709492847141
28.0044302945319,0.328004430294532,-4.97199556970547,-0.156008860589064,-0.176326980708465,0.0219955697054681,0.176326980708465,-0.0780044302945319
28.9379113043496,0.32893791130435,-4.97106208869565,-0.157875822608699,-0.176326980708465,0.0210620886956504,0.176326980708465,-0.0789379113043496
29.8713923141673,0.329871392314167,-4.97012860768583,-0.159742784628335,-0.176326980708465,0.0201286076858327,0.176326980708465,-0.0798713923141673
30.8048733239851,0.330804873323985,-4.96919512667601,-0.16160974664797,-0.176326980708465,0.0191951266760149,0.176326980708465,-0.0808048733239851
31.7383543338028,0.331738354333803,-4.9682616456662,-0.163476708667606,-0.176326980708465,0.0182616456661972,0.176326980708465,-0.0817383543338028
32.6718353436205,0.33267183534362,-4.96732816465638,-0.165343670687241,-0.176326980708465,0.0173281646563795,0.176326980708465,-0.0826718353436205
33.6053163534383,0.333605316353438,-4.96639468364656,-0.167210632706877,-0.176326980708465,0.0163946836465617,0.176326980708465,-0.0836053163534383
34.538797363256,0.334538797363256,-4.96546120263674,-0.169077594726512,-0.176326980708465,0.015461202636744,0.176326980708465,-0.084538797363256
35.4722783730737,0.335472278373074,-4.96452772162693,-0.170944556746147,-0.176326980708465,0.0145277216269263,0.176326980708465,-0.0854722783730737
36.4057593828914,0.336405759382891,-4.96359424061711,-0.172811518765783,-0.176326980708465,0.0135942406171086,0.176326980708465,-0.0864057593828914
37.3392403927092,0.337339240392709,-4.96266075960729,-0.174678480785418,-0.176326980708465,0.0126607596072908,0.176326980708465,-0.0873392403927092
38.2727214025269,0.338272721402527,-4.96172727859747,-0.176545442805054,-0.176326980708465,0.0117272785974731,0.176326980708465,-0.0882727214025269
39.2062024123446,0.339206202412345,-4.96079379758766,-0.178412404824689,-0.176326980708465,0.0107937975876554,0.176326980708465,-0.0892062024123446
40.1396834221624,0.340139683422162,-4.95986031657784,-0.180279366844325,-0.176326980708465,0.00986031657783765,0.176326980708465,-0.0901396834221624
41.0731644319801,0.34107316443198,-4.95892683556802,-0.18214632886396,-0.176326980708465,0.00892683556801991,0.176326980708465,-0.0910731644319801
42.0066454417978,0.342006645441798,-4.9579933545582,-0.184013290883596,-0.176326980708465,0.00799335455820219,0.176326980708465,-0.0920066454417978
42.9401264516155,0.342940126451616,-4.95705987354838,-0.185880252903231,-0.176326980708465,0.00705987354838446,0.176326980708465,-0.0929401264516155
43.8736074614333,0.343873607461433,-4.95612639253857,-0.187747214922867,-0.176326980708465,0.00612639253856673,0.176326980708465,-0.0938736074614333
44.807088471251,0.344807088471251,-4.95519291152875,-0.189614176942502,-0.176326980708465,0.005192911528749,0.176326980708465,-0.094807088471251
45.7405694810687,0.345740569481069,-4.95425943051893,-0.191481138962137,-0.176326980708465,0.00425943051893127,0.176326980708465,-0.0957405694810687
46.6740504908865,0.346674050490886,-4.95332594950911,-0.193348100981773,-0.176326980708465,0.00332594950911354,0.176326980708465,-0.0966740504908865
47.6075315007042,0.347607531500704,-4.9523924684993,-0.195215063001408,-0.176326980708465,0.00239246849929581,0.176326980708465,-0.0976075315007042
48.5410125105219,0.348541012510522,-4.95145898748948,-0.197082025021044,-0.176326980708465,0.00145898748947808,0.176326980708465,-0.0985410125105219
49.4744935203396,0.34947449352034,-4.95052550647966,-0.198948987040679,-0.176326980708465,0.000525506479660355,0.176326980708465,-0.0994744935203397
50.4079745301574,0.350407974530157,-4.94959202546984,-0.200815949060315,-0.176326980708465,-0.000407974530157375,0.176326980708465,-0.100407974530157
51.3414555399751,0.351341455539975,-4.94865854446002,-0.20268291107995,-0.176326980708465,-0.0013414555399751,0.176326980708465,-0.101341455539975
52.2749365497928,0.352274936549793,-4.94772506345021,-0.204549873099586,-0.176326980708465,-0.00227493654979283,0.176326980708465,-0.102274936549793
53.2084175596106,0.353208417559611,-4.94679158244039,-0.206416835119221,-0.176326980708465,-0.00320841755961056,0.176326980708465,-0.103208417559611
54.1418985694283,0.354141898569428,-4.94585810143057,-0.208283797138857,-0.176326980708465,-0.00414189856942829,0.176326980708465,-0.104141898569428
55.075379579246,0.355075379579246,-4.94492462042075,-0.210150759158492,-0.176326980708465,-0.00507537957924602,0.176326980708465,-0.105075379579246
56.0088605890638,0.356008860589064,-4.94399113941094,-0.212017721178128,-0.176326980708465,-0.00600886058906375,0.176326980708465,-0.106008860589064
56.9423415988815,0.356942341598881,-4.94305765840112,-0.213884683197763,-0.176326980708465,-0.00694234159888148,0.176326980708465,-0.106942341598881
57.8758226086992,0.357875822608699,-4.9421241773913,-0.215751645217398,-0.176326980708465,-0.00787582260869921,0.176326980708465,-0.107875822608699
58.8093036185169,0.358809303618517,-4.94119069638148,-0.217618607237034,-0.176326980708465,-0.00880930361851694,0.176326980708465,-0.108809303618517
59.7427846283347,0.359742784628335,-4.94025721537167,-0.219485569256669,-0.176326980708465,-0.00974278462833467,0.176326980708465,-0.109742784628335
60.6762656381524,0.360676265638152,-4.93932373436185,-0.221352531276305,-0.176326980708465,-0.0106762656381524,0.176326980708465,-0.110676265638152
61.6097466479701,0.36160974664797,-4.93839025335203,-0.22321949329594,-0.176326980708465,-0.0116097466479701,0.176326980708465,-0.11160974664797
62.5432276577879,0.362543227657788,-4.93745677234221,-0.225086455315576,-0.176326980708465,-0.0125432276577879,0.176326980708465,-0.112543227657788
63.4767086676056,0.363476708667606,-4.93652329133239,-0.226953417335211,-0.176326980708465,-0.0134767086676056,0.176326980708465,-0.113476708667606
64.4101896774233,0.364410189677423,-4.93558981032258,-0.228820379354847,-0.176326980708465,-0.0144101896774233,0.176326980708465,-0.114410189677423
65.343670687241,0.365343670687241,-4.93465632931276,-0.230687341374482,-0.176326980708465,-0.015343670687241,0.176326980708465,-0.115343670687241
66.2771516970588,0.366277151697059,-4.93372284830294,-0.232554303394118,-0.176326980708465,-0.0162771516970588,0.176326980708465,-0.116277151697059
67.2106327068765,0.367210632706876,-4.93278936729312,-0.234421265413753,-0.176326980708465,-0.0172106327068765,0.176326980708465,-0.117210632706877
68.1441137166942,0.368144113716694,-4.93185588628331,-0.236288227433388,-0.176326980708465,-0.0181441137166942,0.176326980708465,-0.118144113716694
69.077594726512,0.369077594726512,-4.93092240527349,-0.238155189453024,-0.176326980708465,-0.019077594726512,0.176326980708465,-0.119077594726512
70.0110757363297,0.37001107573633,-4.92998892426367,-0.240022151472659,-0.176326980708465,-0.0200110757363297,0.176326980708465,-0.12001107573633
70.9445567461474,0.370944556746147,-4.92905544325385,-0.241889113492295,-0.176326980708465,-0.0209445567461474,0.176326980708465,-0.120944556746147
71.8780377559652,0.371878037755965,-4.92812196224403,-0.24375607551193,-0.176326980708465,-0.0218780377559652,0.176326980708465,-0.121878037755965
72.8115187657829,0.372811518765783,-4.92718848123422,-0.245623037531566,-0.176326980708465,-0.0228115187657829,0.176326980708465,-0.122811518765783
73.7449997756006,0.373744999775601,-4.9262550002244,-0.247489999551201,-0.176326980708465,-0.0237449997756006,0.176326980708465,-0.123744999775601
74.6784807854183,0.374678480785418,-4.92532151921458,-0.249356961570837,-0.176326980708465,-0.0246784807854183,0.176326980708465,-0.124678480785418
75.6119617952361,0.375611961795236,-4.92438803820476,-0.251223923590472,-0.176326980708465,-0.0256119617952361,0.176326980708465,-0.125611961795236
76.5454428050538,0.376545442805054,-4.92345455719495,-0.253090885610108,-0.176326980708465,-0.0265454428050538,0.176326980708465,-0.126545442805054
77.4789238148715,0.377478923814872,-4.92252107618513,-0.254957847629743,-0.176326980708465,-0.0274789238148715,0.176326980708465,-0.127478923814872
78.4124048246892,0.378412404824689,-4.92158759517531,-0.256824809649378,-0.176326980708465,-0.0284124048246892,0.176326980708465,-0.128412404824689
79.345885834507,0.379345885834507,-4.92065411416549,-0.258691771669014,-0.176326980708465,-0.029345885834507,0.176326980708465,-0.129345885834507
80.2793668443247,0.380279366844325,-4.91972063315568,-0.260558733688649,-0.176326980708465,-0.0302793668443247,0.176326980708465,-0.130279366844325
81.2128478541424,0.381212847854142,-4.91878715214586,-0.262425695708285,-0.176326980708465,-0.0312128478541424,0.176326980708465,-0.131212847854142
82.1463288639602,0.38214632886396,-4.91785367113604,-0.26429265772792,-0.176326980708465,-0.0321463288639602,0.176326980708465,-0.13214632886396
83.0798098737779,0.383079809873778,-4.91692019012622,-0.266159619747556,-0.176326980708465,-0.0330798098737779,0.176326980708465,-0.133079809873778
84.0132908835956,0.384013290883596,-4.9159867091164,-0.268026581767191,-0.176326980708465,-0.0340132908835956,0.176326980708465,-0.134013290883596
84.9467718934134,0.384946771893413,-4.91505322810659,-0.269893543786827,-0.176326980708465,-0.0349467718934134,0.176326980708465,-0.134946771893413
85.8802529032311,0.385880252903231,-4.91411974709677,-0.271760505806462,-0.176326980708465,-0.0358802529032311,0.176326980708465,-0.135880252903231
86.8137339130488,0.386813733913049,-4.91318626608695,-0.273627467826098,-0.176326980708465,-0.0368137339130488,0.176326980708465,-0.136813733913049
87.7472149228665,0.387747214922867,-4.91225278507713,-0.275494429845733,-0.176326980708465,-0.0377472149228665,0.176326980708465,-0.137747214922867
88.6806959326843,0.388680695932684,-4.91131930406732,-0.277361391865369,-0.176326980708465,-0.0386806959326843,0.176326980708465,-0.138680695932684
89.614176942502,0.389614176942502,-4.9103858230575,-0.279228353885004,-0.176326980708465,-0.039614176942502,0.176326980708465,-0.139614176942502
90.5476579523197,0.39054765795232,-4.90945234204768,-0.281095315904639,-0.176326980708465,-0.0405476579523197,0.176326980708465,-0.14054765795232
91.4811389621375,0.391481138962137,-4.90851886103786,-0.282962277924275,-0.176326980708465,-0.0414811389621375,0.176326980708465,-0.141481138962137
92.4146199719552,0.392414619971955,-4.90758538002804,-0.28482923994391,-0.176326980708465,-0.0424146199719552,0.176326980708465,-0.142414619971955
93.3481009817729,0.393348100981773,-4.90665189901823,-0.286696201963546,-0.176326980708465,-0.0433481009817729,0.176326980708465,-0.143348100981773
94.2815819915906,0.394281581991591,-4.90571841800841,-0.288563163983181,-0.176326980708465,-0.0442815819915906,0.176326980708465,-0.144281581991591
95.2150630014084,0.395215063001408,-4.90478493699859,-0.290430126002817,-0.176326980708465,-0.0452150630014084,0.176326980708465,-0.145215063001408
96.1485440112261,0.396148544011226,-4.90385145598877,-0.292297088022452,-0.176326980708465,-0.0461485440112261,0.176326980708465,-0.146148544011226
97.0820250210438,0.397082025021044,-4.90291797497896,-0.294164050042088,-0.176326980708465,-0.0470820250210438,0.176326980708465,-0.147082025021044
98.0155060308616,0.398015506030862,-4.90198449396914,-0.296031012061723,-0.176326980708465,-0.0480155060308616,0.176326980708465,-0.148015506030862
98.9489870406793,0.398948987040679,-4.90105101295932,-0.297897974081359,-0.176326980708465,-0.0489489870406793,0.176326980708465,-0.148948987040679
99.882468050497,0.399882468050497,-4.9001175319495,-0.299764936100994,-0.176326980708465,-0.049882468050497,0.176326980708465,-0.149882468050497
100.815949060315,0.400815949060315,-4.89918405093969,-0.30163189812063,-0.176326980708465,-0.0508159490603148,0.176326980708465,-0.150815949060315
101.749430070132,0.401749430070132,-4.89825056992987,-0.303498860140265,-0.176326980708465,-0.0517494300701325,0.176326980708465,-0.151749430070132
102.68291107995,0.40268291107995,-4.89731708892005,-0.3053658221599,-0.176326980708465,-0.0526829110799502,0.176326980708465,-0.15268291107995
103.616392089768,0.403616392089768,-4.89638360791023,-0.307232784179536,-0.176326980708465,-0.053616392089768,0.176326980708465,-0.153616392089768
104.549873099586,0.404549873099586,-4.89545012690041,-0.309099746199171,-0.176326980708465,-0.0545498730995857,0.176326980708465,-0.154549873099586
105.483354109403,0.405483354109403,-4.8945166458906,-0.310966708218807,-0.176326980708465,-0.0554833541094034,0.176326980708465,-0.155483354109403
106.416835119221,0.406416835119221,-4.89358316488078,-0.312833670238442,-0.176326980708465,-0.0564168351192211,0.176326980708465,-0.156416835119221
107.350316129039,0.407350316129039,-4.89264968387096,-0.314700632258078,-0.176326980708465,-0.0573503161290389,0.176326980708465,-0.157350316129039
108.283797138857,0.408283797138857,-4.89171620286114,-0.316567594277713,-0.176326980708465,-0.0582837971388566,0.176326980708465,-0.158283797138857
109.217278148674,0.409217278148674,-4.89078272185133,-0.318434556297349,-0.176326980708465,-0.0592172781486743,0.176326980708465,-0.159217278148674
110.150759158492,0.410150759158492,-4.88984924084151,-0.320301518316984,-0.176326980708465,-0.0601507591584921,0.176326980708465,-0.160150759158492
111.08424016831,0.41108424016831,-4.88891575983169,-0.32216848033662,-0.176326980708465,-0.0610842401683098,0.176326980708465,-0.16108424016831
112.017721178128,0.412017721178128,-4.88798227882187,-0.324035442356255,-0.176326980708465,-0.0620177211781275,0.176326980708465,-0.162017721178128
112.951202187945,0.412951202187945,-4.88704879781205,-0.32590240437589,-0.176326980708465,-0.0629512021879452,0.176326980708465,-0.162951202187945
113.884683197763,0.413884683197763,-4.88611531680224,-0.327769366395526,-0.176326980708465,-0.063884683197763,0.176326980708465,-0.163884683197763
114.818164207581,0.414818164207581,-4.88518183579242,-0.329636328415161,-0.176326980708465,-0.0648181642075807,0.176326980708465,-0.164818164207581
115.751645217398,0.415751645217398,-4.8842483547826,-0.331503290434797,-0.176326980708465,-0.0657516452173984,0.176326980708465,-0.165751645217398
116.685126227216,0.416685126227216,-4.88331487377278,-0.333370252454432,-0.176326980708465,-0.0666851262272162,0.176326980708465,-0.166685126227216
117.618607237034,0.417618607237034,-4.88238139276297,-0.335237214474068,-0.176326980708465,-0.0676186072370339,0.176326980708465,-0.167618607237034
118.552088246852,0.418552088246852,-4.88144791175315,-0.337104176493703,-0.176326980708465,-0.0685520882468516,0.176326980708465,-0.168552088246852
119.485569256669,0.419485569256669,-4.88051443074333,-0.338971138513339,-0.176326980708465,-0.0694855692566693,0.176326980708465,-0.169485569256669
120.419050266487,0.420419050266487,-4.87958094973351,-0.340838100532974,-0.176326980708465,-0.0704190502664871,0.176326980708465,-0.170419050266487
121.352531276305,0.421352531276305,-4.8786474687237,-0.34270506255261,-0.176326980708465,-0.0713525312763048,0.176326980708465,-0.171352531276305
122.286012286123,0.422286012286123,-4.87771398771388,-0.344572024572245,-0.176326980708465,-0.0722860122861225,0.176326980708465,-0.172286012286123
123.21949329594,0.42321949329594,-4.87678050670406,-0.346438986591881,-0.176326980708465,-0.0732194932959403,0.176326980708465,-0.17321949329594
124.152974305758,0.424152974305758,-4.87584702569424,-0.348305948611516,-0.176326980708465,-0.074152974305758,0.176326980708465,-0.174152974305758
125.086455315576,0.425086455315576,-4.87491354468442,-0.350172910631151,-0.176326980708465,-0.0750864553155757,0.176326980708465,-0.175086455315576
126.019936325393,0.426019936325393,-4.87398006367461,-0.352039872650787,-0.176326980708465,-0.0760199363253935,0.176326980708465,-0.176019936325393
126.953417335211,0.426953417335211,-4.87304658266479,-0.353906834670422,-0.176326980708465,-0.0769534173352112,0.176326980708465,-0.176953417335211
127.886898345029,0.427886898345029,-4.87211310165497,-0.355773796690058,-0.176326980708465,-0.0778868983450289,0.176326980708465,-0.177886898345029
128.820379354847,0.428820379354847,-4.87117962064515,-0.357640758709693,-0.176326980708465,-0.0788203793548466,0.176326980708465,-0.178820379354847
129.753860364664,0.429753860364664,-4.87024613963534,-0.359507720729329,-0.176326980708465,-0.0797538603646644,0.176326980708465,-0.179753860364664
130.687341374482,0.430687341374482,-4.86931265862552,-0.361374682748964,-0.176326980708465,-0.0806873413744821,0.176326980708465,-0.180687341374482
131.6208223843,0.4316208223843,-4.8683791776157,-0.3632416447686,-0.176326980708465,-0.0816208223842998,0.176326980708465,-0.1816208223843
132.554303394118,0.432554303394117,-4.86744569660588,-0.365108606788235,-0.176326980708465,-0.0825543033941175,0.176326980708465,-0.182554303394118
133.487784403935,0.433487784403935,-4.86651221559606,-0.366975568807871,-0.176326980708465,-0.0834877844039353,0.176326980708465,-0.183487784403935
134.421265413753,0.434421265413753,-4.86557873458625,-0.368842530827506,-0.176326980708465,-0.084421265413753,0.176326980708465,-0.184421265413753
135.354746423571,0.435354746423571,-4.86464525357643,-0.370709492847141,-0.176326980708465,-0.0853547464235707,0.176326980708465,-0.185354746423571
136.288227433388,0.436288227433388,-4.86371177256661,-0.372576454866777,-0.176326980708465,-0.0862882274333885,0.176326980708465,-0.186288227433388
137.221708443206,0.437221708443206,-4.86277829155679,-0.374443416886412,-0.176326980708465,-0.0872217084432062,0.176326980708465,-0.187221708443206
138.155189453024,0.438155189453024,-4.86184481054698,-0.376310378906048,-0.176326980708465,-0.0881551894530239,0.176326980708465,-0.188155189453024
139.088670462842,0.439088670462842,-4.86091132953716,-0.378177340925683,-0.176326980708465,-0.0890886704628416,0.176326980708465,-0.189088670462842
140.022151472659,0.440022151472659,-4.85997784852734,-0.380044302945319,-0.176326980708465,-0.0900221514726594,0.176326980708465,-0.190022151472659
140.955632482477,0.440955632482477,-4.85904436751752,-0.381911264964954,-0.176326980708465,-0.0909556324824771,0.176326980708465,-0.190955632482477
141.889113492295,0.441889113492295,-4.85811088650771,-0.38377822698459,-0.176326980708465,-0.0918891134922948,0.176326980708465,-0.191889113492295
142.822594502113,0.442822594502113,-4.85717740549789,-0.385645189004225,-0.176326980708465,-0.0928225945021126,0.176326980708465,-0.192822594502113
143.75607551193,0.44375607551193,-4.85624392448807,-0.387512151023861,-0.176326980708465,-0.0937560755119303,0.176326980708465,-0.19375607551193
144.689556521748,0.444689556521748,-4.85531044347825,-0.389379113043496,-0.176326980708465,-0.0946895565217481,0.176326980708465,-0.194689556521748
145.623037531566,0.445623037531566,-4.85437696246843,-0.391246075063131,-0.176326980708465,-0.0956230375315657,0.176326980708465,-0.195623037531566
146.556518541383,0.446556518541383,-4.85344348145862,-0.393113037082767,-0.176326980708465,-0.0965565185413835,0.176326980708465,-0.196556518541384
147.489999551201,0.447489999551201,-4.8525100004488,-0.394979999102402,-0.176326980708465,-0.0974899995512012,0.176326980708465,-0.197489999551201
148.423480561019,0.448423480561019,-4.85157651943898,-0.396846961122038,-0.176326980708465,-0.0984234805610189,0.176326980708465,-0.198423480561019
149.356961570837,0.449356961570837,-4.85064303842916,-0.398713923141673,-0.176326980708465,-0.0993569615708367,0.176326980708465,-0.199356961570837
150.290442580654,0.450290442580654,-4.84970955741935,-0.400580885161309,-0.176326980708465,-0.100290442580654,0.176326980708465,-0.200290442580654
151.223923590472,0.451223923590472,-4.84877607640953,-0.402447847180944,-0.176326980708465,-0.101223923590472,0.176326980708465,-0.201223923590472
152.15740460029,0.45215740460029,-4.84784259539971,-0.40431480920058,-0.176326980708465,-0.10215740460029,0.176326980708465,-0.20215740460029
153.090885610108,0.453090885610108,-4.84690911438989,-0.406181771220215,-0.176326980708465,-0.103090885610108,0.176326980708465,-0.203090885610108
154.024366619925,0.454024366619925,-4.84597563338007,-0.408048733239851,-0.176326980708465,-0.104024366619925,0.176326980708465,-0.204024366619925
154.957847629743,0.454957847629743,-4.84504215237026,-0.409915695259486,-0.176326980708465,-0.104957847629743,0.176326980708465,-0.204957847629743
155.891328639561,0.455891328639561,-4.84410867136044,-0.411782657279122,-0.176326980708465,-0.105891328639561,0.176326980708465,-0.205891328639561
156.824809649378,0.456824809649378,-4.84317519035062,-0.413649619298757,-0.176326980708465,-0.106824809649379,0.176326980708465,-0.206824809649378
157.758290659196,0.457758290659196,-4.8422417093408,-0.415516581318393,-0.176326980708465,-0.107758290659196,0.176326980708465,-0.207758290659196
158.691771669014,0.458691771669014,-4.84130822833099,-0.417383543338028,-0.176326980708465,-0.108691771669014,0.176326980708465,-0.208691771669014
159.625252678832,0.459625252678832,-4.84037474732117,-0.419250505357663,-0.176326980708465,-0.109625252678832,0.176326980708465,-0.209625252678832
160.558733688649,0.460558733688649,-4.83944126631135,-0.421117467377299,-0.176326980708465,-0.110558733688649,0.176326980708465,-0.210558733688649
161.492214698467,0.461492214698467,-4.83850778530153,-0.422984429396934,-0.176326980708465,-0.111492214698467,0.176326980708465,-0.211492214698467
162.425695708285,0.462425695708285,-4.83757430429172,-0.42485139141657,-0.176326980708465,-0.112425695708285,0.176326980708465,-0.212425695708285
163.359176718103,0.463359176718103,-4.8366408232819,-0.426718353436205,-0.176326980708465,-0.113359176718103,0.176326980708465,-0.213359176718103
164.29265772792,0.46429265772792,-4.83570734227208,-0.428585315455841,-0.176326980708465,-0.11429265772792,0.176326980708465,-0.21429265772792
165.226138737738,0.465226138737738,-4.83477386126226,-0.430452277475476,-0.176326980708465,-0.115226138737738,0.176326980708465,-0.215226138737738
166.159619747556,0.466159619747556,-4.83384038025244,-0.432319239495112,-0.176326980708465,-0.116159619747556,0.176326980708465,-0.216159619747556
167.093100757374,0.467093100757374,-4.83290689924263,-0.434186201514747,-0.176326980708465,-0.117093100757374,0.176326980708465,-0.217093100757374
168.026581767191,0.468026581767191,-4.83197341823281,-0.436053163534383,-0.176326980708465,-0.118026581767191,0.176326980708465,-0.218026581767191
168.960062777009,0.468960062777009,-4.83103993722299,-0.437920125554018,-0.176326980708465,-0.118960062777009,0.176326980708465,-0.218960062777009
169.893543786827,0.469893543786827,-4.83010645621317,-0.439787087573653,-0.176326980708465,-0.119893543786827,0.176326980708465,-0.219893543786827
170.827024796644,0.470827024796644,-4.82917297520336,-0.441654049593289,-0.176326980708465,-0.120827024796644,0.176326980708465,-0.220827024796644
171.760505806462,0.471760505806462,-4.82823949419354,-0.443521011612924,-0.176326980708465,-0.121760505806462,0.176326980708465,-0.221760505806462
172.69398681628,0.47269398681628,-4.82730601318372,-0.44538797363256,-0.176326980708465,-0.12269398681628,0.176326980708465,-0.22269398681628
173.627467826098,0.473627467826098,-4.8263725321739,-0.447254935652195,-0.176326980708465,-0.123627467826098,0.176326980708465,-0.223627467826098
174.560948835915,0.474560948835915,-4.82543905116408,-0.449121897671831,-0.176326980708465,-0.124560948835915,0.176326980708465,-0.224560948835915
175.494429845733,0.475494429845733,-4.82450557015427,-0.450988859691466,-0.176326980708465,-0.125494429845733,0.176326980708465,-0.225494429845733
176.427910855551,0.476427910855551,-4.82357208914445,-0.452855821711102,-0.176326980708465,-0.126427910855551,0.176326980708465,-0.226427910855551
177.361391865369,0.477361391865369,-4.82263860813463,-0.454722783730737,-0.176326980708465,-0.127361391865369,0.176326980708465,-0.227361391865369
178.294872875186,0.478294872875186,-4.82170512712481,-0.456589745750373,-0.176326980708465,-0.128294872875186,0.176326980708465,-0.228294872875186
179.228353885004,0.479228353885004,-4.820771646115,-0.458456707770008,-0.176326980708465,-0.129228353885004,0.176326980708465,-0.229228353885004
180.161834894822,0.480161834894822,-4.81983816510518,-0.460323669789643,-0.176326980708465,-0.130161834894822,0.176326980708465,-0.230161834894822
181.095315904639,0.481095315904639,-4.81890468409536,-0.462190631809279,-0.176326980708465,-0.131095315904639,0.176326980708465,-0.231095315904639
182.028796914457,0.482028796914457,-4.81797120308554,-0.464057593828914,-0.176326980708465,-0.132028796914457,0.176326980708465,-0.232028796914457
182.962277924275,0.482962277924275,-4.81703772207573,-0.46592455584855,-0.176326980708465,-0.132962277924275,0.176326980708465,-0.232962277924275
183.895758934093,0.483895758934093,-4.81610424106591,-0.467791517868185,-0.176326980708465,-0.133895758934093,0.176326980708465,-0.233895758934093
184.82923994391,0.48482923994391,-4.81517076005609,-0.469658479887821,-0.176326980708465,-0.13482923994391,0.176326980708465,-0.23482923994391
185.762720953728,0.485762720953728,-4.81423727904627,-0.471525441907456,-0.176326980708465,-0.135762720953728,0.176326980708465,-0.235762720953728
186.696201963546,0.486696201963546,-4.81330379803645,-0.473392403927092,-0.176326980708465,-0.136696201963546,0.176326980708465,-0.236696201963546
187.629682973364,0.487629682973364,-4.81237031702664,-0.475259365946727,-0.176326980708465,-0.137629682973364,0.176326980708465,-0.237629682973364
188.563163983181,0.488563163983181,-4.81143683601682,-0.477126327966363,-0.176326980708465,-0.138563163983181,0.176326980708465,-0.238563163983181
189.496644992999,0.489496644992999,-4.810503355007,-0.478993289985998,-0.176326980708465,-0.139496644992999,0.176326980708465,-0.239496644992999
190.430126002817,0.490430126002817,-4.80956987399718,-0.480860252005634,-0.176326980708465,-0.140430126002817,0.176326980708465,-0.240430126002817
191.363607012635,0.491363607012634,-4.80863639298737,-0.482727214025269,-0.176326980708465,-0.141363607012635,0.176326980708465,-0.241363607012634
192.297088022452,0.492297088022452,-4.80770291197755,-0.484594176044904,-0.176326980708465,-0.142297088022452,0.176326980708465,-0.242297088022452
193.23056903227,0.49323056903227,-4.80676943096773,-0.48646113806454,-0.176326980708465,-0.14323056903227,0.176326980708465,-0.24323056903227
194.164050042088,0.494164050042088,-4.80583594995791,-0.488328100084175,-0.176326980708465,-0.144164050042088,0.176326980708465,-0.244164050042088
195.097531051905,0.495097531051905,-4.80490246894809,-0.490195062103811,-0.176326980708465,-0.145097531051905,0.176326980708465,-0.245097531051905
196.031012061723,0.496031012061723,-4.80396898793828,-0.492062024123446,-0.176326980708465,-0.146031012061723,0.176326980708465,-0.246031012061723
196.964493071541,0.496964493071541,-4.80303550692846,-0.493928986143082,-0.176326980708465,-0.146964493071541,0.176326980708465,-0.246964493071541
197.897974081359,0.497897974081359,-4.80210202591864,-0.495795948162717,-0.176326980708465,-0.147897974081359,0.176326980708465,-0.247897974081359
198.831455091176,0.498831455091176,-4.80116854490882,-0.497662910182353,-0.176326980708465,-0.148831455091176,0.176326980708465,-0.248831455091176
199.764936100994,0.499764936100994,-4.80023506389901,-0.499529872201988,-0.176326980708465,-0.149764936100994,0.176326980708465,-0.249764936100994
200.698417110812,0.500698417110812,-4.79930158288919,-0.501396834221624,-0.176326980708465,-0.150698417110812,0.176326980708465,-0.250698417110812
201.63189812063,0.501631898120629,-4.79836810187937,-0.503263796241259,-0.176326980708465,-0.151631898120629,0.176326980708465,-0.25163189812063
202.565379130447,0.502565379130447,-4.79743462086955,-0.505130758260894,-0.176326980708465,-0.152565379130447,0.176326980708465,-0.252565379130447
203.498860140265,0.503498860140265,-4.79650113985974,-0.50699772028053,-0.176326980708465,-0.153498860140265,0.176326980708465,-0.253498860140265
204.432341150083,0.504432341150083,-4.79556765884992,-0.508864682300165,-0.176326980708465,-0.154432341150083,0.176326980708465,-0.254432341150083
205.3658221599,0.5053658221599,-4.7946341778401,-0.510731644319801,-0.176326980708465,-0.1553658221599,0.176326980708465,-0.2553658221599
206.299303169718,0.506299303169718,-4.79370069683028,-0.512598606339436,-0.176326980708465,-0.156299303169718,0.176326980708465,-0.256299303169718
207.232784179536,0.507232784179536,-4.79276721582046,-0.514465568359072,-0.176326980708465,-0.157232784179536,0.176326980708465,-0.257232784179536
208.166265189354,0.508166265189354,-4.79183373481065,-0.516332530378707,-0.176326980708465,-0.158166265189354,0.176326980708465,-0.258166265189354
209.099746199171,0.509099746199171,-4.79090025380083,-0.518199492398343,-0.176326980708465,-0.159099746199171,0.176326980708465,-0.259099746199171
210.033227208989,0.510033227208989,-4.78996677279101,-0.520066454417978,-0.176326980708465,-0.160033227208989,0.176326980708465,-0.260033227208989
210.966708218807,0.510966708218807,-4.78903329178119,-0.521933416437614,-0.176326980708465,-0.160966708218807,0.176326980708465,-0.260966708218807
211.900189228625,0.511900189228625,-4.78809981077138,-0.523800378457249,-0.176326980708465,-0.161900189228625,0.176326980708465,-0.261900189228625
212.833670238442,0.512833670238442,-4.78716632976156,-0.525667340476885,-0.176326980708465,-0.162833670238442,0.176326980708465,-0.262833670238442
213.76715124826,0.51376715124826,-4.78623284875174,-0.52753430249652,-0.176326980708465,-0.16376715124826,0.176326980708465,-0.26376715124826
214.700632258078,0.514700632258078,-4.78529936774192,-0.529401264516156,-0.176326980708465,-0.164700632258078,0.176326980708465,-0.264700632258078
215.634113267895,0.515634113267895,-4.7843658867321,-0.531268226535791,-0.176326980708465,-0.165634113267895,0.176326980708465,-0.265634113267895
216.567594277713,0.516567594277713,-4.78343240572229,-0.533135188555426,-0.176326980708465,-0.166567594277713,0.176326980708465,-0.266567594277713
217.501075287531,0.517501075287531,-4.78249892471247,-0.535002150575062,-0.176326980708465,-0.167501075287531,0.176326980708465,-0.267501075287531
218.434556297349,0.518434556297349,-4.78156544370265,-0.536869112594697,-0.176326980708465,-0.168434556297349,0.176326980708465,-0.268434556297349
219.368037307166,0.519368037307166,-4.78063196269283,-0.538736074614333,-0.176326980708465,-0.169368037307166,0.176326980708465,-0.269368037307166
220.301518316984,0.520301518316984,-4.77969848168302,-0.540603036633968,-0.176326980708465,-0.170301518316984,0.176326980708465,-0.270301518316984
221.234999326802,0.521234999326802,-4.7787650006732,-0.542469998653604,-0.176326980708465,-0.171234999326802,0.176326980708465,-0.271234999326802
222.16848033662,0.52216848033662,-4.77783151966338,-0.544336960673239,-0.176326980708465,-0.17216848033662,0.176326980708465,-0.27216848033662
223.101961346437,0.523101961346437,-4.77689803865356,-0.546203922692875,-0.176326980708465,-0.173101961346437,0.176326980708465,-0.273101961346437
224.035442356255,0.524035442356255,-4.77596455764374,-0.54807088471251,-0.176326980708465,-0.174035442356255,0.176326980708465,-0.274035442356255
224.968923366073,0.524968923366073,-4.77503107663393,-0.549937846732146,-0.176326980708465,-0.174968923366073,0.176326980708465,-0.274968923366073
225.90240437589,0.52590240437589,-4.77409759562411,-0.551804808751781,-0.176326980708465,-0.17590240437589,0.176326980708465,-0.27590240437589
226.835885385708,0.526835885385708,-4.77316411461429,-0.553671770771416,-0.176326980708465,-0.176835885385708,0.176326980708465,-0.276835885385708
227.769366395526,0.527769366395526,-4.77223063360447,-0.555538732791052,-0.176326980708465,-0.177769366395526,0.176326980708465,-0.277769366395526
228.702847405344,0.528702847405344,-4.77129715259466,-0.557405694810687,-0.176326980708465,-0.178702847405344,0.176326980708465,-0.278702847405344
229.636328415161,0.529636328415161,-4.77036367158484,-0.559272656830323,-0.176326980708465,-0.179636328415161,0.176326980708465,-0.279636328415161
230.569809424979,0.530569809424979,-4.76943019057502,-0.561139618849958,-0.176326980708465,-0.180569809424979,0.176326980708465,-0.280569809424979
231.503290434797,0.531503290434797,-4.7684967095652,-0.563006580869594,-0.176326980708465,-0.181503290434797,0.176326980708465,-0.281503290434797
232.436771444615,0.532436771444615,-4.76756322855539,-0.564873542889229,-0.176326980708465,-0.182436771444615,0.176326980708465,-0.282436771444615
233.370252454432,0.533370252454432,-4.76662974754557,-0.566740504908865,-0.176326980708465,-0.183370252454432,0.176326980708465,-0.283370252454432
234.30373346425,0.53430373346425,-4.76569626653575,-0.5686074669285,-0.176326980708465,-0.18430373346425,0.176326980708465,-0.28430373346425
235.237214474068,0.535237214474068,-4.76476278552593,-0.570474428948136,-0.176326980708465,-0.185237214474068,0.176326980708465,-0.285237214474068
236.170695483885,0.536170695483885,-4.76382930451611,-0.572341390967771,-0.176326980708465,-0.186170695483885,0.176326980708465,-0.286170695483885
237.104176493703,0.537104176493703,-4.7628958235063,-0.574208352987406,-0.176326980708465,-0.187104176493703,0.176326980708465,-0.287104176493703
238.037657503521,0.538037657503521,-4.76196234249648,-0.576075315007042,-0.176326980708465,-0.188037657503521,0.176326980708465,-0.288037657503521
238.971138513339,0.538971138513339,-4.76102886148666,-0.577942277026677,-0.176326980708465,-0.188971138513339,0.176326980708465,-0.288971138513339
239.904619523156,0.539904619523156,-4.76009538047684,-0.579809239046313,-0.176326980708465,-0.189904619523156,0.176326980708465,-0.289904619523156
240.838100532974,0.540838100532974,-4.75916189946703,-0.581676201065948,-0.176326980708465,-0.190838100532974,0.176326980708465,-0.290838100532974
241.771581542792,0.541771581542792,-4.75822841845721,-0.583543163085584,-0.176326980708465,-0.191771581542792,0.176326980708465,-0.291771581542792
242.70506255261,0.54270506255261,-4.75729493744739,-0.585410125105219,-0.176326980708465,-0.19270506255261,0.176326980708465,-0.29270506255261
243.638543562427,0.543638543562427,-4.75636145643757,-0.587277087124855,-0.176326980708465,-0.193638543562427,0.176326980708465,-0.293638543562427
244.572024572245,0.544572024572245,-4.75542797542775,-0.58914404914449,-0.176326980708465,-0.194572024572245,0.176326980708465,-0.294572024572245
245.505505582063,0.545505505582063,-4.75449449441794,-0.591011011164126,-0.176326980708465,-0.195505505582063,0.176326980708465,-0.295505505582063
246.438986591881,0.546438986591881,-4.75356101340812,-0.592877973183761,-0.176326980708465,-0.196438986591881,0.176326980708465,-0.296438986591881
247.372467601698,0.547372467601698,-4.7526275323983,-0.594744935203397,-0.176326980708465,-0.197372467601698,0.176326980708465,-0.297372467601698
248.305948611516,0.548305948611516,-4.75169405138848,-0.596611897223032,-0.176326980708465,-0.198305948611516,0.176326980708465,-0.298305948611516
249.239429621334,0.549239429621334,-4.75076057037867,-0.598478859242667,-0.176326980708465,-0.199239429621334,0.176326980708465,-0.299239429621334
250.172910631151,0.550172910631151,-4.74982708936885,-0.600345821262303,-0.176326980708465,-0.200172910631151,0.176326980708465,-0.300172910631151
251.106391640969,0.551106391640969,-4.74889360835903,-0.602212783281938,-0.176326980708465,-0.201106391640969,0.176326980708465,-0.301106391640969
252.039872650787,0.552039872650787,-4.74796012734921,-0.604079745301574,-0.176326980708465,-0.202039872650787,0.176326980708465,-0.302039872650787
252.973353660605,0.552973353660605,-4.7470266463394,-0.605946707321209,-0.176326980708465,-0.202973353660605,0.176326980708465,-0.302973353660605
253.906834670422,0.553906834670422,-4.74609316532958,-0.607813669340845,-0.176326980708465,-0.203906834670422,0.176326980708465,-0.303906834670422
254.84031568024,0.55484031568024,-4.74515968431976,-0.60968063136048,-0.176326980708465,-0.20484031568024,0.176326980708465,-0.30484031568024
255.773796690058,0.555773796690058,-4.74422620330994,-0.611547593380116,-0.176326980708465,-0.205773796690058,0.176326980708465,-0.305773796690058
256.707277699876,0.556707277699876,-4.74329272230012,-0.613414555399751,-0.176326980708465,-0.206707277699876,0.176326980708465,-0.306707277699876
257.640758709693,0.557640758709693,-4.74235924129031,-0.615281517419387,-0.176326980708465,-0.207640758709693,0.176326980708465,-0.307640758709693
258.574239719511,0.558574239719511,-4.74142576028049,-0.617148479439022,-0.176326980708465,-0.208574239719511,0.176326980708465,-0.308574239719511
259.507720729329,0.559507720729329,-4.74049227927067,-0.619015441458657,-0.176326980708465,-0.209507720729329,0.176326980708465,-0.309507720729329
260.441201739146,0.560441201739146,-4.73955879826085,-0.620882403478293,-0.176326980708465,-0.210441201739146,0.176326980708465,-0.310441201739146
261.374682748964,0.561374682748964,-4.73862531725104,-0.622749365497928,-0.176326980708465,-0.211374682748964,0.176326980708465,-0.311374682748964
262.308163758782,0.562308163758782,-4.73769183624122,-0.624616327517564,-0.176326980708465,-0.212308163758782,0.176326980708465,-0.312308163758782
263.2416447686,0.5632416447686,-4.7367583552314,-0.626483289537199,-0.176326980708465,-0.2132416447686,0.176326980708465,-0.3132416447686
264.175125778417,0.564175125778417,-4.73582487422158,-0.628350251556835,-0.176326980708465,-0.214175125778417,0.176326980708465,-0.314175125778417
265.108606788235,0.565108606788235,-4.73489139321176,-0.63021721357647,-0.176326980708465,-0.215108606788235,0.176326980708465,-0.315108606788235
266.042087798053,0.566042087798053,-4.73395791220195,-0.632084175596106,-0.176326980708465,-0.216042087798053,0.176326980708465,-0.316042087798053
266.975568807871,0.566975568807871,-4.73302443119213,-0.633951137615741,-0.176326980708465,-0.216975568807871,0.176326980708465,-0.316975568807871
267.909049817688,0.567909049817688,-4.73209095018231,-0.635818099635377,-0.176326980708465,-0.217909049817688,0.176326980708465,-0.317909049817688
268.842530827506,0.568842530827506,-4.73115746917249,-0.637685061655012,-0.176326980708465,-0.218842530827506,0.176326980708465,-0.318842530827506
269.776011837324,0.569776011837324,-4.73022398816268,-0.639552023674647,-0.176326980708465,-0.219776011837324,0.176326980708465,-0.319776011837324
270.709492847141,0.570709492847141,-4.72929050715286,-0.641418985694283,-0.176326980708465,-0.220709492847141,0.176326980708465,-0.320709492847141
271.642973856959,0.571642973856959,-4.72835702614304,-0.643285947713918,-0.176326980708465,-0.221642973856959,0.176326980708465,-0.321642973856959
272.576454866777,0.572576454866777,-4.72742354513322,-0.645152909733554,-0.176326980708465,-0.222576454866777,0.176326980708465,-0.322576454866777
273.509935876595,0.573509935876595,-4.72649006412341,-0.647019871753189,-0.176326980708465,-0.223509935876595,0.176326980708465,-0.323509935876595
274.443416886412,0.574443416886412,-4.72555658311359,-0.648886833772825,-0.176326980708465,-0.224443416886412,0.176326980708465,-0.324443416886412
275.37689789623,0.57537689789623,-4.72462310210377,-0.65075379579246,-0.176326980708465,-0.22537689789623,0.176326980708465,-0.32537689789623
276.310378906048,0.576310378906048,-4.72368962109395,-0.652620757812096,-0.176326980708465,-0.226310378906048,0.176326980708465,-0.326310378906048
277.243859915866,0.577243859915866,-4.72275614008413,-0.654487719831731,-0.176326980708465,-0.227243859915866,0.176326980708465,-0.327243859915866
278.177340925683,0.578177340925683,-4.72182265907432,-0.656354681851366,-0.176326980708465,-0.228177340925683,0.176326980708465,-0.328177340925683
279.110821935501,0.579110821935501,-4.7208891780645,-0.658221643871002,-0.176326980708465,-0.229110821935501,0.176326980708465,-0.329110821935501
280.044302945319,0.580044302945319,-4.71995569705468,-0.660088605890637,-0.176326980708465,-0.230044302945319,0.176326980708465,-0.330044302945319
280.977783955136,0.580977783955136,-4.71902221604486,-0.661955567910273,-0.176326980708465,-0.230977783955137,0.176326980708465,-0.330977783955136
281.911264964954,0.581911264964954,-4.71808873503505,-0.663822529929908,-0.176326980708465,-0.231911264964954,0.176326980708465,-0.331911264964954
282.844745974772,0.582844745974772,-4.71715525402523,-0.665689491949544,-0.176326980708465,-0.232844745974772,0.176326980708465,-0.332844745974772
283.77822698459,0.58377822698459,-4.71622177301541,-0.667556453969179,-0.176326980708465,-0.23377822698459,0.176326980708465,-0.33377822698459
284.711707994407,0.584711707994407,-4.71528829200559,-0.669423415988815,-0.176326980708465,-0.234711707994407,0.176326980708465,-0.334711707994407
285.645189004225,0.585645189004225,-4.71435481099577,-0.67129037800845,-0.176326980708465,-0.235645189004225,0.176326980708465,-0.335645189004225
286.578670014043,0.586578670014043,-4.71342132998596,-0.673157340028086,-0.176326980708465,-0.236578670014043,0.176326980708465,-0.336578670014043
287.512151023861,0.587512151023861,-4.71248784897614,-0.675024302047721,-0.176326980708465,-0.237512151023861,0.176326980708465,-0.337512151023861
288.445632033678,0.588445632033678,-4.71155436796632,-0.676891264067357,-0.176326980708465,-0.238445632033678,0.176326980708465,-0.338445632033678
289.379113043496,0.589379113043496,-4.7106208869565,-0.678758226086992,-0.176326980708465,-0.239379113043496,0.176326980708465,-0.339379113043496
290.312594053314,0.590312594053314,-4.70968740594669,-0.680625188106628,-0.176326980708465,-0.240312594053314,0.176326980708465,-0.340312594053314
291.246075063132,0.591246075063131,-4.70875392493687,-0.682492150126263,-0.176326980708465,-0.241246075063132,0.176326980708465,-0.341246075063131
292.179556072949,0.592179556072949,-4.70782044392705,-0.684359112145899,-0.176326980708465,-0.242179556072949,0.176326980708465,-0.342179556072949
293.113037082767,0.593113037082767,-4.70688696291723,-0.686226074165534,-0.176326980708465,-0.243113037082767,0.176326980708465,-0.343113037082767
294.046518092585,0.594046518092585,-4.70595348190742,-0.688093036185169,-0.176326980708465,-0.244046518092585,0.176326980708465,-0.344046518092585
294.979999102402,0.594979999102402,-4.7050200008976,-0.689959998204805,-0.176326980708465,-0.244979999102402,0.176326980708465,-0.344979999102402
295.91348011222,0.59591348011222,-4.70408651988778,-0.69182696022444,-0.176326980708465,-0.24591348011222,0.176326980708465,-0.34591348011222
296.846961122038,0.596846961122038,-4.70315303887796,-0.693693922244076,-0.176326980708465,-0.246846961122038,0.176326980708465,-0.346846961122038
297.780442131856,0.597780442131856,-4.70221955786814,-0.695560884263711,-0.176326980708465,-0.247780442131856,0.176326980708465,-0.347780442131856
298.713923141673,0.598713923141673,-4.70128607685833,-0.697427846283347,-0.176326980708465,-0.248713923141673,0.176326980708465,-0.348713923141673
299.647404151491,0.599647404151491,-4.70035259584851,-0.699294808302982,-0.176326980708465,-0.249647404151491,0.176326980708465,-0.349647404151491
300.580885161309,0.600580885161309,-4.69941911483869,-0.701161770322618,-0.176326980708465,-0.250580885161309,0.176326980708465,-0.350580885161309
301.514366171127,0.601514366171127,-4.69848563382887,-0.703028732342253,-0.176326980708465,-0.251514366171127,0.176326980708465,-0.351514366171127
302.447847180944,0.602447847180944,-4.69755215281906,-0.704895694361889,-0.176326980708465,-0.252447847180944,0.176326980708465,-0.352447847180944
303.381328190762,0.603381328190762,-4.69661867180924,-0.706762656381524,-0.176326980708465,-0.253381328190762,0.176326980708465,-0.353381328190762
304.31480920058,0.60431480920058,-4.69568519079942,-0.708629618401159,-0.176326980708465,-0.25431480920058,0.176326980708465,-0.35431480920058
305.248290210397,0.605248290210397,-4.6947517097896,-0.710496580420795,-0.176326980708465,-0.255248290210397,0.176326980708465,-0.355248290210397
306.181771220215,0.606181771220215,-4.69381822877978,-0.71236354244043,-0.176326980708465,-0.256181771220215,0.176326980708465,-0.356181771220215
307.115252230033,0.607115252230033,-4.69288474776997,-0.714230504460066,-0.176326980708465,-0.257115252230033,0.176326980708465,-0.357115252230033
308.048733239851,0.608048733239851,-4.69195126676015,-0.716097466479701,-0.176326980708465,-0.258048733239851,0.176326980708465,-0.358048733239851
308.982214249668,0.608982214249668,-4.69101778575033,-0.717964428499337,-0.176326980708465,-0.258982214249668,0.176326980708465,-0.358982214249668
309.915695259486,0.609915695259486,-4.69008430474051,-0.719831390518972,-0.176326980708465,-0.259915695259486,0.176326980708465,-0.359915695259486
310.849176269304,0.610849176269304,-4.6891508237307,-0.721698352538608,-0.176326980708465,-0.260849176269304,0.176326980708465,-0.360849176269304
311.782657279122,0.611782657279122,-4.68821734272088,-0.723565314558243,-0.176326980708465,-0.261782657279122,0.176326980708465,-0.361782657279122
312.716138288939,0.612716138288939,-4.68728386171106,-0.725432276577879,-0.176326980708465,-0.262716138288939,0.176326980708465,-0.362716138288939
313.649619298757,0.613649619298757,-4.68635038070124,-0.727299238597514,-0.176326980708465,-0.263649619298757,0.176326980708465,-0.363649619298757
314.583100308575,0.614583100308575,-4.68541689969143,-0.729166200617149,-0.176326980708465,-0.264583100308575,0.176326980708465,-0.364583100308575
315.516581318392,0.615516581318392,-4.68448341868161,-0.731033162636785,-0.176326980708465,-0.265516581318393,0.176326980708465,-0.365516581318392
316.45006232821,0.61645006232821,-4.68354993767179,-0.73290012465642,-0.176326980708465,-0.26645006232821,0.176326980708465,-0.36645006232821
317.383543338028,0.617383543338028,-4.68261645666197,-0.734767086676056,-0.176326980708465,-0.267383543338028,0.176326980708465,-0.367383543338028
318.317024347846,0.618317024347846,-4.68168297565215,-0.736634048695691,-0.176326980708465,-0.268317024347846,0.176326980708465,-0.368317024347846
319.250505357663,0.619250505357663,-4.68074949464234,-0.738501010715327,-0.176326980708465,-0.269250505357663,0.176326980708465,-0.369250505357663
320.183986367481,0.620183986367481,-4.67981601363252,-0.740367972734962,-0.176326980708465,-0.270183986367481,0.176326980708465,-0.370183986367481
321.117467377299,0.621117467377299,-4.6788825326227,-0.742234934754598,-0.176326980708465,-0.271117467377299,0.176326980708465,-0.371117467377299
322.050948387117,0.622050948387117,-4.67794905161288,-0.744101896774233,-0.176326980708465,-0.272050948387117,0.176326980708465,-0.372050948387117
322.984429396934,0.622984429396934,-4.67701557060307,-0.745968858793869,-0.176326980708465,-0.272984429396934,0.176326980708465,-0.372984429396934
323.917910406752,0.623917910406752,-4.67608208959325,-0.747835820813504,-0.176326980708465,-0.273917910406752,0.176326980708465,-0.373917910406752
324.85139141657,0.62485139141657,-4.67514860858343,-0.74970278283314,-0.176326980708465,-0.27485139141657,0.176326980708465,-0.37485139141657
325.784872426387,0.625784872426387,-4.67421512757361,-0.751569744852775,-0.176326980708465,-0.275784872426387,0.176326980708465,-0.375784872426387


==> figures/ConstrSat090finer.csv <==
0,0.3,-5,-0.1,-0.176326980708465,0.05,0.176326980708465,-0.05
0.72557878045966,0.30072557878046,-4.99927442121954,-0.101451157560919,-0.176326980708465,0.0492744212195403,0.176326980708465,-0.0507255787804597
1.45115756091932,0.301451157560919,-4.99854884243908,-0.102902315121839,-0.176326980708465,0.0485488424390807,0.176326980708465,-0.0514511575609193
2.17673634137898,0.302176736341379,-4.99782326365862,-0.104353472682758,-0.176326980708465,0.047823263658621,0.176326980708465,-0.052176736341379
2.90231512183864,0.302902315121839,-4.99709768487816,-0.105804630243677,-0.176326980708465,0.0470976848781614,0.176326980708465,-0.0529023151218386
3.6278939022983,0.303627893902298,-4.9963721060977,-0.107255787804597,-0.176326980708465,0.0463721060977017,0.176326980708465,-0.0536278939022983
4.35347268275796,0.304353472682758,-4.99564652731724,-0.108706945365516,-0.176326980708465,0.045646527317242,0.176326980708465,-0.054353472682758
5.07905146321762,0.305079051463218,-4.99492094853678,-0.110158102926435,-0.176326980708465,0.0449209485367824,0.176326980708465,-0.0550790514632176
5.80463024367728,0.305804630243677,-4.99419536975632,-0.111609260487355,-0.176326980708465,0.0441953697563227,0.176326980708465,-0.0558046302436773
6.53020902413694,0.306530209024137,-4.99346979097586,-0.113060418048274,-0.176326980708465,0.0434697909758631,0.176326980708465,-0.0565302090241369
7.2557878045966,0.307255787804597,-4.9927442121954,-0.114511575609193,-0.176326980708465,0.0427442121954034,0.176326980708465,-0.0572557878045966
7.98136658505626,0.307981366585056,-4.99201863341494,-0.115962733170113,-0.176326980708465,0.0420186334149437,0.176326980708465,-0.0579813665850563
8.70694536551592,0.308706945365516,-4.99129305463448,-0.117413890731032,-0.176326980708465,0.0412930546344841,0.176326980708465,-0.0587069453655159
9.43252414597559,0.309432524145976,-4.99056747585402,-0.118865048291951,-0.176326980708465,0.0405674758540244,0.176326980708465,-0.0594325241459756
10.1581029264352,0.310158102926435,-4.98984189707356,-0.12031620585287,-0.176326980708465,0.0398418970735648,0.176326980708465,-0.0601581029264352
10.8836817068949,0.310883681706895,-4.9891163182931,-0.12176736341379,-0.176326980708465,0.0391163182931051,0.176326980708465,-0.0608836817068949
11.6092604873546,0.311609260487355,-4.98839073951265,-0.123218520974709,-0.176326980708465,0.0383907395126454,0.176326980708465,-0.0616092604873546
12.3348392678142,0.312334839267814,-4.98766516073219,-0.124669678535628,-0.176326980708465,0.0376651607321858,0.176326980708465,-0.0623348392678142
13.0604180482739,0.313060418048274,-4.98693958195173,-0.126120836096548,-0.176326980708465,0.0369395819517261,0.176326980708465,-0.0630604180482739
13.7859968287335,0.313785996828734,-4.98621400317127,-0.127571993657467,-0.176326980708465,0.0362140031712665,0.176326980708465,-0.0637859968287336
14.5115756091932,0.314511575609193,-4.98548842439081,-0.129023151218386,-0.176326980708465,0.0354884243908068,0.176326980708465,-0.0645115756091932
15.2371543896529,0.315237154389653,-4.98476284561035,-0.130474308779306,-0.176326980708465,0.0347628456103471,0.176326980708465,-0.0652371543896529
15.9627331701125,0.315962733170113,-4.98403726682989,-0.131925466340225,-0.176326980708465,0.0340372668298875,0.176326980708465,-0.0659627331701125
16.6883119505722,0.316688311950572,-4.98331168804943,-0.133376623901144,-0.176326980708465,0.0333116880494278,0.176326980708465,-0.0666883119505722
17.4138907310318,0.317413890731032,-4.98258610926897,-0.134827781462064,-0.176326980708465,0.0325861092689682,0.176326980708465,-0.0674138907310319
18.1394695114915,0.318139469511492,-4.98186053048851,-0.136278939022983,-0.176326980708465,0.0318605304885085,0.176326980708465,-0.0681394695114915
18.8650482919512,0.318865048291951,-4.98113495170805,-0.137730096583902,-0.176326980708465,0.0311349517080488,0.176326980708465,-0.0688650482919512
19.5906270724108,0.319590627072411,-4.98040937292759,-0.139181254144822,-0.176326980708465,0.0304093729275892,0.176326980708465,-0.0695906270724108
20.3162058528705,0.32031620585287,-4.97968379414713,-0.140632411705741,-0.176326980708465,0.0296837941471295,0.176326980708465,-0.0703162058528705
21.0417846333301,0.32104178463333,-4.97895821536667,-0.14208356926666,-0.176326980708465,0.0289582153666699,0.176326980708465,-0.0710417846333301
21.7673634137898,0.32176736341379,-4.97823263658621,-0.14353472682758,-0.176326980708465,0.0282326365862102,0.176326980708465,-0.0717673634137898
22.4929421942495,0.322492942194249,-4.97750705780575,-0.144985884388499,-0.176326980708465,0.0275070578057505,0.176326980708465,-0.0724929421942495
23.2185209747091,0.323218520974709,-4.97678147902529,-0.146437041949418,-0.176326980708465,0.0267814790252909,0.176326980708465,-0.0732185209747091
23.9440997551688,0.323944099755169,-4.97605590024483,-0.147888199510338,-0.176326980708465,0.0260559002448312,0.176326980708465,-0.0739440997551688
24.6696785356285,0.324669678535628,-4.97533032146437,-0.149339357071257,-0.176326980708465,0.0253303214643716,0.176326980708465,-0.0746696785356284
25.3952573160881,0.325395257316088,-4.97460474268391,-0.150790514632176,-0.176326980708465,0.0246047426839119,0.176326980708465,-0.0753952573160881
26.1208360965478,0.326120836096548,-4.97387916390345,-0.152241672193096,-0.176326980708465,0.0238791639034522,0.176326980708465,-0.0761208360965478
26.8464148770074,0.326846414877007,-4.97315358512299,-0.153692829754015,-0.176326980708465,0.0231535851229926,0.176326980708465,-0.0768464148770074
27.5719936574671,0.327571993657467,-4.97242800634253,-0.155143987314934,-0.176326980708465,0.0224280063425329,0.176326980708465,-0.0775719936574671
28.2975724379268,0.328297572437927,-4.97170242756207,-0.156595144875854,-0.176326980708465,0.0217024275620732,0.176326980708465,-0.0782975724379268
29.0231512183864,0.329023151218386,-4.97097684878161,-0.158046302436773,-0.176326980708465,0.0209768487816136,0.176326980708465,-0.0790231512183864
29.7487299988461,0.329748729998846,-4.97025127000115,-0.159497459997692,-0.176326980708465,0.0202512700011539,0.176326980708465,-0.0797487299988461
30.4743087793057,0.330474308779306,-4.96952569122069,-0.160948617558611,-0.176326980708465,0.0195256912206943,0.176326980708465,-0.0804743087793057
31.1998875597654,0.331199887559765,-4.96880011244023,-0.162399775119531,-0.176326980708465,0.0188001124402346,0.176326980708465,-0.0811998875597654
31.9254663402251,0.331925466340225,-4.96807453365977,-0.16385093268045,-0.176326980708465,0.0180745336597749,0.176326980708465,-0.0819254663402251
32.6510451206847,0.332651045120685,-4.96734895487932,-0.165302090241369,-0.176326980708465,0.0173489548793153,0.176326980708465,-0.0826510451206847
33.3766239011444,0.333376623901144,-4.96662337609886,-0.166753247802289,-0.176326980708465,0.0166233760988556,0.176326980708465,-0.0833766239011444
34.102202681604,0.334102202681604,-4.9658977973184,-0.168204405363208,-0.176326980708465,0.015897797318396,0.176326980708465,-0.084102202681604
34.8277814620637,0.334827781462064,-4.96517221853794,-0.169655562924127,-0.176326980708465,0.0151722185379363,0.176326980708465,-0.0848277814620637
35.5533602425234,0.335553360242523,-4.96444663975748,-0.171106720485047,-0.176326980708465,0.0144466397574766,0.176326980708465,-0.0855533602425234
36.278939022983,0.336278939022983,-4.96372106097702,-0.172557878045966,-0.176326980708465,0.013721060977017,0.176326980708465,-0.086278939022983
37.0045178034427,0.337004517803443,-4.96299548219656,-0.174009035606885,-0.176326980708465,0.0129954821965573,0.176326980708465,-0.0870045178034427
37.7300965839023,0.337730096583902,-4.9622699034161,-0.175460193167805,-0.176326980708465,0.0122699034160977,0.176326980708465,-0.0877300965839024
38.455675364362,0.338455675364362,-4.96154432463564,-0.176911350728724,-0.176326980708465,0.011544324635638,0.176326980708465,-0.088455675364362
39.1812541448217,0.339181254144822,-4.96081874585518,-0.178362508289643,-0.176326980708465,0.0108187458551783,0.176326980708465,-0.0891812541448217
39.9068329252813,0.339906832925281,-4.96009316707472,-0.179813665850563,-0.176326980708465,0.0100931670747187,0.176326980708465,-0.0899068329252813
40.632411705741,0.340632411705741,-4.95936758829426,-0.181264823411482,-0.176326980708465,0.00936758829425902,0.176326980708465,-0.090632411705741
41.3579904862006,0.341357990486201,-4.9586420095138,-0.182715980972401,-0.176326980708465,0.00864200951379936,0.176326980708465,-0.0913579904862006
42.0835692666603,0.34208356926666,-4.95791643073334,-0.184167138533321,-0.176326980708465,0.0079164307333397,0.176326980708465,-0.0920835692666603
42.80914804712,0.34280914804712,-4.95719085195288,-0.18561829609424,-0.176326980708465,0.00719085195288004,0.176326980708465,-0.09280914804712
43.5347268275796,0.34353472682758,-4.95646527317242,-0.187069453655159,-0.176326980708465,0.00646527317242038,0.176326980708465,-0.0935347268275796
44.2603056080393,0.344260305608039,-4.95573969439196,-0.188520611216079,-0.176326980708465,0.00573969439196072,0.176326980708465,-0.0942603056080393
44.9858843884989,0.344985884388499,-4.9550141156115,-0.189971768776998,-0.176326980708465,0.00501411561150106,0.176326980708465,-0.0949858843884989
45.7114631689586,0.345711463168959,-4.95428853683104,-0.191422926337917,-0.176326980708465,0.0042885368310414,0.176326980708465,-0.0957114631689586
46.4370419494183,0.346437041949418,-4.95356295805058,-0.192874083898837,-0.176326980708465,0.00356295805058175,0.176326980708465,-0.0964370419494183
47.1626207298779,0.347162620729878,-4.95283737927012,-0.194325241459756,-0.176326980708465,0.00283737927012208,0.176326980708465,-0.0971626207298779
47.8881995103376,0.347888199510338,-4.95211180048966,-0.195776399020675,-0.176326980708465,0.00211180048966242,0.176326980708465,-0.0978881995103376
48.6137782907972,0.348613778290797,-4.9513862217092,-0.197227556581594,-0.176326980708465,0.00138622170920276,0.176326980708465,-0.0986137782907972
49.3393570712569,0.349339357071257,-4.95066064292874,-0.198678714142514,-0.176326980708465,0.000660642928743099,0.176326980708465,-0.0993393570712569
50.0649358517166,0.350064935851717,-4.94993506414828,-0.200129871703433,-0.176326980708465,-6.49358517165605e-05,0.176326980708465,-0.100064935851717
50.7905146321762,0.350790514632176,-4.94920948536782,-0.201581029264352,-0.176326980708465,-0.000790514632176227,0.176326980708465,-0.100790514632176
51.5160934126359,0.351516093412636,-4.94848390658736,-0.203032186825272,-0.176326980708465,-0.00151609341263588,0.176326980708465,-0.101516093412636
52.2416721930955,0.352241672193096,-4.9477583278069,-0.204483344386191,-0.176326980708465,-0.00224167219309555,0.176326980708465,-0.102241672193096
52.9672509735552,0.352967250973555,-4.94703274902644,-0.20593450194711,-0.176326980708465,-0.0029672509735552,0.176326980708465,-0.102967250973555
53.6928297540149,0.353692829754015,-4.94630717024599,-0.20738565950803,-0.176326980708465,-0.00369282975401487,0.176326980708465,-0.103692829754015
54.4184085344745,0.354418408534474,-4.94558159146553,-0.208836817068949,-0.176326980708465,-0.00441840853447452,0.176326980708465,-0.104418408534475
55.1439873149342,0.355143987314934,-4.94485601268507,-0.210287974629868,-0.176326980708465,-0.00514398731493418,0.176326980708465,-0.105143987314934
55.8695660953938,0.355869566095394,-4.94413043390461,-0.211739132190788,-0.176326980708465,-0.00586956609539385,0.176326980708465,-0.105869566095394
56.5951448758535,0.356595144875853,-4.94340485512415,-0.213190289751707,-0.176326980708465,-0.00659514487585351,0.176326980708465,-0.106595144875854
57.3207236563132,0.357320723656313,-4.94267927634369,-0.214641447312626,-0.176326980708465,-0.00732072365631317,0.176326980708465,-0.107320723656313
58.0463024367728,0.358046302436773,-4.94195369756323,-0.216092604873546,-0.176326980708465,-0.00804630243677282,0.176326980708465,-0.108046302436773
58.7718812172325,0.358771881217232,-4.94122811878277,-0.217543762434465,-0.176326980708465,-0.00877188121723249,0.176326980708465,-0.108771881217232
59.4974599976921,0.359497459997692,-4.94050254000231,-0.218994919995384,-0.176326980708465,-0.00949745999769214,0.176326980708465,-0.109497459997692
60.2230387781518,0.360223038778152,-4.93977696122185,-0.220446077556304,-0.176326980708465,-0.0102230387781518,0.176326980708465,-0.110223038778152
60.9486175586115,0.360948617558611,-4.93905138244139,-0.221897235117223,-0.176326980708465,-0.0109486175586115,0.176326980708465,-0.110948617558611
61.6741963390711,0.361674196339071,-4.93832580366093,-0.223348392678142,-0.176326980708465,-0.0116741963390711,0.176326980708465,-0.111674196339071
62.3997751195308,0.362399775119531,-4.93760022488047,-0.224799550239062,-0.176326980708465,-0.0123997751195308,0.176326980708465,-0.112399775119531
63.1253538999904,0.36312535389999,-4.93687464610001,-0.226250707799981,-0.176326980708465,-0.0131253538999904,0.176326980708465,-0.11312535389999
63.8509326804501,0.36385093268045,-4.93614906731955,-0.2277018653609,-0.176326980708465,-0.0138509326804501,0.176326980708465,-0.11385093268045
64.5765114609098,0.36457651146091,-4.93542348853909,-0.22915302292182,-0.176326980708465,-0.0145765114609098,0.176326980708465,-0.11457651146091
65.3020902413694,0.365302090241369,-4.93469790975863,-0.230604180482739,-0.176326980708465,-0.0153020902413694,0.176326980708465,-0.115302090241369
66.0276690218291,0.366027669021829,-4.93397233097817,-0.232055338043658,-0.176326980708465,-0.0160276690218291,0.176326980708465,-0.116027669021829
66.7532478022888,0.366753247802289,-4.93324675219771,-0.233506495604578,-0.176326980708465,-0.0167532478022887,0.176326980708465,-0.116753247802289
67.4788265827484,0.367478826582748,-4.93252117341725,-0.234957653165497,-0.176326980708465,-0.0174788265827484,0.176326980708465,-0.117478826582748
68.2044053632081,0.368204405363208,-4.93179559463679,-0.236408810726416,-0.176326980708465,-0.0182044053632081,0.176326980708465,-0.118204405363208
68.9299841436677,0.368929984143668,-4.93107001585633,-0.237859968287335,-0.176326980708465,-0.0189299841436677,0.176326980708465,-0.118929984143668
69.6555629241274,0.369655562924127,-4.93034443707587,-0.239311125848255,-0.176326980708465,-0.0196555629241274,0.176326980708465,-0.119655562924127
70.3811417045871,0.370381141704587,-4.92961885829541,-0.240762283409174,-0.176326980708465,-0.020381141704587,0.176326980708465,-0.120381141704587
71.1067204850467,0.371106720485047,-4.92889327951495,-0.242213440970093,-0.176326980708465,-0.0211067204850467,0.176326980708465,-0.121106720485047
71.8322992655064,0.371832299265506,-4.92816770073449,-0.243664598531013,-0.176326980708465,-0.0218322992655064,0.176326980708465,-0.121832299265506
72.557878045966,0.372557878045966,-4.92744212195403,-0.245115756091932,-0.176326980708465,-0.022557878045966,0.176326980708465,-0.122557878045966
73.2834568264257,0.373283456826426,-4.92671654317357,-0.246566913652851,-0.176326980708465,-0.0232834568264257,0.176326980708465,-0.123283456826426
74.0090356068853,0.374009035606885,-4.92599096439311,-0.248018071213771,-0.176326980708465,-0.0240090356068853,0.176326980708465,-0.124009035606885
74.734614387345,0.374734614387345,-4.92526538561266,-0.24946922877469,-0.176326980708465,-0.024734614387345,0.176326980708465,-0.124734614387345
75.4601931678047,0.375460193167805,-4.9245398068322,-0.250920386335609,-0.176326980708465,-0.0254601931678047,0.176326980708465,-0.125460193167805
76.1857719482643,0.376185771948264,-4.92381422805174,-0.252371543896529,-0.176326980708465,-0.0261857719482643,0.176326980708465,-0.126185771948264
76.911350728724,0.376911350728724,-4.92308864927128,-0.253822701457448,-0.176326980708465,-0.026911350728724,0.176326980708465,-0.126911350728724
77.6369295091837,0.377636929509184,-4.92236307049082,-0.255273859018367,-0.176326980708465,-0.0276369295091837,0.176326980708465,-0.127636929509184
78.3625082896433,0.378362508289643,-4.92163749171036,-0.256725016579287,-0.176326980708465,-0.0283625082896433,0.176326980708465,-0.128362508289643
79.088087070103,0.379088087070103,-4.9209119129299,-0.258176174140206,-0.176326980708465,-0.029088087070103,0.176326980708465,-0.129088087070103
79.8136658505626,0.379813665850563,-4.92018633414944,-0.259627331701125,-0.176326980708465,-0.0298136658505626,0.176326980708465,-0.129813665850563
80.5392446310223,0.380539244631022,-4.91946075536898,-0.261078489262045,-0.176326980708465,-0.0305392446310223,0.176326980708465,-0.130539244631022
81.264823411482,0.381264823411482,-4.91873517658852,-0.262529646822964,-0.176326980708465,-0.031264823411482,0.176326980708465,-0.131264823411482
81.9904021919416,0.381990402191942,-4.91800959780806,-0.263980804383883,-0.176326980708465,-0.0319904021919416,0.176326980708465,-0.131990402191942
82.7159809724013,0.382715980972401,-4.9172840190276,-0.265431961944803,-0.176326980708465,-0.0327159809724013,0.176326980708465,-0.132715980972401
83.4415597528609,0.383441559752861,-4.91655844024714,-0.266883119505722,-0.176326980708465,-0.0334415597528609,0.176326980708465,-0.133441559752861
84.1671385333206,0.384167138533321,-4.91583286146668,-0.268334277066641,-0.176326980708465,-0.0341671385333206,0.176326980708465,-0.134167138533321
84.8927173137803,0.38489271731378,-4.91510728268622,-0.269785434627561,-0.176326980708465,-0.0348927173137803,0.176326980708465,-0.13489271731378
85.6182960942399,0.38561829609424,-4.91438170390576,-0.27123659218848,-0.176326980708465,-0.0356182960942399,0.176326980708465,-0.13561829609424
86.3438748746996,0.3863438748747,-4.9136561251253,-0.272687749749399,-0.176326980708465,-0.0363438748746996,0.176326980708465,-0.1363438748747
87.0694536551592,0.387069453655159,-4.91293054634484,-0.274138907310318,-0.176326980708465,-0.0370694536551592,0.176326980708465,-0.137069453655159
87.7950324356189,0.387795032435619,-4.91220496756438,-0.275590064871238,-0.176326980708465,-0.0377950324356189,0.176326980708465,-0.137795032435619
88.5206112160786,0.388520611216079,-4.91147938878392,-0.277041222432157,-0.176326980708465,-0.0385206112160786,0.176326980708465,-0.138520611216079
89.2461899965382,0.389246189996538,-4.91075381000346,-0.278492379993076,-0.176326980708465,-0.0392461899965382,0.176326980708465,-0.139246189996538
89.9717687769979,0.389971768776998,-4.910028231223,-0.279943537553996,-0.176326980708465,-0.0399717687769979,0.176326980708465,-0.139971768776998
90.6973475574575,0.390697347557458,-4.90930265244254,-0.281394695114915,-0.176326980708465,-0.0406973475574575,0.176326980708465,-0.140697347557458
91.4229263379172,0.391422926337917,-4.90857707366208,-0.282845852675834,-0.176326980708465,-0.0414229263379172,0.176326980708465,-0.141422926337917
92.1485051183769,0.392148505118377,-4.90785149488162,-0.284297010236754,-0.176326980708465,-0.0421485051183769,0.176326980708465,-0.142148505118377
92.8740838988365,0.392874083898836,-4.90712591610116,-0.285748167797673,-0.176326980708465,-0.0428740838988365,0.176326980708465,-0.142874083898837
93.5996626792962,0.393599662679296,-4.9064003373207,-0.287199325358592,-0.176326980708465,-0.0435996626792962,0.176326980708465,-0.143599662679296
94.3252414597558,0.394325241459756,-4.90567475854024,-0.288650482919512,-0.176326980708465,-0.0443252414597558,0.176326980708465,-0.144325241459756
95.0508202402155,0.395050820240215,-4.90494917975978,-0.290101640480431,-0.176326980708465,-0.0450508202402155,0.176326980708465,-0.145050820240216
95.7763990206752,0.395776399020675,-4.90422360097932,-0.29155279804135,-0.176326980708465,-0.0457763990206752,0.176326980708465,-0.145776399020675
96.5019778011348,0.396501977801135,-4.90349802219886,-0.29300395560227,-0.176326980708465,-0.0465019778011348,0.176326980708465,-0.146501977801135
97.2275565815945,0.397227556581594,-4.90277244341841,-0.294455113163189,-0.176326980708465,-0.0472275565815945,0.176326980708465,-0.147227556581594
97.9531353620541,0.397953135362054,-4.90204686463795,-0.295906270724108,-0.176326980708465,-0.0479531353620541,0.176326980708465,-0.147953135362054
98.6787141425138,0.398678714142514,-4.90132128585749,-0.297357428285028,-0.176326980708465,-0.0486787141425138,0.176326980708465,-0.148678714142514
99.4042929229735,0.399404292922973,-4.90059570707703,-0.298808585845947,-0.176326980708465,-0.0494042929229735,0.176326980708465,-0.149404292922973
100.129871703433,0.400129871703433,-4.89987012829657,-0.300259743406866,-0.176326980708465,-0.0501298717034331,0.176326980708465,-0.150129871703433
100.855450483893,0.400855450483893,-4.89914454951611,-0.301710900967786,-0.176326980708465,-0.0508554504838928,0.176326980708465,-0.150855450483893
101.581029264352,0.401581029264352,-4.89841897073565,-0.303162058528705,-0.176326980708465,-0.0515810292643525,0.176326980708465,-0.151581029264352
102.306608044812,0.402306608044812,-4.89769339195519,-0.304613216089624,-0.176326980708465,-0.0523066080448121,0.176326980708465,-0.152306608044812
103.032186825272,0.403032186825272,-4.89696781317473,-0.306064373650544,-0.176326980708465,-0.0530321868252718,0.176326980708465,-0.153032186825272
103.757765605731,0.403757765605731,-4.89624223439427,-0.307515531211463,-0.176326980708465,-0.0537577656057314,0.176326980708465,-0.153757765605731
104.483344386191,0.404483344386191,-4.89551665561381,-0.308966688772382,-0.176326980708465,-0.0544833443861911,0.176326980708465,-0.154483344386191
105.208923166651,0.405208923166651,-4.89479107683335,-0.310417846333301,-0.176326980708465,-0.0552089231666507,0.176326980708465,-0.155208923166651
105.93450194711,0.40593450194711,-4.89406549805289,-0.311869003894221,-0.176326980708465,-0.0559345019471104,0.176326980708465,-0.15593450194711
106.66008072757,0.40666008072757,-4.89333991927243,-0.31332016145514,-0.176326980708465,-0.0566600807275701,0.176326980708465,-0.15666008072757
107.38565950803,0.40738565950803,-4.89261434049197,-0.314771319016059,-0.176326980708465,-0.0573856595080297,0.176326980708465,-0.15738565950803
108.111238288489,0.408111238288489,-4.89188876171151,-0.316222476576979,-0.176326980708465,-0.0581112382884894,0.176326980708465,-0.158111238288489
108.836817068949,0.408836817068949,-4.89116318293105,-0.317673634137898,-0.176326980708465,-0.058836817068949,0.176326980708465,-0.158836817068949
109.562395849409,0.409562395849409,-4.89043760415059,-0.319124791698817,-0.176326980708465,-0.0595623958494087,0.176326980708465,-0.159562395849409
110.287974629868,0.410287974629868,-4.88971202537013,-0.320575949259737,-0.176326980708465,-0.0602879746298684,0.176326980708465,-0.160287974629868
111.013553410328,0.411013553410328,-4.88898644658967,-0.322027106820656,-0.176326980708465,-0.061013553410328,0.176326980708465,-0.161013553410328
111.739132190788,0.411739132190788,-4.88826086780921,-0.323478264381575,-0.176326980708465,-0.0617391321907877,0.176326980708465,-0.161739132190788
112.464710971247,0.412464710971247,-4.88753528902875,-0.324929421942495,-0.176326980708465,-0.0624647109712474,0.176326980708465,-0.162464710971247
113.190289751707,0.413190289751707,-4.88680971024829,-0.326380579503414,-0.176326980708465,-0.063190289751707,0.176326980708465,-0.163190289751707
113.915868532167,0.413915868532167,-4.88608413146783,-0.327831737064333,-0.176326980708465,-0.0639158685321667,0.176326980708465,-0.163915868532167
114.641447312626,0.414641447312626,-4.88535855268737,-0.329282894625253,-0.176326980708465,-0.0646414473126263,0.176326980708465,-0.164641447312626
115.367026093086,0.415367026093086,-4.88463297390691,-0.330734052186172,-0.176326980708465,-0.065367026093086,0.176326980708465,-0.165367026093086
116.092604873546,0.416092604873546,-4.88390739512645,-0.332185209747091,-0.176326980708465,-0.0660926048735457,0.176326980708465,-0.166092604873546
116.818183654005,0.416818183654005,-4.88318181634599,-0.333636367308011,-0.176326980708465,-0.0668181836540053,0.176326980708465,-0.166818183654005
117.543762434465,0.417543762434465,-4.88245623756553,-0.33508752486893,-0.176326980708465,-0.067543762434465,0.176326980708465,-0.167543762434465
118.269341214925,0.418269341214925,-4.88173065878508,-0.336538682429849,-0.176326980708465,-0.0682693412149246,0.176326980708465,-0.168269341214925
118.994919995384,0.418994919995384,-4.88100508000462,-0.337989839990769,-0.176326980708465,-0.0689949199953843,0.176326980708465,-0.168994919995384
119.720498775844,0.419720498775844,-4.88027950122416,-0.339440997551688,-0.176326980708465,-0.069720498775844,0.176326980708465,-0.169720498775844
120.446077556304,0.420446077556304,-4.8795539224437,-0.340892155112607,-0.176326980708465,-0.0704460775563036,0.176326980708465,-0.170446077556304
121.171656336763,0.421171656336763,-4.87882834366324,-0.342343312673527,-0.176326980708465,-0.0711716563367633,0.176326980708465,-0.171171656336763
121.897235117223,0.421897235117223,-4.87810276488278,-0.343794470234446,-0.176326980708465,-0.0718972351172229,0.176326980708465,-0.171897235117223
122.622813897683,0.422622813897683,-4.87737718610232,-0.345245627795365,-0.176326980708465,-0.0726228138976826,0.176326980708465,-0.172622813897683
123.348392678142,0.423348392678142,-4.87665160732186,-0.346696785356285,-0.176326980708465,-0.0733483926781423,0.176326980708465,-0.173348392678142
124.073971458602,0.424073971458602,-4.8759260285414,-0.348147942917204,-0.176326980708465,-0.0740739714586019,0.176326980708465,-0.174073971458602
124.799550239062,0.424799550239062,-4.87520044976094,-0.349599100478123,-0.176326980708465,-0.0747995502390616,0.176326980708465,-0.174799550239062
125.525129019521,0.425525129019521,-4.87447487098048,-0.351050258039043,-0.176326980708465,-0.0755251290195213,0.176326980708465,-0.175525129019521
126.250707799981,0.426250707799981,-4.87374929220002,-0.352501415599962,-0.176326980708465,-0.0762507077999809,0.176326980708465,-0.176250707799981
126.976286580441,0.426976286580441,-4.87302371341956,-0.353952573160881,-0.176326980708465,-0.0769762865804405,0.176326980708465,-0.176976286580441
127.7018653609,0.4277018653609,-4.8722981346391,-0.3554037307218,-0.176326980708465,-0.0777018653609002,0.176326980708465,-0.1777018653609
128.42744414136,0.42842744414136,-4.87157255585864,-0.35685488828272,-0.176326980708465,-0.0784274441413599,0.176326980708465,-0.17842744414136
129.15302292182,0.42915302292182,-4.87084697707818,-0.358306045843639,-0.176326980708465,-0.0791530229218195,0.176326980708465,-0.17915302292182
129.878601702279,0.429878601702279,-4.87012139829772,-0.359757203404558,-0.176326980708465,-0.0798786017022792,0.176326980708465,-0.179878601702279
130.604180482739,0.430604180482739,-4.86939581951726,-0.361208360965478,-0.176326980708465,-0.0806041804827389,0.176326980708465,-0.180604180482739
131.329759263199,0.431329759263198,-4.8686702407368,-0.362659518526397,-0.176326980708465,-0.0813297592631985,0.176326980708465,-0.181329759263199
132.055338043658,0.432055338043658,-4.86794466195634,-0.364110676087316,-0.176326980708465,-0.0820553380436582,0.176326980708465,-0.182055338043658
132.780916824118,0.432780916824118,-4.86721908317588,-0.365561833648236,-0.176326980708465,-0.0827809168241178,0.176326980708465,-0.182780916824118
133.506495604578,0.433506495604577,-4.86649350439542,-0.367012991209155,-0.176326980708465,-0.0835064956045775,0.176326980708465,-0.183506495604577
134.232074385037,0.434232074385037,-4.86576792561496,-0.368464148770074,-0.176326980708465,-0.0842320743850371,0.176326980708465,-0.184232074385037
134.957653165497,0.434957653165497,-4.8650423468345,-0.369915306330994,-0.176326980708465,-0.0849576531654968,0.176326980708465,-0.184957653165497
135.683231945956,0.435683231945956,-4.86431676805404,-0.371366463891913,-0.176326980708465,-0.0856832319459565,0.176326980708465,-0.185683231945956
136.408810726416,0.436408810726416,-4.86359118927358,-0.372817621452832,-0.176326980708465,-0.0864088107264162,0.176326980708465,-0.186408810726416
137.134389506876,0.437134389506876,-4.86286561049312,-0.374268779013752,-0.176326980708465,-0.0871343895068758,0.176326980708465,-0.187134389506876
137.859968287335,0.437859968287335,-4.86214003171266,-0.375719936574671,-0.176326980708465,-0.0878599682873355,0.176326980708465,-0.187859968287335
138.585547067795,0.438585547067795,-4.8614144529322,-0.37717109413559,-0.176326980708465,-0.0885855470677951,0.176326980708465,-0.188585547067795
139.311125848255,0.439311125848255,-4.86068887415175,-0.37862225169651,-0.176326980708465,-0.0893111258482548,0.176326980708465,-0.189311125848255
140.036704628714,0.440036704628714,-4.85996329537129,-0.380073409257429,-0.176326980708465,-0.0900367046287144,0.176326980708465,-0.190036704628714
140.762283409174,0.440762283409174,-4.85923771659083,-0.381524566818348,-0.176326980708465,-0.0907622834091741,0.176326980708465,-0.190762283409174
141.487862189634,0.441487862189634,-4.85851213781037,-0.382975724379268,-0.176326980708465,-0.0914878621896338,0.176326980708465,-0.191487862189634
142.213440970093,0.442213440970093,-4.85778655902991,-0.384426881940187,-0.176326980708465,-0.0922134409700934,0.176326980708465,-0.192213440970093
142.939019750553,0.442939019750553,-4.85706098024945,-0.385878039501106,-0.176326980708465,-0.0929390197505531,0.176326980708465,-0.192939019750553
143.664598531013,0.443664598531013,-4.85633540146899,-0.387329197062026,-0.176326980708465,-0.0936645985310128,0.176326980708465,-0.193664598531013
144.390177311472,0.444390177311472,-4.85560982268853,-0.388780354622945,-0.176326980708465,-0.0943901773114724,0.176326980708465,-0.194390177311472
145.115756091932,0.445115756091932,-4.85488424390807,-0.390231512183864,-0.176326980708465,-0.0951157560919321,0.176326980708465,-0.195115756091932
145.841334872392,0.445841334872392,-4.85415866512761,-0.391682669744783,-0.176326980708465,-0.0958413348723917,0.176326980708465,-0.195841334872392
146.566913652851,0.446566913652851,-4.85343308634715,-0.393133827305703,-0.176326980708465,-0.0965669136528514,0.176326980708465,-0.196566913652851
147.292492433311,0.447292492433311,-4.85270750756669,-0.394584984866622,-0.176326980708465,-0.097292492433311,0.176326980708465,-0.197292492433311
148.018071213771,0.448018071213771,-4.85198192878623,-0.396036142427541,-0.176326980708465,-0.0980180712137707,0.176326980708465,-0.198018071213771
148.74364999423,0.44874364999423,-4.85125635000577,-0.397487299988461,-0.176326980708465,-0.0987436499942304,0.176326980708465,-0.19874364999423
149.46922877469,0.44946922877469,-4.85053077122531,-0.39893845754938,-0.176326980708465,-0.09946922877469,0.176326980708465,-0.19946922877469
150.19480755515,0.45019480755515,-4.84980519244485,-0.400389615110299,-0.176326980708465,-0.10019480755515,0.176326980708465,-0.20019480755515
150.920386335609,0.450920386335609,-4.84907961366439,-0.401840772671219,-0.176326980708465,-0.100920386335609,0.176326980708465,-0.200920386335609
151.645965116069,0.451645965116069,-4.84835403488393,-0.403291930232138,-0.176326980708465,-0.101645965116069,0.176326980708465,-0.201645965116069
152.371543896529,0.452371543896529,-4.84762845610347,-0.404743087793057,-0.176326980708465,-0.102371543896529,0.176326980708465,-0.202371543896529
153.097122676988,0.453097122676988,-4.84690287732301,-0.406194245353977,-0.176326980708465,-0.103097122676988,0.176326980708465,-0.203097122676988
153.822701457448,0.453822701457448,-4.84617729854255,-0.407645402914896,-0.176326980708465,-0.103822701457448,0.176326980708465,-0.203822701457448
154.548280237908,0.454548280237908,-4.84545171976209,-0.409096560475815,-0.176326980708465,-0.104548280237908,0.176326980708465,-0.204548280237908
155.273859018367,0.455273859018367,-4.84472614098163,-0.410547718036735,-0.176326980708465,-0.105273859018367,0.176326980708465,-0.205273859018367
155.999437798827,0.455999437798827,-4.84400056220117,-0.411998875597654,-0.176326980708465,-0.105999437798827,0.176326980708465,-0.205999437798827
156.725016579287,0.456725016579287,-4.84327498342071,-0.413450033158573,-0.176326980708465,-0.106725016579287,0.176326980708465,-0.206725016579287
157.450595359746,0.457450595359746,-4.84254940464025,-0.414901190719493,-0.176326980708465,-0.107450595359746,0.176326980708465,-0.207450595359746
158.176174140206,0.458176174140206,-4.84182382585979,-0.416352348280412,-0.176326980708465,-0.108176174140206,0.176326980708465,-0.208176174140206
158.901752920666,0.458901752920666,-4.84109824707933,-0.417803505841331,-0.176326980708465,-0.108901752920666,0.176326980708465,-0.208901752920666
159.627331701125,0.459627331701125,-4.84037266829887,-0.419254663402251,-0.176326980708465,-0.109627331701125,0.176326980708465,-0.209627331701125
160.352910481585,0.460352910481585,-4.83964708951842,-0.42070582096317,-0.176326980708465,-0.110352910481585,0.176326980708465,-0.210352910481585
161.078489262045,0.461078489262045,-4.83892151073796,-0.422156978524089,-0.176326980708465,-0.111078489262045,0.176326980708465,-0.211078489262045
161.804068042504,0.461804068042504,-4.8381959319575,-0.423608136085009,-0.176326980708465,-0.111804068042504,0.176326980708465,-0.211804068042504
162.529646822964,0.462529646822964,-4.83747035317704,-0.425059293645928,-0.176326980708465,-0.112529646822964,0.176326980708465,-0.212529646822964
163.255225603424,0.463255225603424,-4.83674477439658,-0.426510451206847,-0.176326980708465,-0.113255225603424,0.176326980708465,-0.213255225603424
163.980804383883,0.463980804383883,-4.83601919561612,-0.427961608767766,-0.176326980708465,-0.113980804383883,0.176326980708465,-0.213980804383883
164.706383164343,0.464706383164343,-4.83529361683566,-0.429412766328686,-0.176326980708465,-0.114706383164343,0.176326980708465,-0.214706383164343
165.431961944803,0.465431961944803,-4.8345680380552,-0.430863923889605,-0.176326980708465,-0.115431961944803,0.176326980708465,-0.215431961944803
166.157540725262,0.466157540725262,-4.83384245927474,-0.432315081450524,-0.176326980708465,-0.116157540725262,0.176326980708465,-0.216157540725262
166.883119505722,0.466883119505722,-4.83311688049428,-0.433766239011444,-0.176326980708465,-0.116883119505722,0.176326980708465,-0.216883119505722
167.608698286182,0.467608698286182,-4.83239130171382,-0.435217396572363,-0.176326980708465,-0.117608698286182,0.176326980708465,-0.217608698286182
168.334277066641,0.468334277066641,-4.83166572293336,-0.436668554133282,-0.176326980708465,-0.118334277066641,0.176326980708465,-0.218334277066641
169.059855847101,0.469059855847101,-4.8309401441529,-0.438119711694202,-0.176326980708465,-0.119059855847101,0.176326980708465,-0.219059855847101
169.785434627561,0.469785434627561,-4.83021456537244,-0.439570869255121,-0.176326980708465,-0.119785434627561,0.176326980708465,-0.219785434627561
170.51101340802,0.47051101340802,-4.82948898659198,-0.44102202681604,-0.176326980708465,-0.12051101340802,0.176326980708465,-0.22051101340802
171.23659218848,0.47123659218848,-4.82876340781152,-0.44247318437696,-0.176326980708465,-0.12123659218848,0.176326980708465,-0.22123659218848
171.96217096894,0.471962170968939,-4.82803782903106,-0.443924341937879,-0.176326980708465,-0.12196217096894,0.176326980708465,-0.221962170968939
172.687749749399,0.472687749749399,-4.8273122502506,-0.445375499498798,-0.176326980708465,-0.122687749749399,0.176326980708465,-0.222687749749399
173.413328529859,0.473413328529859,-4.82658667147014,-0.446826657059718,-0.176326980708465,-0.123413328529859,0.176326980708465,-0.223413328529859
174.138907310318,0.474138907310318,-4.82586109268968,-0.448277814620637,-0.176326980708465,-0.124138907310318,0.176326980708465,-0.224138907310318
174.864486090778,0.474864486090778,-4.82513551390922,-0.449728972181556,-0.176326980708465,-0.124864486090778,0.176326980708465,-0.224864486090778
175.590064871238,0.475590064871238,-4.82440993512876,-0.451180129742476,-0.176326980708465,-0.125590064871238,0.176326980708465,-0.225590064871238
176.315643651697,0.476315643651697,-4.8236843563483,-0.452631287303395,-0.176326980708465,-0.126315643651697,0.176326980708465,-0.226315643651697
177.041222432157,0.477041222432157,-4.82295877756784,-0.454082444864314,-0.176326980708465,-0.127041222432157,0.176326980708465,-0.227041222432157
177.766801212617,0.477766801212617,-4.82223319878738,-0.455533602425234,-0.176326980708465,-0.127766801212617,0.176326980708465,-0.227766801212617
178.492379993076,0.478492379993076,-4.82150762000692,-0.456984759986153,-0.176326980708465,-0.128492379993076,0.176326980708465,-0.228492379993076
179.217958773536,0.479217958773536,-4.82078204122646,-0.458435917547072,-0.176326980708465,-0.129217958773536,0.176326980708465,-0.229217958773536
179.943537553996,0.479943537553996,-4.820056462446,-0.459887075107992,-0.176326980708465,-0.129943537553996,0.176326980708465,-0.229943537553996
180.669116334455,0.480669116334455,-4.81933088366554,-0.461338232668911,-0.176326980708465,-0.130669116334455,0.176326980708465,-0.230669116334455
181.394695114915,0.481394695114915,-4.81860530488508,-0.46278939022983,-0.176326980708465,-0.131394695114915,0.176326980708465,-0.231394695114915
182.120273895375,0.482120273895375,-4.81787972610462,-0.46424054779075,-0.176326980708465,-0.132120273895375,0.176326980708465,-0.232120273895375
182.845852675834,0.482845852675834,-4.81715414732417,-0.465691705351669,-0.176326980708465,-0.132845852675834,0.176326980708465,-0.232845852675834
183.571431456294,0.483571431456294,-4.81642856854371,-0.467142862912588,-0.176326980708465,-0.133571431456294,0.176326980708465,-0.233571431456294
184.297010236754,0.484297010236754,-4.81570298976325,-0.468594020473507,-0.176326980708465,-0.134297010236754,0.176326980708465,-0.234297010236754
185.022589017213,0.485022589017213,-4.81497741098279,-0.470045178034427,-0.176326980708465,-0.135022589017213,0.176326980708465,-0.235022589017213
185.748167797673,0.485748167797673,-4.81425183220233,-0.471496335595346,-0.176326980708465,-0.135748167797673,0.176326980708465,-0.235748167797673
186.473746578133,0.486473746578133,-4.81352625342187,-0.472947493156265,-0.176326980708465,-0.136473746578133,0.176326980708465,-0.236473746578133
187.199325358592,0.487199325358592,-4.81280067464141,-0.474398650717185,-0.176326980708465,-0.137199325358592,0.176326980708465,-0.237199325358592
187.924904139052,0.487924904139052,-4.81207509586095,-0.475849808278104,-0.176326980708465,-0.137924904139052,0.176326980708465,-0.237924904139052
188.650482919512,0.488650482919512,-4.81134951708049,-0.477300965839023,-0.176326980708465,-0.138650482919512,0.176326980708465,-0.238650482919512
189.376061699971,0.489376061699971,-4.81062393830003,-0.478752123399943,-0.176326980708465,-0.139376061699971,0.176326980708465,-0.239376061699971
190.101640480431,0.490101640480431,-4.80989835951957,-0.480203280960862,-0.176326980708465,-0.140101640480431,0.176326980708465,-0.240101640480431
190.827219260891,0.490827219260891,-4.80917278073911,-0.481654438521781,-0.176326980708465,-0.140827219260891,0.176326980708465,-0.240827219260891
191.55279804135,0.49155279804135,-4.80844720195865,-0.483105596082701,-0.176326980708465,-0.14155279804135,0.176326980708465,-0.24155279804135
192.27837682181,0.49227837682181,-4.80772162317819,-0.48455675364362,-0.176326980708465,-0.14227837682181,0.176326980708465,-0.24227837682181
193.00395560227,0.49300395560227,-4.80699604439773,-0.486007911204539,-0.176326980708465,-0.14300395560227,0.176326980708465,-0.24300395560227
193.729534382729,0.493729534382729,-4.80627046561727,-0.487459068765459,-0.176326980708465,-0.143729534382729,0.176326980708465,-0.243729534382729
194.455113163189,0.494455113163189,-4.80554488683681,-0.488910226326378,-0.176326980708465,-0.144455113163189,0.176326980708465,-0.244455113163189
195.180691943649,0.495180691943649,-4.80481930805635,-0.490361383887297,-0.176326980708465,-0.145180691943649,0.176326980708465,-0.245180691943649
195.906270724108,0.495906270724108,-4.80409372927589,-0.491812541448217,-0.176326980708465,-0.145906270724108,0.176326980708465,-0.245906270724108
196.631849504568,0.496631849504568,-4.80336815049543,-0.493263699009136,-0.176326980708465,-0.146631849504568,0.176326980708465,-0.246631849504568
197.357428285028,0.497357428285028,-4.80264257171497,-0.494714856570055,-0.176326980708465,-0.147357428285028,0.176326980708465,-0.247357428285028
198.083007065487,0.498083007065487,-4.80191699293451,-0.496166014130975,-0.176326980708465,-0.148083007065487,0.176326980708465,-0.248083007065487
198.808585845947,0.498808585845947,-4.80119141415405,-0.497617171691894,-0.176326980708465,-0.148808585845947,0.176326980708465,-0.248808585845947
199.534164626407,0.499534164626407,-4.80046583537359,-0.499068329252813,-0.176326980708465,-0.149534164626407,0.176326980708465,-0.249534164626407
200.259743406866,0.500259743406866,-4.79974025659313,-0.500519486813732,-0.176326980708465,-0.150259743406866,0.176326980708465,-0.250259743406866
200.985322187326,0.500985322187326,-4.79901467781267,-0.501970644374652,-0.176326980708465,-0.150985322187326,0.176326980708465,-0.250985322187326
201.710900967786,0.501710900967786,-4.79828909903221,-0.503421801935571,-0.176326980708465,-0.151710900967786,0.176326980708465,-0.251710900967786
202.436479748245,0.502436479748245,-4.79756352025175,-0.50487295949649,-0.176326980708465,-0.152436479748245,0.176326980708465,-0.252436479748245
203.162058528705,0.503162058528705,-4.79683794147129,-0.50632411705741,-0.176326980708465,-0.153162058528705,0.176326980708465,-0.253162058528705
203.887637309165,0.503887637309165,-4.79611236269084,-0.507775274618329,-0.176326980708465,-0.153887637309165,0.176326980708465,-0.253887637309165
204.613216089624,0.504613216089624,-4.79538678391038,-0.509226432179248,-0.176326980708465,-0.154613216089624,0.176326980708465,-0.254613216089624
205.338794870084,0.505338794870084,-4.79466120512992,-0.510677589740168,-0.176326980708465,-0.155338794870084,0.176326980708465,-0.255338794870084
206.064373650544,0.506064373650543,-4.79393562634946,-0.512128747301087,-0.176326980708465,-0.156064373650544,0.176326980708465,-0.256064373650544
206.789952431003,0.506789952431003,-4.793210047569,-0.513579904862006,-0.176326980708465,-0.156789952431003,0.176326980708465,-0.256789952431003
207.515531211463,0.507515531211463,-4.79248446878854,-0.515031062422926,-0.176326980708465,-0.157515531211463,0.176326980708465,-0.257515531211463
208.241109991923,0.508241109991923,-4.79175889000808,-0.516482219983845,-0.176326980708465,-0.158241109991923,0.176326980708465,-0.258241109991923
208.966688772382,0.508966688772382,-4.79103331122762,-0.517933377544764,-0.176326980708465,-0.158966688772382,0.176326980708465,-0.258966688772382
209.692267552842,0.509692267552842,-4.79030773244716,-0.519384535105684,-0.176326980708465,-0.159692267552842,0.176326980708465,-0.259692267552842
210.417846333301,0.510417846333301,-4.7895821536667,-0.520835692666603,-0.176326980708465,-0.160417846333301,0.176326980708465,-0.260417846333302
211.143425113761,0.511143425113761,-4.78885657488624,-0.522286850227522,-0.176326980708465,-0.161143425113761,0.176326980708465,-0.261143425113761
211.869003894221,0.511869003894221,-4.78813099610578,-0.523738007788442,-0.176326980708465,-0.161869003894221,0.176326980708465,-0.261869003894221
212.59458267468,0.51259458267468,-4.78740541732532,-0.525189165349361,-0.176326980708465,-0.16259458267468,0.176326980708465,-0.26259458267468
213.32016145514,0.51332016145514,-4.78667983854486,-0.52664032291028,-0.176326980708465,-0.16332016145514,0.176326980708465,-0.26332016145514
214.0457402356,0.5140457402356,-4.7859542597644,-0.5280914804712,-0.176326980708465,-0.1640457402356,0.176326980708465,-0.2640457402356
214.771319016059,0.514771319016059,-4.78522868098394,-0.529542638032119,-0.176326980708465,-0.164771319016059,0.176326980708465,-0.264771319016059
215.496897796519,0.515496897796519,-4.78450310220348,-0.530993795593038,-0.176326980708465,-0.165496897796519,0.176326980708465,-0.265496897796519
216.222476576979,0.516222476576979,-4.78377752342302,-0.532444953153958,-0.176326980708465,-0.166222476576979,0.176326980708465,-0.266222476576979
216.948055357438,0.516948055357438,-4.78305194464256,-0.533896110714877,-0.176326980708465,-0.166948055357438,0.176326980708465,-0.266948055357438
217.673634137898,0.517673634137898,-4.7823263658621,-0.535347268275796,-0.176326980708465,-0.167673634137898,0.176326980708465,-0.267673634137898
218.399212918358,0.518399212918358,-4.78160078708164,-0.536798425836716,-0.176326980708465,-0.168399212918358,0.176326980708465,-0.268399212918358
219.124791698817,0.519124791698817,-4.78087520830118,-0.538249583397635,-0.176326980708465,-0.169124791698817,0.176326980708465,-0.269124791698817
219.850370479277,0.519850370479277,-4.78014962952072,-0.539700740958554,-0.176326980708465,-0.169850370479277,0.176326980708465,-0.269850370479277
220.575949259737,0.520575949259737,-4.77942405074026,-0.541151898519473,-0.176326980708465,-0.170575949259737,0.176326980708465,-0.270575949259737
221.301528040196,0.521301528040196,-4.7786984719598,-0.542603056080393,-0.176326980708465,-0.171301528040196,0.176326980708465,-0.271301528040196
222.027106820656,0.522027106820656,-4.77797289317934,-0.544054213641312,-0.176326980708465,-0.172027106820656,0.176326980708465,-0.272027106820656
222.752685601116,0.522752685601116,-4.77724731439888,-0.545505371202232,-0.176326980708465,-0.172752685601116,0.176326980708465,-0.272752685601116
223.478264381575,0.523478264381575,-4.77652173561842,-0.546956528763151,-0.176326980708465,-0.173478264381575,0.176326980708465,-0.273478264381575
224.203843162035,0.524203843162035,-4.77579615683796,-0.54840768632407,-0.176326980708465,-0.174203843162035,0.176326980708465,-0.274203843162035
224.929421942495,0.524929421942495,-4.77507057805751,-0.549858843884989,-0.176326980708465,-0.174929421942495,0.176326980708465,-0.274929421942495
225.655000722954,0.525655000722954,-4.77434499927705,-0.551310001445909,-0.176326980708465,-0.175655000722954,0.176326980708465,-0.275655000722954
226.380579503414,0.526380579503414,-4.77361942049659,-0.552761159006828,-0.176326980708465,-0.176380579503414,0.176326980708465,-0.276380579503414
227.106158283874,0.527106158283874,-4.77289384171613,-0.554212316567747,-0.176326980708465,-0.177106158283874,0.176326980708465,-0.277106158283874
227.831737064333,0.527831737064333,-4.77216826293567,-0.555663474128667,-0.176326980708465,-0.177831737064333,0.176326980708465,-0.277831737064333
228.557315844793,0.528557315844793,-4.77144268415521,-0.557114631689586,-0.176326980708465,-0.178557315844793,0.176326980708465,-0.278557315844793
229.282894625253,0.529282894625253,-4.77071710537475,-0.558565789250505,-0.176326980708465,-0.179282894625253,0.176326980708465,-0.279282894625253
230.008473405712,0.530008473405712,-4.76999152659429,-0.560016946811425,-0.176326980708465,-0.180008473405712,0.176326980708465,-0.280008473405712
230.734052186172,0.530734052186172,-4.76926594781383,-0.561468104372344,-0.176326980708465,-0.180734052186172,0.176326980708465,-0.280734052186172
231.459630966632,0.531459630966632,-4.76854036903337,-0.562919261933263,-0.176326980708465,-0.181459630966632,0.176326980708465,-0.281459630966632
232.185209747091,0.532185209747091,-4.76781479025291,-0.564370419494183,-0.176326980708465,-0.182185209747091,0.176326980708465,-0.282185209747091
232.910788527551,0.532910788527551,-4.76708921147245,-0.565821577055102,-0.176326980708465,-0.182910788527551,0.176326980708465,-0.282910788527551
233.636367308011,0.533636367308011,-4.76636363269199,-0.567272734616021,-0.176326980708465,-0.183636367308011,0.176326980708465,-0.283636367308011
234.36194608847,0.53436194608847,-4.76563805391153,-0.568723892176941,-0.176326980708465,-0.18436194608847,0.176326980708465,-0.28436194608847
235.08752486893,0.53508752486893,-4.76491247513107,-0.57017504973786,-0.176326980708465,-0.18508752486893,0.176326980708465,-0.28508752486893
235.81310364939,0.53581310364939,-4.76418689635061,-0.571626207298779,-0.176326980708465,-0.18581310364939,0.176326980708465,-0.28581310364939
236.538682429849,0.536538682429849,-4.76346131757015,-0.573077364859699,-0.176326980708465,-0.186538682429849,0.176326980708465,-0.286538682429849
237.264261210309,0.537264261210309,-4.76273573878969,-0.574528522420618,-0.176326980708465,-0.187264261210309,0.176326980708465,-0.287264261210309
237.989839990769,0.537989839990769,-4.76201016000923,-0.575979679981537,-0.176326980708465,-0.187989839990769,0.176326980708465,-0.287989839990769
238.715418771228,0.538715418771228,-4.76128458122877,-0.577430837542456,-0.176326980708465,-0.188715418771228,0.176326980708465,-0.288715418771228
239.440997551688,0.539440997551688,-4.76055900244831,-0.578881995103376,-0.176326980708465,-0.189440997551688,0.176326980708465,-0.289440997551688
240.166576332148,0.540166576332148,-4.75983342366785,-0.580333152664295,-0.176326980708465,-0.190166576332148,0.176326980708465,-0.290166576332148
240.892155112607,0.540892155112607,-4.75910784488739,-0.581784310225214,-0.176326980708465,-0.190892155112607,0.176326980708465,-0.290892155112607
241.617733893067,0.541617733893067,-4.75838226610693,-0.583235467786134,-0.176326980708465,-0.191617733893067,0.176326980708465,-0.291617733893067
242.343312673527,0.542343312673527,-4.75765668732647,-0.584686625347053,-0.176326980708465,-0.192343312673527,0.176326980708465,-0.292343312673527
243.068891453986,0.543068891453986,-4.75693110854601,-0.586137782907972,-0.176326980708465,-0.193068891453986,0.176326980708465,-0.293068891453986
243.794470234446,0.543794470234446,-4.75620552976555,-0.587588940468892,-0.176326980708465,-0.193794470234446,0.176326980708465,-0.293794470234446
244.520049014906,0.544520049014906,-4.75547995098509,-0.589040098029811,-0.176326980708465,-0.194520049014906,0.176326980708465,-0.294520049014906
245.245627795365,0.545245627795365,-4.75475437220463,-0.59049125559073,-0.176326980708465,-0.195245627795365,0.176326980708465,-0.295245627795365
245.971206575825,0.545971206575825,-4.75402879342418,-0.59194241315165,-0.176326980708465,-0.195971206575825,0.176326980708465,-0.295971206575825
246.696785356285,0.546696785356285,-4.75330321464372,-0.593393570712569,-0.176326980708465,-0.196696785356285,0.176326980708465,-0.296696785356285
247.422364136744,0.547422364136744,-4.75257763586326,-0.594844728273488,-0.176326980708465,-0.197422364136744,0.176326980708465,-0.297422364136744
248.147942917204,0.548147942917204,-4.7518520570828,-0.596295885834408,-0.176326980708465,-0.198147942917204,0.176326980708465,-0.298147942917204
248.873521697664,0.548873521697663,-4.75112647830234,-0.597747043395327,-0.176326980708465,-0.198873521697664,0.176326980708465,-0.298873521697664
249.599100478123,0.549599100478123,-4.75040089952188,-0.599198200956246,-0.176326980708465,-0.199599100478123,0.176326980708465,-0.299599100478123
250.324679258583,0.550324679258583,-4.74967532074142,-0.600649358517166,-0.176326980708465,-0.200324679258583,0.176326980708465,-0.300324679258583
251.050258039042,0.551050258039043,-4.74894974196096,-0.602100516078085,-0.176326980708465,-0.201050258039043,0.176326980708465,-0.301050258039043
251.775836819502,0.551775836819502,-4.7482241631805,-0.603551673639004,-0.176326980708465,-0.201775836819502,0.176326980708465,-0.301775836819502
252.501415599962,0.552501415599962,-4.74749858440004,-0.605002831199923,-0.176326980708465,-0.202501415599962,0.176326980708465,-0.302501415599962
253.226994380421,0.553226994380421,-4.74677300561958,-0.606453988760843,-0.176326980708465,-0.203226994380421,0.176326980708465,-0.303226994380421
253.952573160881,0.553952573160881,-4.74604742683912,-0.607905146321762,-0.176326980708465,-0.203952573160881,0.176326980708465,-0.303952573160881
254.678151941341,0.554678151941341,-4.74532184805866,-0.609356303882682,-0.176326980708465,-0.204678151941341,0.176326980708465,-0.304678151941341
255.4037307218,0.5554037307218,-4.7445962692782,-0.610807461443601,-0.176326980708465,-0.2054037307218,0.176326980708465,-0.3054037307218
256.12930950226,0.55612930950226,-4.74387069049774,-0.61225861900452,-0.176326980708465,-0.20612930950226,0.176326980708465,-0.30612930950226
256.85488828272,0.55685488828272,-4.74314511171728,-0.61370977656544,-0.176326980708465,-0.20685488828272,0.176326980708465,-0.30685488828272
257.580467063179,0.557580467063179,-4.74241953293682,-0.615160934126359,-0.176326980708465,-0.207580467063179,0.176326980708465,-0.307580467063179
258.306045843639,0.558306045843639,-4.74169395415636,-0.616612091687278,-0.176326980708465,-0.208306045843639,0.176326980708465,-0.308306045843639
259.031624624099,0.559031624624099,-4.7409683753759,-0.618063249248197,-0.176326980708465,-0.209031624624099,0.176326980708465,-0.309031624624099
259.757203404558,0.559757203404558,-4.74024279659544,-0.619514406809117,-0.176326980708465,-0.209757203404558,0.176326980708465,-0.309757203404558
260.482782185018,0.560482782185018,-4.73951721781498,-0.620965564370036,-0.176326980708465,-0.210482782185018,0.176326980708465,-0.310482782185018
261.208360965478,0.561208360965478,-4.73879163903452,-0.622416721930955,-0.176326980708465,-0.211208360965478,0.176326980708465,-0.311208360965478
261.933939745937,0.561933939745937,-4.73806606025406,-0.623867879491875,-0.176326980708465,-0.211933939745937,0.176326980708465,-0.311933939745937
262.659518526397,0.562659518526397,-4.7373404814736,-0.625319037052794,-0.176326980708465,-0.212659518526397,0.176326980708465,-0.312659518526397
263.385097306857,0.563385097306857,-4.73661490269314,-0.626770194613713,-0.176326980708465,-0.213385097306857,0.176326980708465,-0.313385097306857
264.110676087316,0.564110676087316,-4.73588932391268,-0.628221352174633,-0.176326980708465,-0.214110676087316,0.176326980708465,-0.314110676087316
264.836254867776,0.564836254867776,-4.73516374513222,-0.629672509735552,-0.176326980708465,-0.214836254867776,0.176326980708465,-0.314836254867776
265.561833648236,0.565561833648236,-4.73443816635176,-0.631123667296471,-0.176326980708465,-0.215561833648236,0.176326980708465,-0.315561833648236
266.287412428695,0.566287412428695,-4.7337125875713,-0.632574824857391,-0.176326980708465,-0.216287412428695,0.176326980708465,-0.316287412428695
267.012991209155,0.567012991209155,-4.73298700879084,-0.63402598241831,-0.176326980708465,-0.217012991209155,0.176326980708465,-0.317012991209155
267.738569989615,0.567738569989615,-4.73226143001038,-0.635477139979229,-0.176326980708465,-0.217738569989615,0.176326980708465,-0.317738569989615
268.464148770074,0.568464148770074,-4.73153585122993,-0.636928297540149,-0.176326980708465,-0.218464148770074,0.176326980708465,-0.318464148770074
269.189727550534,0.569189727550534,-4.73081027244947,-0.638379455101068,-0.176326980708465,-0.219189727550534,0.176326980708465,-0.319189727550534
269.915306330994,0.569915306330994,-4.73008469366901,-0.639830612661987,-0.176326980708465,-0.219915306330994,0.176326980708465,-0.319915306330994
270.640885111453,0.570640885111453,-4.72935911488855,-0.641281770222907,-0.176326980708465,-0.220640885111453,0.176326980708465,-0.320640885111453
271.366463891913,0.571366463891913,-4.72863353610809,-0.642732927783826,-0.176326980708465,-0.221366463891913,0.176326980708465,-0.321366463891913
272.092042672373,0.572092042672373,-4.72790795732763,-0.644184085344745,-0.176326980708465,-0.222092042672373,0.176326980708465,-0.322092042672373
272.817621452832,0.572817621452832,-4.72718237854717,-0.645635242905665,-0.176326980708465,-0.222817621452832,0.176326980708465,-0.322817621452832
273.543200233292,0.573543200233292,-4.72645679976671,-0.647086400466584,-0.176326980708465,-0.223543200233292,0.176326980708465,-0.323543200233292
274.268779013752,0.574268779013752,-4.72573122098625,-0.648537558027503,-0.176326980708465,-0.224268779013752,0.176326980708465,-0.324268779013752
274.994357794211,0.574994357794211,-4.72500564220579,-0.649988715588423,-0.176326980708465,-0.224994357794211,0.176326980708465,-0.324994357794211
275.719936574671,0.575719936574671,-4.72428006342533,-0.651439873149342,-0.176326980708465,-0.225719936574671,0.176326980708465,-0.325719936574671
276.445515355131,0.576445515355131,-4.72355448464487,-0.652891030710261,-0.176326980708465,-0.226445515355131,0.176326980708465,-0.326445515355131
277.17109413559,0.57717109413559,-4.72282890586441,-0.654342188271181,-0.176326980708465,-0.22717109413559,0.176326980708465,-0.32717109413559
277.89667291605,0.57789667291605,-4.72210332708395,-0.6557933458321,-0.176326980708465,-0.22789667291605,0.176326980708465,-0.32789667291605
278.62225169651,0.57862225169651,-4.72137774830349,-0.657244503393019,-0.176326980708465,-0.22862225169651,0.176326980708465,-0.32862225169651
279.347830476969,0.579347830476969,-4.72065216952303,-0.658695660953938,-0.176326980708465,-0.229347830476969,0.176326980708465,-0.329347830476969
280.073409257429,0.580073409257429,-4.71992659074257,-0.660146818514858,-0.176326980708465,-0.230073409257429,0.176326980708465,-0.330073409257429
280.798988037889,0.580798988037889,-4.71920101196211,-0.661597976075777,-0.176326980708465,-0.230798988037889,0.176326980708465,-0.330798988037889
281.524566818348,0.581524566818348,-4.71847543318165,-0.663049133636696,-0.176326980708465,-0.231524566818348,0.176326980708465,-0.331524566818348
282.250145598808,0.582250145598808,-4.71774985440119,-0.664500291197616,-0.176326980708465,-0.232250145598808,0.176326980708465,-0.332250145598808
282.975724379268,0.582975724379267,-4.71702427562073,-0.665951448758535,-0.176326980708465,-0.232975724379268,0.176326980708465,-0.332975724379268
283.701303159727,0.583701303159727,-4.71629869684027,-0.667402606319454,-0.176326980708465,-0.233701303159727,0.176326980708465,-0.333701303159727
284.426881940187,0.584426881940187,-4.71557311805981,-0.668853763880374,-0.176326980708465,-0.234426881940187,0.176326980708465,-0.334426881940187
285.152460720647,0.585152460720646,-4.71484753927935,-0.670304921441293,-0.176326980708465,-0.235152460720646,0.176326980708465,-0.335152460720646
285.878039501106,0.585878039501106,-4.71412196049889,-0.671756079002212,-0.176326980708465,-0.235878039501106,0.176326980708465,-0.335878039501106
286.603618281566,0.586603618281566,-4.71339638171843,-0.673207236563132,-0.176326980708465,-0.236603618281566,0.176326980708465,-0.336603618281566
287.329197062026,0.587329197062026,-4.71267080293797,-0.674658394124051,-0.176326980708465,-0.237329197062026,0.176326980708465,-0.337329197062026
288.054775842485,0.588054775842485,-4.71194522415751,-0.67610955168497,-0.176326980708465,-0.238054775842485,0.176326980708465,-0.338054775842485
288.780354622945,0.588780354622945,-4.71121964537705,-0.67756070924589,-0.176326980708465,-0.238780354622945,0.176326980708465,-0.338780354622945
289.505933403404,0.589505933403405,-4.7104940665966,-0.679011866806809,-0.176326980708465,-0.239505933403404,0.176326980708465,-0.339505933403404
290.231512183864,0.590231512183864,-4.70976848781614,-0.680463024367728,-0.176326980708465,-0.240231512183864,0.176326980708465,-0.340231512183864
290.957090964324,0.590957090964324,-4.70904290903568,-0.681914181928648,-0.176326980708465,-0.240957090964324,0.176326980708465,-0.340957090964324
291.682669744783,0.591682669744783,-4.70831733025522,-0.683365339489567,-0.176326980708465,-0.241682669744783,0.176326980708465,-0.341682669744783
292.408248525243,0.592408248525243,-4.70759175147476,-0.684816497050486,-0.176326980708465,-0.242408248525243,0.176326980708465,-0.342408248525243
293.133827305703,0.593133827305703,-4.7068661726943,-0.686267654611405,-0.176326980708465,-0.243133827305703,0.176326980708465,-0.343133827305703
293.859406086162,0.593859406086162,-4.70614059391384,-0.687718812172325,-0.176326980708465,-0.243859406086162,0.176326980708465,-0.343859406086162
294.584984866622,0.594584984866622,-4.70541501513338,-0.689169969733244,-0.176326980708465,-0.244584984866622,0.176326980708465,-0.344584984866622
295.310563647082,0.595310563647082,-4.70468943635292,-0.690621127294163,-0.176326980708465,-0.245310563647082,0.176326980708465,-0.345310563647082
296.036142427541,0.596036142427541,-4.70396385757246,-0.692072284855083,-0.176326980708465,-0.246036142427541,0.176326980708465,-0.346036142427541
296.761721208001,0.596761721208001,-4.703238278792,-0.693523442416002,-0.176326980708465,-0.246761721208001,0.176326980708465,-0.346761721208001
297.487299988461,0.597487299988461,-4.70251270001154,-0.694974599976921,-0.176326980708465,-0.247487299988461,0.176326980708465,-0.347487299988461
298.21287876892,0.59821287876892,-4.70178712123108,-0.696425757537841,-0.176326980708465,-0.24821287876892,0.176326980708465,-0.34821287876892
298.93845754938,0.59893845754938,-4.70106154245062,-0.69787691509876,-0.176326980708465,-0.24893845754938,0.176326980708465,-0.34893845754938
299.66403632984,0.59966403632984,-4.70033596367016,-0.699328072659679,-0.176326980708465,-0.24966403632984,0.176326980708465,-0.34966403632984
300.389615110299,0.600389615110299,-4.6996103848897,-0.700779230220599,-0.176326980708465,-0.250389615110299,0.176326980708465,-0.350389615110299
301.115193890759,0.601115193890759,-4.69888480610924,-0.702230387781518,-0.176326980708465,-0.251115193890759,0.176326980708465,-0.351115193890759
301.840772671219,0.601840772671219,-4.69815922732878,-0.703681545342438,-0.176326980708465,-0.251840772671219,0.176326980708465,-0.351840772671219
302.566351451678,0.602566351451678,-4.69743364854832,-0.705132702903357,-0.176326980708465,-0.252566351451678,0.176326980708465,-0.352566351451678
303.291930232138,0.603291930232138,-4.69670806976786,-0.706583860464276,-0.176326980708465,-0.253291930232138,0.176326980708465,-0.353291930232138
304.017509012598,0.604017509012598,-4.6959824909874,-0.708035018025195,-0.176326980708465,-0.254017509012598,0.176326980708465,-0.354017509012598
304.743087793057,0.604743087793057,-4.69525691220694,-0.709486175586115,-0.176326980708465,-0.254743087793057,0.176326980708465,-0.354743087793057
305.468666573517,0.605468666573517,-4.69453133342648,-0.710937333147034,-0.176326980708465,-0.255468666573517,0.176326980708465,-0.355468666573517
306.194245353977,0.606194245353977,-4.69380575464602,-0.712388490707953,-0.176326980708465,-0.256194245353977,0.176326980708465,-0.356194245353977
306.919824134436,0.606919824134436,-4.69308017586556,-0.713839648268873,-0.176326980708465,-0.256919824134436,0.176326980708465,-0.356919824134436
307.645402914896,0.607645402914896,-4.6923545970851,-0.715290805829792,-0.176326980708465,-0.257645402914896,0.176326980708465,-0.357645402914896
308.370981695356,0.608370981695356,-4.69162901830464,-0.716741963390711,-0.176326980708465,-0.258370981695356,0.176326980708465,-0.358370981695356
309.096560475815,0.609096560475815,-4.69090343952418,-0.718193120951631,-0.176326980708465,-0.259096560475815,0.176326980708465,-0.359096560475815
309.822139256275,0.609822139256275,-4.69017786074373,-0.71964427851255,-0.176326980708465,-0.259822139256275,0.176326980708465,-0.359822139256275
310.547718036735,0.610547718036735,-4.68945228196327,-0.721095436073469,-0.176326980708465,-0.260547718036735,0.176326980708465,-0.360547718036735
311.273296817194,0.611273296817194,-4.68872670318281,-0.722546593634389,-0.176326980708465,-0.261273296817194,0.176326980708465,-0.361273296817194
311.998875597654,0.611998875597654,-4.68800112440235,-0.723997751195308,-0.176326980708465,-0.261998875597654,0.176326980708465,-0.361998875597654
312.724454378114,0.612724454378114,-4.68727554562189,-0.725448908756227,-0.176326980708465,-0.262724454378114,0.176326980708465,-0.362724454378114
313.450033158573,0.613450033158573,-4.68654996684143,-0.726900066317147,-0.176326980708465,-0.263450033158573,0.176326980708465,-0.363450033158573
314.175611939033,0.614175611939033,-4.68582438806097,-0.728351223878066,-0.176326980708465,-0.264175611939033,0.176326980708465,-0.364175611939033
314.901190719493,0.614901190719493,-4.68509880928051,-0.729802381438985,-0.176326980708465,-0.264901190719493,0.176326980708465,-0.364901190719493
315.626769499952,0.615626769499952,-4.68437323050005,-0.731253538999904,-0.176326980708465,-0.265626769499952,0.176326980708465,-0.365626769499952
316.352348280412,0.616352348280412,-4.68364765171959,-0.732704696560824,-0.176326980708465,-0.266352348280412,0.176326980708465,-0.366352348280412
317.077927060872,0.617077927060872,-4.68292207293913,-0.734155854121743,-0.176326980708465,-0.267077927060872,0.176326980708465,-0.367077927060872
317.803505841331,0.617803505841331,-4.68219649415867,-0.735607011682662,-0.176326980708465,-0.267803505841331,0.176326980708465,-0.367803505841331
318.529084621791,0.618529084621791,-4.68147091537821,-0.737058169243582,-0.176326980708465,-0.268529084621791,0.176326980708465,-0.368529084621791
319.254663402251,0.619254663402251,-4.68074533659775,-0.738509326804501,-0.176326980708465,-0.269254663402251,0.176326980708465,-0.369254663402251
319.98024218271,0.61998024218271,-4.68001975781729,-0.739960484365421,-0.176326980708465,-0.26998024218271,0.176326980708465,-0.36998024218271
320.70582096317,0.62070582096317,-4.67929417903683,-0.74141164192634,-0.176326980708465,-0.27070582096317,0.176326980708465,-0.37070582096317
321.43139974363,0.62143139974363,-4.67856860025637,-0.742862799487259,-0.176326980708465,-0.27143139974363,0.176326980708465,-0.37143139974363
322.156978524089,0.622156978524089,-4.67784302147591,-0.744313957048178,-0.176326980708465,-0.272156978524089,0.176326980708465,-0.372156978524089
322.882557304549,0.622882557304549,-4.67711744269545,-0.745765114609098,-0.176326980708465,-0.272882557304549,0.176326980708465,-0.372882557304549
323.608136085009,0.623608136085009,-4.67639186391499,-0.747216272170017,-0.176326980708465,-0.273608136085009,0.176326980708465,-0.373608136085009
324.333714865468,0.624333714865468,-4.67566628513453,-0.748667429730936,-0.176326980708465,-0.274333714865468,0.176326980708465,-0.374333714865468
325.059293645928,0.625059293645928,-4.67494070635407,-0.750118587291856,-0.176326980708465,-0.275059293645928,0.176326980708465,-0.375059293645928
325.784872426387,0.625784872426387,-4.67421512757361,-0.751569744852775,-0.176326980708465,-0.275784872426387,0.176326980708465,-0.375784872426387


==> figures/ConstrSat095.csv <==
0,0.3,-5,-0.1,-0.176326980708465,0.05,0.176326980708465,-0.05
1.32220213499277,0.301322202134993,-4.99867779786501,-0.102644404269986,-0.176326980708465,0.0486777978650072,0.176326980708465,-0.0513222021349928
2.64440426998554,0.302644404269986,-4.99735559573001,-0.105288808539971,-0.176326980708465,0.0473555957300145,0.176326980708465,-0.0526444042699855
3.96660640497831,0.303966606404978,-4.99603339359502,-0.107933212809957,-0.176326980708465,0.0460333935950217,0.176326980708465,-0.0539666064049783
5.28880853997108,0.305288808539971,-4.99471119146003,-0.110577617079942,-0.176326980708465,0.0447111914600289,0.176326980708465,-0.0552888085399711
6.61101067496386,0.306611010674964,-4.99338898932504,-0.113222021349928,-0.176326980708465,0.0433889893250361,0.176326980708465,-0.0566110106749639
7.93321280995663,0.307933212809957,-4.99206678719004,-0.115866425619913,-0.176326980708465,0.0420667871900434,0.176326980708465,-0.0579332128099566
9.2554149449494,0.309255414944949,-4.99074458505505,-0.118510829889899,-0.176326980708465,0.0407445850550506,0.176326980708465,-0.0592554149449494
10.5776170799422,0.310577617079942,-4.98942238292006,-0.121155234159884,-0.176326980708465,0.0394223829200578,0.176326980708465,-0.0605776170799422
11.8998192149349,0.311899819214935,-4.98810018078507,-0.12379963842987,-0.176326980708465,0.0381001807850651,0.176326980708465,-0.0618998192149349
13.2220213499277,0.313222021349928,-4.98677797865007,-0.126444042699855,-0.176326980708465,0.0367779786500723,0.176326980708465,-0.0632220213499277
14.5442234849205,0.31454422348492,-4.98545577651508,-0.129088446969841,-0.176326980708465,0.0354557765150795,0.176326980708465,-0.0645442234849205
15.8664256199133,0.315866425619913,-4.98413357438009,-0.131732851239827,-0.176326980708465,0.0341335743800868,0.176326980708465,-0.0658664256199133
17.188627754906,0.317188627754906,-4.98281137224509,-0.134377255509812,-0.176326980708465,0.032811372245094,0.176326980708465,-0.067188627754906
18.5108298898988,0.318510829889899,-4.9814891701101,-0.137021659779798,-0.176326980708465,0.0314891701101012,0.176326980708465,-0.0685108298898988
19.8330320248916,0.319833032024892,-4.98016696797511,-0.139666064049783,-0.176326980708465,0.0301669679751084,0.176326980708465,-0.0698330320248916
21.1552341598843,0.321155234159884,-4.97884476584012,-0.142310468319769,-0.176326980708465,0.0288447658401157,0.176326980708465,-0.0711552341598843
22.4774362948771,0.322477436294877,-4.97752256370512,-0.144954872589754,-0.176326980708465,0.0275225637051229,0.176326980708465,-0.0724774362948771
23.7996384298699,0.32379963842987,-4.97620036157013,-0.14759927685974,-0.176326980708465,0.0262003615701301,0.176326980708465,-0.0737996384298699
25.1218405648627,0.325121840564863,-4.97487815943514,-0.150243681129725,-0.176326980708465,0.0248781594351374,0.176326980708465,-0.0751218405648627
26.4440426998554,0.326444042699855,-4.97355595730014,-0.152888085399711,-0.176326980708465,0.0235559573001446,0.176326980708465,-0.0764440426998554
27.7662448348482,0.327766244834848,-4.97223375516515,-0.155532489669696,-0.176326980708465,0.0222337551651518,0.176326980708465,-0.0777662448348482
29.088446969841,0.329088446969841,-4.97091155303016,-0.158176893939682,-0.176326980708465,0.020911553030159,0.176326980708465,-0.079088446969841
30.4106491048337,0.330410649104834,-4.96958935089517,-0.160821298209667,-0.176326980708465,0.0195893508951663,0.176326980708465,-0.0804106491048337
31.7328512398265,0.331732851239826,-4.96826714876017,-0.163465702479653,-0.176326980708465,0.0182671487601735,0.176326980708465,-0.0817328512398265
33.0550533748193,0.333055053374819,-4.96694494662518,-0.166110106749639,-0.176326980708465,0.0169449466251807,0.176326980708465,-0.0830550533748193
34.377255509812,0.334377255509812,-4.96562274449019,-0.168754511019624,-0.176326980708465,0.015622744490188,0.176326980708465,-0.084377255509812
35.6994576448048,0.335699457644805,-4.9643005423552,-0.17139891528961,-0.176326980708465,0.0143005423551952,0.176326980708465,-0.0856994576448048
37.0216597797976,0.337021659779798,-4.9629783402202,-0.174043319559595,-0.176326980708465,0.0129783402202024,0.176326980708465,-0.0870216597797976
38.3438619147904,0.33834386191479,-4.96165613808521,-0.176687723829581,-0.176326980708465,0.0116561380852096,0.176326980708465,-0.0883438619147904
39.6660640497831,0.339666064049783,-4.96033393595022,-0.179332128099566,-0.176326980708465,0.0103339359502169,0.176326980708465,-0.0896660640497831
40.9882661847759,0.340988266184776,-4.95901173381522,-0.181976532369552,-0.176326980708465,0.0090117338152241,0.176326980708465,-0.0909882661847759
42.3104683197687,0.342310468319769,-4.95768953168023,-0.184620936639537,-0.176326980708465,0.00768953168023133,0.176326980708465,-0.0923104683197687
43.6326704547614,0.343632670454761,-4.95636732954524,-0.187265340909523,-0.176326980708465,0.00636732954523855,0.176326980708465,-0.0936326704547615
44.9548725897542,0.344954872589754,-4.95504512741025,-0.189909745179508,-0.176326980708465,0.00504512741024579,0.176326980708465,-0.0949548725897542
46.277074724747,0.346277074724747,-4.95372292527525,-0.192554149449494,-0.176326980708465,0.00372292527525302,0.176326980708465,-0.096277074724747
47.5992768597398,0.34759927685974,-4.95240072314026,-0.19519855371948,-0.176326980708465,0.00240072314026025,0.176326980708465,-0.0975992768597398
48.9214789947325,0.348921478994733,-4.95107852100527,-0.197842957989465,-0.176326980708465,0.00107852100526747,0.176326980708465,-0.0989214789947325
50.2436811297253,0.350243681129725,-4.94975631887027,-0.200487362259451,-0.176326980708465,-0.000243681129725302,0.176326980708465,-0.100243681129725
51.5658832647181,0.351565883264718,-4.94843411673528,-0.203131766529436,-0.176326980708465,-0.00156588326471807,0.176326980708465,-0.101565883264718
52.8880853997108,0.352888085399711,-4.94711191460029,-0.205776170799422,-0.176326980708465,-0.00288808539971085,0.176326980708465,-0.102888085399711
54.2102875347036,0.354210287534704,-4.9457897124653,-0.208420575069407,-0.176326980708465,-0.00421028753470361,0.176326980708465,-0.104210287534704
55.5324896696964,0.355532489669696,-4.9444675103303,-0.211064979339393,-0.176326980708465,-0.00553248966969638,0.176326980708465,-0.105532489669696
56.8546918046892,0.356854691804689,-4.94314530819531,-0.213709383609378,-0.176326980708465,-0.00685469180468915,0.176326980708465,-0.106854691804689
58.1768939396819,0.358176893939682,-4.94182310606032,-0.216353787879364,-0.176326980708465,-0.00817689393968193,0.176326980708465,-0.108176893939682
59.4990960746747,0.359499096074675,-4.94050090392532,-0.218998192149349,-0.176326980708465,-0.0094990960746747,0.176326980708465,-0.109499096074675
60.8212982096675,0.360821298209667,-4.93917870179033,-0.221642596419335,-0.176326980708465,-0.0108212982096675,0.176326980708465,-0.110821298209667
62.1435003446602,0.36214350034466,-4.93785649965534,-0.224287000689321,-0.176326980708465,-0.0121435003446602,0.176326980708465,-0.11214350034466
63.465702479653,0.363465702479653,-4.93653429752035,-0.226931404959306,-0.176326980708465,-0.013465702479653,0.176326980708465,-0.113465702479653
64.7879046146458,0.364787904614646,-4.93521209538535,-0.229575809229292,-0.176326980708465,-0.0147879046146458,0.176326980708465,-0.114787904614646
66.1101067496385,0.366110106749639,-4.93388989325036,-0.232220213499277,-0.176326980708465,-0.0161101067496385,0.176326980708465,-0.116110106749639
67.4323088846313,0.367432308884631,-4.93256769111537,-0.234864617769263,-0.176326980708465,-0.0174323088846313,0.176326980708465,-0.117432308884631
68.7545110196241,0.368754511019624,-4.93124548898038,-0.237509022039248,-0.176326980708465,-0.0187545110196241,0.176326980708465,-0.118754511019624
70.0767131546169,0.370076713154617,-4.92992328684538,-0.240153426309234,-0.176326980708465,-0.0200767131546169,0.176326980708465,-0.120076713154617
71.3989152896096,0.37139891528961,-4.92860108471039,-0.242797830579219,-0.176326980708465,-0.0213989152896096,0.176326980708465,-0.12139891528961
72.7211174246024,0.372721117424602,-4.9272788825754,-0.245442234849205,-0.176326980708465,-0.0227211174246024,0.176326980708465,-0.122721117424602
74.0433195595952,0.374043319559595,-4.9259566804404,-0.24808663911919,-0.176326980708465,-0.0240433195595952,0.176326980708465,-0.124043319559595
75.365521694588,0.375365521694588,-4.92463447830541,-0.250731043389176,-0.176326980708465,-0.025365521694588,0.176326980708465,-0.125365521694588
76.6877238295807,0.376687723829581,-4.92331227617042,-0.253375447659161,-0.176326980708465,-0.0266877238295807,0.176326980708465,-0.126687723829581
78.0099259645735,0.378009925964574,-4.92199007403543,-0.256019851929147,-0.176326980708465,-0.0280099259645735,0.176326980708465,-0.128009925964574
79.3321280995663,0.379332128099566,-4.92066787190043,-0.258664256199133,-0.176326980708465,-0.0293321280995663,0.176326980708465,-0.129332128099566
80.654330234559,0.380654330234559,-4.91934566976544,-0.261308660469118,-0.176326980708465,-0.030654330234559,0.176326980708465,-0.130654330234559
81.9765323695518,0.381976532369552,-4.91802346763045,-0.263953064739104,-0.176326980708465,-0.0319765323695518,0.176326980708465,-0.131976532369552
83.2987345045446,0.383298734504545,-4.91670126549546,-0.266597469009089,-0.176326980708465,-0.0332987345045446,0.176326980708465,-0.133298734504545
84.6209366395373,0.384620936639537,-4.91537906336046,-0.269241873279075,-0.176326980708465,-0.0346209366395373,0.176326980708465,-0.134620936639537
85.9431387745301,0.38594313877453,-4.91405686122547,-0.27188627754906,-0.176326980708465,-0.0359431387745301,0.176326980708465,-0.13594313877453
87.2653409095229,0.387265340909523,-4.91273465909048,-0.274530681819046,-0.176326980708465,-0.0372653409095229,0.176326980708465,-0.137265340909523
88.5875430445157,0.388587543044516,-4.91141245695548,-0.277175086089031,-0.176326980708465,-0.0385875430445157,0.176326980708465,-0.138587543044516
89.9097451795084,0.389909745179508,-4.91009025482049,-0.279819490359017,-0.176326980708465,-0.0399097451795084,0.176326980708465,-0.139909745179508
91.2319473145012,0.391231947314501,-4.9087680526855,-0.282463894629002,-0.176326980708465,-0.0412319473145012,0.176326980708465,-0.141231947314501
92.554149449494,0.392554149449494,-4.90744585055051,-0.285108298898988,-0.176326980708465,-0.042554149449494,0.176326980708465,-0.142554149449494
93.8763515844867,0.393876351584487,-4.90612364841551,-0.287752703168974,-0.176326980708465,-0.0438763515844867,0.176326980708465,-0.143876351584487
95.1985537194795,0.395198553719479,-4.90480144628052,-0.290397107438959,-0.176326980708465,-0.0451985537194795,0.176326980708465,-0.14519855371948
96.5207558544723,0.396520755854472,-4.90347924414553,-0.293041511708945,-0.176326980708465,-0.0465207558544723,0.176326980708465,-0.146520755854472
97.8429579894651,0.397842957989465,-4.90215704201054,-0.29568591597893,-0.176326980708465,-0.0478429579894651,0.176326980708465,-0.147842957989465
99.1651601244578,0.399165160124458,-4.90083483987554,-0.298330320248916,-0.176326980708465,-0.0491651601244578,0.176326980708465,-0.149165160124458
100.487362259451,0.400487362259451,-4.89951263774055,-0.300974724518901,-0.176326980708465,-0.0504873622594506,0.176326980708465,-0.150487362259451
101.809564394443,0.401809564394443,-4.89819043560556,-0.303619128788887,-0.176326980708465,-0.0518095643944434,0.176326980708465,-0.151809564394443
103.131766529436,0.403131766529436,-4.89686823347056,-0.306263533058872,-0.176326980708465,-0.0531317665294361,0.176326980708465,-0.153131766529436
104.453968664429,0.404453968664429,-4.89554603133557,-0.308907937328858,-0.176326980708465,-0.0544539686644289,0.176326980708465,-0.154453968664429
105.776170799422,0.405776170799422,-4.89422382920058,-0.311552341598843,-0.176326980708465,-0.0557761707994217,0.176326980708465,-0.155776170799422
107.098372934414,0.407098372934414,-4.89290162706559,-0.314196745868829,-0.176326980708465,-0.0570983729344145,0.176326980708465,-0.157098372934414
108.420575069407,0.408420575069407,-4.89157942493059,-0.316841150138814,-0.176326980708465,-0.0584205750694072,0.176326980708465,-0.158420575069407
109.7427772044,0.4097427772044,-4.8902572227956,-0.3194855544088,-0.176326980708465,-0.0597427772044,0.176326980708465,-0.1597427772044
111.064979339393,0.411064979339393,-4.88893502066061,-0.322129958678786,-0.176326980708465,-0.0610649793393928,0.176326980708465,-0.161064979339393
112.387181474386,0.412387181474386,-4.88761281852561,-0.324774362948771,-0.176326980708465,-0.0623871814743855,0.176326980708465,-0.162387181474386
113.709383609378,0.413709383609378,-4.88629061639062,-0.327418767218757,-0.176326980708465,-0.0637093836093783,0.176326980708465,-0.163709383609378
115.031585744371,0.415031585744371,-4.88496841425563,-0.330063171488742,-0.176326980708465,-0.0650315857443711,0.176326980708465,-0.165031585744371
116.353787879364,0.416353787879364,-4.88364621212064,-0.332707575758728,-0.176326980708465,-0.0663537878793639,0.176326980708465,-0.166353787879364
117.675990014357,0.417675990014357,-4.88232400998564,-0.335351980028713,-0.176326980708465,-0.0676759900143566,0.176326980708465,-0.167675990014357
118.998192149349,0.418998192149349,-4.88100180785065,-0.337996384298699,-0.176326980708465,-0.0689981921493494,0.176326980708465,-0.168998192149349
120.320394284342,0.420320394284342,-4.87967960571566,-0.340640788568684,-0.176326980708465,-0.0703203942843422,0.176326980708465,-0.170320394284342
121.642596419335,0.421642596419335,-4.87835740358067,-0.34328519283867,-0.176326980708465,-0.0716425964193349,0.176326980708465,-0.171642596419335
122.964798554328,0.422964798554328,-4.87703520144567,-0.345929597108655,-0.176326980708465,-0.0729647985543277,0.176326980708465,-0.172964798554328
124.28700068932,0.42428700068932,-4.87571299931068,-0.348574001378641,-0.176326980708465,-0.0742870006893205,0.176326980708465,-0.17428700068932
125.609202824313,0.425609202824313,-4.87439079717569,-0.351218405648626,-0.176326980708465,-0.0756092028243133,0.176326980708465,-0.175609202824313
126.931404959306,0.426931404959306,-4.87306859504069,-0.353862809918612,-0.176326980708465,-0.076931404959306,0.176326980708465,-0.176931404959306
128.253607094299,0.428253607094299,-4.8717463929057,-0.356507214188598,-0.176326980708465,-0.0782536070942988,0.176326980708465,-0.178253607094299
129.575809229292,0.429575809229292,-4.87042419077071,-0.359151618458583,-0.176326980708465,-0.0795758092292916,0.176326980708465,-0.179575809229292
130.898011364284,0.430898011364284,-4.86910198863572,-0.361796022728569,-0.176326980708465,-0.0808980113642843,0.176326980708465,-0.180898011364284
132.220213499277,0.432220213499277,-4.86777978650072,-0.364440426998554,-0.176326980708465,-0.0822202134992771,0.176326980708465,-0.182220213499277
133.54241563427,0.43354241563427,-4.86645758436573,-0.36708483126854,-0.176326980708465,-0.0835424156342699,0.176326980708465,-0.18354241563427
134.864617769263,0.434864617769263,-4.86513538223074,-0.369729235538525,-0.176326980708465,-0.0848646177692626,0.176326980708465,-0.184864617769263
136.186819904255,0.436186819904255,-4.86381318009574,-0.372373639808511,-0.176326980708465,-0.0861868199042554,0.176326980708465,-0.186186819904255
137.509022039248,0.437509022039248,-4.86249097796075,-0.375018044078496,-0.176326980708465,-0.0875090220392482,0.176326980708465,-0.187509022039248
138.831224174241,0.438831224174241,-4.86116877582576,-0.377662448348482,-0.176326980708465,-0.088831224174241,0.176326980708465,-0.188831224174241
140.153426309234,0.440153426309234,-4.85984657369077,-0.380306852618468,-0.176326980708465,-0.0901534263092337,0.176326980708465,-0.190153426309234
141.475628444227,0.441475628444226,-4.85852437155577,-0.382951256888453,-0.176326980708465,-0.0914756284442265,0.176326980708465,-0.191475628444226
142.797830579219,0.442797830579219,-4.85720216942078,-0.385595661158439,-0.176326980708465,-0.0927978305792193,0.176326980708465,-0.192797830579219
144.120032714212,0.444120032714212,-4.85587996728579,-0.388240065428424,-0.176326980708465,-0.0941200327142121,0.176326980708465,-0.194120032714212
145.442234849205,0.445442234849205,-4.85455776515079,-0.39088446969841,-0.176326980708465,-0.0954422348492048,0.176326980708465,-0.195442234849205
146.764436984198,0.446764436984198,-4.8532355630158,-0.393528873968395,-0.176326980708465,-0.0967644369841976,0.176326980708465,-0.196764436984198
148.08663911919,0.44808663911919,-4.85191336088081,-0.396173278238381,-0.176326980708465,-0.0980866391191904,0.176326980708465,-0.19808663911919
149.408841254183,0.449408841254183,-4.85059115874582,-0.398817682508366,-0.176326980708465,-0.0994088412541831,0.176326980708465,-0.199408841254183
150.731043389176,0.450731043389176,-4.84926895661082,-0.401462086778352,-0.176326980708465,-0.100731043389176,0.176326980708465,-0.200731043389176
152.053245524169,0.452053245524169,-4.84794675447583,-0.404106491048337,-0.176326980708465,-0.102053245524169,0.176326980708465,-0.202053245524169
153.375447659161,0.453375447659161,-4.84662455234084,-0.406750895318323,-0.176326980708465,-0.103375447659161,0.176326980708465,-0.203375447659161
154.697649794154,0.454697649794154,-4.84530235020585,-0.409395299588308,-0.176326980708465,-0.104697649794154,0.176326980708465,-0.204697649794154
156.019851929147,0.456019851929147,-4.84398014807085,-0.412039703858294,-0.176326980708465,-0.106019851929147,0.176326980708465,-0.206019851929147
157.34205406414,0.45734205406414,-4.84265794593586,-0.414684108128279,-0.176326980708465,-0.10734205406414,0.176326980708465,-0.20734205406414
158.664256199133,0.458664256199133,-4.84133574380087,-0.417328512398265,-0.176326980708465,-0.108664256199133,0.176326980708465,-0.208664256199133
159.986458334125,0.459986458334125,-4.84001354166587,-0.419972916668251,-0.176326980708465,-0.109986458334125,0.176326980708465,-0.209986458334125
161.308660469118,0.461308660469118,-4.83869133953088,-0.422617320938236,-0.176326980708465,-0.111308660469118,0.176326980708465,-0.211308660469118
162.630862604111,0.462630862604111,-4.83736913739589,-0.425261725208222,-0.176326980708465,-0.112630862604111,0.176326980708465,-0.212630862604111
163.953064739104,0.463953064739104,-4.8360469352609,-0.427906129478207,-0.176326980708465,-0.113953064739104,0.176326980708465,-0.213953064739104
165.275266874096,0.465275266874096,-4.8347247331259,-0.430550533748193,-0.176326980708465,-0.115275266874096,0.176326980708465,-0.215275266874096
166.597469009089,0.466597469009089,-4.83340253099091,-0.433194938018178,-0.176326980708465,-0.116597469009089,0.176326980708465,-0.216597469009089
167.919671144082,0.467919671144082,-4.83208032885592,-0.435839342288164,-0.176326980708465,-0.117919671144082,0.176326980708465,-0.217919671144082
169.241873279075,0.469241873279075,-4.83075812672093,-0.438483746558149,-0.176326980708465,-0.119241873279075,0.176326980708465,-0.219241873279075
170.564075414067,0.470564075414067,-4.82943592458593,-0.441128150828135,-0.176326980708465,-0.120564075414067,0.176326980708465,-0.220564075414067
171.88627754906,0.47188627754906,-4.82811372245094,-0.443772555098121,-0.176326980708465,-0.12188627754906,0.176326980708465,-0.22188627754906
173.208479684053,0.473208479684053,-4.82679152031595,-0.446416959368106,-0.176326980708465,-0.123208479684053,0.176326980708465,-0.223208479684053
174.530681819046,0.474530681819046,-4.82546931818095,-0.449061363638092,-0.176326980708465,-0.124530681819046,0.176326980708465,-0.224530681819046
175.852883954039,0.475852883954039,-4.82414711604596,-0.451705767908077,-0.176326980708465,-0.125852883954039,0.176326980708465,-0.225852883954039
177.175086089031,0.477175086089031,-4.82282491391097,-0.454350172178063,-0.176326980708465,-0.127175086089031,0.176326980708465,-0.227175086089031
178.497288224024,0.478497288224024,-4.82150271177598,-0.456994576448048,-0.176326980708465,-0.128497288224024,0.176326980708465,-0.228497288224024
179.819490359017,0.479819490359017,-4.82018050964098,-0.459638980718034,-0.176326980708465,-0.129819490359017,0.176326980708465,-0.229819490359017
181.14169249401,0.48114169249401,-4.81885830750599,-0.462283384988019,-0.176326980708465,-0.13114169249401,0.176326980708465,-0.23114169249401
182.463894629002,0.482463894629002,-4.817536105371,-0.464927789258005,-0.176326980708465,-0.132463894629002,0.176326980708465,-0.232463894629002
183.786096763995,0.483786096763995,-4.816213903236,-0.46757219352799,-0.176326980708465,-0.133786096763995,0.176326980708465,-0.233786096763995
185.108298898988,0.485108298898988,-4.81489170110101,-0.470216597797976,-0.176326980708465,-0.135108298898988,0.176326980708465,-0.235108298898988
186.430501033981,0.486430501033981,-4.81356949896602,-0.472861002067961,-0.176326980708465,-0.136430501033981,0.176326980708465,-0.236430501033981
187.752703168973,0.487752703168973,-4.81224729683103,-0.475505406337947,-0.176326980708465,-0.137752703168973,0.176326980708465,-0.237752703168974
189.074905303966,0.489074905303966,-4.81092509469603,-0.478149810607932,-0.176326980708465,-0.139074905303966,0.176326980708465,-0.239074905303966
190.397107438959,0.490397107438959,-4.80960289256104,-0.480794214877918,-0.176326980708465,-0.140397107438959,0.176326980708465,-0.240397107438959
191.719309573952,0.491719309573952,-4.80828069042605,-0.483438619147904,-0.176326980708465,-0.141719309573952,0.176326980708465,-0.241719309573952
193.041511708945,0.493041511708945,-4.80695848829106,-0.486083023417889,-0.176326980708465,-0.143041511708945,0.176326980708465,-0.243041511708945
194.363713843937,0.494363713843937,-4.80563628615606,-0.488727427687875,-0.176326980708465,-0.144363713843937,0.176326980708465,-0.244363713843937
195.68591597893,0.49568591597893,-4.80431408402107,-0.49137183195786,-0.176326980708465,-0.14568591597893,0.176326980708465,-0.24568591597893
197.008118113923,0.497008118113923,-4.80299188188608,-0.494016236227846,-0.176326980708465,-0.147008118113923,0.176326980708465,-0.247008118113923
198.330320248916,0.498330320248916,-4.80166967975108,-0.496660640497831,-0.176326980708465,-0.148330320248916,0.176326980708465,-0.248330320248916
199.652522383908,0.499652522383908,-4.80034747761609,-0.499305044767817,-0.176326980708465,-0.149652522383908,0.176326980708465,-0.249652522383908
200.974724518901,0.500974724518901,-4.7990252754811,-0.501949449037802,-0.176326980708465,-0.150974724518901,0.176326980708465,-0.250974724518901
202.296926653894,0.502296926653894,-4.79770307334611,-0.504593853307788,-0.176326980708465,-0.152296926653894,0.176326980708465,-0.252296926653894
203.619128788887,0.503619128788887,-4.79638087121111,-0.507238257577774,-0.176326980708465,-0.153619128788887,0.176326980708465,-0.253619128788887
204.94133092388,0.504941330923879,-4.79505866907612,-0.509882661847759,-0.176326980708465,-0.15494133092388,0.176326980708465,-0.25494133092388
206.263533058872,0.506263533058872,-4.79373646694113,-0.512527066117745,-0.176326980708465,-0.156263533058872,0.176326980708465,-0.256263533058872
207.585735193865,0.507585735193865,-4.79241426480614,-0.51517147038773,-0.176326980708465,-0.157585735193865,0.176326980708465,-0.257585735193865
208.907937328858,0.508907937328858,-4.79109206267114,-0.517815874657716,-0.176326980708465,-0.158907937328858,0.176326980708465,-0.258907937328858
210.230139463851,0.510230139463851,-4.78976986053615,-0.520460278927701,-0.176326980708465,-0.160230139463851,0.176326980708465,-0.260230139463851
211.552341598843,0.511552341598843,-4.78844765840116,-0.523104683197687,-0.176326980708465,-0.161552341598843,0.176326980708465,-0.261552341598843
212.874543733836,0.512874543733836,-4.78712545626616,-0.525749087467672,-0.176326980708465,-0.162874543733836,0.176326980708465,-0.262874543733836
214.196745868829,0.514196745868829,-4.78580325413117,-0.528393491737658,-0.176326980708465,-0.164196745868829,0.176326980708465,-0.264196745868829
215.518948003822,0.515518948003822,-4.78448105199618,-0.531037896007643,-0.176326980708465,-0.165518948003822,0.176326980708465,-0.265518948003822
216.841150138814,0.516841150138814,-4.78315884986119,-0.533682300277629,-0.176326980708465,-0.166841150138814,0.176326980708465,-0.266841150138814
218.163352273807,0.518163352273807,-4.78183664772619,-0.536326704547614,-0.176326980708465,-0.168163352273807,0.176326980708465,-0.268163352273807
219.4855544088,0.5194855544088,-4.7805144455912,-0.5389711088176,-0.176326980708465,-0.1694855544088,0.176326980708465,-0.2694855544088
220.807756543793,0.520807756543793,-4.77919224345621,-0.541615513087585,-0.176326980708465,-0.170807756543793,0.176326980708465,-0.270807756543793
222.129958678786,0.522129958678786,-4.77787004132121,-0.544259917357571,-0.176326980708465,-0.172129958678786,0.176326980708465,-0.272129958678786
223.452160813778,0.523452160813778,-4.77654783918622,-0.546904321627557,-0.176326980708465,-0.173452160813778,0.176326980708465,-0.273452160813778
224.774362948771,0.524774362948771,-4.77522563705123,-0.549548725897542,-0.176326980708465,-0.174774362948771,0.176326980708465,-0.274774362948771
226.096565083764,0.526096565083764,-4.77390343491624,-0.552193130167528,-0.176326980708465,-0.176096565083764,0.176326980708465,-0.276096565083764
227.418767218757,0.527418767218757,-4.77258123278124,-0.554837534437513,-0.176326980708465,-0.177418767218757,0.176326980708465,-0.277418767218757
228.740969353749,0.528740969353749,-4.77125903064625,-0.557481938707499,-0.176326980708465,-0.178740969353749,0.176326980708465,-0.278740969353749
230.063171488742,0.530063171488742,-4.76993682851126,-0.560126342977484,-0.176326980708465,-0.180063171488742,0.176326980708465,-0.280063171488742
231.385373623735,0.531385373623735,-4.76861462637626,-0.56277074724747,-0.176326980708465,-0.181385373623735,0.176326980708465,-0.281385373623735
232.707575758728,0.532707575758728,-4.76729242424127,-0.565415151517455,-0.176326980708465,-0.182707575758728,0.176326980708465,-0.282707575758728
234.02977789372,0.53402977789372,-4.76597022210628,-0.568059555787441,-0.176326980708465,-0.18402977789372,0.176326980708465,-0.28402977789372
235.351980028713,0.535351980028713,-4.76464801997129,-0.570703960057427,-0.176326980708465,-0.185351980028713,0.176326980708465,-0.285351980028713
236.674182163706,0.536674182163706,-4.76332581783629,-0.573348364327412,-0.176326980708465,-0.186674182163706,0.176326980708465,-0.286674182163706
237.996384298699,0.537996384298699,-4.7620036157013,-0.575992768597398,-0.176326980708465,-0.187996384298699,0.176326980708465,-0.287996384298699
239.318586433692,0.539318586433692,-4.76068141356631,-0.578637172867383,-0.176326980708465,-0.189318586433692,0.176326980708465,-0.289318586433692
240.640788568684,0.540640788568684,-4.75935921143132,-0.581281577137369,-0.176326980708465,-0.190640788568684,0.176326980708465,-0.290640788568684
241.962990703677,0.541962990703677,-4.75803700929632,-0.583925981407354,-0.176326980708465,-0.191962990703677,0.176326980708465,-0.291962990703677
243.28519283867,0.54328519283867,-4.75671480716133,-0.58657038567734,-0.176326980708465,-0.19328519283867,0.176326980708465,-0.29328519283867
244.607394973663,0.544607394973663,-4.75539260502634,-0.589214789947325,-0.176326980708465,-0.194607394973663,0.176326980708465,-0.294607394973663
245.929597108655,0.545929597108655,-4.75407040289134,-0.591859194217311,-0.176326980708465,-0.195929597108655,0.176326980708465,-0.295929597108655
247.251799243648,0.547251799243648,-4.75274820075635,-0.594503598487296,-0.176326980708465,-0.197251799243648,0.176326980708465,-0.297251799243648
248.574001378641,0.548574001378641,-4.75142599862136,-0.597148002757282,-0.176326980708465,-0.198574001378641,0.176326980708465,-0.298574001378641
249.896203513634,0.549896203513634,-4.75010379648637,-0.599792407027267,-0.176326980708465,-0.199896203513634,0.176326980708465,-0.299896203513634
251.218405648626,0.551218405648626,-4.74878159435137,-0.602436811297253,-0.176326980708465,-0.201218405648627,0.176326980708465,-0.301218405648627
252.540607783619,0.552540607783619,-4.74745939221638,-0.605081215567238,-0.176326980708465,-0.202540607783619,0.176326980708465,-0.302540607783619
253.862809918612,0.553862809918612,-4.74613719008139,-0.607725619837224,-0.176326980708465,-0.203862809918612,0.176326980708465,-0.303862809918612
255.185012053605,0.555185012053605,-4.74481498794639,-0.61037002410721,-0.176326980708465,-0.205185012053605,0.176326980708465,-0.305185012053605
256.507214188598,0.556507214188598,-4.7434927858114,-0.613014428377195,-0.176326980708465,-0.206507214188598,0.176326980708465,-0.306507214188598
257.82941632359,0.55782941632359,-4.74217058367641,-0.615658832647181,-0.176326980708465,-0.20782941632359,0.176326980708465,-0.30782941632359
259.151618458583,0.559151618458583,-4.74084838154142,-0.618303236917166,-0.176326980708465,-0.209151618458583,0.176326980708465,-0.309151618458583
260.473820593576,0.560473820593576,-4.73952617940642,-0.620947641187152,-0.176326980708465,-0.210473820593576,0.176326980708465,-0.310473820593576
261.796022728569,0.561796022728569,-4.73820397727143,-0.623592045457137,-0.176326980708465,-0.211796022728569,0.176326980708465,-0.311796022728569
263.118224863561,0.563118224863561,-4.73688177513644,-0.626236449727123,-0.176326980708465,-0.213118224863561,0.176326980708465,-0.313118224863561
264.440426998554,0.564440426998554,-4.73555957300145,-0.628880853997108,-0.176326980708465,-0.214440426998554,0.176326980708465,-0.314440426998554
265.762629133547,0.565762629133547,-4.73423737086645,-0.631525258267094,-0.176326980708465,-0.215762629133547,0.176326980708465,-0.315762629133547
267.08483126854,0.56708483126854,-4.73291516873146,-0.63416966253708,-0.176326980708465,-0.21708483126854,0.176326980708465,-0.31708483126854
268.407033403533,0.568407033403532,-4.73159296659647,-0.636814066807065,-0.176326980708465,-0.218407033403533,0.176326980708465,-0.318407033403532
269.729235538525,0.569729235538525,-4.73027076446147,-0.639458471077051,-0.176326980708465,-0.219729235538525,0.176326980708465,-0.319729235538525
271.051437673518,0.571051437673518,-4.72894856232648,-0.642102875347036,-0.176326980708465,-0.221051437673518,0.176326980708465,-0.321051437673518
272.373639808511,0.572373639808511,-4.72762636019149,-0.644747279617022,-0.176326980708465,-0.222373639808511,0.176326980708465,-0.322373639808511
273.695841943504,0.573695841943504,-4.7263041580565,-0.647391683887007,-0.176326980708465,-0.223695841943504,0.176326980708465,-0.323695841943504
275.018044078496,0.575018044078496,-4.7249819559215,-0.650036088156993,-0.176326980708465,-0.225018044078496,0.176326980708465,-0.325018044078496
276.340246213489,0.576340246213489,-4.72365975378651,-0.652680492426978,-0.176326980708465,-0.226340246213489,0.176326980708465,-0.326340246213489
277.662448348482,0.577662448348482,-4.72233755165152,-0.655324896696964,-0.176326980708465,-0.227662448348482,0.176326980708465,-0.327662448348482
278.984650483475,0.578984650483475,-4.72101534951653,-0.657969300966949,-0.176326980708465,-0.228984650483475,0.176326980708465,-0.328984650483475
280.306852618467,0.580306852618467,-4.71969314738153,-0.660613705236935,-0.176326980708465,-0.230306852618468,0.176326980708465,-0.330306852618467
281.62905475346,0.58162905475346,-4.71837094524654,-0.663258109506921,-0.176326980708465,-0.23162905475346,0.176326980708465,-0.33162905475346
282.951256888453,0.582951256888453,-4.71704874311155,-0.665902513776906,-0.176326980708465,-0.232951256888453,0.176326980708465,-0.332951256888453
284.273459023446,0.584273459023446,-4.71572654097655,-0.668546918046892,-0.176326980708465,-0.234273459023446,0.176326980708465,-0.334273459023446
285.595661158439,0.585595661158439,-4.71440433884156,-0.671191322316877,-0.176326980708465,-0.235595661158439,0.176326980708465,-0.335595661158439
286.917863293431,0.586917863293431,-4.71308213670657,-0.673835726586863,-0.176326980708465,-0.236917863293431,0.176326980708465,-0.336917863293431
288.240065428424,0.588240065428424,-4.71175993457158,-0.676480130856848,-0.176326980708465,-0.238240065428424,0.176326980708465,-0.338240065428424
289.562267563417,0.589562267563417,-4.71043773243658,-0.679124535126834,-0.176326980708465,-0.239562267563417,0.176326980708465,-0.339562267563417
290.88446969841,0.59088446969841,-4.70911553030159,-0.681768939396819,-0.176326980708465,-0.24088446969841,0.176326980708465,-0.34088446969841
292.206671833402,0.592206671833402,-4.7077933281666,-0.684413343666805,-0.176326980708465,-0.242206671833402,0.176326980708465,-0.342206671833402
293.528873968395,0.593528873968395,-4.70647112603161,-0.68705774793679,-0.176326980708465,-0.243528873968395,0.176326980708465,-0.343528873968395
294.851076103388,0.594851076103388,-4.70514892389661,-0.689702152206776,-0.176326980708465,-0.244851076103388,0.176326980708465,-0.344851076103388
296.173278238381,0.596173278238381,-4.70382672176162,-0.692346556476761,-0.176326980708465,-0.246173278238381,0.176326980708465,-0.346173278238381
297.495480373373,0.597495480373373,-4.70250451962663,-0.694990960746747,-0.176326980708465,-0.247495480373373,0.176326980708465,-0.347495480373373
298.817682508366,0.598817682508366,-4.70118231749163,-0.697635365016733,-0.176326980708465,-0.248817682508366,0.176326980708465,-0.348817682508366
300.139884643359,0.600139884643359,-4.69986011535664,-0.700279769286718,-0.176326980708465,-0.250139884643359,0.176326980708465,-0.350139884643359
301.462086778352,0.601462086778352,-4.69853791322165,-0.702924173556704,-0.176326980708465,-0.251462086778352,0.176326980708465,-0.351462086778352
302.784288913345,0.602784288913345,-4.69721571108666,-0.705568577826689,-0.176326980708465,-0.252784288913345,0.176326980708465,-0.352784288913345
304.106491048337,0.604106491048337,-4.69589350895166,-0.708212982096675,-0.176326980708465,-0.254106491048337,0.176326980708465,-0.354106491048337
305.42869318333,0.60542869318333,-4.69457130681667,-0.71085738636666,-0.176326980708465,-0.25542869318333,0.176326980708465,-0.35542869318333
306.750895318323,0.606750895318323,-4.69324910468168,-0.713501790636646,-0.176326980708465,-0.256750895318323,0.176326980708465,-0.356750895318323
308.073097453316,0.608073097453316,-4.69192690254668,-0.716146194906631,-0.176326980708465,-0.258073097453316,0.176326980708465,-0.358073097453316
309.395299588308,0.609395299588308,-4.69060470041169,-0.718790599176617,-0.176326980708465,-0.259395299588308,0.176326980708465,-0.359395299588308
310.717501723301,0.610717501723301,-4.6892824982767,-0.721435003446602,-0.176326980708465,-0.260717501723301,0.176326980708465,-0.360717501723301
312.039703858294,0.612039703858294,-4.68796029614171,-0.724079407716588,-0.176326980708465,-0.262039703858294,0.176326980708465,-0.362039703858294
313.361905993287,0.613361905993287,-4.68663809400671,-0.726723811986574,-0.176326980708465,-0.263361905993287,0.176326980708465,-0.363361905993287
314.684108128279,0.614684108128279,-4.68531589187172,-0.729368216256559,-0.176326980708465,-0.26468410812828,0.176326980708465,-0.36468410812828
316.006310263272,0.616006310263272,-4.68399368973673,-0.732012620526544,-0.176326980708465,-0.266006310263272,0.176326980708465,-0.366006310263272
317.328512398265,0.617328512398265,-4.68267148760174,-0.73465702479653,-0.176326980708465,-0.267328512398265,0.176326980708465,-0.367328512398265
318.650714533258,0.618650714533258,-4.68134928546674,-0.737301429066516,-0.176326980708465,-0.268650714533258,0.176326980708465,-0.368650714533258
319.972916668251,0.619972916668251,-4.68002708333175,-0.739945833336501,-0.176326980708465,-0.269972916668251,0.176326980708465,-0.369972916668251
321.295118803243,0.621295118803243,-4.67870488119676,-0.742590237606487,-0.176326980708465,-0.271295118803243,0.176326980708465,-0.371295118803243
322.617320938236,0.622617320938236,-4.67738267906176,-0.745234641876472,-0.176326980708465,-0.272617320938236,0.176326980708465,-0.372617320938236
323.939523073229,0.623939523073229,-4.67606047692677,-0.747879046146458,-0.176326980708465,-0.273939523073229,0.176326980708465,-0.373939523073229
325.261725208222,0.625261725208222,-4.67473827479178,-0.750523450416443,-0.176326980708465,-0.275261725208222,0.176326980708465,-0.375261725208222
326.583927343214,0.626583927343214,-4.67341607265679,-0.753167854686429,-0.176326980708465,-0.276583927343214,0.176326980708465,-0.376583927343214
327.906129478207,0.627906129478207,-4.67209387052179,-0.755812258956414,-0.176326980708465,-0.277906129478207,0.176326980708465,-0.377906129478207
329.2283316132,0.6292283316132,-4.6707716683868,-0.7584566632264,-0.176326980708465,-0.2792283316132,0.176326980708465,-0.3792283316132


==> figures/FirstOrder.csv <==
0.1,0.967483607191914,0.0191876850969385,0.0133287077111472,0.0325163928080857
0.102702972063577,0.966626922074543,0.0196843554285166,0.0136887224969399,0.0333730779254565
0.105479004706918,0.965748271671764,0.0201932809535302,0.0140584473747059,0.0342517283282361
0.108330072737084,0.964847125296799,0.020714731607026,0.0144381430961755,0.0351528747032015
0.11125820433962,0.96392294119404,0.0212489814827098,0.0148280773232504,0.0360770588059603
0.114265482521357,0.962975166405199,0.0217963087910037,0.0152285248037974,0.037024833594801
0.11735404659222,0.96200323663979,0.0223569958088908,0.0156397675513194,0.0379967633602102
0.120526093687084,0.961006576150417,0.0229313288210125,0.0160620950285703,0.0389934238495828
0.123783880328766,0.959984613835751,0.0235195821744003,0.016495803989849,0.0400153861642493
0.127129724033264,0.95893673621737,0.024122064132114,0.0169411996505163,0.0410632637826303
0.130566004958385,0.957862332624187,0.0247390724205206,0.0173985949552926,0.0421376673758132
0.134095167596938,0.956760780497184,0.0253709084311347,0.017868311071681,0.0432392195028157
0.137719722515689,0.955631445297237,0.0260178771091166,0.0183506775936465,0.0443685547027631
0.141442248141324,0.954473680421141,0.0266802868296805,0.0188460327491781,0.0455263195788586
0.145265392594678,0.953286827126527,0.0273584492614099,0.0193547236120634,0.0467131728734733
0.149191875574557,0.952070237678215,0.0280526565998181,0.0198771057219674,0.0479297623217855
0.153224490292463,0.950823208151727,0.0287632468563166,0.0204135449919563,0.0491767918482729
0.157366105459626,0.949545043231803,0.0294905404365923,0.0209644163316048,0.0504549567681971
0.161619667327738,0.948235035279967,0.0302348603379284,0.0215301043821045,0.0517649647200329
0.165988201784852,0.946892464315743,0.0309965319364236,0.0221110037478333,0.0531075356842569
0.17047481650793,0.945516598011498,0.0317758827567128,0.022707519231789,0.0544834019885017
0.175082703173572,0.944106691701819,0.0325732422233852,0.0233200660747954,0.0558933082981806
0.179815139728509,0.942662021519415,0.0333889093067673,0.0239490691738173,0.0573379784805846
0.184675492721451,0.941181788626263,0.0342232451412254,0.0245949662325113,0.0588182113737366
0.189667219697985,0.939665211831722,0.0350765829122291,0.0252582052560489,0.060334788168278
0.194793871660183,0.938111497827471,0.0359492564946813,0.025939245677848,0.0618885021725293
0.200059095592717,0.936519841285565,0.0368416000986099,0.0266385586158248,0.0634801587144347
0.205466637057232,0.934889424977352,0.037753947891039,0.0273566271316089,0.0651105750226479
0.21102034285686,0.933219419914437,0.0386866335930341,0.0280939464925291,0.0667805800855632
0.216724163772744,0.931509032571183,0.0396399447487018,0.0288510226801155,0.0684909674288173
0.222582157374541,0.929757368845694,0.040614253517933,0.0296283776363729,0.070242631154306
0.228598490906881,0.927963565929868,0.0416098892633847,0.0304265448067472,0.0720364340701319
0.234777444253851,0.92612675008892,0.0426271790017332,0.0312460709093471,0.0738732499110802
0.241123412983612,0.924246036933046,0.0436664468605369,0.032087516206417,0.075753963066954
0.247640911475301,0.92232053171915,0.0447280135040978,0.0329514547767518,0.0776794682808496
0.254334576130465,0.920349329684097,0.0458121955272872,0.0338384747886159,0.0796506703159031
0.261209168671287,0.918331582996657,0.0469192412272573,0.0347491757760863,0.0816684170033435
0.268269579527973,0.916266308299475,0.0480495142870061,0.0356841774135189,0.0837336917005251
0.275520831317688,0.914152573616437,0.0492033146689297,0.0366441117146338,0.0858474263835635
0.282968082417539,0.911989438660686,0.0503809354758488,0.0376296258634649,0.0880105613393137
0.290616630634123,0.909775955350046,0.0515826621684961,0.038641382481458,0.0902240446499541
0.298471916972271,0.907511168363437,0.0528087717449986,0.039680059891564,0.0924888316365626
0.306539529505653,0.905194115739979,0.0540595318814367,0.0407463523785846,0.0948058842600213
0.314825207352009,0.902823923241685,0.055335111400618,0.0418409653576975,0.0971760767583155
0.323334844755831,0.900399533423431,0.0566358365090292,0.0429646300675396,0.0996004665765688
0.33207449528139,0.897919969135453,0.0579619407707075,0.0441180900938393,0.102080030864547
0.341050376119109,0.895384249483859,0.0593136445553152,0.0453021059608255,0.104615750516141
0.350268872508331,0.892791390670046,0.0606911539716938,0.0465174553582598,0.107208609329954
0.359736542279636,0.890140406882964,0.0620946597583733,0.0477649333586628,0.109859593117036
0.36946012051993,0.8874303112459,0.0635243361306144,0.0490453526234861,0.1125696887541
0.37944652436364,0.884660247897308,0.0649802170886783,0.0503595350140142,0.115339752102692
0.389702857913402,0.881829112872818,0.0664625509700195,0.0517083361571626,0.118170887127182
0.40023641729376,0.878935923250743,0.0679714543196823,0.053092622429575,0.121064076749257
0.41105469584147,0.875979699455856,0.0695070220770251,0.0545132784671186,0.124020300544144
0.422165389436084,0.872959466504191,0.0710693262035184,0.0559712072922905,0.127040533495809
0.433576401974631,0.869874255311513,0.0726584142675742,0.0574673304209132,0.130125744688487
0.445295850994266,0.866723104066756,0.0742743079870884,0.0590025879461554,0.133276895933244
0.457332073446906,0.863505241620625,0.0759168341548365,0.0605779242245388,0.136494758379375
0.469693631629951,0.860219560794944,0.0775861104213406,0.0621943287837156,0.139780439205056
0.482389319277307,0.856865131668439,0.079282070890038,0.0638527974415227,0.143134868331561
0.495428167815049,0.853441037813758,0.081004617551013,0.0655543446352289,0.146558962186242
0.508819452786179,0.849946378012361,0.0827536186309544,0.0673000033566842,0.150053621987639
0.522572700449033,0.846380268039475,0.0845289069101723,0.069090825050353,0.153619731960525
0.536697694554047,0.842741842519368,0.0863302780092157,0.0709278794714167,0.157258157480632
0.551204483303703,0.839030507151306,0.0881572622048543,0.0728122306438399,0.160969492848694
0.566103386500583,0.835245213312829,0.0900097821365742,0.0747450045505971,0.164754786687171
0.581405002888655,0.831385165468288,0.091887510347967,0.0767273241837446,0.168614834531712
0.597120217692971,0.827449595113112,0.0937900751051688,0.0787603297817192,0.172550404886888
0.61326021036318,0.823437762977143,0.09571705858499,0.0808451784378668,0.176562237022857
0.629836462526327,0.819348961294668,0.0976679950562501,0.0829830436490815,0.180651038705332
0.646860766154633,0.815182516139483,0.0996423690597306,0.0851751148007861,0.184817483860517
0.664345231954029,0.810938130488336,0.101639312108673,0.0874225574029905,0.189061869511664
0.68230229797945,0.806614895435068,0.10365848043361,0.0897266241313222,0.193385104564932
0.700744738482975,0.802212254965135,0.105699197400123,0.0920885476347422,0.197787745034865
0.719685673001152,0.797729696905838,0.107760729471724,0.0945095736224379,0.202270303094162
0.739138575687936,0.793166755547211,0.109842284486127,0.0969909599666624,0.20683324445279
0.759117284899898,0.788523014309427,0.111943009973636,0.0995339757169374,0.211476985690573
0.779636013040523,0.78379810845209,0.114061991526692,0.102139900021219,0.21620189154791
0.800709356670591,0.77899218563756,0.116197856955698,0.104809957406743,0.22100781436244
0.82235230689184,0.77410457461017,0.118349927464507,0.107545497925323,0.22589542538983
0.844580260011304,0.769135084777818,0.120517092598873,0.110347822623309,0.230864915222182
0.867409028493891,0.764083588575465,0.122698174186916,0.113218237237619,0.235916411424535
0.890854852211022,0.758950024291116,0.124891925128235,0.116158050580649,0.241049975708884
0.914934409993302,0.753734398893773,0.12709702830074,0.119168572805487,0.246265601106227
0.93966483149547,0.748436790854731,0.129312095598053,0.122251113547216,0.251563209145269
0.965063709382046,0.743057959082321,0.131535162503097,0.125406878414582,0.256942040917679
0.991149111842358,0.737597576351371,0.133765166388287,0.128637257260342,0.262402423648629
1.01793959544384,0.732055954560043,0.136000501071256,0.1319435443687,0.267944045439957
1.04545421833277,0.726433488144549,0.13823948719586,0.135327024659591,0.273566511855451
1.07371255379179,0.720730656707998,0.140480372141436,0.138788971150567,0.279269343292002
1.1027347041639,0.71494802757716,0.142721330148313,0.142330642274527,0.28505197242284
1.13254131515281,0.709086258274266,0.144960462674575,0.145953279051159,0.290913741725734
1.16315359050985,0.703146887423607,0.147195169824757,0.149657942751636,0.296853112576393
1.19459330711782,0.697130030556212,0.149424000868407,0.153445968575381,0.302869969443788
1.22688283048257,0.691036631717609,0.151644843311316,0.157318524971075,0.308963368282391
1.26004513064333,0.684867733868198,0.153855516071857,0.161276750059945,0.315132266131802
1.29410379851308,0.678624480706871,0.156053771231575,0.165321748061554,0.321375519293129
1.32908306266057,0.67230811832159,0.158237296104429,0.169454585573981,0.32769188167841
1.36500780654601,0.66591999665116,0.160403715637559,0.173676287711281,0.33408000334884
1.40190358622259,0.659462575801879,0.162549835095037,0.177987589103085,0.340537424198122
1.43979664851647,0.652936480426593,0.164673885765652,0.182389633807755,0.347063519573407
1.47871394969818,0.646343380457237,0.166773324072302,0.186883295470461,0.353656619542763
1.51868317465873,0.639685053198358,0.168845557451118,0.191469389350524,0.360314946801642
1.55973275660399,0.632963383590013,0.170887948582028,0.196148667827959,0.367036616409987
1.60189189728145,0.626180364186764,0.172897820003999,0.200921815809237,0.373819635813236
1.64519058775366,0.619338094838027,0.174872459118146,0.205789446043827,0.380661905161973
1.68965962973323,0.612440033160133,0.176808240090651,0.210751726749216,0.387559966839867
1.73533065749445,0.605487315775169,0.178703247964999,0.215809436259832,0.394512684224831
1.78223616037721,0.598482360316194,0.180554700675698,0.220962939008108,0.401517639683806
1.83040950589916,0.591427686967383,0.18235980520239,0.226212507830227,0.408572313032617
1.87988496349267,0.584325916440114,0.184115764488708,0.231558319071178,0.415674083559886
1.93069772888325,0.577179767580473,0.185819784715783,0.237000447703744,0.422820232419527
1.98288394912707,0.569992054601059,0.187469082914818,0.242538862484122,0.430007945398941
2.03648074832512,0.562767199759181,0.189059915320833,0.248172884919987,0.437232800240819
2.09152625403246,0.555506760423046,0.19059050439238,0.253902735184574,0.444493239576954
2.14805962438133,0.548213816229799,0.192058152141739,0.259728031628462,0.451786183770201
2.20612107593732,0.540891526979438,0.193460205165982,0.265648267854581,0.459108473020562
2.26575191230858,0.533543127933536,0.194794063596956,0.271662808469508,0.466456872066464
2.32699455352823,0.526171924737993,0.196057190221288,0.277770885040719,0.473828075262007
2.38989256623105,0.518781287977852,0.197247119730096,0.283971592292052,0.481218712022148
2.45449069464577,0.511376428775132,0.198360443918735,0.290263127306133,0.488623571224868
2.52083489242513,0.503959122689574,0.199395893068161,0.296644984242264,0.496040877310426
2.58897235533627,0.496532897085727,0.200351278911326,0.303115824002946,0.503467102914273
2.65895155483473,0.489101318717442,0.201224522708927,0.309674158573631,0.510898681282558
2.73082227254594,0.481667986655612,0.202013664402167,0.316318348942221,0.518332013344388
2.80463563567879,0.47423652495592,0.202716871583072,0.323046603461009,0.52576347504408
2.8804441533963,0.46681057509399,0.20333244822229,0.32985697668372,0.53318942490601
2.95830175416952,0.459395812200873,0.203857849778105,0.336746338021021,0.540604187799127
3.03826382414102,0.451993927830312,0.204292696421906,0.343713375747782,0.548006072169688
3.1203872465253,0.444608564856355,0.204635756427512,0.350755678716133,0.555391435143645
3.20473044207429,0.437243351299365,0.204885965759929,0.357870682940706,0.562756648700635
3.29135341063649,0.429901892109257,0.205042434611403,0.36505567327934,0.570098107890743
3.38031777383957,0.42258776093335,0.205104453319852,0.372307785746798,0.57741223906665
3.47168681892656,0.415304491910905,0.205071497611587,0.379624010477508,0.584695508089095
3.56552554377702,0.408057788786894,0.204942362105385,0.386999849107721,0.591942211213107
3.66190070314499,0.400848908768601,0.204717830251926,0.394433260979473,0.599151091231399
3.76088085614691,0.393681214071172,0.204397963799604,0.401920822129224,0.606318785928828
3.86253641503296,0.386557995496416,0.203983022852657,0.409458981650926,0.613442004503583
3.96693969527677,0.379482465043495,0.203473466937235,0.417044068019269,0.620517534956505
4.07416496701903,0.372457748809497,0.202869955129565,0.424672296060938,0.627542251190503
4.18428850790158,0.365486880220788,0.202173345223882,0.43233977455533,0.634513119779212
4.29738865732961,0.358575131486953,0.201384034955942,0.440040833557105,0.641424868513047
4.41354587220053,0.351723013087651,0.200504007796845,0.447772979115505,0.648276986912349
4.53284278413925,0.344933237844132,0.199534707278006,0.455532054877862,0.655066762155868
4.65536425828038,0.338208402839034,0.198477762072659,0.463313835088306,0.661791597160966
4.78119745363942,0.331550984871372,0.197334980266225,0.471114034862403,0.668449015128628
4.91043188511573,0.324963336434268,0.196108342709356,0.478928320856375,0.675036663565732
5.04315948717136,0.318447682234539,0.194799995491515,0.486752322273946,0.681552317765461
5.17947467923121,0.312008488221044,0.193411869816935,0.494579641962021,0.687991511778956
5.31947443285085,0.30564533602359,0.19194688067916,0.50240778329725,0.69435466397641
5.46325834069991,0.299360046034726,0.19040761824257,0.510232335722704,0.700639953965274
5.61092868741004,0.293154302730193,0.188796799436626,0.518048897833181,0.706845697269807
5.76259052233794,0.287029654058017,0.187117256881262,0.525853089060721,0.712970345941982
5.91835173429504,0.280987511385869,0.185371927332844,0.533640561281287,0.719012488614131
6.07832312829723,0.275029149993125,0.183563839737845,0.541407010269031,0.724970850006875
6.24261850438902,0.269158029483903,0.181696048575756,0.549145921940341,0.730841970516097
6.41135473859831,0.26337280587905,0.179771878403531,0.556855315717419,0.73662719412095
6.58465186607941,0.257674349671881,0.177794558924211,0.564531091403908,0.742325650328119
6.76263316650331,0.252063402550337,0.175767361591387,0.572169235858276,0.747936597449663
6.94542525175606,0.246540580283386,0.173693587126775,0.579765832589839,0.753459419716614
7.13315815600761,0.241106375987313,0.171576553210121,0.587317070802565,0.758893624012687
7.32596542821523,0.23576116373523,0.169419582428989,0.594819253835781,0.76423883626477
7.52398422712716,0.230507396027295,0.167226238949706,0.602266365023,0.769492603972706
7.72735541885431,0.225342977987163,0.16499965381539,0.609657368197447,0.774657022012837
7.93622367707921,0.220267948005431,0.162743091755131,0.616988960239438,0.779732051994569
8.15073758597361,0.215282242853053,0.160459778022902,0.624257979124046,0.784717757146947
8.37104974589791,0.210385702420451,0.158152888819912,0.631461408759637,0.789614297579549
8.59731688195762,0.205578074563686,0.155825542376131,0.638596383060183,0.794421925436314
8.82969995549409,0.200859020021261,0.153480790728775,0.645660189249964,0.799140979978739
9.06836427858873,0.196230133856376,0.151122109209992,0.652647756933632,0.803769866143624
9.31347963166233,0.191688840760597,0.148751959504371,0.659559199735032,0.808311159239403
9.56522038425306,0.187234568344114,0.146373147822226,0.666392283833659,0.812765431655886
9.82376561905894,0.18286667709934,0.143988388641529,0.673144934259131,0.817133322900659
10.0892992593333,0.178584465183518,0.1416003002772,0.679815234539282,0.821415534816482
10.3620101997238,0.174387173099175,0.139211401188922,0.686401425711903,0.825612826900825
10.6420924406472,0.170273988253517,0.136824107007345,0.692901904739138,0.829726011746483
10.9297452262979,0.166245861328703,0.134441398182586,0.699312740488711,0.833754138671297
11.2251731863849,0.162300010250319,0.132064845641704,0.705635144107977,0.837699989749681
11.5285864817009,0.158435488851773,0.129696540322977,0.71186797082525,0.841564511148227
11.8402009536266,0.154651314818559,0.12733846517319,0.718010220008251,0.845348685181441
12.1602382776744,0.150946473437823,0.124992495307583,0.724061031254594,0.849053526562177
12.4889261211843,0.147319921169241,0.122660398665018,0.730019680165741,0.852680078830759
12.8264983052806,0.143770589035596,0.12034383711331,0.735885573851094,0.856229410964404
13.1731949712075,0.140298985662486,0.118045133663025,0.741655880674488,0.859701014337513
13.5292627511597,0.136902336973354,0.115764992993746,0.7473326700329,0.863097663026646
13.8949549437314,0.133579516863042,0.11350476506371,0.752915718073249,0.866420483136958
14.270531694107,0.130329385691455,0.111265702022173,0.758404912286372,0.869670614308545
14.6562601791225,0.127150792786897,0.10904896090475,0.763800246308352,0.872849207213103
15.0524147973293,0.124042578788308,0.106855606518816,0.769101814692876,0.875957421211692
15.4592773641948,0.121003577832357,0.104686614482879,0.774309807684764,0.878996422167643
15.8771373125798,0.118034013514485,0.102543670959033,0.779422315526482,0.881965986485514
16.3062918986345,0.115131258830081,0.100426785627334,0.784441955542584,0.884868741169919
16.7470464132598,0.11229414118228,0.0983366829018745,0.789369175915846,0.88770585881772
17.1997143992844,0.109521488857847,0.0962740113138775,0.794204499828276,0.890478511142153
17.664617874512,0.106812132527332,0.0942393468664625,0.798948520606205,0.893187867472668
18.1420875607977,0.104164906630111,0.092233196381824,0.803601896988065,0.895835093369889
18.6324631193156,0.101578650650631,0.0902560008234584,0.808165348525911,0.898421349349369
19.1360933921869,0.099053412653704,0.0883089187149977,0.812637668631298,0.900946587346296
19.6533366506376,0.0965867883654675,0.0863914774098178,0.817021734224715,0.903413211634533
20.184560849865,0.0941776403883425,0.0845039379481568,0.821318421663501,0.905822359611657
20.7301438907925,0.0918248405271025,0.0826465084738988,0.825528650998999,0.908175159472898
21.2904738888998,0.0895272706031657,0.0808193472362174,0.829653382160617,0.910472729396834
21.8659494503198,0.0872838231938596,0.0790225655044722,0.833693611301668,0.91271617680614
22.4569799553977,0.0850934023012994,0.0772562303917352,0.837650367306965,0.914906597698701
23.0639858499151,0.0829559530998927,0.0755211008488534,0.841522946051254,0.917044046900107
23.6873989441856,0.080869326059149,0.0738164124630723,0.845314261477779,0.919130673940851
24.3276627202348,0.0788324642057172,0.0721421149014541,0.849025420892829,0.921167535794283
24.9852326472839,0.0768443240444404,0.0704981241405174,0.852657551815042,0.92315567595556
25.6605765057596,0.074903875933674,0.0688843247900063,0.85621179927632,0.925096124066326
26.354174720063,0.0730101044136355,0.0673005723176909,0.859689323268674,0.926989895586364
27.0665207003324,0.0711620084908988,0.0657466951761797,0.863091296332921,0.928837991509101
27.7981211934445,0.0693594774779648,0.064223166272745,0.86641735624929,0.930640522522035
28.5494966435025,0.067600621410611,0.0627290754105755,0.869670303178814,0.932399378589389
29.3211815620681,0.0658844853397124,0.0612641814450849,0.872851333215203,0.934115514660288
30.1137249084014,0.0642101295219632,0.0598282238701836,0.875961646607853,0.935789870478037
30.9276904799777,0.0625766295242932,0.0584209244744876,0.879002446001219,0.937423370475707
31.7636573135609,0.0609830762999287,0.0570419889123018,0.88197493478777,0.939016923700071
32.6222200971167,0.0594285762381396,0.0556911081920509,0.884880315569809,0.94057142376186
33.5039895928602,0.0579129926192022,0.0543685584247959,0.887718448956002,0.942087007380798
34.4095930717388,0.0564346840281807,0.0530733851068159,0.890491930865003,0.943565315971819
35.3396747596583,0.0549928044647751,0.0518052434924679,0.893201952042757,0.945007195535225
36.2948962957706,0.0535865233143354,0.050563779432182,0.895849697253483,0.946413476685665
37.2759372031494,0.0522150252920003,0.0493486304846175,0.898436344223382,0.947784974708
38.2834953721869,0.0508775103706202,0.0481594269634548,0.900963062665925,0.94912248962938
39.3182875570577,0.0495731936937837,0.0469957929215842,0.903431013384632,0.950426806306216
40.3810498856016,0.0483019309286215,0.0458578734708416,0.905840195600537,0.951698069071379
41.4725383829884,0.0470623097272039,0.0447447350267616,0.908192955246035,0.952937690272796
42.5935295095366,0.0458535912114905,0.0436559884522675,0.910490420336242,0.95414640878851
43.7448207130706,0.0446750511753228,0.0425912417462849,0.912733707078392,0.955324948824677
44.9272309962065,0.043525979939985,0.0415501007506384,0.914923919309377,0.956474020060015
46.1416014989725,0.04240568220134,0.0405321698099561,0.917062147988704,0.95759431779866
47.3887960971766,0.0413134768693834,0.0395370523868842,0.919149470743732,0.958686523130617
48.6697020169485,0.0402492229223292,0.0385648092017792,0.921185967875892,0.959750777077671
49.9852304658925,0.0392117137957484,0.037614566063239,0.923173720141013,0.960788286204251
51.3363172812999,0.0382003110058814,0.036685927465142,0.925113761528977,0.961799688994119
52.7239235958825,0.0372143895545748,0.0357784990922251,0.9270071113532,0.962785610445425
54.1490365215006,0.0362533377419138,0.0348918882411772,0.928854774016909,0.963746662258086
55.6126698513727,0.0353165569753297,0.0340257042094127,0.930657738815258,0.96468344302467
57.1158647812643,0.0344034615757032,0.0331795586532762,0.932416979771021,0.965596538424297
58.659690650172,0.0335139198960882,0.0323534599840289,0.934132620119883,0.966486080103912
60.2452457010266,0.0326469069365468,0.0315466133300368,0.935806479733416,0.967353093063453
61.8736578619584,0.0318018754371745,0.0307586397469473,0.937439484815878,0.968198124562826
63.5460855486801,0.0309782902304728,0.0299891638134287,0.939032545956099,0.969021709769527
65.2637184885573,0.0301756280394061,0.0292378138587065,0.940586558101887,0.969824371960594
67.0277785669543,0.0293933772749187,0.0285042221686734,0.942102400556408,0.970606622725081
68.839520696455,0.0286310378332219,0.0277880251718368,0.943580936994941,0.971368962166778
70.7002337095802,0.0278884904080766,0.027089200536489,0.945022309055434,0.972111509591923
72.6112412756334,0.0271648680959492,0.02640704040589,0.946428091498161,0.972835131904051
74.5739028423299,0.0264597047819924,0.0257411950308255,0.947799100187182,0.973540295218008
76.5896146028768,0.0257725450063121,0.0250913193678018,0.949136135625886,0.974227454993688
78.6598104891935,0.0251029437644152,0.0244570731801775,0.950439983055407,0.974897056235585
80.7859631919787,0.0244504663088525,0.023838121125606,0.951711412565541,0.975549533691147
82.9695852083491,0.0238146879522275,0.0232341328306717,0.952951179217101,0.976185312047772
85.2122299177961,0.0231955027680971,0.0226450693906997,0.954159427841203,0.976804497231903
87.5154926872247,0.0225921801555365,0.0220703099892149,0.955337509855249,0.977407819844464
89.8810120058618,0.0220043250819907,0.0215095399352088,0.956486134982801,0.977995674918009
92.31047065084,0.0214315517834112,0.0209624496870109,0.957605998529578,0.978568448216589
94.8055968842883,0.02087348357666,0.0204287348740651,0.958697781549275,0.97912651642334
97.3681656827776,0.0203297526740349,0.0199080963103448,0.95976215101562,0.979670247325965
100,0.0198,0.01940024,0.96079976,0.9802


==> figures/Traj.csv <==
0,-40,1,-40,1,-40,1
0.0114744693057946,-39.6787148594377,0.997992627781356,-39.6787148594378,0.997992627763483,-39.6787148594377,0.998001108662279
0.0229489386115892,-39.3574297188755,0.992970405898747,-39.3574297188755,0.992970405911836,-39.3574297188755,0.992992846283774
0.0344234079173838,-39.0361445783132,0.986019991128509,-39.0361445783133,0.986019991140538,-39.0361445783133,0.986060048497268
0.0458978772231784,-38.714859437751,0.977851370770953,-38.714859437751,0.977851370768387,-38.714859437751,0.977917248967154
0.057372346528973,-38.3935742971887,0.968927526515212,-38.3935742971888,0.968927526512905,-38.3935742971888,0.969016437711324
0.0688468158347676,-38.0722891566265,0.959537337166728,-38.0722891566265,0.959537337168895,-38.0722891566265,0.959650216225937
0.0803212851405622,-37.7510040160643,0.949856217582898,-37.7510040160643,0.949856217581512,-37.7510040160643,0.949995056215528
0.0917957544463569,-37.429718875502,0.939983494957707,-37.429718875502,0.939983494955585,-37.429718875502,0.940149485191867
0.103270223752151,-37.1084337349398,0.929927366703242,-37.1084337349398,0.929927366708259,-37.1084337349398,0.930120847857192
0.114744693057946,-36.7871485943775,0.919656222758348,-36.7871485943775,0.919656222752855,-36.7871485943775,0.91988483532736
0.126219162363741,-36.4658634538153,0.909174867265848,-36.4658634538153,0.90917486728561,-36.4658634538153,0.909424151434753
0.137693631669535,-36.144578313253,0.898440945259341,-36.144578313253,0.898440945259993,-36.144578313253,0.898726870041743
0.14916810097533,-35.8232931726908,0.887484203435448,-35.8232931726908,0.887484203459763,-35.8232931726908,0.88778758350014
0.160642570281124,-35.5020080321285,0.876263916936207,-35.5020080321285,0.87626391693733,-35.5020080321285,0.876608659265454
0.172117039586919,-35.1807228915663,0.864817524145944,-35.1807228915663,0.86481752416859,-35.1807228915663,0.865184119786526
0.183591508892714,-34.859437751004,0.853138566734085,-34.859437751004,0.853138566718573,-34.859437751004,0.853529775088645
0.195065978198508,-34.5381526104418,0.841230086749924,-34.5381526104418,0.841230086752254,-34.5381526104418,0.841659667500367
0.206540447504303,-34.2168674698795,0.829117059235567,-34.2168674698795,0.829117059246855,-34.2168674698795,0.829584980731925
0.218014916810098,-33.8955823293173,0.816825014226,-33.8955823293173,0.816825014238943,-33.8955823293173,0.817323738539732
0.229489386115892,-33.574297188755,0.8043649637482,-33.574297188755,0.804364963762169,-33.574297188755,0.804888086434922
0.240963855421687,-33.2530120481928,0.791758179933654,-33.2530120481928,0.791758179947854,-33.2530120481928,0.792315499851979
0.252438324727481,-32.9317269076305,0.779032308652217,-32.9317269076305,0.779032308668157,-32.9317269076305,0.77960646400204
0.263912794033276,-32.6104417670683,0.766200180832944,-32.6104417670683,0.766200180829227,-32.6104417670683,0.766805556980511
0.275387263339071,-32.289156626506,0.753290479892711,-32.289156626506,0.753290479893806,-32.289156626506,0.753931373409115
0.286861732644865,-31.9678714859438,0.740334173868633,-31.9678714859438,0.74033417387237,-31.9678714859438,0.741000388139215
0.29833620195066,-31.6465863453815,0.727353728089567,-31.6465863453815,0.727353728093302,-31.6465863453815,0.728042719705007
0.309810671256454,-31.3253012048193,0.714374352823765,-31.3253012048193,0.714374352828794,-31.3253012048193,0.71508472614797
0.321285140562249,-31.004016064257,0.70142134980287,-31.004016064257,0.701421349805021,-31.004016064257,0.70215225789022
0.332759609868044,-30.6827309236948,0.688514644624856,-30.6827309236948,0.688514644621308,-30.6827309236948,0.689269711997183
0.344234079173838,-30.3614457831325,0.675687782790237,-30.3614457831325,0.675687782796301,-30.3614457831325,0.676459018274419
0.355708548479633,-30.0401606425703,0.662953600370005,-30.0401606425703,0.662953600367288,-30.0401606425703,0.663737398539114
0.367183017785427,-29.718875502008,0.650331444389221,-29.718875502008,0.650331444402845,-29.7188755020081,0.651121924316251
0.378657487091222,-29.3975903614458,0.637857893386712,-29.3975903614458,0.637857893388585,-29.3975903614458,0.638642883833225
0.390131956397017,-29.0763052208835,0.625528014552762,-29.0763052208835,0.625528014540841,-29.0763052208836,0.626324624043221
0.401606425702811,-28.7550200803213,0.613377358808958,-28.7550200803213,0.613377358819614,-28.7550200803214,0.61417716558427
0.413080895008606,-28.433734939759,0.601415923103153,-28.433734939759,0.60141592309787,-28.4337349397591,0.60221461539358
0.4245553643144,-28.1124497991968,0.589641594864155,-28.1124497991968,0.589641594841563,-28.1124497991969,0.590452647958405
0.436029833620195,-27.7911646586345,0.578102462599403,-27.7911646586345,0.578102462606344,-27.7911646586347,0.578895367597343
0.44750430292599,-27.4698795180723,0.566777943191884,-27.4698795180723,0.566777943180313,-27.4698795180724,0.567547772350049
0.458978772231784,-27.14859437751,0.555672345347398,-27.14859437751,0.555672345316536,-27.1485943775102,0.556433498497585
0.470453241537579,-26.8273092369478,0.544835364507873,-26.8273092369478,0.544835364514237,-26.8273092369479,0.545564766070525
0.481927710843373,-26.5060240963855,0.534232599441896,-26.5060240963855,0.534232599428526,-26.5060240963857,0.534942863926742
0.493402180149168,-26.1847389558233,0.523864098281854,-26.1847389558233,0.523864098259529,-26.1847389558234,0.524573251010243
0.504876649454963,-25.863453815261,0.513762670802227,-25.863453815261,0.513762670797185,-25.8634538152612,0.514453300058253
0.516351118760757,-25.5421686746988,0.503937820311403,-25.5421686746988,0.503937820381589,-25.5421686746989,0.504607810840965
0.527825588066552,-25.2208835341365,0.494435806204702,-25.2208835341365,0.494435806360545,-25.2208835341367,0.495093380176804
0.539300057372347,-24.8995983935743,0.485225102934401,-24.8995983935743,0.485225103151269,-24.8995983935744,0.485873147397151
0.550774526678141,-24.578313253012,0.476273073555046,-24.578313253012,0.476273073838671,-24.5783132530122,0.476913507422815
0.562248995983936,-24.2570281124498,0.467561733890958,-24.2570281124498,0.467561734239393,-24.2570281124499,0.468194957988005
0.57372346528973,-23.9357429718875,0.459080998638926,-23.9357429718875,0.459080998421659,-23.9357429718877,0.459703505750383
0.585197934595525,-23.6144578313253,0.450831447740883,-23.6144578313253,0.450831451053729,-23.6144578313254,0.451437936346138
0.59667240390132,-23.2931726907631,0.442807422450506,-23.2931726907631,0.442807420245275,-23.2931726907632,0.443395787346999
0.608146873207114,-22.9718875502008,0.435000986671983,-22.9718875502008,0.435000992937325,-22.9718875502009,0.43557118581148
0.619621342512909,-22.6506024096385,0.427395862029057,-22.6506024096386,0.427395165409552,-22.6506024096387,0.427960415985341
0.631095811818703,-22.3293172690763,0.420018383834428,-22.3293172690763,0.420009272306694,-22.3293172690765,0.420557684871431
0.642570281124498,-22.0080321285141,0.412837078361201,-22.0080321285141,0.412778480598517,-22.0080321285142,0.413304551560259
0.654044750430293,-21.6867469879518,0.405841677701735,-21.6867469879518,0.403609424753651,-21.686746987952,0.404063108683439
0.665519219736087,-21.3654618473896,0.399042611193615,-21.3654618473896,0.39140448625182,-21.3654618473897,0.391819956291937
0.676993689041882,-21.0441767068273,0.39242698293058,-21.0441767068273,0.376330880251333,-21.0441767068275,0.376665489759172
0.688468158347676,-20.7228915662651,0.385976505490383,-20.7228915662651,0.358267860861411,-20.7228915662652,0.35855681234551
0.699942627653471,-20.4016064257028,0.37968299846379,-20.4016064257028,0.33733219209133,-20.401606425703,0.337574166274328
0.711417096959266,-20.0803212851406,0.373547040563536,-20.0803212851406,0.313427768332129,-20.0803212851407,0.313618502698443
0.72289156626506,-19.7590361445783,0.367567486673654,-19.7590361445783,0.286458677213653,-19.7590361445785,0.286542604028131
0.734366035570855,-19.4377510040161,0.361721382017884,-19.4377510040161,0.256322211377048,-19.4377510040162,0.256343660117588
0.745840504876649,-19.1164658634538,0.356002805847103,-19.1164658634538,0.222920259117259,-19.116465863454,0.22287607482762
0.757314974182444,-18.7951807228916,0.3504045382733,-18.7951807228916,0.186160931742999,-18.7951807228917,0.186059002596821
0.768789443488239,-18.4738955823293,0.344922082125492,-18.4738955823293,0.145793790046634,-18.4738955823295,0.145674583085604
0.780263912794033,-18.1526104417671,0.339548182560257,-18.1526104417671,0.101698015745858,-18.1526104417672,0.101498185617735
0.791738382099828,-17.8313253012048,0.33427904400123,-17.8313253012048,0.0537960757380372,-17.831325301205,0.0535095388951691
0.803212851405622,-17.5100401606426,0.329106421442553,-17.5100401606426,0.0019362514386491,-17.5100401606427,0.00154983706043483
0.814687320711417,-17.1887550200803,0.324022884421808,-17.1887550200803,-0.0541145677071301,-17.1887550200805,-0.0545034628343434
0.826161790017212,-16.8674698795181,0.319032236641678,-16.8674698795181,-0.114724792296227,-16.8674698795182,-0.115224296392141
0.837636259323006,-16.5461847389558,0.31412881789422,-16.5461847389558,-0.179596128200988,-16.546184738956,-0.180225585674972
0.849110728628801,-16.2248995983936,0.309313378461028,-16.2248995983936,-0.249428073299239,-16.2248995983937,-0.250060628038562
0.860585197934596,-15.9036144578313,0.30457872404958,-15.9036144578313,-0.323997567245733,-15.9036144578315,-0.324783197465696
0.87205966724039,-15.5823293172691,0.299921334231197,-15.5823293172691,-0.403752324226821,-15.5823293172692,-0.40454646868416
0.883534136546185,-15.2610441767068,0.295338789475449,-15.2610441767068,-0.488500873287883,-15.261044176707,-0.489471881626271
0.895008605851979,-14.9397590361446,0.290825906839467,-14.9397590361446,-0.578974288549854,-14.9397590361447,-0.579963375505529
0.906483075157774,-14.6184738955823,0.286383091529824,-14.6184738955823,-0.674585852838324,-14.6184738955825,-0.675589572518056
0.917957544463569,-14.2971887550201,0.282005574234324,-14.2971887550201,-0.775841247744186,-14.2971887550202,-0.777349566957078
0.929432013769363,-13.9759036144578,0.277687581771115,-13.9759036144578,-0.883132442718546,-13.975903614458,-0.884840908503257
0.940906483075158,-13.6546184738956,0.273434357786116,-13.6546184738956,-0.996351103670798,-13.6546184738957,-0.998041304474949
0.952380952380952,-13.3333333333333,0.2692375296806,-13.3333333333333,-1.11566374664833,-13.3333333333335,-1.11709838859623
0.963855421686747,-13.0120481927711,0.265093609416884,-13.0120481927711,-1.23927180100922,-13.0120481927712,-1.24128380985885
0.975329890992542,-12.6907630522088,0.261008394177831,-12.6907630522088,-1.35815409548508,-12.690763052209,-1.36171190460876
0.986804360298336,-12.3694779116466,0.256977763455113,-12.3694779116466,-1.47095043366029,-12.3694779116467,-1.47591952186195
0.998278829604131,-12.0481927710843,0.252998915989486,-12.0481927710843,-1.57761832072946,-12.0481927710845,-1.5840567898917
1.00975329890993,-11.7269076305221,0.249072287981843,-11.7269076305221,-1.6785730526485,-11.7269076305222,-1.68648355021385
1.02122776821572,-11.4056224899598,0.245194504245236,-11.4056224899598,-1.77366578292747,-11.40562248996,-1.78301487093167
1.03270223752151,-11.0843373493976,0.24136692640902,-11.0843373493976,-1.86286705344662,-11.0843373493977,-1.87382833871134
1.04417670682731,-10.7630522088353,0.237589072681185,-10.7630522088353,-1.94606429778686,-10.7630522088355,-1.95850385045607
1.0556511761331,-10.4417670682731,0.233860957692565,-10.4417670682731,-2.02286719173982,-10.4417670682732,-2.03677813590728
1.0671256454389,-10.1204819277108,0.230180932782173,-10.1204819277109,-2.09292247712864,-10.120481927711,-2.10835421256419
1.07860011474469,-9.79919678714859,0.226549582699414,-9.7991967871486,-2.15568831769515,-9.79919678714875,-2.17278060459967
1.09007458405049,-9.47791164658634,0.222966759547042,-9.47791164658635,-2.2106864028429,-9.4779116465865,-2.22956397471143
1.10154905335628,-9.1566265060241,0.219432418688177,-9.15662650602411,-2.25742695340809,-9.15662650602425,-2.27818624902184
1.11302352266208,-8.83534136546184,0.215946362086506,-8.83534136546185,-2.29561866634346,-8.835341365462,-2.31807427529267
1.12449799196787,-8.5140562248996,0.212512634769555,-8.51405622489961,-2.32451309746583,-8.51405622489976,-2.34892207983107
1.13597246127367,-8.19277108433735,0.209126812660014,-8.19277108433736,-2.3463048158997,-8.19277108433752,-2.371898774493
1.14744693057946,-7.8714859437751,0.205788830046996,-7.87148594377511,-2.36314735040406,-7.87148594377528,-2.38953003860681
1.15892139988526,-7.55020080321285,0.202499613160198,-7.55020080321287,-2.37632160579523,-7.55020080321303,-2.40324803193577
1.17039586919105,-7.2289156626506,0.199256773221028,-7.22891566265061,-2.38649923697693,-7.22891566265078,-2.41387692819799
1.18187033849684,-6.90763052208835,0.196060716088463,-6.90763052208836,-2.3937573949942,-6.90763052208853,-2.42156014780978
1.19334480780264,-6.5863453815261,0.192911320648275,-6.58634538152611,-2.39778201183972,-6.58634538152628,-2.42604145947963
1.20481927710843,-6.26506024096385,0.189808450675674,-6.26506024096386,-2.39846909537585,-6.26506024096403,-2.42711747768604
1.21629374641423,-5.9437751004016,0.186763173577025,-5.94377510040161,-2.39554451679071,-5.94377510040178,-2.42465405685162
1.22776821572002,-5.62248995983936,0.183762047045664,-5.62248995983937,-2.38910616244942,-5.62248995983954,-2.41857956880103
1.23924268502582,-5.30120481927711,0.180804402970684,-5.30120481927712,-2.37902302272893,-5.30120481927729,-2.40887649206545
1.25071715433161,-4.97991967871486,0.177890008962846,-4.97991967871487,-2.3653782729353,-4.97991967871504,-2.39557678745217
1.26219162363741,-4.65863453815261,0.175023932295783,-4.65863453815262,-2.34829828802955,-4.65863453815279,-2.37875337338941
1.2736660929432,-4.33734939759036,0.172212920270567,-4.33734939759037,-2.32786685038854,-4.33734939759054,-2.35852155829229
1.285140562249,-4.01606425702811,0.169441145231321,-4.01606425702812,-2.30419529562248,-4.01606425702829,-2.33503017018231
1.29661503155479,-3.69477911646586,0.166708554686984,-3.69477911646587,-2.27748116570371,-3.69477911646604,-2.30845089778533
1.30808950086059,-3.37349397590361,0.164025751051488,-3.37349397590362,-2.24790892347064,-3.37349397590379,-2.27898216652245
1.31956397016638,-3.05220883534137,0.161392026868538,-3.05220883534138,-2.21571592658515,-3.05220883534155,-2.24684430132795
1.33103843947217,-2.73092369477912,0.15879743094316,-2.73092369477913,-2.18115123148411,-2.7309236947793,-2.21226840354506
1.34251290877797,-2.40963855421687,0.156236612046121,-2.40963855421688,-2.1444519836109,-2.40963855421705,-2.17549272234472
1.35398737808376,-2.08835341365462,0.153736058467002,-2.08835341365463,-2.1058711270097,-2.0883534136548,-2.13676861309621
1.36546184738956,-1.76706827309237,0.15126598647242,-1.76706827309238,-2.06563895533781,-1.76706827309255,-2.09634603127735
1.37693631669535,-1.44578313253012,0.148831698212591,-1.44578313253013,-2.0240138205396,-1.4457831325303,-2.05448462049865
1.38841078600115,-1.12449799196787,0.146453210944705,-1.12449799196788,-1.98124529515208,-1.12449799196805,-2.01143138888957
1.39988525530694,-0.803212851405622,0.144105328930905,-0.803212851405632,-1.93757734108982,-0.803212851405803,-1.96744519216219
1.41135972461274,-0.481927710843372,0.141795482866145,-0.481927710843382,-1.89325007860519,-0.481927710843553,-1.92275392959042
1.42283419391853,-0.160642570281128,0.139530545626811,-0.160642570281138,-1.84849306719991,-0.160642570281309,-1.87759001760114
1.43430866322433,0.160642570281129,0.137286070158262,0.160642570281118,-1.80352692849431,0.160642570280948,-1.83217948190899
1.44578313253012,0.481927710843372,0.13510332431819,0.481927710843362,-1.75855983350364,0.481927710843192,-1.78673280390699
1.45725760183592,0.803212851405622,0.132938258597647,0.803212851405612,-1.71378685704685,0.803212851405442,-1.74145738518894
1.46873207114171,1.12449799196787,0.130818563518863,1.12449799196786,-1.66938974380831,1.12449799196769,-1.69653701183331
1.4802065404475,1.44578313253012,0.128730541401217,1.44578313253011,-1.62553400671786,1.44578313252994,-1.65215243501476
1.4916810097533,1.76706827309237,0.126668618306993,1.76706827309236,-1.58237253609352,1.76706827309219,-1.60844660029162
1.50315547905909,2.08835341365462,0.124657466766622,2.08835341365461,-1.54003689670487,2.08835341365444,-1.56554371411224
1.51462994836489,2.40963855421687,0.122666787811255,2.40963855421686,-1.49865480832745,2.40963855421669,-1.52358096417298
1.52610441767068,2.73092369477912,0.120711786886561,2.73092369477911,-1.45837189420908,2.73092369477894,-1.48265788566692
1.53757888697648,3.05220883534137,0.11879297428229,3.05220883534136,-1.41923845034541,3.05220883534119,-1.44287958020596
1.54905335628227,3.37349397590361,0.116893892441193,3.3734939759036,-1.38133108686325,3.37349397590343,-1.40433194720664
1.56052782558807,3.69477911646586,0.115040783608528,3.69477911646585,-1.34470042215691,3.69477911646568,-1.36708048752824
1.57200229489386,4.01606425702811,0.113207546809723,4.0160642570281,-1.30938966273172,4.01606425702793,-1.33117816700652
1.58347676419966,4.33734939759036,0.111405035982183,4.33734939759035,-1.27554016461678,4.33734939759018,-1.29666391186531
1.59495123350545,4.65863453815261,0.109636314908169,4.6586345381526,-1.24301648818343,4.65863453815243,-1.26356028239796
1.60642570281124,4.97991967871486,0.107882810361253,4.97991967871485,-1.21194634507871,4.97991967871468,-1.23188819018009
1.61790017211704,5.30120481927711,0.106176150849974,5.3012048192771,-1.1822535398056,5.30120481927693,-1.20163257394027
1.62937464142283,5.62248995983936,0.104484048142804,5.62248995983935,-1.15383905681266,5.62248995983918,-1.17268676733977
1.64084911072863,5.9437751004016,0.102827170383872,5.94377510040159,-1.12660420779712,5.94377510040142,-1.14495711738961
1.65232358003442,6.26506024096385,0.101187879545733,6.26506024096384,-1.10050998889603,6.26506024096367,-1.11838135863866
1.66379804934022,6.5863453815261,0.0995815607060877,6.58634538152609,-1.07551508532642,6.58634538152592,-1.09292012415942
1.67527251864601,6.90763052208835,0.0979954158147542,6.90763052208834,-1.05158685874102,6.90763052208817,-1.0685307046417
1.68674698795181,7.2289156626506,0.0964379808117119,7.22891566265059,-1.0286883791242,7.22891566265042,-1.0451912868335
1.6982214572576,7.55020080321285,0.0949031352638436,7.55020080321284,-1.00679480306371,7.55020080321267,-1.02286840127513
1.7096959265634,7.8714859437751,0.0933930047344583,7.87148594377509,-0.985883952040521,7.87148594377492,-1.00154067976889
1.72117039586919,8.19277108433735,0.0919090570338694,8.19277108433734,-0.965926261064281,8.1927710843371,-0.98116890805925
1.73264486517499,8.5140562248996,0.0904472009291901,8.51405622489959,-0.946870906012161,8.51405622489929,-0.961728879411573
1.74411933448078,8.83534136546184,0.0890046869704718,8.83534136546183,-0.928670892964801,8.83534136546149,-0.943173695493165
1.75559380378658,9.1566265060241,0.0875919384360159,9.15662650602409,-0.91131928715908,9.15662650602366,-0.92546112196176
1.76706827309237,9.47791164658634,0.0861908329507467,9.47791164658633,-0.89474283180129,9.47791164658585,-0.908545047383636
1.77854274239816,9.79919678714859,0.0848255351630424,9.79919678714858,-0.878892605167603,9.79919678714803,-0.892369717981995
1.79001721170396,10.1204819277108,0.0834646806376019,10.1204819277108,-0.863735032815864,10.1204819277102,-0.876903384559367
1.80149168100975,10.4417670682731,0.0821452513838035,10.4417670682731,-0.849233387532141,10.4417670682724,-0.862107227798086
1.81296615031555,10.7630522088353,0.0808258221300051,10.7630522088353,-0.835324766780522,10.7630522088346,-0.847908545151045
1.82444061962134,11.0843373493976,0.0795517222887642,11.0843373493976,-0.82196294939905,11.0843373493967,-0.834259785783136
1.83591508892714,11.4056224899598,0.0782800903288293,11.4056224899598,-0.809104239026421,11.4056224899589,-0.821129654479979
1.84738955823293,11.7269076305221,0.0770311262655393,11.7269076305221,-0.796717422616949,11.7269076305211,-0.808479739020371
1.85886402753873,12.0481927710843,0.0758089826340556,12.0481927710843,-0.784737057373072,12.0481927710833,-0.796244401852008
1.87033849684452,12.3694779116466,0.074586839002572,12.3694779116466,-0.773135557409122,12.3694779116455,-0.784361903729434
1.88181296615032,12.6907630522088,0.0734108013537114,12.6907630522088,-0.761877229157036,12.6907630522077,-0.772814469066195
1.89328743545611,13.0120481927711,0.072236301510307,13.0120481927711,-0.75091628409891,13.0120481927699,-0.761568525129122
1.9047619047619,13.3333333333333,0.0710836906270482,13.3333333333333,-0.740206098611883,13.3333333333321,-0.750587303898238
1.9162363740677,13.6546184738956,0.0699550411014298,13.6546184738956,-0.729704649247671,13.6546184738943,-0.73980911330598
1.92771084337349,13.9759036144578,0.0688263915758114,13.9759036144578,-0.719373520740022,13.9759036144565,-0.729220028081362
1.93918531267929,14.2971887550201,0.0677404981412225,14.2971887550201,-0.709181582630218,14.2971887550187,-0.718789990779341
1.95065978198508,14.6184738955823,0.0666551644358671,14.6184738955823,-0.699103586924308,14.6184738955809,-0.708487852479516
1.96213425129088,14.9397590361446,0.065593981044486,14.9397590361446,-0.689117301383258,14.9397590361431,-0.698287084615635
1.97360872059667,15.2610441767068,0.064549589530204,15.2610441767068,-0.679209565650929,15.2610441767053,-0.688157366674794
1.98508318990247,15.5823293172691,0.0635127987007855,15.5823293172691,-0.669359436443775,15.5823293172676,-0.678085209412968
1.99655765920826,15.9036144578313,0.0625078606166905,15.9036144578313,-0.659559005747232,15.9036144578298,-0.668069809701931
2.00803212851406,16.2248995983936,0.0615029225325956,16.2248995983936,-0.649799508489458,16.2248995983919,-0.658096304645185
2.01950659781985,16.5461847389558,0.0605282095126875,16.5461847389558,-0.640073801439501,16.5461847389541,-0.648165567674003
2.03098106712565,16.8674698795181,0.0595612695703561,16.8674698795181,-0.630379405456287,16.8674698795163,-0.638268236874318
2.04245553643144,17.1887550200803,0.0586101014684468,17.1887550200803,-0.620714802036392,17.1887550200785,-0.628378955588012
2.05393000573723,17.5100401606426,0.0576827672622966,17.5100401606425,-0.611077128814954,17.5100401606406,-0.618507023327835
2.06540447504303,17.8313253012048,0.0567554330561463,17.8313253012048,-0.601473979593293,17.8313253012028,-0.608642798044976
2.07687894434882,18.1526104417671,0.0558524309547855,18.152610441767,-0.591902504514968,18.152610441765,-0.598805686630496
2.08835341365462,18.4738955823293,0.0549660402512099,18.4738955823293,-0.582366108251571,18.4738955823271,-0.58901036417527
2.09982788296041,18.7951807228916,0.0540796495476343,18.7951807228915,-0.572877290967668,18.7951807228893,-0.57926199032194
2.11130235226621,19.1164658634538,0.053224203999639,19.1164658634538,-0.56343444747964,19.1164658634515,-0.569564490743259
2.122776821572,19.4377510040161,0.052376967098945,19.437751004016,-0.554042874410252,19.4377510040137,-0.559902628507283
2.1342512908778,19.7590361445783,0.051529730198251,19.7590361445783,-0.544712569135619,19.7590361445759,-0.550277121671391
2.14572576018359,20.0803212851406,0.0507194091959206,20.0803212851405,-0.53545414387612,20.0803212851381,-0.540702873063955
2.15720022948939,20.4016064257028,0.0499095967003079,20.4016064257028,-0.526267257625491,20.4016064257003,-0.531187049305846
2.16867469879518,20.7228915662651,0.0491068330242312,20.722891566265,-0.517158751274171,20.7228915662624,-0.521736238719872
2.18014916810098,21.0441767068273,0.0483356492345159,21.0441767068273,-0.508136528053584,21.0441767068246,-0.512361130918666
2.19162363740677,21.3654618473896,0.0475644654448006,21.3654618473895,-0.49921872766471,21.3654618473868,-0.503070505014086
2.20309810671256,21.6867469879518,0.0467932816550854,21.6867469879518,-0.490399935020969,21.686746987949,-0.493872820939366
2.21457257601836,22.0080321285141,0.04605825885512,22.008032128514,-0.481685921930533,22.0080321285112,-0.4847790997652
2.22604704532415,22.3293172690763,0.0453266141516462,22.3293172690763,-0.473082764071459,22.3293172690733,-0.475813878897977
2.23752151462995,22.6506024096385,0.0445949694481724,22.6506024096385,-0.464598648119562,22.6506024096354,-0.466995520663476
2.24899598393574,22.9718875502008,0.0438875699764976,22.9718875502008,-0.456249263777623,22.9718875501976,-0.45828607916338
2.26047045324154,23.2931726907631,0.0431934188645904,23.293172690763,-0.448026510740689,23.2931726907598,-0.449669407867078
2.27194492254733,23.6144578313253,0.0424992677526832,23.6144578313253,-0.439933605774841,23.614457831322,-0.441179144574123
2.28341939185313,23.9357429718875,0.0418185823193305,23.9357429718875,-0.431974892100361,23.9357429718843,-0.432833711275447
2.29489386115892,24.2570281124498,0.0411599853808675,24.2570281124498,-0.424153279801041,24.2570281124465,-0.424643085548786
2.30636833046472,24.578313253012,0.0405013884424045,24.578313253012,-0.416473271118795,24.5783132530088,-0.416613951643991
2.31784279977051,24.8995983935743,0.0398466518488425,24.8995983935743,-0.408948933982151,24.899598393571,-0.408750306592645
2.32931726907631,25.2208835341365,0.0392228880730855,25.2208835341365,-0.401569169777158,25.2208835341333,-0.401054961657168
2.3407917383821,25.5421686746988,0.0385991242973285,25.5421686746988,-0.394335658890805,25.5421686746955,-0.393528618964412
2.35226620768789,25.863453815261,0.0379753605215714,25.863453815261,-0.387246384431887,25.8634538152578,-0.386171029945165
2.36374067699369,26.1847389558233,0.0373726600671345,26.1847389558233,-0.380303744127471,26.18473895582,-0.378980872910176
2.37521514629948,26.5060240963855,0.0367829469454508,26.5060240963855,-0.373507246925339,26.5060240963822,-0.371957106658891
2.38668961560528,26.8273092369478,0.0361932338237671,26.8273092369478,-0.366858830109903,26.8273092369445,-0.365099153886193
2.39816408491107,27.14859437751,0.0356075866437472,27.14859437751,-0.360352178164767,27.1485943775067,-0.358404058661535
2.40963855421687,27.4698795180723,0.0350500530317736,27.4698795180723,-0.353988120267403,27.469879518069,-0.351871090751634
2.42111302352266,27.7911646586345,0.0344925194198,27.7911646586345,-0.347764628081147,27.7911646586312,-0.345497219301049
2.43258749282846,28.1124497991968,0.0339349858078263,28.1124497991968,-0.341683350190099,28.1124497991935,-0.339279549492016
2.44406196213425,28.433734939759,0.0333967396657544,28.433734939759,-0.335730087229512,28.4337349397557,-0.33321508475041
2.45553643144005,28.7550200803213,0.0328696223700429,28.7550200803213,-0.329907005391004,28.755020080318,-0.327301341600576
2.46701090074584,29.0763052208835,0.0323425050743315,29.0763052208835,-0.324211277293136,29.0763052208802,-0.32153460941703
2.47848537005164,29.3975903614458,0.0318198475194741,29.3975903614458,-0.318658013957902,29.3975903614425,-0.315911303385754
2.48995983935743,29.718875502008,0.0313241634292211,29.718875502008,-0.31324507546177,29.7188755020047,-0.310428319255523
2.50143430866322,30.0401606425703,0.0308284793389681,30.0401606425703,-0.30791999347868,30.040160642567,-0.30508161043943
2.51290877796902,30.3614457831325,0.0303327952487151,30.3614457831325,-0.302702136979751,30.3614457831292,-0.299866983168326
2.52438324727481,30.6827309236948,0.0298371111584622,30.6827309236947,-0.297633728593092,30.6827309236915,-0.294780366649509
2.53585771658061,31.004016064257,0.0293726146338276,31.004016064257,-0.292647391328874,31.0040160642537,-0.289818104076418
2.5473321858864,31.3253012048193,0.0289090501294368,31.3253012048193,-0.287754002886571,31.325301204816,-0.284975297245207
2.5588066551922,31.6465863453815,0.0284454856250461,31.6465863453815,-0.28299576582982,31.6465863453782,-0.280248180893652
2.57028112449799,31.9678714859438,0.0279819211206553,31.9678714859437,-0.278318854967881,31.9678714859405,-0.275634506889823
2.58175559380379,32.289156626506,0.0275423931621645,32.289156626506,-0.273721530605996,32.2891566265027,-0.271128314694199
2.59323006310958,32.6104417670683,0.027108871122339,32.6104417670682,-0.269235544027971,32.610441767065,-0.266725740812503
2.60470453241538,32.9317269076305,0.0266753490825134,32.9317269076305,-0.264836903324892,32.9317269076272,-0.262424302601736
2.61617900172117,33.2530120481928,0.0262418270426878,33.2530120481927,-0.260506042729236,33.2530120481895,-0.258218114137544
2.62765347102697,33.574297188755,0.0258259851006102,33.574297188755,-0.256258067447769,33.5742971887517,-0.254104315253551
2.63912794033276,33.8955823293173,0.0254205629002568,33.8955823293172,-0.252093360996727,33.8955823293139,-0.250078799990879
2.65060240963855,34.2168674698795,0.0250151406999034,34.2168674698795,-0.248009798311812,34.2168674698762,-0.246138303827817
2.66207687894435,34.5381526104418,0.02460971849955,34.5381526104417,-0.243994308488618,34.5381526104384,-0.242278605672208
2.67355134825014,34.859437751004,0.0242130632751012,34.859437751004,-0.240044342791065,34.8594377510007,-0.23849667093177
2.68502581755594,35.1807228915663,0.0238267707703543,35.1807228915662,-0.236158931067257,35.1807228915629,-0.234789461890112
2.69650028686173,35.5020080321285,0.0234475428382528,35.5020080321285,-0.232335596402396,35.5020080321252,-0.231152491256036
2.70797475616753,35.8232931726908,0.023072414286871,35.8232931726907,-0.228578209095847,35.8232931726874,-0.227583313421145
2.71944922547332,36.144578313253,0.0227060372928163,36.144578313253,-0.224885843381357,36.1445783132497,-0.22407902855682
2.73092369477912,36.4658634538153,0.0223417490982314,36.4658634538152,-0.221249835130817,36.4658634538119,-0.220638334647232
2.74239816408491,36.7871485943775,0.0219878016288176,36.7871485943775,-0.217666468651694,36.7871485943742,-0.217256501707827
2.75387263339071,37.1084337349398,0.0216356451015157,37.1084337349397,-0.214134737912159,37.1084337349364,-0.213931509923782
2.7653471026965,37.429718875502,0.0212921203914588,37.429718875502,-0.210653381623412,37.4297188754987,-0.210662674804624
2.77682157200229,37.7510040160642,0.0209518813880401,37.7510040160642,-0.207233410212829,37.7510040160609,-0.20744837675867
2.78829604130809,38.0722891566265,0.0206182879500927,38.0722891566265,-0.203864652604116,38.0722891566232,-0.204285565981781
2.79977051061388,38.3935742971887,0.0202895680842418,38.3935742971887,-0.2005394065532,38.3935742971854,-0.201173002609488
2.81124497991968,38.714859437751,0.0199656185029277,38.714859437751,-0.19725748517137,38.7148594377477,-0.198108264720878
2.82271944922547,39.0361445783132,0.0196480373175366,39.0361445783132,-0.19402816808273,39.0361445783099,-0.195092541647478
2.83419391853127,39.3574297188755,0.0193334548742969,39.3574297188755,-0.190850066205037,39.3574297188722,-0.192121167712478
2.84566838783706,39.6787148594377,0.0190246776191483,39.6787148594377,-0.187704208323913,39.6787148594344,-0.189197171212556
2.85714285714286,40,0.018721290951091,40,-0.184611098665468,39.9999999999967,-0.186315771005387


==> figures/TrajSat.csv <==
0,-10,-0.1,-10,-0.1,-10,-0.1,0,0,0,0,0,0
1.29434693514921,-9.98395090395967,-0.0998140273318646,-9.97705397484178,-0.099823456566641,-9.97681732491214,-0.0997656572538423,0.0212038788266518,0.000271659146998008,0.0275979566676396,0.000254755789728119,0.0278956530635369,0.000337209722923871
2.58869387029842,-9.95074205862499,-0.0993243548509695,-9.93750360218105,-0.0993655131564567,-9.9368185005312,-0.0991542591074419,0.0288287303158824,0.000477097779029103,0.0322076823652907,0.000447006446705319,0.0325656117472546,0.00059691692165293
3.88304080544763,-9.91136219960225,-0.0985951365511478,-9.89517018452385,-0.0986780900257612,-9.89398166528661,-0.0982316986554538,0.0315618159615503,0.000644681287403401,0.0329906936066156,0.000610787384231186,0.0334013428372771,0.000822923492362446
5.17738774059684,-9.8697715943432,-0.0976666078832922,-9.85233725341643,-0.097793266266593,-9.8506148170058,-0.0970403541954608,0.0325338986286108,0.000785504764059987,0.0331574704143501,0.000752059116891743,0.0335629909166023,0.00101052792868014
6.47173467574605,-9.82740085820676,-0.0965704017181613,-9.80938220691436,-0.0967396196050083,-9.80714110846223,-0.095628392028824,0.0328759621402533,0.000904549523421954,0.0332059674800523,0.000872979057231765,0.0335982014296801,0.00116522087123062
7.76608161089527,-9.78475967789085,-0.0953330395279223,-9.76639375152051,-0.0955419492452202,-9.76366335596978,-0.0940378644192287,0.0329909201370593,0.0010044527876069,0.0332148480457057,0.000975055738663162,0.0335677392153761,0.00128362205242236
9.06042854604448,-9.74203167928113,-0.0939779136793729,-9.72340671542911,-0.0942233253379949,-9.72026662833458,-0.0923258369136794,0.033023882362014,0.00108695212023026,0.0332058723159418,0.00105965896370595,0.033479539386222,0.00135281531483705
10.3547754811937,-9.69928330059064,-0.0925265231824656,-9.68043776139999,-0.0928055896521543,-9.67699924986939,-0.0905493656921175,0.033027323529499,0.00115345781914237,0.0331879715735456,0.00112813433066011,0.033401065281568,0.00139377108793874
11.6491224163429,-9.65653854005265,-0.0909983919809141,-9.63749521862116,-0.0913090648308294,-9.63379933319991,-0.0887172377902601,0.0330201022966722,0.00120515749616751,0.0331655449805139,0.00118179164151485,0.0333441257423086,0.0014318929135806
12.9434693514921,-9.61380599928904,-0.0894123296007532,-9.59458325640284,-0.0897521128353435,-9.59066692818925,-0.0868474471726829,0.033009065486613,0.00124331835143774,0.033140956046686,0.001221817122332,0.0332981137935811,0.00145399348498978
14.2378162866413,-9.57108877979419,-0.0877850987323523,-9.5517037188314,-0.0881516062146575,-9.54759634251262,-0.0849627736693958,0.0329966332276051,0.0012690449606801,0.0331155519273632,0.00124933424862785,0.0332641697083487,0.00146017332639357
15.5321632217905,-9.52838802376454,-0.0861320742120372,-9.50885710767122,-0.0865230068082849,-9.50454448617368,-0.0830707073770526,0.0329836797749904,0.00128338525880953,0.0330901177336867,0.00126540687030979,0.0332397098431187,0.00145681191099589
16.8265101569397,-9.48570416522133,-0.0844673133430975,-9.4660433245351,-0.0848804336455584,-9.46152906198969,-0.0811913965285529,0.0329705224588218,0.00128733423719929,0.0330651176362315,0.00127098650703754,0.0332047570575989,0.00144002016377427
18.120857092089,-9.44303743067326,-0.0828036600690122,-9.42326145635422,-0.0832368973003075,-9.4185832987696,-0.0793488713523298,0.0329572774510417,0.00128181074003815,0.0330408166146832,0.00126708253369476,0.0331614581768281,0.00140526406390167
19.4152040272382,-9.40038791432365,-0.0811528423907368,-9.38051046831218,-0.0816040586709561,-9.37570842388404,-0.0775593069187226,0.0329439883411084,0.00126771026200322,0.0330173621072027,0.0012546005047118,0.0331127364990234,0.00135608511099391
20.7095509623874,-9.35775559705753,-0.0795253336305043,-9.33778921204432,-0.0799924437704078,-9.3328813473153,-0.0758630739224368,0.032930672381135,0.00124591229855709,0.0329948300367339,0.00123438562941949,0.0330543142701842,0.00126314056011514
22.0038978975366,-9.31514050804813,-0.0779305535797387,-9.29509647289091,-0.0784115206821985,-9.29012809146617,-0.0742587584520853,0.0329173371804,0.00121721416335907,0.0329732506059017,0.00120723310792869,0.0330091315551028,0.0012191217313859
23.2982448326858,-9.27254266925727,-0.0763769233760893,-9.25243105913962,-0.0768698365024033,-9.24743879858597,-0.0727144191526796,0.0329039868725827,0.00118236700741902,0.0329526248023202,0.00117388122704486,0.0329472965449092,0.00116179536617785
24.592591767835,-9.22996209830497,-0.0748719241459812,-9.20979183498188,-0.0753751467287222,-9.20470690110022,-0.0712398011512105,0.0328906242532774,0.00114207710263641,0.0329329327535888,0.00113501656375374,0.0330836010912227,0.00111913635167176
25.8869387029842,-9.18739890187102,-0.0734224791867099,-9.16717748802697,-0.0739339014496989,-9.16194876865152,-0.0698456387082911,0.0328772515135164,0.00109698494763803,0.0329141286486035,0.00109132530964496,0.0331504140111721,0.00104687497004678
27.1812856381334,-9.14485302186593,-0.0720341704269879,-9.1245869063819,-0.0725519329407455,-9.11906862703346,-0.0685221457257303,0.0328638706616051,0.00104773470477209,0.0328961562854137,0.00104341991809032,0.0330838592218831,0.000992746756701331
28.4756325732826,-9.10232444527483,-0.0707119088173625,-9.08201905903559,-0.0712343097947867,-9.07625445452339,-0.0672707912772613,0.0328504834869741,0.000994911649795333,0.0328789470528713,0.000991872218020855,0.0330427757631867,0.000937087390269601
29.7699795084318,-9.05981317918838,-0.069459955172103,-9.03947300970012,-0.0699853880331702,-9.03349456605913,-0.0660954060176166,0.0328370916311834,0.000939055668252101,0.0328624236251195,0.000937215351069674,0.0330262094389917,0.000877197632621278
31.0643264435811,-9.01731922865693,-0.0682818983418989,-8.99694800543137,-0.0688091599390118,-8.99074935764552,-0.0649993163544945,0.0328236966177573,0.000880668888338541,0.0328465065855081,0.00087993704080246,0.0330144466613225,0.000816616912673479
32.3586733787303,-8.97484261609366,-0.0671807910681422,-8.95444328446176,-0.0677086256855984,-8.94805608044935,-0.063987036886438,0.0328102998604819,0.000820215357854387,0.0328311139059745,0.000820505687932535,0.0329675673268985,0.00074851650004185
33.6530203138795,-8.9323834191345,-0.0661593823259162,-8.91195816561065,-0.0666860845620235,-8.90537773995862,-0.063058204357078,0.0327969026774501,0.000758121969034265,0.0328161691148048,0.000759355134415091,0.032956004273735,0.000684566920844609
34.9473672490287,-8.88994154203258,-0.0652190896130994,-8.86949211449958,-0.0657434980399528,-8.8627364028545,-0.0622144061260451,0.0327835062885542,0.000694797223726831,0.0328016057356789,0.000696880218997639,0.0329375163527355,0.000618495791295327
36.2417141841779,-8.84751698302975,-0.0643612632336288,-8.82704467613766,-0.0648823382149003,-8.82012389538829,-0.0614601458984825,0.032770111810406,0.000630606587517669,0.0327873671683762,0.000633445024884661,0.0328967338394039,0.000546881820583334
37.5360611193271,-8.80510973898568,-0.0635868017091292,-8.78461546208517,-0.0641036265753705,-8.77753953442023,-0.060794350526455,0.0327567202699353,0.000565885254719842,0.0327734068928613,0.000569384190777425,0.0329109475389883,0.000480252237743416
38.8304080544763,-8.76271980549077,-0.0628961898555511,-8.74220425017757,-0.0634085025972841,-8.7349743832046,-0.0602176148039353,0.0327433326086059,0.000500939610285693,0.032759688941803,0.000505003919417644,0.0328709992026739,0.000411161311731674
40.1247549896255,-8.7203472377677,-0.0622898293339312,-8.69981063763001,-0.0627966840284035,-8.69242886011525,-0.0597295674445846,0.0327299497059756,0.000436049751054475,0.0327461823278059,0.000440587300200448,0.0328801865297633,0.000342700790588691
41.4191019247748,-8.6779920221324,-0.0617674452254482,-8.65743436255995,-0.062268030377834,-8.64989313876545,-0.0593301093397547,0.0327165723497243,0.000371470865889559,0.0327328642197236,0.00037638797498895,0.0328515952681798,0.00027518829176373
42.713448859924,-8.63565409713911,-0.0613282245283689,-8.61507519344195,-0.0618221103128663,-8.60738240424778,-0.0590151879854963,0.0327032012334071,0.000307430825537427,0.0327197169263589,0.00031263522245158,0.0328216179151222,0.000210411259762807
44.0077957950732,-8.59333345430887,-0.0609713364288895,-8.57273291897891,-0.0614582116976218,-8.5649210818295,-0.0587862436793387,0.0326898369961873,0.00024413452303852,0.0327067265796684,0.000249535313835667,0.032767025374427,0.000142462863013391
45.3021427302224,-8.55103008438079,-0.0606957000321346,-8.53040737950044,-0.0611755426937391,-8.52248857576817,-0.0586431053627142,0.0326764802118602,0.000181765002809915,0.0326938823635855,0.000187274941551383,0.0328030967842439,7.84196276195317e-05
46.5964896653716,-8.50874397739378,-0.0605000116723699,-8.48809842950038,-0.0609730873785289,-8.48001088680116,-0.0585815470712242,0.0326631313925912,0.000120484748193445,0.0326811753044076,0.000126021698970273,0.0328183869427397,1.69400616828679e-05
47.8908366005208,-8.46647522478165,-0.0603832251830019,-8.44580582337945,-0.0608490921515243,-8.43740089783063,-0.0586017299159677,0.0326497910447213,6.04449577523973e-05,0.0326685967535575,6.59162620451388e-05,0.0330881570228366,-4.81381475244518e-05
49.18518353567,-8.42422372546478,-0.0603432446203356,-8.4035293999628,-0.060801991046033,-8.39464453769324,-0.0587063647186272,0.0326364595263216,1.76496269960225e-06,0.032656139393559,7.08506180224702e-06,0.0329755328839871,-0.000113042707878373
50.4795304708192,-8.38198945559623,-0.0603781878826276,-8.36126900727099,-0.0608300659805549,-8.3520382328423,-0.0588929462562056,0.0326231371792358,-5.54482570068057e-05,0.0326437962394614,-5.03623109782325e-05,0.0328676446466888,-0.00017387570295568
51.7738774059684,-8.33977240313308,-0.060486099601323,-8.31902450226545,-0.0609314677276554,-8.30958372023411,-0.0591565247699842,0.0326098243036599,-0.000111102614563727,0.0326315604042305,-0.000106331964014022,0.0327458932840693,-0.000231822373134289
53.0682243411176,-8.29757255567418,-0.0606649151978961,-8.27679582206447,-0.0611045516090364,-8.26719094017707,-0.0594891747008701,0.0325965211553176,-0.00016512070254025,0.0326194253661879,-0.000160737202348981,0.0327708803997516,-0.000282301178915804
54.3625712762669,-8.25538992962034,-0.0609125918298115,-8.23458280134306,-0.0613470673598255,-8.22477016706294,-0.059886687224564,0.0325832279657043,-0.00021743577877064,0.0326073837443117,-0.000213515731095136,0.0327579253444687,-0.000332330248576147
55.6569182114161,-8.21322456752049,-0.0612270968084985,-8.19238529183876,-0.0616567353213519,-8.18241444259824,-0.0603483095773414,0.0325699449446568,-0.000267990709792701,0.0325954281389585,-0.000264617749286628,0.0326870168994233,-0.000380624366144467
56.9512651465653,-8.1710763714346,-0.061605802524307,-8.15020318719192,-0.062031362409856,-8.14012323201421,-0.060870307161208,0.0325566721828438,-0.00031675462251544,0.0325835512364487,-0.000314001760007602,0.0326683779808927,-0.000425954615472151
58.2456120817145,-8.12894532804121,-0.0620463764632921,-8.10803639052153,-0.0624687089458726,-8.09781293572101,-0.0614511556601044,0.0325434097872029,-0.000363698975219016,0.0325717456330929,-0.000361636863075343,0.0326957889231508,-0.000471038845016505
59.5399590168637,-8.08683142390067,-0.062546455741235,-8.0658848196036,-0.0629665212812999,-8.05548103168616,-0.0620893439348436,0.0325301578344549,-0.000408805079455478,0.0325600039738261,-0.000407501296733129,0.0327040429208423,-0.000514439145617581
60.8343059520129,-8.04473464549251,-0.0631036592634324,-8.02374848628245,-0.0635228353202685,-8.01315627107489,-0.0627819004166527,0.0325169163735909,-0.000452063265985141,0.0325483192223444,-0.000451572154359027,0.0327001384313841,-0.00055551752268713
62.1286528871621,-8.00265504929909,-0.0637158134357913,-7.98162722658125,-0.0641349661304402,-7.97084464556382,-0.0635276636466642,0.0325036854713061,-0.000493464537212221,0.0325366837473106,-0.000493856557258237,0.0326619613250911,-0.000596427848743364
63.4229998223113,-7.96059259478435,-0.0643804263041259,-7.93952098144451,-0.064800608070888,-7.92859549132509,-0.0643252168625868,0.0324904651113272,-0.000533017947201681,0.0325250904996187,-0.000534357838640331,0.0326187736879655,-0.000635479262710479
64.7173467574605,-7.91854722510965,-0.0650949869407817,-7.89742970077838,-0.065517464171772,-7.88642549142814,-0.0651702159634867,0.032477255246116,-0.00057074108175162,0.0325135326632505,-0.00057308598834885,0.0325561882860087,-0.000669365546021821
66.0116936926098,-7.87651892674582,-0.06585714336447,-7.85535334310644,-0.0662832542909944,-7.84428981183742,-0.0660565920632177,0.0324640558357547,-0.000606652920853162,0.032502003689442,-0.000610056996111809,0.0325524902271046,-0.000699996445231425
67.306040627759,-7.83450768622641,-0.0666645716561752,-7.81329191590755,-0.0670958442226077,-7.80216983591153,-0.0669824527556964,0.0324508668232576,-0.000640777881907649,0.0324904973803848,-0.00064528755375908,0.0325391766750403,-0.000730958099551634
68.6003875629082,-7.79251349016849,-0.0675149825744088,-7.77124541070076,-0.0679530398998618,-7.76000239421212,-0.0679507547791017,0.0324376881363636,-0.000673145222305599,0.0324790078057657,-0.00067880215913896,0.032602578267504,-0.000764881393774415
69.8947344980574,-7.75053643589925,-0.068406378186074,-7.72921375175356,-0.0688524722032289,-7.71777605588473,-0.0689609827872139,0.03242451975515,-0.000703777506258743,0.0324675293410439,-0.000710638086234995,0.0326388860418532,-0.000795735155958102
71.1890814332066,-7.7085764016284,-0.0693362822615062,-7.68719692811148,-0.069791995084883,-7.67553943294394,-0.0700094794538254,0.0324113615157216,-0.000732723292022611,0.0324560567754851,-0.000740829658133803,0.0326194004005807,-0.000823867549182484
72.4834283683558,-7.66663337218263,-0.0703025379503414,-7.64519493529385,-0.0707695089601123,-7.63333301440705,-0.0710928322003846,0.0323982133082343,-0.000760023392968562,0.0324445853632886,-0.000769414444252279,0.0325952852219211,-0.000849743417462732
73.777775303505,-7.62470733468175,-0.0713030477542213,-7.60320777464487,-0.0717829645261372,-7.59108927051122,-0.0722119140694918,0.032385075014998,-0.000785721191531446,0.0324331107440085,-0.0007964328254894,0.0326723642772742,-0.000879842650151509
75.0721222386542,-7.58279827640253,-0.0723357717077878,-7.56123552928938,-0.0728305309536681,-7.54877398916902,-0.0733701853134269,0.0323719465105358,-0.000809862427697985,0.0324216288282692,-0.000821920070041771,0.0327078947103268,-0.000909044050613554
76.3664691738034,-7.54090622338484,-0.0733987946298574,-7.51927815682875,-0.073910130776804,-7.50644495377964,-0.0745625813302534,0.0323588276844513,-0.000832491477186908,0.0324101359719647,-0.0008459270692532,0.0326897450836258,-0.0009330428590719
77.6608161089526,-7.49903119827612,-0.0744902421780632,-7.47733565151166,-0.0750198350636567,-7.46416367777001,-0.0757842553541263,0.0323457184176953,-0.00085365503922534,0.0323986289239157,-0.000868502786814258,0.0326375868920277,-0.000954167839259232
78.9551630441019,-7.45717311509274,-0.0756081317054046,-7.43540803358068,-0.0761578264053509,-7.42194489649679,-0.0770310799210297,0.0323326185262417,-0.000873410226293443,0.0323871047814838,-0.000889695326869246,0.0325925951182626,-0.000972129062382727
80.2495099792511,-7.41533196182116,-0.0767506776489843,-7.39349532679405,-0.0773223501959629,-7.37980027738216,-0.0783002243971146,0.0323195278645934,-0.00089180851982387,0.0323755609921653,-0.000909553897839719,0.0325252628240781,-0.00098879375848347
81.5438569144003,-7.3735077266373,-0.0779161613015933,-7.35159757179756,-0.0785117372632476,-7.33774436368948,-0.079589417566697,0.0323064462846969,-0.000908902037790548,0.0323639952006012,-0.000928127551862587,0.0324640114697056,-0.00100237394948232
82.8382038495495,-7.33170039790927,-0.0791029314591064,-7.3097148700572,-0.0797244618877772,-7.29575870876459,-0.0808942154569946,0.0322933736367426,-0.000924743269616949,0.0323524055446098,-0.000945461266377751,0.0324159363264705,-0.00101299524819343
84.1325507846987,-7.28991004320086,-0.0803094899305896,-7.26784716802323,-0.0809588238482677,-7.2538370273569,-0.0822122729937521,0.0322803098103003,-0.00093937946245264,0.0323407905478469,-0.000961613339586065,0.0323612270466881,-0.00102334005046508
85.4268977198479,-7.2481366050077,-0.0815342555641237,-7.22599449931745,-0.082213330286749,-7.21197624057966,-0.0835418256361031,0.032267254628988,-0.00095286685283194,0.0323291488732263,-0.000976634957650116,0.0323214421293622,-0.00103069189947682
86.7212446549971,-7.20638003940278,-0.0827757433875388,-7.18415689919359,-0.0834865544939072,-7.17016369225975,-0.0848803918858262,0.0322542079248961,-0.00096526000245958,0.0323174793361685,-0.000990577459478966,0.0322887845435341,-0.00103729055975969
88.0155915901464,-7.16464033553562,-0.0840325738086042,-7.14233440401842,-0.0847771356421337,-7.12839222918101,-0.0862268964807107,0.0322411695480754,-0.000976610664755569,0.0323057813783246,-0.00100349158770743,0.0322546183610206,-0.00104303370571328
89.3099385252956,-7.12291748274833,-0.0853034336070451,-7.10052710130668,-0.0860838275644386,-7.08666108559784,-0.0875796505685337,0.0322281393499561,-0.000986969956963958,0.0322940543063968,-0.00101542489718128,0.0322301339746064,-0.00104719147106471
90.6042854604448,-7.08121147825289,-0.0865870803081632,-7.05873502892932,-0.0874053884311062,-7.0449495789658,-0.0889369472941976,0.0322151171874062,-0.000996387809687895,0.0322822976931193,-0.00102642815897587,0.0322293941642771,-0.00104983737841258
91.898632395594,-7.03952240784936,-0.0878823890389715,-7.01695817502064,-0.0887406006356442,-7.00324009091646,-0.090297232053486,0.0322021029600169,-0.00100490889265171,0.0322705114702439,-0.00103655423990174,0.0322255162364551,-0.00105218720449159
93.1929793307432,-6.99785015755708,-0.0891881621438731,-6.97519657778429,-0.0900883631006117,-6.96151341543227,-0.0916611308400176,0.032189096476404,-0.00101258738928844,0.0322586957093601,-0.00104585206519535,0.0322367267903673,-0.00105512571927862
94.4873262658924,-6.95619471746594,-0.0905033422261147,-6.93345027529401,-0.0914476373342232,-6.91978273553998,-0.0930280086736699,0.0321760975976253,-0.00101947056967121,0.0322468506157357,-0.00105436978497657,0.0322520675842555,-0.00105752353733483
95.7816732010416,-6.91455607784306,-0.0918269321023659,-6.89171930503819,-0.0928174466844043,-6.87801659338681,-0.0943998258478961,0.0321631061879189,-0.00102560450017998,0.0322349767002264,-0.00106215494710025,0.0322906212436345,-0.00106315957966254
97.0760201361908,-6.8729342291285,-0.0931579932030545,-6.85000379222621,-0.0941969252317957,-6.83614921567939,-0.0957849404350771,0.0321501221149647,-0.00103103397191461,0.0322230741676187,-0.00106925026659692,0.0323937603371089,-0.00107798043057149
98.37036707134,-6.83132920988055,-0.0944956603700903,-6.80830369938481,-0.0955851643074291,-6.79421310206627,-0.0971886372016541,0.0321371452703088,-0.00103580067081483,0.0322111437365003,-0.0010757049475742,0.0324214288997079,-0.00109217473657609
99.6647140064892,-6.7897410260119,-0.0958391052701573,-6.76661904827814,-0.0969813577055685,-6.75220652219165,-0.0986145743029468,0.0321241755343573,-0.00103994648003236,0.0321991861816694,-0.00108156423417656,0.0324937738058373,-0.00111299521033571
100.959060941638,-6.74816960524881,-0.0971875310533103,-6.72494987207831,-0.0983847651996282,-6.71003179451613,-0.100080193457327,0.0321112127590805,-0.00104351450612942,0.0321872041438167,-0.00108687231644448,0.0326430109645411,-0.00115332717766843
102.253407876788,-6.70661493867821,-0.0985402170600004,-6.68329620300378,-0.0997947024447277,-6.6677620573908,-0.101599392820495,0.0320982568276255,-0.00104654391650548,0.0321751968287249,-0.00109167162827353,0.0326711478340885,-0.00119394280418644
103.547754811937,-6.66507701753518,-0.0998964922100803,-6.64165809629851,-0.101210547393148,-6.62553854982729,-0.103164405226267,0.0320853076272357,-0.00104907240360941,0.0321631654210815,-0.00109600332971024,0.0325698328919321,-0.0012210128844042
104.842101747086,-6.62355583319755,-0.101255733092075,-6.60003563888332,-0.102631738502463,-6.58345046948296,-0.104756081286066,0.0320723650493504,-0.00105113617151496,0.0321511110844183,-0.00109990708291649,0.0324554684873051,-0.00123642304862172
106.136448682235,-6.58205146515247,-0.102617371829282,-6.55842877976014,-0.104057722111257,-6.54151690093714,-0.106361204556632,0.0320594290234004,-0.00105276783929384,0.0321390352019619,-0.00110342526760934,0.0323093341627495,-0.00124088494539595
107.430795617385,-6.54056383978591,-0.103980861648348,-6.51683754592238,-0.105488025722078,-6.49975697910229,-0.10796380655334,0.0320464994231509,-0.00105400253597786,0.0321269390638287,-0.00110659704245446,0.0322317689238467,-0.00123494249952464
108.725142552534,-6.49909292605706,-0.10534570810432,-6.47526196267884,-0.106922226846972,-6.45806062158298,-0.109557180254628,0.0320335761439242,-0.00105487254646355,0.0321148239881647,-0.00110946079033141,0.0322015088099815,-0.0012268833862053
110.019489487683,-6.45763871586256,-0.106711459932858,-6.43370205362306,-0.108359952053284,-6.41639976261333,-0.111138994911923,0.0320206590941312,-0.00105540809341353,0.0321026913160319,-0.0011120541911517,0.0321628760950142,-0.00121616746972593
111.313836422832,-6.41620120121449,-0.108077703915053,-6.39215790195694,-0.109800887512876,-6.37480281480049,-0.112703635854646,0.0320077481863847,-0.00105563793933041,0.0320905423438344,-0.00111441353967782,0.0320994171785946,-0.00120003719767171
112.608183357981,-6.3747803915591,-0.10944406276987,-6.35062950940472,-0.11124474965745,-6.33322955927905,-0.114255506570326,0.031994843343627,-0.00105558914512821,0.0320783784567378,-0.00111657598925655,0.0321450253743473,-0.00119958435312564
113.902530293131,-6.33337635492912,-0.110810190440992,-6.30911685157297,-0.112691299809058,-6.2915715524399,-0.115817016254843,0.0319819445132838,-0.00105528665309772,0.0320662010385997,-0.00111857832644959,0.0322537631314533,-0.00121965529925022
115.19687722828,-6.2919889904241,-0.112175776776258,-6.26761994508695,-0.114140354433193,-6.24976774447287,-0.117416284721322,0.0319690515864035,-0.00105475650796014,0.0320540113976974,-0.0011204564529362,0.0323198017652317,-0.00124886283392798
116.491224163429,-6.25061829046673,-0.113540542903919,-6.22613880491679,-0.115591776232476,-6.20787101334304,-0.119058551240299,0.0319561644917851,-0.00105402184894729,0.0320418107848915,-0.00112224617653671,0.0323967854821685,-0.00128830113922045
117.785571098578,-6.20926424756912,-0.114904238946191,-6.18467344417305,-0.117045474199236,-6.16590616911028,-0.120752913648479,0.0319432831620664,-0.00105310449270986,0.0320296013269358,-0.00112398359175807,0.0324460393300353,-0.0013316819429047
119.079918033727,-6.16792685432782,-0.116266642336354,-6.14322397260198,-0.118501418306959,-6.12389782672385,-0.122506499023437,0.0319304075336244,-0.00105202496879528,0.0320173840139961,-0.00112570523869714,0.0324493269713186,-0.00137448417611588
120.374264968877,-6.12660616066411,-0.117627550463161,-6.10179030589533,-0.119959598710741,-6.08198396923992,-0.124295382293323,0.031917537565697,-0.00105080212709634,0.0320051592992211,-0.0011274481624069,0.0322788569795258,-0.00137848089427344
121.668611904026,-6.08530215498406,-0.118986789487226,-6.06037244784273,-0.121420066483598,-6.04031863511303,-0.126062314653407,0.0319046731998943,-0.00104945423320805,0.0319929282511483,-0.00112925007184239,0.0321259915591391,-0.00135088795029182
122.962958839175,-6.04401477711897,-0.12034421432422,-6.01897040603925,-0.122882922789867,-5.99878190700934,-0.127791056120641,0.0318918143652909,-0.00104799861692797,0.0319806917320421,-0.00113114986984628,0.032080189806897,-0.00132299923298673
124.257305774324,-6.00274401995827,-0.121699696164773,-5.9775841871309,-0.124348319955698,-5.95724543456859,-0.129493022636261,0.0318789610122151,-0.00104645102563834,0.0319684503541026,-0.00113318803569389,0.0321136385404364,-0.00131054227572558
125.551652709473,-5.9614898764534,-0.123053125808995,-5.93621383014691,-0.125816470030239,-5.91564657732985,-0.131189115902707,0.0318661130942007,-0.00104482611931079,0.0319562044089351,-0.00113540753593643,0.0321668464388977,-0.00131289491168071
126.845999644623,-5.92025233961374,-0.124404412291801,-5.89485937996795,-0.127287645284841,-5.8739807509445,-0.132898583561278,0.0318532705678526,-0.00104313751264655,0.0319439537916157,-0.00113785435604447,0.0322076218453925,-0.0013286794788955
128.140346579772,-5.87903149946868,-0.125753468264102,-5.85352077103169,-0.128762156619952,-5.83229870143126,-0.134627334253225,0.0318404334237787,-0.00104139758600805,0.0319316979263179,-0.00114057588714287,0.0321784498927581,-0.00134085929787802
129.434693514921,-5.83782726505289,-0.127100246309003,-5.81219801081745,-0.130240392033196,-5.79075077312612,-0.136359609926379,0.0318276015970522,-0.00103961832118595,0.031919435770992,-0.00114362424246411,0.0320372326700784,-0.00133290636188338
130.72904045007,-5.7966396165532,-0.128444704448172,-5.77089110864646,-0.131722809659192,-5.74924123308742,-0.138097102081691,0.031814775048643,-0.00103781047485169,0.0319071668179184,-0.00114705660245696,0.0320513629803697,-0.00134498584533033
132.02338738522,-5.75546854717428,-0.129786812224066,-5.72960007195908,-0.133209946371142,-5.70778393964108,-0.139834271888311,0.0318019537463067,-0.0010359838888736,0.0318948894608438,-0.00115093674538549,0.0320075771488493,-0.00133731846448929
133.317734320369,-5.71431405016075,-0.131126551333831,-5.68832498862308,-0.134702450672274,-5.66638770762991,-0.141555810589203,0.0317891376602466,-0.00103414757180322,0.0318825965168397,-0.00115533607485273,0.0319594850724063,-0.0013224902786425
134.612081255518,-5.67317614563573,-0.132463910734734,-5.64706584488126,-0.13620103321632,-5.62503925351233,-0.143257458996029,0.0317763267713936,-0.0010323097496469,0.0318702825766305,-0.00116033197786904,0.031941313524592,-0.00130780739902625
135.906428190667,-5.63205488288841,-0.133798885408787,-5.60582263855991,-0.137706507422194,-5.5836977386661,-0.144943266611509,0.0317635210718344,-0.00103047796113093,0.0318579399105199,-0.00116601139862592,0.0319482563065538,-0.00129702697513177
137.200775125816,-5.59095017236527,-0.135131499494785,-5.5645954133436,-0.139219819261234,-5.54232552254804,-0.146612955122361,0.0317507205125723,-0.0010286589519926,0.031845557798086,-0.00117247436764162,0.0319498775852451,-0.00127712695857541
138.495122060966,-5.54986200744191,-0.13646177349304,-5.52338422912033,-0.140742052685237,-5.50103677626288,-0.148235186360228,0.0317379250725746,-0.00102685878957796,0.0318331216398925,-0.00117983517922359,0.0318595992437209,-0.00123401495155731
139.789468996115,-5.50879038151982,-0.137789735317714,-5.48218917202807,-0.142274452691754,-5.45980891889217,-0.149826554046739,0.031725134732711,-0.00102508290683517,0.031820611574862,-0.00118822529050281,0.0318507560689808,-0.00122791163940206
141.083815931264,-5.46773528802401,-0.139115419502645,-5.4410104543365,-0.143818524033569,-5.41854400521477,-0.151436248704756,0.031712349475649,-0.0010233361392517,0.0318079985722915,-0.00119780323558668,0.0319484484710535,-0.00128203762697409
142.378162866413,-5.42669678686743,-0.140438857632527,-5.3998481288442,-0.145375836906811,-5.37710141921475,-0.15317891408382,0.0316995693060745,-0.00102162291014605,0.0317952507573981,-0.00120873768726476,0.0320069966799106,-0.00137305934845396
143.672509801562,-5.38567484796279,-0.141760098919451,-5.35870504674407,-0.146947196094795,-5.33657677419121,-0.154556656726876,0.0316867942025871,-0.00101994694757906,0.0317485103382705,-0.00120407326952864,0.029794749305433,-0.000328012672869023
144.966856736712,-5.34466942179541,-0.143079199351442,-5.31814448895476,-0.148176222325857,-5.30112944614041,-0.153272645982799,0.0316740241394424,-0.00101831140985874,0.0306843021227667,-0.00048434643285504,0.0248921510411859,0.0024486639198528
146.261203671861,-5.30368050186352,-0.144396212982723,-5.27969143046379,-0.147604761190368,-5.2719420094219,-0.148052511229429,0.031661259105473,-0.00101671908273704,0.0286335419803445,0.00161939088228717,0.0204060812402685,0.00560083364934958
147.55555060701,-5.26270808167891,-0.14571119718176,-5.24406894920654,-0.14338214673782,-5.24765729391625,-0.138929960492099,0.0316484990908016,-0.00101517232353967,0.0264515846227292,0.005122275248443,0.0173860336757138,0.00843697035954828
148.849897542159,-5.22175215476532,-0.147024212098509,-5.21095592568151,-0.133883114651788,-5.22627936284974,-0.126503939383653,0.0316357440867633,-0.00101367309131297,0.0248715452828685,0.00965567800636123,0.0158631219945711,0.010611651777804
150.144244477308,-5.18081282056283,-0.148335308317919,-5.17921437698219,-0.118230696806941,-5.20617004838798,-0.11185262415883,0.0316229941179281,-0.00101222329941121,0.0243804180060718,0.0144957192533713,0.0153372218265784,0.0118793042152063
151.438591412458,-5.13988996991142,-0.149644562419039,-5.14731949690311,-0.0966278070429174,-5.18638291215408,-0.0961629575382611,0.0316102491466242,-0.00101082389421845,0.0250891663989576,0.0186962608371613,0.015269267422464,0.0122126198954799
152.732938347607,-5.09898359307683,-0.150952040472258,-5.11388018466909,-0.070513742445697,-5.16640120393522,-0.0803513889739611,0.0315975091663301,-0.00100947579353262,0.0266928605061095,0.0213338623286426,0.0157800646506997,0.0122732643544993
154.027285282756,-5.05809368361672,-0.152257809175127,-5.07799719501082,-0.0425017662763336,-5.14521106062977,-0.064362960189212,0.0315847741724065,-0.00100817963583194,0.0288803255123419,0.0213321984032214,0.0170954681659612,0.0124493611535694
155.321632217905,-5.0172202350942,-0.15356193587538,-5.03907368877626,-0.0169493123385205,-5.1218411898812,-0.048123387184132,0.0315720441610315,-0.00100693579456483,0.0310478428424805,0.0178638605649006,0.019103843802173,0.0126147981834123
156.615979153055,-4.97636327731708,-0.154864484924265,-4.99830890666876,0.00382958867231243,-5.09550036598873,-0.03177831057757,0.0315593191400979,-0.00100574451647878,0.0317759001871445,0.0143152315829723,0.0216875918053346,0.0126011858889555
157.910326088204,-4.93552284029631,-0.156165521251978,-4.95706484892305,0.0202663768138291,-5.06554792234908,-0.0156820748958161,0.0315465991182421,-0.00100460582637717,0.0319001485237902,0.0111504255753699,0.0246342994004104,0.0121859364007359
159.204673023353,-4.89469884484309,-0.157465119256005,-4.91580894280834,0.0328472515489211,-5.03176181838575,-0.000514770310722143,0.0315338840716876,-0.00100351920020818,0.0318321958871514,0.00835961483538137,0.0275216870161298,0.0111275825391309
160.499019958502,-4.8538912845331,-0.158763345885356,-4.87467992022041,0.0420581679928923,-4.99449993793694,0.0128030465803294,0.0315211739992396,-0.00100248416626091,0.0317177681474195,0.00593287315057464,0.0298475376137905,0.00931265302981391
161.793366893651,-4.81310015294325,-0.160060267374481,-4.83369884627475,0.0483518026289432,-4.95506716043002,0.0233568873229329,0.0315084689002183,-0.00100150009154688,0.0316077711190599,0.00384103846969835,0.0309674890169085,0.00686318438953329
163.087713828801,-4.77232544365099,-0.161355949046645,-4.79284832401805,0.0521377233030455,-4.91462216842235,0.0307666509564042,0.031495768774379,-0.00100056619924668,0.0315167828142467,0.00204822161200321,0.0314232717377236,0.0047723097432248
164.38206076395,-4.73156722581449,-0.162650450010716,-4.75210239724759,0.0537734207489003,-4.87381340101886,0.0356982882170767,0.0314830736447934,-0.000999681807417523,0.0314462559143249,0.000519859906223909,0.0315724788758306,0.00284026481022726
165.676407699099,-4.69082545049965,-0.163943836814113,-4.71143602423433,0.0535804030687731,-4.83295451333405,0.0381431147970599,0.031470383499133,-0.00099884576251987,0.0313935490178898,-0.000776418157431994,0.031556309943642,0.00071939905567897
166.970754634248,-4.65010007813079,-0.165236173422573,-4.67082809440883,0.0518456733207823,-4.79215487347186,0.0377248260950144,0.0314576983281996,-0.000998056849056292,0.0313552566644067,-0.00187030070467241,0.0314817810865895,-0.0012603008457916
168.265101569397,-4.60939110228282,-0.166527519934514,-4.63026201082539,0.0488137716639259,-4.75145304149228,0.0351175107993214,0.0314450181331158,-0.000997313866935817,0.0313283455971507,-0.00278727935855316,0.0314180570727593,-0.00265281619380319
169.559448504547,-4.56869851652901,-0.167817934852673,-4.58972475986285,0.0446982911785182,-4.71080210448805,0.0311027432479978,0.0314323429152414,-0.000996615544464949,0.0313102778072268,-0.00354992148269427,0.031398827420714,-0.00349187029690322
170.853795439696,-4.52802232071441,-0.169107474685524,-4.54920630245354,0.0396853955178273,-4.67014856766075,0.026307778667712,0.0314196726780484,-0.000995960566038931,0.0312989819554478,-0.00417823246899675,0.0314220759359242,-0.00379452496367035
172.148142374845,-4.48736260432298,-0.170396190065577,-4.50869905588444,0.0339336352437719,-4.62954767081984,0.0211569153986568,0.0314070074524657,-0.000995347786923611,0.0312927771549476,-0.00468938639920115,0.0312755326694782,-0.0042543347988273
173.442489309994,-4.44671925865079,-0.171684139669528,-4.46819733960244,0.0275873648228321,-4.58915661636244,0.0152083447404536,0.0313943472092779,-0.000994775516345091,0.0312902033843169,-0.00509973235097667,0.0311942855481025,-0.00489560565013503
174.736836245143,-4.40609227726228,-0.172971374874309,-4.4276972840124,0.0207681681530999,-4.54870893214764,0.00863627717466026,0.0313816919504563,-0.000994242303993442,0.0312899982834816,-0.00542340566563928,0.0312839102927461,-0.00524058857086477
176.031183180293,-4.36548165371927,-0.174257945171222,-4.38719662893218,0.0135796572778238,-4.50814544617097,0.00169362969150248,0.0313690416780681,-0.000993746678325177,0.0312909080659962,-0.00567309678574704,0.0314076058052369,-0.00546584441250575
177.325530115442,-4.32488738158086,-0.175543898143681,-4.34669490008204,0.00610960663057122,-4.4674202701785,-0.0054775087979758,0.0313563963942229,-0.000993287154346631,0.0312913282720894,-0.00586080969170785,0.0314938229629828,-0.00560488172701908
178.619877050591,-4.284309499917,-0.176829277983508,-4.30619430403078,-0.00157003988746308,-4.42672112887234,-0.0128166654618282,0.0313437561149948,-0.000992862333017985,0.0312885633213525,-0.00599895598847094,0.031362882735277,-0.00574261332762798
179.91422398574,-4.24374801944492,-0.178114128253675,-4.26570153078185,-0.00940429399834915,-4.38636739701895,-0.0204347769491829,0.0313311208478384,-0.000992470744562577,0.031278669651876,-0.00610098028544805,0.0310037122052284,-0.00602713186489979
181.20857092089,-4.20320287095537,-0.179398492926575,-4.22522741265175,-0.0173535005893576,-4.34635855094372,-0.0283584942588521,0.0313184905757765,-0.000992110771284787,0.0312597775744626,-0.00617828579579606,0.0308518091936976,-0.0061960275007309
182.502917856039,-4.16267404799623,-0.18068241187564,-4.18478269741039,-0.0253900196726238,-4.3064705732686,-0.036445836781038,0.0313058653009672,-0.000991780939734563,0.0312336550331854,-0.00623666678078685,0.0307941141209522,-0.00629472341589453
183.797264791188,-4.12216154411265,-0.181965923083472,-4.14437494697366,-0.0334911224625077,-4.26663883378954,-0.0446410303989615,0.0312932450255268,-0.000991479792770398,0.0312029977648421,-0.00627840585773227,0.0307547736289912,-0.00636646891038222
185.091611726337,-4.08166535284704,-0.183249062665653,-4.10400863090248,-0.0416359746285328,-4.22686149317365,-0.0529078490693001,0.0312806297515338,-0.000991205893798772,0.0311698143717243,-0.00630439124574568,0.0307197066223258,-0.00641215882376692
186.385958661486,-4.04118555230649,-0.184531863315602,-4.06368629407521,-0.0498045347486778,-4.18710401318213,-0.0612365842838491,0.031268019506968,-0.0009909579575486,0.0311353772786413,-0.0063149711664956,0.0307210201922427,-0.0064576408741095
187.680305596636,-4.00072207481257,-0.185814359003354,-4.0234089666235,-0.0579769592378652,-4.14731688696713,-0.0696226812544845,0.031255414275033,-0.000990734492162293,0.0311004954866729,-0.00631042626829648,0.0307458833080298,-0.00648944004312799
188.974652531785,-3.96027489046544,-0.187096580886802,-3.98317672532242,-0.0661338766210589,-4.10752320015962,-0.0780196185085724,0.0312428140504098,-0.000990534107225605,0.031065701944564,-0.00629107223513001,0.0307352571560599,-0.00647848187380327
190.268999466934,-3.91984399279744,-0.188378557915209,-3.94298920091029,-0.0742563708309248,-4.06775779328441,-0.0863818590048496,0.0312302188348847,-0.000990355482646847,0.0310313717479997,-0.00625724509178762,0.0307079243908715,-0.00643876503929382
191.563346402083,-3.87942937533868,-0.189660317357394,-3.90284560609834,-0.0823260147831913,-4.02802344437259,-0.094681325591122,0.0312176286301553,-0.000990197333686469,0.030997785171032,-0.00620936898622525,0.0306942489357017,-0.00638409070492054
192.857693337232,-3.83903104732177,-0.190941884686606,-3.86274483523015,-0.0903249889588448,-3.98830653184063,-0.102897337346106,0.0312050434426486,-0.000990058430238585,0.0309651588523641,-0.0061479616863555,0.0306793510635121,-0.00631014784142985
194.152040272382,-3.79864907859297,-0.192223283331507,-3.82268577882899,-0.098235566595038,-3.94860513518289,-0.111008441592333,0.0311924632973957,-0.000989937639535554,0.030933670349927,-0.00607355621945812,0.0306789002584675,-0.0062240672593166
195.446387207531,-3.75828337056846,-0.193504536861852,-3.78266664422778,-0.106041883832927,-3.90889062535933,-0.119003088122632,0.031179888167401,-0.000989833684961865,0.0309034463628828,-0.00598692036875007,0.0306827165184752,-0.00612418173544839
196.74073414268,-3.71793391677066,-0.194785666285949,-3.74268570969721,-0.113728686502059,-3.86916008974944,-0.126866095014204,0.0311673180539219,-0.000989745439397215,0.0308745866841128,-0.00588882281789695,0.0307014494102887,-0.00601922393570177
198.035081077829,-3.67760071072046,-0.196066691184859,-3.70274116346502,-0.121281697661127,-3.8293801531359,-0.134595243783999,0.0311547529581083,-0.00098967181733278,0.0308471641434117,-0.00578008443307841,0.030770978446657,-0.00591863916756067
199.329428012978,-3.63728374593731,-0.197347629766345,-3.66283111589843,-0.128687730631387,-3.78963543850377,-0.142215583537022,0.0311421928809917,-0.00098961177533607,0.0308212271471916,-0.00566157253299769,0.0305562506108889,-0.00582755421884255
200.623774948128,-3.59698307059652,-0.198628498737861,-3.62295368700633,-0.135934419979267,-3.7502552251513,-0.1496063947645,0.0311296378403926,-0.000989564351455698,0.0307968051971646,-0.00553417358443442,0.0303404333369727,-0.00559658808797623
201.918121883277,-3.55669867635776,-0.199909313869545,-3.58310698834247,-0.143010335872721,-3.71102271086683,-0.156718110819673,0.0311170878365664,-0.000989528576784643,0.0307739098334787,-0.0053987964495853,0.030294255897458,-0.00539626638745111
203.212468818426,-3.51643050385437,-0.201190089779156,-3.54328890853828,-0.149906590346425,-3.6718089887184,-0.163582869745187,0.0311045428538237,-0.000989503494797106,0.0307525238597109,-0.00525641805633098,0.0302982988081366,-0.00521024097091017
204.506815753575,-3.47617854660168,-0.202470839705765,-3.50349751291526,-0.156614747769817,-3.63258146497462,-0.170207573726208,0.0310920028927142,-0.0009894882318823,0.0307326225281338,-0.00510797394339885,0.0303261652313013,-0.00503192583525147
205.801162688725,-3.43594279811444,-0.203751575788305,-3.46373090668773,-0.163127574066676,-3.5932937153048,-0.176614203855031,0.0310794679536716,-0.000989481956031348,0.0307141688839132,-0.00495439002418608,0.0303859999430097,-0.00487090995374347
207.095509623874,-3.39572325190688,-0.205032309118886,-3.42398725103003,-0.169439020945495,-3.55390549479485,-0.18282870021955,0.0310669380370119,-0.000989483876299097,0.0306971137554666,-0.00479657719766174,0.0304759586544746,-0.00473242810836712
208.389856559023,-3.35551999491539,-0.206313049889837,-3.38426485928775,-0.175543298066315,-3.51440330164044,-0.18886440606032,0.0310544131719194,-0.000989493281085014,0.0306814057737852,-0.00463541002134232,0.0305665542333703,-0.00459874976006167
209.684203494172,-3.31533294099252,-0.207593807275121,-3.34456198408125,-0.181437021814099,-3.47477950786277,-0.194733800433734,0.0310418933337951,-0.000989509418277215,0.0306669776462213,-0.00447175652371811,0.0306253824564542,-0.0044500822819654
210.978550429321,-3.27516206980746,-0.208874589515464,-3.30487697194265,-0.187118007230655,-3.43518918651066,-0.20034710191185,0.0310293785183227,-0.00098953161016384,0.0306537565323097,-0.00430644216196661,0.0305616432855648,-0.00422995828947584
212.272897364471,-3.23500737487396,-0.210155404016492,-3.26520831147976,-0.192584616592568,-3.3956460835964,-0.205692992877222,0.0310168687253727,-0.000989559223253835,0.0306416686288582,-0.00414024418249205,0.0305391761599708,-0.00402620338429211
213.56724429962,-3.19486884970605,-0.2114362573905,-3.22555458843527,-0.197836186912732,-3.35611759181116,-0.210780165295226,0.0310043639547015,-0.000989591661002558,0.0306306373307805,-0.00397389598890515,0.0305493488998416,-0.00384125248370542
214.861591234769,-3.15474651282495,-0.212717155580711,-3.18591448940411,-0.202872957167991,-3.31654916278469,-0.215645240204981,0.0309918642137322,-0.000989628368516153,0.0306205844742377,-0.00380808470765999,0.0305900925547728,-0.00367696652218312
216.155938169918,-3.11464041472596,-0.213998103964226,-3.14628687478058,-0.207694661894056,-3.27693207259743,-0.220300547986069,0.0309793695197402,-0.000989668829190424,0.0306114365471091,-0.00364346077736893,0.03062837312792,-0.00351879639709687
217.450285105067,-3.07455046685426,-0.215279106809386,-3.1066705462754,-0.212304625674504,-3.23725263778037,-0.224764082917538,0.0309668798466797,-0.000989712529851708,0.0306031085715364,-0.0034806093060286,0.0306860580765677,-0.00338060123859991
218.744632040217,-3.03447666272618,-0.216560167999751,-3.0670644953748,-0.216705491879652,-3.197510500786,-0.229046230183101,0.0309543951939169,-0.000989759011358365,0.0305955229407352,-0.00332006935533122,0.0307312442545007,-0.00324342436953965
220.038978975366,-2.99441899585891,-0.217841290846909,-3.02746781266342,-0.220900567374694,-3.15769729010115,-0.233165498634065,0.0309419155607234,-0.00098980784587402,0.0305886037868319,-0.00316233073170137,0.0307873035129519,-0.00312270813712309
221.333325910515,-2.95437745977066,-0.219122478130034,-2.98787968524578,-0.224893759340669,-3.11782578345316,-0.237125050930957,0.0309294409462867,-0.000989858635645088,0.0305822773602394,-0.00300783429471858,0.0308128801620867,-0.00299015660764175
222.627672845664,-2.91435211165192,-0.220403732404711,-2.94829941156171,-0.228689036862668,-3.07792878181845,-0.240910767472004,0.030916971369528,-0.000989911016769646,0.0305764735911106,-0.00285698279095418,0.0308415059481125,-0.00286520314691863
223.922019780813,-2.87434292440211,-0.221685055424834,-2.90872636959877,-0.232291044406084,-3.03798046300054,-0.244551008866629,0.0309045068230508,-0.000989964643345771,0.0305711244092142,-0.00271013197162917,0.0308900698467015,-0.00276429305685929
225.216366715963,-2.83434984840992,-0.222966448408333,-2.8691599851467,-0.235705948517244,-2.9979734131513,-0.248064318842646,0.0308920472923625,-0.000990019197054129,0.0305661626346189,-0.0025675673640487,0.0309295073329331,-0.00266632063697836
226.510713651112,-2.79437287719862,-0.224247912363081,-2.82959979815899,-0.238939455702164,-2.95790994416887,-0.251459387251067,0.0308795927763417,-0.000990074389080012,0.0305615266084288,-0.00242954667572012,0.0309880709046638,-0.00259150963737323
227.805060586261,-2.75441200429301,-0.22552944794003,-2.79004542589715,-0.241997578284008,-2.91776042431734,-0.254774897300946,0.0308671432737746,-0.000990129954707866,0.0305571581643271,-0.00229628667635034,0.0310451850646249,-0.0025293944050261
229.09940752141,-2.71446722321948,-0.226811055463528,-2.75049655838236,-0.244886583011714,-2.87752181007012,-0.258031973344767,0.0308546987833895,-0.000990185652148558,0.0305530026864085,-0.00216796534932788,0.0311339262339047,-0.00250889367048699
230.39375445656,-2.67453862965505,-0.228092735415985,-2.71095297856004,-0.24761218157637,-2.83718753080375,-0.261256183983186,0.0308422593356788,-0.000990241259573964,0.0305490097025774,-0.00204474943037523,0.0311858375897728,-0.00247126244425097
231.688101391709,-2.63462611928058,-0.22937448711105,-2.67141449091234,-0.250181569370706,-2.79690350706242,-0.264422625027586,0.0308298248987711,-0.000990296577023198,0.0305451309313184,-0.00192673084986961,0.0309695309135616,-0.00240567847944259
232.982448326858,-2.59472968124485,-0.230656310036369,-2.6318809678844,-0.252601783389083,-2.75710433166708,-0.267412664455196,0.0308173954698469,-0.000990351425001301,0.0305413222590711,-0.00181397554362136,0.0305547437514527,-0.00220254661195448
234.276795262007,-2.55484930908146,-0.231938203479643,-2.5923523453624,-0.254879653140869,-2.71756197730393,-0.270162429250126,0.0308049710473931,-0.00099040564241813,0.0305375433924098,-0.00170652900410343,0.0305648031917651,-0.00205474716065195
235.571142197156,-2.51498499632602,-0.233220166532049,-2.55282860913454,-0.257022048899396,-2.67798403338258,-0.272733051797878,0.0307925516298439,-0.00099045908553829,0.030533757249076,-0.00160440932384434,0.0305798777119388,-0.00191245876342491
236.865489132306,-2.47513677069687,-0.234502198253313,-2.51330979391175,-0.259035768869616,-2.63837820082351,-0.275131073017151,0.0307801372262461,-0.000990511624790009,0.0305299300457041,-0.00150761320001708,0.0306139359766484,-0.00179192169082812
238.159836067455,-2.43530466363226,-0.235784297552939,-2.47379599998479,-0.260927066761141,-2.59873387049397,-0.277378047064485,0.0307677278467654,-0.000990563144858188,0.0305260306317095,-0.00141613902021523,0.0306391114283386,-0.00167901858785137
239.454183002604,-2.39548859651213,-0.237066462747361,-2.43428730900979,-0.262703510723809,-2.55906364268874,-0.279481300001155,0.0307553234672045,-0.000990613552342595,0.03052203179468,-0.00132990470965834,0.0306614454291275,-0.00157455599029169
240.748529937753,-2.35568856288064,-0.238348692343973,-2.39478386572812,-0.264371824749605,-2.5193637651951,-0.281456305153839,0.0307429240858359,-0.000990662763156419,0.0305179087713215,-0.00124884121865917,0.0306703411055425,-0.00147287896247399
242.042876872902,-2.31590455628423,-0.239630984749835,-2.35528584497215,-0.265938632961934,-2.47965932523825,-0.283299272045923,0.0307305297008929,-0.000990710705676876,0.0305136396294589,-0.00117286308754522,0.0306851415628762,-0.00137952624519457
243.337223808052,-2.27613657027163,-0.240913338287221,-2.31579344819122,-0.267410439565928,-2.43993341007048,-0.285030441252786,0.0307181403105589,-0.000990757319955024,0.0305092050090737,-0.00110187017090475,0.0306942414925769,-0.0012936886330801
244.631570743201,-2.23638467095217,-0.24219575146923,-2.27630691882489,-0.2687933593155,-2.40019171525869,-0.286657168524372,0.0307057559356131,-0.000990802550422479,0.0305045873765916,-0.00103576390652668,0.0307148234172617,-0.00122150725716736
245.92591767835,-2.19664881275135,-0.24347822233039,-2.2368265077059,-0.270093619338995,-2.36043139069961,-0.28819187539472,0.0306933765619933,-0.000990846361058896,0.0304997718651902,-0.000974421191085401,0.0307255439504641,-0.00115311428413827
247.220264613499,-2.15692895571224,-0.24476074889639,-2.19735245693163,-0.271317578913903,-2.32065489203211,-0.28964449497975,0.0306810021773471,-0.000990888724987128,0.030494746657895,-0.000917690469981389,0.0307349176488129,-0.00109195160800795
248.514611548649,-2.11722509339328,-0.246043329284299,-2.15788504428802,-0.272471102746675,-2.28086813272976,-0.291020801914872,0.0306686327797517,-0.000990929620924755,0.0304895012779083,-0.000865429404619361,0.0307448019722649,-0.00103737925184928
249.808958483798,-2.0775372193554,-0.247325961588826,-2.11842455986529,-0.273559867375511,-2.24106746223037,-0.292331940435287,0.0306562683672633,-0.000990969035372672,0.0304840271061465,-0.000817488841445162,0.0307537057298695,-0.0009887498147981
251.103305418947,-2.03786533211222,-0.248608643906805,-2.07897130374557,-0.274589353220567,-2.20125969845325,-0.293581980348014,0.030643908939464,-0.000991006961465228,0.0304783172912694,-0.000773714156653688,0.0307591120864272,-0.00094487249239326
252.397652354096,-1.99820952112955,-0.249891374591924,-2.03952562643567,-0.275564571220253,-2.16143633012865,-0.294783757434783,0.0306315545242706,-0.000991043390376477,0.0304723653673999,-0.000733967671309858,0.0307718173636804,-0.000911891406214558
253.691999289245,-1.95856967904353,-0.251174151410886,-2.00008781179161,-0.276490859141537,-2.12159702792851,-0.295946607336575,0.0306192050882015,-0.000991078337614318,0.0304661682568451,-0.000698068222961621,0.0307844244680766,-0.000883725917249799
254.986346224395,-1.91894579942538,-0.252456972457091,-1.96065816897381,-0.277373135673549,-2.08175000842301,-0.297070757167865,0.0306068606292395,-0.000991111814596909,0.03045972382007,-0.000665846504055502,0.0307873865248533,-0.000855666419749293
256.280693159544,-1.87933787584892,-0.253739835841817,-1.92123701828157,-0.278216043088942,-2.04189873724862,-0.298162008220005,0.0305945211453489,-0.000991143837518084,0.0304530308615177,-0.000637136543152352,0.0307866452930248,-0.000828550448720803
257.575040094693,-1.83974590189063,-0.255022739700033,-1.88182468081787,-0.279024009130773,-2.00205737513968,-0.299212301577411,0.0305821866344845,-0.00099117442684344,0.0304460893117682,-0.000611771859346908,0.0307812442146406,-0.00079926833530921
258.869387029842,-1.80016991435735,-0.256305682295542,-1.84242148876357,-0.279801213909789,-1.96220936137442,-0.300238758264072,0.0305698571080654,-0.000991203603086503,0.0304388998179479,-0.000589589919600384,0.0307857786693362,-0.000782790499563947
260.163733964991,-1.76060992590528,-0.257588661853982,-1.8030278025299,-0.280551574238928,-1.92236204862801,-0.301239005450318,0.0305575325699715,-0.000991231392476044,0.0304314632694465,-0.000570436706787391,0.0307874400259849,-0.000764495846045717
261.458080900141,-1.72106586773445,-0.25887167646,-1.76364388843059,-0.28127903785764,-1.88250877810251,-0.30222164678357,0.0305452129986806,-0.000991257831081037,0.0304237837534006,-0.000554131392327154,0.0307954674518186,-0.000755766813110838
262.75242783529,-1.68153773343205,-0.260154724390339,-1.72427005804243,-0.281987177722021,-1.84263109708159,-0.303203366768957,0.0305328983921065,-0.000991282952008222,0.0304158647785945,-0.000540512375933893,0.0308252319389527,-0.000763307314980646
264.046774770439,-1.64202551658795,-0.261437803965912,-1.68490661796995,-0.282679359941603,-1.80271464358401,-0.304197916153885,0.0305205887481596,-0.000991306790559251,0.0304077105319562,-0.000529420662112169,0.0308528633063388,-0.000774126374969428
265.341121705588,-1.60252921079472,-0.262720913554389,-1.64555386901885,-0.283358747424927,-1.76276020264492,-0.305211602797525,0.0305082840647424,-0.000991329383863798,0.0303993258037791,-0.000520700293274698,0.0308853114236706,-0.000792251813781583
266.635468640737,-1.56304889096817,-0.264004051710044,-1.60621214643552,-0.284028278318368,-1.72276885760689,-0.306244878149122,0.0304959843651069,-0.000991350764592164,0.0303907151200432,-0.000514206259740629,0.0309095772192858,-0.000804989321481503
267.929815575887,-1.52358449332555,-0.265287216786231,-1.56688173282227,-0.284690752306816,-1.6827445346932,-0.307294146295668,0.0304836896292609,-0.000991370977279124,0.0303818844757663,-0.000509786993492314,0.030934505679799,-0.000818170647168152
269.224162511036,-1.48413598744574,-0.266570407260342,-1.52756287452347,-0.285348775164513,-1.64268534435728,-0.308358922822486,0.0304713998476073,-0.000991390064572097,0.0303728407452709,-0.00050729118601672,0.0309604532714987,-0.000825098051851448
270.518509446185,-1.4447033669322,-0.267853621705809,-1.48825584253098,-0.286004739573294,-1.60259578754349,-0.30942830851707,0.0304591150180401,-0.00099140806798559,0.0303635904600925,-0.000506578410288539,0.0309807229322879,-0.000824253344812165
271.812856381334,-1.40528662539114,-0.269136858749919,-1.44896089920419,-0.2866608599311,-1.56249547532101,-0.31048468523264,0.0304468351384591,-0.000991425029459801,0.0303541404649979,-0.00050751273606991,0.0309772928556539,-0.000806218981437301
273.107203316484,-1.36588577058734,-0.270420117092125,-1.40967829790822,-0.287319178252085,-1.52240625875816,-0.311514242472148,0.0304345602111627,-0.000991440990377882,0.0303444978480184,-0.000509962878321633,0.0309618764630251,-0.000782924138910213
274.401550251633,-1.32650087289403,-0.271703395556654,-1.3704083601242,-0.287981605035282,-1.48234739977987,-0.312515545625375,0.0304222902579718,-0.000991455988729242,0.0303346687949747,-0.000513809958461585,0.0309116820614208,-0.000761141478884448
275.695897186782,-1.2871318349262,-0.272986692813498,-1.33115125350004,-0.288649843405249,-1.44259563154246,-0.31347438973749,0.0304100252484046,-0.000991470072441591,0.0303246615979489,-0.000518923580427063,0.0303884347653354,-0.000705462817670478
276.990244121931,-1.24777865030099,-0.274270007708667,-1.29190719573233,-0.289325449288301,-1.4035031798734,-0.314328684409717,0.0303977651803584,-0.000991483283450642,0.0303144838668028,-0.000525186093377008,0.0300661555087333,-0.000610141269961207
278.28459105708,-1.20844131263822,-0.275553339142017,-1.25267640212727,-0.290009833615443,-1.36465188556103,-0.315068464563125,0.030385510051722,-0.000991495663282044,0.0303041432254582,-0.000532485748219125,0.029962701252045,-0.000529209506761283
279.57893799223,-1.16911981556045,-0.276836686066646,-1.21345907780404,-0.290704266931689,-1.32592376932476,-0.315702260699807,0.0303732598603959,-0.000991507252924886,0.0302936493770518,-0.000540719255121573,0.0298868799737786,-0.000453348280396647
280.873284927379,-1.12981420484252,-0.278120047532792,-1.17425543725259,-0.291409918909353,-1.28726480025349,-0.316249281273436,0.0303610146205351,-0.000991518090361134,0.0302830118981529,-0.000549792971914638,0.0298500491641287,-0.000395289111253479
282.167631862528,-1.09052447461832,-0.279403422589447,-1.13506570843831,-0.2921278471155,-1.2486455706081,-0.31673152429879,0.030348774330197,-0.000991528215482552,0.0302722325299043,-0.000559603167121972,0.0298288613855019,-0.000352113025253555
283.461978797677,-1.05125056578139,-0.280686810296945,-1.09589000262439,-0.292858883656974,-1.2100471590272,-0.317165421868194,0.0303365389708499,-0.000991537669521338,0.0302613201462133,-0.000570054494431216,0.0298147473626271,-0.000321925532259487
284.756325732826,-1.01199247196516,-0.281970209813215,-1.05672848648654,-0.29360379999911,-1.17147592596305,-0.317566386348792,0.0303243085404017,-0.000991546490303834,0.0302502825843322,-0.00058106045085247,0.0297849148271507,-0.000300851489200584
286.050672667976,-0.97275018680575,-0.283253620344353,-1.01758131675991,-0.294363259122902,-1.13293474240491,-0.317951278872556,0.0303120830367588,-0.000991554714675215,0.0302391274247266,-0.000592539343523942,0.0297712056040061,-0.000297138844973779
287.345019603125,-0.933523703941989,-0.28453704114333,-0.978448640547753,-0.295137821682132,-1.0944010150265,-0.318335017845308,0.0302998624578361,-0.000991562378443997,0.0302278620230464,-0.000604414215506062,0.0297621468307888,-0.000297066989122707
288.639366538274,-0.894313106975241,-0.285820471559435,-0.939330657850337,-0.295928019297973,-1.05588910011317,-0.318726824043484,0.03028764682959,-0.00099156951352762,0.0302164931185917,-0.000616613838983368,0.0297417198314815,-0.000308751193120109
289.933713473423,-0.855118314167445,-0.287103910885339,-0.900227471875995,-0.296734200180352,-1.01739842514502,-0.319137694996036,0.0302754361264504,-0.000991576156269055,0.0302050278951255,-0.000629069321305391,0.0297296953173972,-0.000327511375407742
291.228060408572,-0.815939304506429,-0.288387358498106,-0.861139167076203,-0.297556614777703,-0.978925776037338,-0.319579636704105,0.0302632303417719,-0.000991582339557502,0.0301934733279577,-0.000641716641658779,0.0297107476348757,-0.000355001226559276
292.522407343722,-0.776776071641783,-0.289670813824697,-0.822065854594119,-0.298395472267839,-0.940481117455164,-0.320060310730823,0.0302510294734927,-0.000991588094619458,0.0301818359328013,-0.000654496868974641,0.0296950659678315,-0.000388752743021802
293.816754278871,-0.737628609225759,-0.290954276331622,-0.783007637306594,-0.299250908517053,-0.902053956423762,-0.320586634737394,0.0302388335195411,-0.000991593451530196,0.0301701220079379,-0.000667355259826287,0.0296808392241556,-0.000426063767658314
295.11110121402,-0.698496934148876,-0.292237745532601,-0.743964610107197,-0.300122991394975,-0.86363555041482,-0.321162691043926,0.0302266424850951,-0.000991598438662837,0.0301583376302302,-0.00068024112822703,0.0297018900033953,-0.000458169968491674
296.405448149169,-0.659381097949375,-0.293521220988205,-0.704936961855436,-0.301011835849983,-0.825200457100705,-0.321781241277616,0.0302144563861326,-0.000991603082643228,0.0301464882588715,-0.000693107301297853,0.0297291274415625,-0.000484961997527156
297.699795084319,-0.620281013089949,-0.294804702240676,-0.665924671702359,-0.301917277821207,-0.786741984447169,-0.322433073758098,0.0302022751953005,-0.000991607411818002,0.0301345799741944,-0.000705910693451351,0.0297261405959381,-0.000512193116444795
298.994142019468,-0.581196673233527,-0.296088188899943,-0.626927812141264,-0.302839210327987,-0.748233796786471,-0.323096459613755,0.0301900989105525,-0.000991611451441092,0.0301226181593397,-0.000718612019597028,0.0297675608567499,-0.000513512886743625
300.288488954617,-0.542128072045667,-0.297371680607748,-0.587946448950056,-0.303777478061878,-0.70968815647472,-0.323758812879839,0.0301779275298393,-0.000991615225578583,0.0301106079617859,-0.00073117548023446,0.0298005241674897,-0.000507882462325122
301.582835889766,-0.503075203194572,-0.298655177036099,-0.548980641417412,-0.304731881699909,-0.671082655031648,-0.324404375052794,0.0301657610511257,-0.00099161875708312,0.0300985542948832,-0.000743568615099249,0.0298460878741624,-0.000491038559745792
302.877182824915,-0.464038121298631,-0.299938677901842,-0.510030480180105,-0.305702219574796,-0.632416882679572,-0.325027235001686,0.0301535994913638,-0.000991622066903953,0.0300864617557274,-0.000755761613563865,0.0298974413954806,-0.000470069456623671
304.171529760065,-0.425016802221623,-0.301222182925856,-0.471096041471108,-0.306688242688279,-0.593665673303746,-0.325618239270675,0.0301414428429704,-0.000991625176080417,0.0300743347646762,-0.000767727631053955,0.0299609610160126,-0.000446181266729707
305.465876695214,-0.386011196420659,-0.302505691850423,-0.432177300817011,-0.307689576421164,-0.554887478067309,-0.326189889902958,0.0301292910904511,-0.000991628104700817,0.0300621776959794,-0.000779444232977303,0.0299515619920034,-0.000439213542414036
306.760223630363,-0.347021297574471,-0.303789204454385,-0.39327429445981,-0.308705885096857,-0.516067618041523,-0.326755660495957,0.030117144231782,-0.000991630871161954,0.0300499945310261,-0.00079089087525196,0.0300327897384559,-0.000438260897279647
308.054570565512,-0.308047099364406,-0.30507272053963,-0.354387053652511,-0.309736808220551,-0.477120463377011,-0.327332840007367,0.0301050022649444,-0.000991633492802036,0.0300377890228675,-0.000802049599556299,0.0301400243979812,-0.000456784701827958
309.348917500661,-0.269088595474406,-0.306356239929747,-0.315515604954132,-0.310781963712341,-0.438109304925773,-0.327934094742561,0.0300928651879196,-0.000991635985929585,0.030025564694061,-0.000812904873554199,0.0300754526146316,-0.000458005439222787
310.643264435811,-0.230145878068523,-0.307639762487641,-0.27666004653965,-0.311841015346637,-0.399227612607805,-0.328519024943275,0.030080733029377,-0.000991638365221935,0.0300133247493321,-0.000823441823373043,0.0299717404902598,-0.000436659338880482
311.93761137096,-0.191218847700649,-0.308923288057002,-0.237820349595091,-0.312913501962366,-0.360372695429562,-0.329182223506548,0.0300686057582927,-0.000991640645727325,0.0300010722741839,-0.000833650081687432,0.0299998199468858,-0.000587066072087891
313.231958306109,-0.152307492639395,-0.31020681651798,-0.198996499600708,-0.313998968329467,-0.321678141932326,-0.329936688222319,0.030056483370969,-0.000991642840870394,0.0299888100187449,-0.000843520832020113,0.0298808915953537,-0.000742274960407981
314.526305241258,-0.113411806579118,-0.311490347768506,-0.160188507621239,-0.315096973324739,-0.282962664951392,-0.330942817275723,0.0300443658654043,-0.000991644963144167,0.0299765403347637,-0.00085304614379974,0.0299549669483993,-0.000831266330024817
315.820652176407,-0.0745317832167683,-0.312773881722065,-0.121396381989717,-0.316207066290116,-0.244124301063366,-0.332098367336221,0.0300322532395981,-0.000991647024173245,0.0299642650774096,-0.000862219068065425,0.0300402444023527,-0.000948556950112752
317.114999111557,NaN,NaN,-0.0826201382587815,-0.317328794274521,-0.205235658243469,-0.333357251847887,NaN,NaN,0.0299519853346599,-0.000871032608495473,0.0300389449716921,-0.000978840080625938
318.409346046706,NaN,NaN,NaN,NaN,-0.16638101959717,-0.334608061396751,NaN,NaN,NaN,NaN,0.030015726295883,-0.000964164380062773
319.703692981855,NaN,NaN,NaN,NaN,-0.1275329823953,-0.335874134417561,NaN,NaN,NaN,NaN,0.0300095127679538,-0.000995118561392605
320.998039917004,NaN,NaN,NaN,NaN,-0.0887321583879951,-0.337178143048829,NaN,NaN,NaN,NaN,0.029937770357113,-0.00101612501327878
322.292386852154,NaN,NaN,NaN,NaN,-0.0499999999999983,-0.338513892026606,NaN,NaN,NaN,NaN,0.0299154414813569,-0.00103221795695452


==> figures/TrajSat030.csv <==
0,-10,-0.1,-10,-0.1,-10,-0.1,0,0,0,0,0,0
1.28150525719344,-9.98422766934927,-0.0998176004007765,-9.98113911500607,-0.0998218189274589,-9.98114450829673,-0.0998305632215809,0.0210864966072204,0.000269380933690924,0.0242513875014961,0.0002616575505941,0.024273114734913,0.000271033819253295
2.56301051438687,-9.95147757034277,-0.0993364034612763,-9.94500927853487,-0.0993558902136377,-9.94496150876417,-0.0993284965409053,0.0287380760273523,0.000473419798528936,0.0307379941133221,0.000458175277607301,0.0308111075490061,0.000506886494977594
3.84451577158031,-9.91257593102871,-0.0986197764331687,-9.90426703707979,-0.0986608107751835,-9.90407911195498,-0.0985236612579558,0.0315135605418018,0.000640098591787105,0.0324721778293557,0.000621870097994986,0.0325826909432109,0.000733640160638043
5.12602102877374,-9.8714442696362,-0.0977073175714557,-9.86229330932789,-0.0977720745240212,-9.8620118034791,-0.0974924946779072,0.0325131104087503,0.000780415026631244,0.0329371980712183,0.000761977696678601,0.0330393702054984,0.000896128071955153
6.40752628596718,-9.82951184220311,-0.0966285094939789,-9.81998625894485,-0.0967163467800388,-9.81958047857213,-0.0962460141045276,0.0328665253707636,0.000899138564093602,0.0330625420893799,0.00088163549455932,0.0331637004083749,0.00104504050097281
7.68903154316061,-9.78730150882188,-0.0954102199259226,-9.77759143576899,-0.0955197089905445,-9.77706468428962,-0.0948280764279829,0.0329872021690554,0.00099900836374146,0.0330932026417954,0.000982818566488691,0.0331797240277307,0.00115932641987916
8.97053680035405,-9.74500017861034,-0.0940751859438269,-9.73518069174781,-0.0942045707014361,-9.73453464716522,-0.0932690327125378,0.0330228385198914,0.00108172312162307,0.0330928768551338,0.00106692331764804,0.0331787067959673,0.00126062548781219
10.2520420575475,-9.70267633754536,-0.09264445180243,-9.69277854100726,-0.0927919552296363,-9.69200856486843,-0.0915906273356472,0.0330275361130833,0.00114867398016608,0.0330816215361796,0.00113523907085427,0.0331736093304129,0.0013460323511248
11.5335473147409,-9.66035489994769,-0.0911373938813966,-9.65039370736549,-0.0913012963714368,-9.64949330930917,-0.0898165031526609,0.0330209537414192,0.00120109472323835,0.0330665021263543,0.00118896743365069,0.033182288309918,0.00141900095402547
12.8150525719344,-9.61804496187953,-0.0895718715024733,-9.6080292036936,-0.0897505338888365,-9.60702672280194,-0.087986354025544,0.033010248079681,0.00124012970986565,0.0330501242251913,0.0012292446439523,0.033125184689719,0.00144665170010595
14.0965578291278,-9.57574986108384,-0.0879643228194683,-9.5656859637924,-0.0881561289255813,-9.56460194305107,-0.0861237631480288,0.0329980265970564,0.00126685873789437,0.0330334619855486,0.00125712580006239,0.0330931890794479,0.00146298053217478
15.3780630863212,-9.53347090043719,-0.0863297863529911,-9.52336409092504,-0.0865333385508294,-9.52222421066033,-0.0842516279409745,0.0329852366981184,0.00128226424857292,0.033016878784751,0.00127363938989182,0.0330592564226794,0.00146476184741445
16.6595683435147,-9.49120849488951,-0.084682231023135,-9.48106333039413,-0.0848961534106773,-9.47988407591085,-0.0823817280350539,0.0329722257117509,0.00128736238771852,0.0330005039673065,0.00127979337785666,0.0329503595013753,0.00141197158541726
17.9410736007081,-9.44896282132976,-0.0830342611822969,-9.43878338336141,-0.0832572345670224,-9.43771893992691,-0.0806246962428193,0.0329591202643778,0.00128308440693214,0.032984379070608,0.00127651372699743,0.0328727992895928,0.00132821198531568
19.2225788579015,-9.40673396539179,-0.0813973120585158,-9.39652392242597,-0.0816280896607256,-9.39565378500914,-0.0789994186193562,0.0329459679536635,0.00127030543932403,0.0329685125569616,0.00126467792264354,0.0327858548887118,0.00121100067913635
20.504084115095,-9.36452197323969,-0.0797817295167887,-9.35428461871683,-0.0800191342462057,-9.35363894943017,-0.0774972471996635,0.0329327876025414,0.00124985364131025,0.0329529002999852,0.0012451160479941,0.0327763317739923,0.00112627895490532
21.7855893722884,-9.32232687480805,-0.0781968294185853,-9.31206515223147,-0.0784397516738554,-9.31164198830762,-0.0761109955968078,0.0329195874994655,0.00122251130901924,0.0329375332592905,0.0012186119182461,0.0327455907215893,0.00102713675844885
23.0670946294818,-9.28014869234045,-0.0766509555506036,-9.26986521602648,-0.0768983514569491,-9.26970987219335,-0.0748694154522973,0.0329063720190281,0.00118901604077513,0.0329224003483639,0.0011859042875376,0.0327126231686983,0.000916407670870033
24.3485998866753,-9.2379874435928,-0.0751515359923544,-9.22768456517538,-0.0754025554829054,-9.22782142624806,-0.0737767259434539,0.0328931440283326,0.00115006195563067,0.0329074899260966,0.00114767607026272,0.0326723915218644,0.00079191249349714
25.6301051438687,-9.19584321769716,-0.0737053962608325,-9.18552291875347,-0.073959027232951,-9.18594130959362,-0.0728245531218465,0.0328799057328373,0.0011062824812594,0.0328927888945056,0.00110458495232887,0.0326997251802644,0.000700608285899012
26.9116104010621,-9.15371595882834,-0.0723181059292518,-9.1433799735208,-0.0725734725578449,-9.14404788635439,-0.0719921083093277,0.0328666591227398,0.00105831058196963,0.0328782830808772,0.00105725459405713,0.0327177199216832,0.000614903810924444
28.1931156582556,-9.11160566968631,-0.0709946369387241,-9.10125548868529,-0.07125094705344,-9.10213893928425,-0.0712652785777379,0.0328534059595153,0.00100671915032453,0.0328639582637593,0.00100625633262932,0.0327137773681428,0.000534010592113742
29.474620915449,-9.06951235760604,-0.0697392766644696,-9.05914924194967,-0.0699958000117533,-9.0602078487848,-0.0706227480880023,0.0328401478650947,0.000952041036572522,0.0328497997704398,0.000952123367915267,0.0327356278519733,0.000473715244472311
30.7561261726424,-9.02743602792342,-0.0685556544586868,-9.01706102990337,-0.068811722238552,-9.01823665900666,-0.0700425044229846,0.0328268863450433,0.00089477238135387,0.0328357927508306,0.000895352231412147,0.0327558265558689,0.000427060289179566
32.0376314298359,-8.98537668411747,-0.06744678770381,-8.97499066805243,-0.0677017919754313,-8.97625987697164,-0.0695253326266426,0.0328136227980635,0.000835374039601325,0.0328219225809523,0.000836404255520748,0.0327547804806615,0.000378752991811401
33.3191366870293,-8.94333432794286,-0.0664151260076928,-8.93293799028316,-0.0666685189840312,-8.9342629729705,-0.0690534970959484,0.032800358521992,0.000774273010728123,0.0328081752428721,0.000775707035186432,0.032787605483053,0.000360252891961153
34.6006419442228,-8.9013089595557,-0.0654625935559281,-8.89090289642709,-0.0657141106910826,-8.89223645380281,-0.0686007960089695,0.0327870947186192,0.000711863869457138,0.032794537954497,0.000713653107596265,0.0327847256362964,0.000339572440252006
35.8821472014162,-8.85930065761357,-0.0645910138480617,-8.84888523902283,-0.0648400094046973,-8.85022602937457,-0.0681803951929805,0.0327738325102108,0.00064850730107418,0.032780998790347,0.00065061017644301,0.0327785789989544,0.00031400087643126
37.1636524586096,-8.81730934093883,-0.0638010087490599,-8.80688486435623,-0.0640471018393639,-8.8082507270645,-0.0678227012715463,0.0327605729159785,0.000584542986484754,0.0327675472549729,0.000586915527327394,0.0327283188086253,0.000238078110065487
38.4451577158031,-8.77533500404992,-0.0630931498714855,-8.76490166605192,-0.0633360226793489,-8.76631147335273,-0.0675524208439804,0.032747316873579,0.000520276462257913,0.0327541745721541,0.000522875692163699,0.0327078384128545,0.00017260269153045
39.7266629729965,-8.73337764184198,-0.0624676425974288,-8.7229355480237,-0.0627070317162516,-8.72435472921066,-0.0673326531345551,0.0327340652413273,0.000455986411964018,0.0327408734052589,0.000458770509095167,0.0327780857883398,0.000188468826616588
41.0081682301899,-8.69143724816099,-0.0619243522137889,-8.6809864227307,-0.0621600471039888,-8.68232942037168,-0.067068343649999,0.0327208188019554,0.000391926113117495,0.0327276377035109,0.000394854461702012,0.032802911710348,0.000224242281741855
42.2896734873834,-8.64951381589785,-0.0614628355343893,-8.63905420966381,-0.0616946769431017,-8.64029433018115,-0.0667617030909042,0.0327075782664791,0.000328324773143339,0.0327144624872178,0.000331357990743902,0.0327928128300826,0.00025178295648867
43.5711787445768,-8.60760733707766,-0.0610823708225271,-8.59713883412249,-0.0613102492034704,-8.59828758403382,-0.0664337939418441,0.0326943442779473,0.000265388836418936,0.0327013436174553,0.00026848879258972,0.0327571699508031,0.000237717865580722
44.8526840017702,-8.56571780669153,-0.060782003544775,-8.55524027813378,-0.0610060849148027,-8.55628867984304,-0.0660697336698725,0.0326811174168575,0.000203303486661401,0.0326882777266074,0.000206436123796907,0.0327942249656082,0.000371537056001307
46.1341892589637,-8.52384528900914,-0.0605608750039402,-8.51335845207103,-0.0607809133481518,-8.5142695105821,-0.0654876363700819,0.0326678982369714,0.000142238586521996,0.0326752616211632,0.000145365714211576,0.0327683094138805,0.000529191125993076
47.4156945161571,-8.48198969637262,-0.0604172221332015,-8.47149326575667,-0.0606332472415527,-8.47231664241135,-0.0647397860989543,0.0326546871658911,8.23356477849228e-05,0.0326622923706991,8.54228718878883e-05,0.0327112164789031,0.000626504392248425
48.6971997733505,-8.44015101813622,-0.0603494739024787,-8.4296446609615,-0.0605615588450169,-8.43042805939187,-0.0639295223387188,0.0326414846102755,2.37222638172497e-05,0.032649367266458,2.67364515011936e-05,0.0326655585892102,0.000610941090840401
49.978705030544,-8.3983292431666,-0.0603559068855919,-8.38781258288056,-0.0605641663777375,-8.38858826474696,-0.063182931731527,0.0326282909264638,-3.34906773845273e-05,0.0326364836523871,-3.0581393501718e-05,0.0326352875141175,0.000545472735561953
51.2602102877374,-8.35652435990504,-0.0604346659117644,-8.3459969801043,-0.0606392546763835,-8.34677971186857,-0.0625365772124332,0.0326151064236894,-8.9207897789872e-05,0.0326236388782211,-8.64341107978446e-05,0.0326172072701697,0.000458090394365913
52.5417155449308,-8.31473635642571,-0.0605837833354704,-8.3041978046251,-0.060784894470345,-8.30498681915644,-0.0620169305030001,0.032601931367142,-0.000143348673729276,0.0326108302703615,-0.000140739688052342,0.0326076244293625,0.000354212022072859
53.8232208021243,-8.27296522049007,-0.0608011969968585,-8.26241501186689,-0.0609990603129402,-8.26321223181499,-0.0616733331998654,0.0325887659809573,-0.000195845819377838,0.032598055129142,-0.000193429633176454,0.0325796596582568,0.000146255353160584
55.1047260593177,-8.23121094856297,-0.0610848009541869,-8.22064861640446,-0.0612798667792443,-8.22150779700583,-0.0616476673419848,0.0325756104564322,-0.00024664378281217,0.0325853108444678,-0.000244442134404482,0.0324976458434324,-0.000105186589115746
56.3862313165112,-8.1894735907559,-0.0614326199517884,-8.17889854718861,-0.0616249964038614,-8.1798591370598,-0.0618655703103773,0.0325624649821264,-0.000295692891388539,0.0325725946370301,-0.00029373606277106,0.0325134892258774,-0.000210852256501135
57.6677365737046,-8.14775306226705,-0.0618421209657155,-8.13716474744659,-0.0620321379205294,-8.13818496911319,-0.0621788222102508,0.0325493296333216,-0.000342968271365827,0.0325599037862056,-0.000341280233865994,0.0325199928698424,-0.000277122222965981
58.949241830898,-8.10604935007681,-0.0623110183369543,-8.0954471864287,-0.0624990354685158,-8.09651130155742,-0.0625726577392274,0.0325362044971897,-0.000388447653575971,0.032547235642344,-0.000387050982312953,0.0325195956910386,-0.000335791668882019
60.2307470880915,-8.06436244107212,-0.0628370038021481,-8.0537458366775,-0.0630234087925225,-8.0548386806486,-0.0630369843327342,0.032523089633123,-0.000432117813763009,0.0325345877101228,-0.000431033695100789,0.0325113225263784,-0.000388602172696717
61.5122523452849,-8.02269232208048,-0.0634177575523891,-8.01206067391329,-0.0636029643023881,-8.0131813080683,-0.063567228425871,0.0325099850750525,-0.000473973797315203,0.0325219575210209,-0.000473222004397691,0.0325024948868703,-0.000438561383446783
62.7937576024783,-7.98103897990112,-0.0640509583331429,-7.97039167693887,-0.0642354051498497,-7.97153292688388,-0.0641588891998334,0.032496890833582,-0.000514018182279692,0.0325093427205055,-0.00051361706984334,0.0324899627495287,-0.000484934181439144
64.0752628596718,-7.93940240133347,-0.0647342926294279,-7.92873882749305,-0.0649184404029798,-7.92990765599962,-0.064809657376761,0.0324838068981139,-0.000552260380131847,0.0324967410813982,-0.000552226887177248,0.0324777728710358,-0.000529315459769858
65.3567681168652,-7.89778258731868,-0.0654655013970746,-7.88710217015083,-0.0656499651238385,-7.88829011458096,-0.0655143629211299,0.0324707332474477,-0.000588714485034504,0.0324841505405206,-0.000589059104748139,0.0324736058912583,-0.00056962987017711
66.6382733740586,-7.85617957674955,-0.0662424401226444,-7.84548164914764,-0.0664275834996817,-7.84668369298845,-0.0662694119562361,0.032457669865867,-0.000623396275594427,0.032471569094808,-0.00062413831626984,0.0324553554117844,-0.00060904223948189
67.9197786312521,-7.8145932903164,-0.0670626766058539,-7.80387723673831,-0.0672490177369285,-7.80509828577513,-0.0670737562188577,0.0324446166497191,-0.000656338969059778,0.0324589949095865,-0.000657491202148852,0.0324467433404458,-0.000645707847179495
69.2012838884455,-7.77302371505552,-0.0679240039708728,-7.76228892472431,-0.0681120764292494,-7.76350603166447,-0.0679202686562936,0.0324315735220955,-0.000687573108109208,0.0324464263037777,-0.000689146966473826,0.0324699909874199,-0.000673729430787563
70.4827891456389,-7.73147083810962,-0.0688242569487559,-7.72071670696905,-0.0690146080896306,-7.72191059893151,-0.0688031202996229,0.0324185403937258,-0.000717133107435217,0.0324338617321744,-0.000719138722872668,0.0324405624902897,-0.000705136766712192
71.7642944028324,-7.68993464674273,-0.0697613165126321,-7.67916057923642,-0.0699545058504232,-7.68035118896568,-0.0697270740418802,0.0324055171644903,-0.000745056765470325,0.0324212997472878,-0.000747503056015182,0.0324233688986255,-0.000735608845009927
73.0457996600258,-7.64841512835321,-0.0707331139110717,-7.63762053904454,-0.0709297116048894,-7.63881628084405,-0.0706895364849776,0.0323925037247323,-0.000771384807426264,0.0324087391140023,-0.000774279478042968,0.0324010457658337,-0.000766288618066921
74.3273049172193,-7.60691227048508,-0.0717376341337333,-7.59609658538263,-0.0719382194027775,-7.59730359688856,-0.0716898792487716,0.0323794999565805,-0.00079616045895708,0.0323961787013372,-0.000799510022095597,0.032383380979929,-0.00079537631588717
75.6088101744127,-7.56542608004271,-0.0727729521693943,-7.55458878360532,-0.0729781975653867,-7.55582167167114,-0.0727286395016506,0.0323665057460386,-0.000819427363552079,0.0323836174574119,-0.000823233053143852,0.0323520209088364,-0.000827019654821492
76.8903154316061,-7.52395658624504,-0.0738372299998739,-7.51309708268158,-0.074047640756348,-7.514381061862,-0.0738094803274826,0.032353520985002,-0.000841229230374306,0.0323710544624818,-0.000845499800718699,0.0323236115778609,-0.000860635080919982
78.1718206887995,-7.48250371645429,-0.0749285184679083,-7.47162147312959,-0.0751446929167039,-7.47296836254125,-0.0749334405941362,0.0323405455030126,-0.000861620019897082,0.0323584889156194,-0.000866358938771014,0.0323092684949247,-0.000893388345736777
79.453325945993,-7.44106745888249,-0.0760450430898281,-7.43016195867421,-0.0762675834191217,-7.43160106013053,-0.0761127716378698,0.0323275791605389,-0.000880649274020693,0.0323459201194395,-0.000885859146956551,0.0322304731673341,-0.000958847414682283
80.7348312031864,-7.39964780192219,-0.0771850932895327,-7.38871854386772,-0.0774146044929777,-7.39032606783101,-0.0773935360160251,0.0323146218150648,-0.000898367314309589,0.0323333474759177,-0.000904049964285095,0.0321980075440895,-0.00103785357119925
82.0163364603799,-7.3582447341497,-0.0783470232223279,-7.34729123400783,-0.0785841122112355,-7.34905251099214,-0.0787695511587162,0.0323016733219249,-0.000914824974369254,0.0323207704014852,-0.000920981657955159,0.0322249549123876,-0.00110888317309433
83.2978417175733,-7.3168582443274,-0.0795292522703781,-7.30588003499177,-0.0797745271186543,-7.30773498635585,-0.0802337385346695,0.0322887335350235,-0.000930073354978199,0.0323081885928996,-0.000936704608494502,0.0322599962002055,-0.00117408495662968
84.5793469747667,-7.27548832140509,-0.0807302652391074,-7.26448495309538,-0.0809843342897638,-7.26636553609088,-0.0817736748369881,0.0322758023075593,-0.000944163600541263,0.0322956016966103,-0.000951269395500068,0.0323043923650436,-0.0012284620919167
85.8608522319602,-7.23413497876719,-0.0819486356516936,-7.22310606515012,-0.082212155564958,-7.22495961015395,-0.083364696343685,0.0322628795047539,-0.000957145147228626,0.0322830093949166,-0.000964721942735862,0.0323066621477785,-0.00124478581128315
87.1423574891536,-7.1927982365817,-0.0831830003925481,-7.18174331549924,-0.0834565290945833,-7.18357018520732,-0.0849522676501491,0.0322499649947588,-0.00096906696864636,0.0322704114066407,-0.000977117444450678,0.0322886506592657,-0.00123196271888853
88.423862746347,-7.15147802917504,-0.0844319823261293,-7.14039670403128,-0.0847161261324005,-7.14220209428031,-0.0865218717797717,0.032237058604157,-0.000979982873830209,0.0322578078220692,-0.000988505810732376,0.0322730382091429,-0.00121779667519921
89.7053680035405,-7.11017434624693,-0.0856943256945253,-7.09906623810327,-0.085989689440141,-7.10085287495733,-0.0880733144584467,0.0322241601890592,-0.000989942323662019,0.0322451983933517,-0.000998936652365346,0.0322590559501735,-0.00120355411933884
90.9868732607339,-7.06888717767999,-0.0869688375192963,-7.05775192521163,-0.0872760246336471,-7.05952226404767,-0.0896064335835445,0.032211269607476,-0.000998993985442342,0.0322325830956977,-0.00100845862230995,0.0322444588631706,-0.00118902063550923
92.2683785179273,-7.02761651353708,-0.088254386510218,-7.01645377289046,-0.0885739990581595,-7.01821030478215,-0.0911209586236166,0.0321983867196774,-0.00100718561578822,0.0322199619097816,-0.00101711955341629,0.0322296176667774,-0.00117459092872514
93.5498837751208,-6.98636234405819,-0.0895499018342404,-6.97517178862088,-0.0898825406805471,-6.97691789773049,-0.0926165949575604,0.0321855113885204,-0.00101456395786244,0.0322073349149401,-0.00102496637711072,0.0322152263560611,-0.00116053150592297
94.8313890323142,-6.94512465965692,-0.0908543717608359,-6.9339059800085,-0.0912006367446102,-6.93564309501497,-0.0940953275744401,0.0321726434797605,-0.00102117465177847,0.0321947020090045,-0.00103204486965936,0.0322009869250979,-0.00114693387255893
96.1128942895077,-6.90390348016956,-0.0921668548167748,-6.89265642943662,-0.0925273687185365,-6.89438706018377,-0.0955564334289971,0.0321597828750125,-0.0010270609494184,0.0321820638268189,-0.0010383970514924,0.0321855470621472,-0.00113369346471138
97.3943995467011,-6.86269881680227,-0.0934864564299666,-6.85142307087884,-0.0938617961437734,-6.85314852286072,-0.0970018333604733,0.0321469294546493,-0.00103226548727809,0.032169419996004,-0.00104406991504781,0.0321754398632139,-0.00112167014909756
98.6759048038945,-6.82151061067165,-0.0948123096802933,-6.81020590922068,-0.0952030758291555,-6.81192443399559,-0.0984319915360152,0.0321340830724835,-0.00103683234431852,0.0321567706207745,-0.00104910604917988,0.0321515298507618,-0.00110898620660306
99.957410061088,-6.78033885284654,-0.0961436244984958,-6.76900495151246,-0.0965504193481853,-6.7707243035447,-0.0998462908361198,0.0321212436080401,-0.00104080207131294,0.0321441164389316,-0.00105354680905637,0.0321426366483065,-0.00109816977373059
101.238915318281,-6.73918353454744,-0.0974796618100356,-6.72782020194409,-0.0979030908001698,-6.72954259515118,-0.101246835496645,0.0321084109446859,-0.00104421383869798,0.0321314590384537,-0.00105743270882754,0.0321173156826222,-0.00108650739771283
102.520420575475,-6.6980446471416,-0.0988197317532003,-6.68665166660532,-0.0992604045914394,-6.6883992479273,-0.102631099182358,0.0320955849696867,-0.00104710541016383,0.0321187964308139,-0.00106080210040983,0.0321203893180961,-0.00107700652873976
103.801925832668,-6.65692218213793,-0.100163191867559,-6.64549935160688,-0.100621723684113,-6.64720421444152,-0.104010027316376,0.0320827655742801,-0.001049513124118,0.0321061292934894,-0.00106369246245136,0.0321645700280181,-0.00107510600983503
105.083431089862,-6.61581613118189,-0.101509445262772,-6.6043632652424,-0.101986458641744,-6.60593960575327,-0.105390498303659,0.0320699526537566,-0.00105147188233953,0.0320934580552364,-0.00106613989848441,0.0321960261851835,-0.00107785726876441
106.364936347055,-6.57472652028174,-0.102857942386499,-6.56324348488385,-0.103354075321471,-6.56467595878093,-0.106771866633145,0.0320571461205864,-0.00105301434465491,0.0320807830301736,-0.00106817763279841,0.0321715438786843,-0.00107642914848208
107.646441604249,-6.53365335151576,-0.104208169872909,-6.52213994008226,-0.104724057914058,-6.52346385768501,-0.108146497237295,0.0320443458815019,-0.00105417249818723,0.0320681045297932,-0.00106984128397704,0.0321981848933765,-0.00106748685425146
108.927946861442,-6.49259657242765,-0.105559650991185,-6.48105263510804,-0.106095948460525,-6.48222676400333,-0.10950737473663,0.0320315518268126,-0.00105497803545658,0.0320554228301479,-0.00107116315738964,0.0321889784387656,-0.00105377148730827
110.209452118635,-6.45155617515852,-0.106911953241059,-6.43998157388557,-0.107469329529007,-6.44099224957978,-0.110846203499803,0.0320187638681507,-0.00105546010331252,0.0320427381945617,-0.00107217431281902,0.0321628431997783,-0.00103517432935212
111.490957375829,-6.41053215195998,-0.108264680508031,-6.39892676001078,-0.10884382263968,-6.39984435127943,-0.112232262793789,0.0320059819211951,-0.00105564644389587,0.0320300508729577,-0.00107290459404047,0.0320348116326677,-0.00117725005207061
112.772462633022,-6.36952449518891,-0.109617471279856,-6.35788819677197,-0.110219086732313,-6.35878859027504,-0.113823882498907,0.0319932059055788,-0.00105556341500848,0.0320173610972344,-0.00107338266440559,0.0320359543540202,-0.00126009156620189
114.053967890216,-6.32853319730256,-0.110969996890535,-6.31686588717605,-0.111594816683241,-6.31778721703856,-0.115364788258625,0.0319804357448437,-0.00105523601398148,0.0320046690727234,-0.00107363604796766,0.0319979209079121,-0.0011793439181646
115.335473147409,-6.28755825085347,-0.112321959798014,-6.27585984183677,-0.112970741855297,-6.27675049618131,-0.116884741330344,0.0319676713663931,-0.00105468790462555,0.0319919749675925,-0.00107369109230978,0.0320412351948259,-0.00119166904622272
116.616978404603,-6.2465996876705,-0.113673089328335,-6.2348701256761,-0.114346623540238,-6.2356702106669,-0.118416332639686,0.0319549127149496,-0.00105394102162715,0.0319792788851811,-0.00107357264780755,0.032067769026399,-0.00120426798831275
117.898483661796,-6.20565750045963,-0.115023143659675,-6.19389667031096,-0.115722255868589,-6.19461117361478,-0.119947106332422,0.031942159724953,-0.00105301659254544,0.0319665826136118,-0.0010733063288245,0.0319889173344396,-0.00116969714537702
119.179988918989,-6.16473164280096,-0.116371911016737,-6.15293947582967,-0.117097464949723,-6.15375675187582,-0.121353893626671,0.0319294123212021,-0.00105193492632356,0.031953885104187,-0.0010729157159129,0.0318586133007181,-0.00105317247736999
120.461494176183,-6.1238221075817,-0.117719202214027,-6.11199854458839,-0.1184721061599,-6.11292393512776,-0.122669837644285,0.0319166704457076,-0.00105071465567769,0.0319411858890033,-0.00107242337449075,0.031790255545968,-0.00096942632356672
121.742999433376,-6.08292888776104,-0.119064851153349,-6.07107387850947,-0.119846063465076,-6.07214250395859,-0.123890602862419,0.0319039340438868,-0.00104937324928442,0.0319284853232166,-0.00107185133586179,0.0318544755615346,-0.000944676091972473
123.02450469057,-6.04205197636589,-0.120408713359084,-6.03016547923109,-0.121219248604455,-6.03130455734573,-0.125093263121424,0.0318912030644307,-0.00104792705022397,0.0319157835205851,-0.0010712210047752,0.0318768585747342,-0.000934362142167335
124.306009947763,-6.00119136648678,-0.121750664564215,-5.98927334833991,-0.122591600355405,-5.99041687907678,-0.126305489130251,0.0318784774592052,-0.00104639131518992,0.0319030804511896,-0.00107055326506055,0.0319235257367315,-0.000957197938523758
125.587515204957,-5.9603470512738,-0.12309059934735,-5.94839750045549,-0.123963083243081,-5.94952324682111,-0.127525995128431,0.0318657571831595,-0.00104478025433407,0.0318903759651297,-0.00106986859945549,0.0319307937103771,-0.000967125175608856
126.86902046215,-5.91951906804937,-0.12442842392196,-5.90753798982497,-0.125333685769923,-5.90861291033734,-0.128771822958696,0.0318530422084208,-0.0010431069363475,0.0318776697747197,-0.00106918733381962,0.0319074139083075,-0.000970925657999897
128.150525719344,-5.87870739992149,-0.125764067605259,-5.86669475372756,-0.126703428758618,-5.86773035572519,-0.130020216257672,0.0318403324922103,-0.001041383713514,0.0318649614308308,-0.00106852960632349,0.0319022438418946,-0.000980105948801294
129.432030976537,-5.83791200616759,-0.12709747843856,-5.82586779532279,-0.128072355220008,-5.82686444728222,-0.131275604438216,0.031827627987004,-0.00103962201600688,0.0318522502571051,-0.00106791551165978,0.0318691270553057,-0.000976317683555832
130.71353623373,-5.79713288013961,-0.128428613947944,-5.78505711757508,-0.129440534330172,-5.78603597724443,-0.132526307718349,0.0318149286589286,-0.00103783226087944,0.031839539392927,-0.0010673665906473,0.031836883243919,-0.000965409107800572
131.995041490924,-5.75637001523123,-0.129757444440878,-5.74426271863553,-0.130808064173357,-5.74525235943375,-0.133752558936058,0.0318022344766213,-0.00103602402152612,0.0318268265914046,-0.00106690467861995,0.0317983423063667,-0.000938312833207916
133.276546748117,-5.71562340487468,-0.131083951953227,-5.70348460546224,-0.132175068939835,-5.70447245663337,-0.134972203190445,0.0317895454110799,-0.00103420606758124,0.0318141074616494,-0.00106655052054101,0.0318294347262782,-0.000961382839140539
134.558052005311,-5.67489304253788,-0.132408129247236,-5.66272278620816,-0.133541701152256,-5.66367867015277,-0.136217685308525,0.0317768614355767,-0.00103238640419041,0.0318013816844038,-0.00106632719259934,0.0318634622526432,-0.000998016380555193
135.839557262504,-5.63417892172152,-0.133729978858537,-5.62197728822113,-0.13490814381637,-5.62288251791571,-0.137490850425999,0.0317641825255462,-0.00103057231072097,0.0317886478470989,-0.00106625950672124,0.0317951455397863,-0.000979354583676431
137.121062519698,-5.59348108497858,-0.135049505251556,-5.58124816545155,-0.136274614110638,-5.58222919846485,-0.138677297843738,0.0317515086736486,-0.0010287704334293,0.0317759036997912,-0.0010663746903911,0.0316768405926927,-0.000873705088219614
138.402567776891,-5.55279950565438,-0.136366730903014,-5.54053537266906,-0.137641364473558,-5.54152435827879,-0.139841976500394,0.0317388398529259,-0.00102698673159176,0.0317631462487498,-0.0010667012967171,0.03179418555406,-0.000929831449724493
139.684073034084,-5.51213414846338,-0.137681686647436,-5.4998389293816,-0.139008685832258,-5.50080961338094,-0.141031584702076,0.0317261760357029,-0.00102522650207061,0.031750371427447,-0.00106727153625175,0.0317402343782596,-0.000916601609954902
140.965578291278,-5.47148500701222,-0.138994405629196,-5.45915886146014,-0.140376912487673,-5.46019314406608,-0.142152470507352,0.0317135172050092,-0.00102349448536552,0.0317375729746487,-0.00106812093719831,0.0316771602152129,-0.000847931422654764
142.247083548471,-5.43085207492814,-0.140304926705015,-5.418495207599,-0.141746424762363,-5.41961637416457,-0.143215398549617,0.0317008633455119,-0.00102179487814182,0.0317247375924239,-0.0010692858285005,0.0316201565945301,-0.000786833193263505
143.528588805665,-5.39023534585707,-0.14161329377046,-5.37784800565758,-0.143117661749122,-5.37910320701611,-0.1441828045098,0.031688214443386,-0.00102013136664523,0.0317118679891986,-0.00107081875434622,0.0316761481907643,-0.000780385120172716
144.810094062858,-5.34963481346165,-0.142919555127922,-5.33743803112484,-0.144366211708627,-5.33876799188022,-0.145054268643618,0.0316755704862597,-0.00101850715898275,0.0309049119683595,-0.000597424360447629,0.0307040838794612,-0.000262422594073153
146.091599320052,-5.3090504714195,-0.144223762895061,-5.2997700249911,-0.143580550215475,-5.30180146361423,-0.143730446492402,0.0316629314631159,-0.00101692501635348,0.0277266228399322,0.00218863197964949,0.0267554357145202,0.00258789810682983
147.373104577245,-5.26848236732218,-0.145525965986081,-5.26632199756503,-0.137956458055296,-5.27004004673225,-0.137862819766962,0.0316502973805702,-0.00101538743765394,0.0246594163041049,0.00679933229107917,0.0230579412277897,0.00671081926289154
148.654609834439,-5.22793046465732,-0.146826226629825,-5.23586729782372,-0.125888503089844,-5.242022562801,-0.126599620876274,0.0316376682208163,-0.00101389630567505,0.0231935457959004,0.012033563007409,0.0210016459586486,0.010828029679969
149.936115091632,-5.1873947333933,-0.148124608184223,-5.2060400694265,-0.107426745369953,-5.21547808611842,-0.110493528470745,0.0316250439691582,-0.00101245314710959,0.0236561012207211,0.0165738951843419,0.020680297610231,0.0141174884405176
151.217620348825,-5.14687516725205,-0.149421172896395,-5.1746295565674,-0.0841839881591933,-5.18842623936042,-0.0908983778945105,0.0316124246191469,-0.00101105922103315,0.0255379392855594,0.0193560694340453,0.0217916652252152,0.0163343740302788
152.499125606019,-5.10637175996309,-0.150715984424775,-5.14036859105799,-0.0588100028041124,-5.15911100393931,-0.0690383071409079,0.0315998101652634,-0.00100971547920726,0.0279449211179408,0.0198556012933865,0.0241188487539969,0.0176075929092652
153.780630863212,-5.06588450526251,-0.152009107461907,-5.10313870118472,-0.0342096246066906,-5.12635677247203,-0.0462726461197892,0.0315872006028479,-0.0010084225905085,0.0300487315972354,0.0182441893348053,0.0270007500214104,0.0176815395789094
155.062136120406,-5.0254133968918,-0.153300607387527,-5.06373608367588,-0.0125200445675585,-5.09010191219039,-0.0243249959988466,0.0315745959280433,-0.00100718096417281,0.0312473571217649,0.0156134609238948,0.0294962466238343,0.0163705776661208
156.343641377599,-4.98495842859692,-0.154590549950929,-5.0233971990974,0.00589405450813657,-5.05126993051917,-0.00477874017746966,0.0315619961377244,-0.00100599077193936,0.0316298775662215,0.0131484349551855,0.0309236614255101,0.014120570510879
157.625146634793,-4.94451965287746,-0.15587899578374,-4.98279188445623,0.0212732737423811,-5.01123313288968,0.0118762046620275,0.0315494012472147,-0.00100485215547927,0.0317143191572528,0.0108791088570202,0.0315141244709806,0.0120107861008939
158.906651891986,-4.90409702332964,-0.157166014616039,-4.94215516265458,0.0338580595328283,-4.97076201994568,0.0258625843027668,0.0315368112425288,-0.00100376474292797,0.0316971861881617,0.00880134903093081,0.0317003731777507,0.00969275525619043
160.188157149179,-4.86369051505518,-0.158451673383685,-4.9015642835883,0.0439019655593839,-4.93012114278008,0.0369423437489604,0.0315242261167387,-0.00100272805387481,0.0316494500585884,0.00690961459952128,0.0317363447237068,0.0077704302596955
161.469662406373,-4.82330012180967,-0.159736036656376,-4.86103946620942,0.0516386025352607,-4.88939896234408,0.0458564496035589,0.0315116458690749,-0.00100174150790408,0.0315964123525935,0.00519648715974978,0.0318325764246431,0.00609853735409221
162.751167663566,-4.78292583734941,-0.161019168168285,-4.82058085751908,0.0572907464840218,-4.84857888548859,0.0524883854413683,0.0314990704992018,-0.00100080438205713,0.0315468244314822,0.00365263284718477,0.031824014296153,0.00425268738730079
164.03267292076,-4.74256765543084,-0.162301130645973,-4.78018199930848,0.0610685503422411,-4.80793766643202,0.0569635210031601,0.0314865000071809,-0.000999915826701339,0.0315032866849259,0.00226777151284044,0.0316261979507336,0.00268917780755431
165.314178177953,-4.70222556981012,-0.16358198565606,-4.73983479125719,0.0631687319536356,-4.76749494151906,0.0592633525579346,0.0314739343934396,-0.000999074880402411,0.0314661460370867,0.0010312566875157,0.0314907876399599,0.000885048470172456
166.595683435147,-4.66189957424265,-0.164861793471359,-4.69953128822125,0.0637742859575952,-4.72720876067859,0.059363683222589,0.0314613736587151,-0.000998280483889511,0.0314349410065442,-6.77067655342008e-05,0.0313990819981254,-0.000639000966589025
167.87718869234,-4.62158972605154,-0.166140609270407,-4.65926435795483,0.063053303643852,-4.6869809423704,0.0578516107091301,0.0314488178233243,-0.000997531667947035,0.0314089799876345,-0.00103960346561612,0.031388230894087,-0.00157805906745369
169.158693949533,-4.58129596895408,-0.167418493777801,-4.61902782434798,0.0611592371127616,-4.64681149215932,0.055335093109526,0.0314362668733625,-0.00099682706764648,0.0313875298968024,-0.00189444525250819,0.0313573359011205,-0.00234358791440219
170.440199206727,-4.54101828310943,-0.168695503560187,-4.5788162646868,0.0582399282946063,-4.60655969452876,0.0519374465555608,0.0314237208061656,-0.000996165366177149,0.0313698535431616,-0.00264257539587433,0.0314854239754174,-0.00290942526195557
171.72170446392,-4.50075666226663,-0.169971692680631,-4.53862527711889,0.0544259007619496,-4.56615103278133,0.0479425872071332,0.0314111796233809,-0.000995545234641143,0.0313552907318526,-0.00329336206487063,0.0315848770637701,-0.00328965306599956
173.003209721114,-4.46051110017254,-0.171247113475119,-4.49845126561225,0.049836039086378,-4.52572218372139,0.0434658839390267,0.0313986433267775,-0.000994965303552645,0.0313432484049539,-0.00385562766137518,0.0314825692471526,-0.00373216196044246
174.284714978307,-4.42028159057171,-0.172521816506554,-4.45829134966498,0.044578307203954,-4.48544046819814,0.0383694136071142,0.0313861119182383,-0.000994424171870215,0.0313331981339132,-0.00433762036432415,0.0313962024875952,-0.00420632326100405
175.566220235501,-4.38006812720617,-0.173795850529812,-4.41814328163237,0.0387504901308214,-4.44522226849498,0.0327316038879926,0.0313735853997457,-0.000993920415326873,0.0313246755705848,-0.00474700499098978,0.031385195516526,-0.00456675874615428
176.847725492694,-4.3398707038154,-0.175069262467008,-4.37800536969259,0.0324409369189353,-4.40502183665555,0.0266692859949628,0.0313610637733391,-0.00099345259410901,0.03131727802072,-0.00509087014239663,0.0313493630341258,-0.00489526570846033
178.129230749888,-4.29968938249236,-0.176342095113293,-4.33787641432012,0.0257288514270651,-4.36485655149958,0.0202283305139053,0.031348547061984,-0.000993019400890461,0.0313106549259048,-0.00537568021869766,0.0313331951063574,-0.00515196440602741
179.410736007081,-4.25952409711864,-0.177614394047958,-4.29775564397823,0.0186855144496421,-4.32467681293909,0.0135600222105,0.0313360352495441,-0.000992619249108764,0.03130448895907,-0.0056073719611905,0.0313593771280977,-0.0052602510885717
180.692241264274,-4.21937483286332,-0.178886200919037,-4.25764264726335,0.011376429186905,-4.28451333796936,0.00672362629072358,0.0313235283355326,-0.00099225067380949,0.031298456430716,-0.00579172087214267,0.0312487482139201,-0.00554542785798368
181.973746521468,-4.17924158345511,-0.180157555221425,-4.21753752130253,0.00385877492616069,-4.24456595257748,-0.000756385879534356,0.0313110263220576,-0.000991912237560385,0.0312920908968403,-0.0059340446839769,0.0311166919690785,-0.00612383847549436
183.255251778661,-4.13912434262002,-0.181428494619579,-4.17744130785418,-0.00381720160256117,-4.20466898971092,-0.00878649453340436,0.0312985292111937,-0.00099160251687928,0.0312842329596336,-0.00604002998933727,0.0311462292099286,-0.00639349053712712
184.536757035855,-4.09902310408143,-0.18269905496811,-4.13735730237509,-0.0116092260449212,-4.16471397817373,-0.017036812170764,0.0312860370049773,-0.000991320106474783,0.0312727094642149,-0.00611636590363023,0.0312045703668297,-0.00648025752512498
185.818262293048,-4.05893786156014,-0.183969270337523,-4.09729067400449,-0.0194829664780975,-4.12470590329151,-0.0253766438870407,0.0312735497053943,-0.000991063623055131,0.0312573236611524,-0.00616818480358905,0.0312304302353874,-0.00653158911333903
187.099767550242,-4.01886860877447,-0.185239173044567,-4.0572452926713,-0.0274088252475198,-4.08468718275241,-0.0337452917508793,0.0312610673143715,-0.00099083170871021,0.031239807999214,-0.00619800103805323,0.031230856837492,-0.00654150706463249
188.381272807435,-3.97881541255173,-0.186508792526527,-4.01722299750649,-0.0353597012652724,-4.04465018608623,-0.0421912209566622,0.0312485898562423,-0.000990623134375725,0.0312214874676393,-0.00620738525759381,0.0312594881959482,-0.0066546563260983
189.662778064628,-3.93877819699895,-0.187778159052954,-3.97722436731589,-0.0433102313658268,-4.00468702098074,-0.0506763750630679,0.0312361173114134,-0.000990436494246577,0.0312030459678018,-0.00619771026241756,0.0310677441385752,-0.00651901430012906
190.944283321822,-3.89875695226359,-0.189047299940215,-3.9372492498836,-0.051236889837176,-3.96493036868085,-0.0589168739824425,0.0312236496804881,-0.000990270518170269,0.0311848041739173,-0.00617038265467266,0.0310238741426828,-0.00637675460915229
192.225788579015,-3.85875167205487,-0.190316240845888,-3.89729728223059,-0.0591179329097648,-3.92510228659869,-0.0670917126812208,0.0312111869650551,-0.000990123976259017,0.0311669107340463,-0.00612672772199294,0.0310937319922156,-0.00634615776289446
193.507293836209,-3.81876235008002,-0.191585005877527,-3.8573679685496,-0.0669333044400182,-3.88518986134356,-0.075239853219405,0.0311987291666065,-0.000989995675354778,0.0311494348229704,-0.00606805834232649,0.0312211914437966,-0.00640640422061942
194.788799093402,-3.77878898004443,-0.192853617640456,-3.81746075190174,-0.0746646179279854,-3.84511010336088,-0.0835229154992706,0.0311862762865283,-0.000989884460286548,0.0311324071501125,-0.00599567090931505,0.0312566303926045,-0.00645620390696328
196.070304350596,-3.7388315556518,-0.19412209728705,-3.7775750500573,-0.0822951314618411,-3.80516873025687,-0.0916698339934455,0.0311738283261049,-0.000989789214897423,0.031115838513518,-0.00591083896837446,0.0311192972421323,-0.00626827425524198
197.351809607789,-3.69889007200759,-0.195390464558869,-3.73771027487067,-0.0898097142180874,-3.76531918922771,-0.0995930273393616,0.0311613852869408,-0.000989708864047362,0.0310997283707391,-0.00581480662336773,0.0310788895393826,-0.00610190027337645
198.633314864982,-3.65896459643723,-0.196658737502473,-3.69786588208785,-0.0971945306044456,-3.72547463864579,-0.107351144528541,0.0311489471928546,-0.000989642431002936,0.0310840698657374,-0.00570876536662312,0.0310879416901232,-0.00598983798536578
199.914820122176,-3.61905504755295,-0.197926933725882,-3.65804131693782,-0.104437339372627,-3.68564958744158,-0.114922736885,0.0311365140216163,-0.000989588851014087,0.0310688507252646,-0.005593882212424,0.0310664224490757,-0.00582727195785754
201.196325379369,-3.579161419053,-0.199195069064432,-3.61823597049515,-0.111527956569868,-3.64585182919046,-0.122275228595636,0.031124085774062,-0.00098954717017178,0.0310540536182401,-0.00547130758526001,0.031042012591785,-0.00563701302602697
202.477830636563,-3.53928370463462,-0.200463158159293,-3.57844931420444,-0.118457230834698,-3.60607937456689,-0.129371174717963,0.0311116624509088,-0.000989516475406197,0.0310396600468493,-0.00534211454155493,0.0310320648399544,-0.00543621749493121
203.759335893756,-3.49942189799421,-0.201731214509638,-3.53868084435074,-0.125217350771619,-3.56633760158093,-0.13622968892564,0.0310992440527554,-0.000989495894349072,0.0310256497774732,-0.00520732454465563,0.0309879884713227,-0.0052962705407326
205.04084115095,-3.45957599282749,-0.202999250524488,-3.4989300838891,-0.131801777611671,-3.52663032457468,-0.142915859180435,0.0310868305800864,-0.000989484594980094,0.0310120017100969,-0.00506790527131189,0.0309676211598589,-0.00515135802776403
206.322346408143,-3.41974598282962,-0.204267277574025,-3.45919658213579,-0.138205174477973,-3.48695467232605,-0.149421482568956,0.0310744220332756,-0.000989481785179819,0.0309986946743231,-0.00492476845372341,0.0309795284938713,-0.00497774275060798
207.603851665336,-3.37993186803453,-0.20553530604461,-3.41947991906203,-0.144423337693642,-3.44725740821696,-0.155678736135568,0.0310620184145518,-0.000989486714969912,0.0309857036142248,-0.00477877320187119,0.0309431909159464,-0.00480627749350676
208.88535692253,-3.34013370564561,-0.206803345467209,-3.37977974009959,-0.150452697209882,-3.40760789217213,-0.161724924186401,0.0310496197437735,-0.00098949869489044,0.0309730075326906,-0.00463071790568539,0.0309372349066748,-0.00462833885500846
210.166862179723,-3.30035141945006,-0.208071404376764,-3.34009568503579,-0.156291034826782,-3.36797524429657,-0.16754576664456,0.0310372259993109,-0.000989517015332998,0.03096058438309,-0.00448135266226713,0.0309105837782362,-0.00445878980106497
211.448367436917,-3.26058500314224,-0.209339490475405,-3.30042737758116,-0.161937610214035,-3.32836797082941,-0.173151173152356,0.0310248371811076,-0.000989541037671749,0.0309484116063215,-0.00433137274559056,0.0309204610207606,-0.00428455868818501
212.72987269411,-3.22083445041667,-0.210607610671546,-3.26077451100393,-0.167392050334523,-3.28875126311045,-0.178530687558497,0.0310124532889906,-0.000989570159473182,0.0309364678601904,-0.00418141433750084,0.0309356640196521,-0.00410259207784341
214.011377951304,-3.18109975496815,-0.211875771125598,-3.22113680549452,-0.172654762177045,-3.24920703184522,-0.183764170964327,0.031000074322687,-0.000989603813543406,0.0309247324385569,-0.00403206101236846,0.0308534623331235,-0.00401452146748222
215.292883208497,-3.14138091049191,-0.213143977294363,-3.18151400725096,-0.17772686642581,-3.20963050156653,-0.188780963869834,0.0309877002818265,-0.000989641466893208,0.0309131853996943,-0.00388384530472281,0.0308736679892495,-0.00383110884896217
216.574388465691,-3.10167791068371,-0.214412233974075,-3.14190588744727,-0.182610133308695,-3.17011636378799,-0.193576225324796,0.0309753311659386,-0.000989682619688226,0.030901807630354,-0.00373725043925311,0.0308131335777177,-0.0036552709234001
217.855893722884,-3.06199076048352,-0.215680545383548,-3.1023122411578,-0.187306920752699,-3.13067563063222,-0.198149011216606,0.0309629669779668,-0.000989726806005914,0.0308905809027317,-0.00359271219137686,0.0307510640573944,-0.00348177649304443
219.137398980077,-3.02231950704447,-0.216948915335188,-3.06273292235984,-0.191819653559587,-3.09132236284944,-0.202499897320366,0.0309506077338912,-0.000989773595611252,0.030879488207694,-0.00345062800352467,0.030663904933006,-0.00330765679364663
220.418904237271,-2.98266407930605,-0.218217346656928,-3.02316776488725,-0.196151773951086,-3.05209233358623,-0.206624259150013,0.0309382534128457,-0.000989822569590396,0.0308685130128981,-0.00331134618628315,0.0305620360718392,-0.00312826124395966
221.700409494464,-2.94302447096733,-0.219485841899247,-2.98361659672631,-0.200307473489143,-3.01288894472003,-0.210531124961001,0.0309259040140182,-0.000989873350001468,0.0308576395950409,-0.00317516661932999,0.0306377647211963,-0.00297184853735848
222.981914751658,-2.90340067572847,-0.220754403146908,-2.94407929698993,-0.204290897874244,-2.97347422100031,-0.214260525745705,0.0309135595365059,-0.000989925586458149,0.0308468534813171,-0.00304235558567569,0.0308607511146262,-0.00284844647857418
224.263420008851,-2.86379268729084,-0.222023032053459,-2.90455576270837,-0.208106509659162,-2.93392551146497,-0.217822832173453,0.0309012199793285,-0.000989978954959989,0.0308361411248764,-0.00291314260317974,0.0308686032066426,-0.0027121217696646
225.544925266045,-2.82420049935712,-0.223291729874196,-2.86504590765143,-0.211759042653686,-2.89438167628415,-0.221214813397052,0.0308888853414278,-0.000990033156728768,0.030825489890434,-0.00278772261991838,0.0308500400990716,-0.0025806350846575
226.826430523238,-2.78462410563136,-0.224560497497695,-2.82554966118201,-0.215253459136261,-2.85486496870183,-0.224439346172015,0.0308765556216942,-0.000990087917066419,0.0308148880386097,-0.00266625818976283,0.0307954493471006,-0.00245165191853296
228.107935780431,-2.74506351593573,-0.225829335548009,-2.78606696712894,-0.218594909795589,-2.81531470435888,-0.227524184896884,0.0308642308239545,-0.000990142984300201,0.0308043246944535,-0.00254888161651446,0.0309463457377724,-0.00236670518113116
229.389441037625,-2.70551876744328,-0.227098244463506,-2.74659782138084,-0.221788287950709,-2.7757770405824,-0.230476201349449,0.0308519109604966,-0.000990198127530049,0.0307937898686548,-0.00243570931698976,0.0308027902104105,-0.00223981925689148
230.670946294818,-2.66598979422122,-0.228367223937759,-2.7071421806361,-0.224839186924031,-2.73634682257781,-0.233259077406212,0.0308395960114396,-0.000990253136702915,0.0307832742517937,-0.00232681569801098,0.0307201503985077,-0.00209894649750616
231.952451552012,-2.62647658998001,-0.229636273675667,-2.66769999981599,-0.227753394617977,-2.69700730833518,-0.235859706014801,0.0308272859754141,-0.000990307822493596,0.0307727693631287,-0.0022222462869839,0.0306927114255615,-0.00196415148173723
233.233956809205,-2.58697914843192,-0.230905393151971,-2.62827127019603,-0.23053646843066,-2.65765664347525,-0.238304364221378,0.0308149808509941,-0.000990362014193739,0.0307622675254359,-0.00212203252988412,0.0307242404313595,-0.00185616139960199
234.515462066399,-2.54749746329107,-0.232174581634367,-2.58885599239511,-0.233193992743237,-2.61826236949577,-0.240628929441536,0.0308026806366987,-0.000990415558644274,0.0307517617678405,-0.0020261855264025,0.0307562730956977,-0.00178075571628055
235.796967323592,-2.5080315282735,-0.233443838205294,-2.54945417557046,-0.235731554138048,-2.57885942363731,-0.242932488190635,0.0307903853309975,-0.000990468319220068,0.0307412457434527,-0.00193469788342873,0.030737404058633,-0.00178372570722119
237.078472580786,-2.46858133709725,-0.234713161782452,-2.51006583655271,-0.238154718763414,-2.53947798575052,-0.245160595219676,0.0307780949323183,-0.000990520174850062,0.0307307137859195,-0.00184754531715892,0.0307256838034787,-0.00169347344827579
238.359977837979,-2.42914690444082,-0.23598255122392,-2.47069099903037,-0.240469011791869,-2.50010458844457,-0.247271823222235,0.0307658094455842,-0.000990571017594771,0.0307201608475486,-0.00176468829586191,0.0307246858823995,-0.00160178455840719
239.641483095172,-2.38972825756538,-0.237252005303296,-2.43132973592335,-0.242679586942261,-2.46072973122786,-0.249267948306564,0.0307535288795874,-0.000990620751832948,0.0307095823311032,-0.00168608687405067,0.0307259783370154,-0.00151341719813779
240.922988352366,-2.35032533563898,-0.238521522325642,-2.39198206156928,-0.24479202850218,-2.42135229154661,-0.251152509234913,0.0307412532156381,-0.000990669301241668,0.0306989742567067,-0.00161166843448738,0.0307260417252956,-0.00142996843800908
242.204493609559,-2.31093813238814,-0.239791100729564,-2.35264799412548,-0.246811801006291,-2.38197609474466,-0.252934545800168,0.0307289824520127,-0.000990716597877684,0.0306883332166584,-0.00154134960135125,0.0307287595186803,-0.00135175581011611
243.485998866753,-2.27156664154162,-0.241060738873976,-2.31332757774974,-0.248744097678191,-2.34259895403763,-0.254620880716272,0.0307167165869404,-0.000990762584936867,0.0306776562250563,-0.00147504429670289,0.0307245254841937,-0.00128015191500464
244.767504123946,-2.23221085683044,-0.242330435051799,-2.27402086013738,-0.250593996151496,-2.30323537455326,-0.256218750198773,0.0307044556186267,-0.000990807215920163,0.0306669407329329,-0.00141265809287445,0.0307052463970054,-0.00121489251470625
246.04900938114,-2.19287077198794,-0.243600187502654,-2.2347278919816,-0.252366448529769,-2.26389835800157,-0.25773691438733,0.0306921995452552,-0.000990850453869172,0.0306561845993631,-0.00135408935270521,0.0306883860896461,-0.00115602503428837
247.330514638333,-2.15354638074981,-0.244869994424587,-2.19544872646879,-0.254066272854057,-2.22457796339632,-0.25918423137587,0.0306799483649733,-0.000990892270637837,0.0306453860617133,-0.0012992302959738,0.0306773397401665,-0.00110314967176676
248.612019895526,-2.1142377026233,-0.246139854068353,-2.15618341881239,-0.255698145892637,-2.18527376633139,-0.260565172938827,0.0306677020839441,-0.000990932643806755,0.0306345437083708,-0.00124796799313338,0.0306638157815843,-0.0010548249944405
249.89352515272,-2.07494475502376,-0.247409764645507,-2.11693207461634,-0.257266390813648,-2.14598784324438,-0.26188808668989,0.0306554607076594,-0.000990971558562649,0.0306236562935897,-0.00120019702596518,0.0306480444061874,-0.00101043292778772
251.175030409913,-2.03566748219141,-0.248679724124776,-2.07769472180296,-0.258775548392923,-2.10671830180193,-0.263157986128716,0.0306432242187755,-0.000991009013758014,0.030612723190149,-0.00115578860754224,0.0306460139896354,-0.000970862807153736
252.456535667107,-1.99640587787166,-0.249949730637619,-2.03847140094998,-0.260229920884606,-2.06742117181072,-0.264381495428281,0.0306309926153617,-0.000991045009897747,0.0306017438846546,-0.0011146150721533,0.030686953968246,-0.000941116542858972
253.7380409243,-1.95715993581239,-0.251219782319838,-1.99926217142986,-0.261633568899439,-2.02805229050029,-0.265577250882937,0.0306187658954623,-0.000991079553163027,0.0305907180924807,-0.0010765514133237,0.0307673567838726,-0.000929109973053508
255.019546181494,-1.91792964976398,-0.252489877318468,-1.96006709277527,-0.262990392369686,-1.98859974115414,-0.26676921944457,0.0306065440571156,-0.000991112654833822,0.0305796458003577,-0.00104147151452098,0.0306417566758855,-0.000916122343723562
256.301051438687,-1.87871501347936,-0.253760013797959,-1.92088622440747,-0.264304129473199,-1.94955080567159,-0.267902188985633,0.0305943270983424,-0.000991144330778089,0.0305685271940697,-0.00100924870925377,0.0303980281101975,-0.000856319403384957
257.58255669588,-1.83951602071395,-0.255030189945734,-1.88171962539061,-0.265578356293059,-1.91054077120156,-0.268981919228045,0.0305821150171542,-0.000991174600970598,0.0305573626428159,-0.000979756338668915,0.030483823582135,-0.000831198795800486
258.864061953074,-1.80033269577477,-0.256300404047772,-1.84256735421037,-0.266816487152031,-1.87145396117164,-0.270029873042954,0.0305699078210743,-0.000991203486389901,0.0305461526801784,-0.000952868252270383,0.0305683006831993,-0.000815003903065907
260.145567210267,-1.76116504629571,-0.2575706543726,-1.80342952349534,-0.268021662310221,-1.83226676807708,-0.271077977747826,0.0305577055124187,-0.000991231012878821,0.0305348978285276,-0.000928468240324096,0.0305556439642194,-0.0008178035702234
261.427072467461,-1.72201302155915,-0.25884093909695,-1.76430614989716,-0.269197084300908,-1.79328900213658,-0.272101504031552,0.0305455080753052,-0.0009912572140472,0.0305235990430657,-0.000906424873704587,0.0303147378374771,-0.000780779355040108
262.708577724654,-1.68287661533085,-0.26011125654479,-1.72519727467669,-0.270345720595215,-1.75453052717817,-0.273072313997616,0.0305333155077057,-0.000991282122037203,0.0305122573123601,-0.000886613683097699,0.0301969190362061,-0.000735114582683037
263.990082981848,-1.64375582137916,-0.261381605082608,-1.68610295214197,-0.271470351237865,-1.71572025343799,-0.274013325598539,0.0305211278075897,-0.00099130577111566,0.030500873684664,-0.000868914754767271,0.0303803090873702,-0.000735513947798314
265.271588239041,-1.60465063347504,-0.2626519831219,-1.64702323520058,-0.272573604363699,-1.67668950079301,-0.274958888009639,0.0305089449729168,-0.000991328197321122,0.0304894492986507,-0.000853210552626351,0.0304916265538228,-0.000735824825361671
266.553093496235,-1.56556104539205,-0.263922389121235,-1.60795817525222,-0.273657959403107,-1.63760681699544,-0.275897193087318,0.0304967670016476,-0.000991349438161547,0.0304779853707483,-0.000839386170959165,0.0304896171724379,-0.000727088999190541
267.834598753428,-1.52648705090638,-0.265192821587954,-1.56890782209721,-0.274725750586737,-1.59858202767341,-0.276820292590652,0.0304845938917365,-0.000991369532333589,0.0304664831833191,-0.000827329553357647,0.0303863616876946,-0.000711093365990958
269.116104010621,-1.48742867909489,-0.266463279133072,-1.52987222385925,-0.275779170712657,-1.55966472861935,-0.277721489493477,0.03047242565214,-0.000991388517045722,0.0304549440734531,-0.000816931680300773,0.0303408945674461,-0.000694762006034462
270.397609267815,-1.44838592787315,-0.2677337603623,-1.49085148800158,-0.276820232295556,-1.52073987056657,-0.278615798907323,0.0304602622820971,-0.000991406432604992,0.0304433692821104,-0.000808092700190028,0.0304270615085195,-0.000707248310677117
271.679114525008,-1.40935875153474,-0.269004263873514,-1.45184560857312,-0.277850908759091,-1.48170003146126,-0.279534259919589,0.0304481037672561,-0.000991423322558602,0.0304317603552999,-0.000800704272139328,0.0305158216958069,-0.000732534139940252
272.960619782202,-1.37034714386637,-0.270274788380248,-1.4128546181797,-0.278872999926715,-1.4425905830464,-0.280488776916645,0.0304359501055625,-0.000991439227949097,0.0304201187599184,-0.000794666314773743,0.0305362008963382,-0.000751194226261724
274.242125039395,-1.33135109865736,-0.271545332648626,-1.37387855770473,-0.279888172779461,-1.40341434911381,-0.28145471868571,0.0304238012949661,-0.000991454189915529,0.0304084459448133,-0.000789883309262755,0.0305256361307872,-0.000752164232864803
275.523630296589,-1.29237060969963,-0.27281589549736,-1.33491746621689,-0.280897974285814,-1.36436079162298,-0.282415132572528,0.0304116573334142,-0.000991468249509006,0.0303967433030689,-0.000786263134907107,0.0304414082910501,-0.000746867870242902
276.805135553782,-1.25340567078776,-0.274086475797544,-1.29597138095393,-0.281903835880949,-1.32537759144344,-0.283369268478413,0.0303995182188609,-0.000991481447540682,0.0303850123184769,-0.000783717358604227,0.0304007587593241,-0.000742236034556127
278.086640810975,-1.21445627571893,-0.275357072472252,-1.25704033723851,-0.282907078255043,-1.28642987851753,-0.284318709048782,0.0303873839492534,-0.000991493824444546,0.0303732544828149,-0.000782161255053971,0.03038570830252,-0.000739824940405965
279.368146068169,-1.17552245830948,-0.276627684533022,-1.21812436849849,-0.283908916042952,-1.24749891473024,-0.285265844655347,0.0303752545350226,-0.000991505418242307,0.0303614712679965,-0.000781513751852011,0.0303729515727059,-0.000738464267072943
280.649651325362,-1.13660420681876,-0.277898310993299,-1.17922357327202,-0.284910465661918,-1.20857891994226,-0.286211713422199,0.0303631299723988,-0.000991516268789304,0.0303496640301759,-0.000781700782569488,0.0303769324390962,-0.000737270441020763
281.931156582556,-1.0977014805203,-0.279168950894714,-1.14033792018465,-0.28591274907399,-1.16966013736996,-0.287156374276602,0.0303510102485792,-0.000991526416378582,0.0303378343119072,-0.00078264485331504,0.0303649587084667,-0.00073700059088576
283.212661839749,-1.05881427322176,-0.28043960336182,-1.10146743144437,-0.286916689598152,-1.13072583134095,-0.288101713246467,0.0303388953615255,-0.000991535898817673,0.0303259835409826,-0.000784275521276508,0.0304012176648506,-0.000738918081490688
284.494167096943,-1.01994257873341,-0.281710267566995,-1.06261213235065,-0.287923124831178,-1.09175511476592,-0.28905148712228,0.0303267853092065,-0.00099154475305313,0.0303141155693072,-0.000786532550236914,0.0304222621393054,-0.000744109075699023
285.775672354136,-0.981086390868141,-0.282980942729292,-1.02377204331126,-0.288932821341927,-1.05274736158263,-0.2900108577812,0.030314680089583,-0.000991553015097126,0.0303022299568931,-0.000789354727511467,0.030456462005783,-0.000753925045916305
287.05717761133,-0.942245703441421,-0.284251628113206,-0.984947188608615,-0.289946457215759,-1.01370256831168,-0.290984691593654,0.0303025797006281,-0.000991560719972511,0.0302903259275507,-0.000792675169947093,0.0304899213674682,-0.000767137154919676
288.338682868523,-0.903420510271322,-0.285522323027381,-0.946137590316401,-0.29096463392374,-0.974584550044759,-0.291979904833607,0.0302904841403206,-0.000991567901666771,0.0302784056828687,-0.000796437611954351,0.0305529665357366,-0.000786241647444939
289.620188125716,-0.864610849883045,-0.286793026847158,-0.907343268122267,-0.291987883050188,-0.935449029650589,-0.292998929145524,0.0302783934205715,-0.000991574591769964,0.0302664708348705,-0.000800589053364691,0.030507875354739,-0.000803595136954592
290.90169338291,-0.82581670094128,-0.28806373895304,-0.868564312350134,-0.293016698548008,-0.896463821919273,-0.294035779734974,0.0302663075346379,-0.00099158082275381,0.0302545226835149,-0.000805081065055316,0.0303709918609812,-0.000813701346696649
292.183198640103,-0.787038027667997,-0.28933445876138,-0.829800667738166,-0.294051459958741,-0.857572830760669,-0.295085482625576,0.0302542264712837,-0.000991586626180025,0.0302425625286231,-0.000809865146507154,0.030290531191698,-0.000817828252831637
293.464703897297,-0.748274823891608,-0.290605185743965,-0.79105234794478,-0.295092512409449,-0.818838069464684,-0.296127443157933,0.030242150228502,-0.000991592031576758,0.0302305915294115,-0.000814897594696409,0.0301266655452971,-0.000799386559591475
294.74620915449,-0.709527083443108,-0.291875919409623,-0.752319366137694,-0.296140147361954,-0.78023027741217,-0.297152573435153,0.0302300788042807,-0.00099159706732158,0.0302186107897549,-0.000820137630368408,0.0300837409276675,-0.000785880347226993
296.027714411684,-0.670794800156047,-0.293146659302743,-0.713601734103048,-0.297194605914095,-0.741757057577026,-0.298159368824306,0.0302180121966202,-0.000991601760632849,0.0302066213665022,-0.000825547277036892,0.0300121856756735,-0.00078937194726929
297.309219668877,-0.632077967866538,-0.294417405001793,-0.674899462303281,-0.29825608232045,-0.703311370082373,-0.29917741658804,0.0302059504035251,-0.000991606137569618,0.030194624272456,-0.000831091259192157,0.0300119965201605,-0.000800121268123051
298.59072492607,-0.593376580413243,-0.29568815611784,-0.636212559933028,-0.299324727379393,-0.664833493604098,-0.300208978865192,0.0301938934230041,-0.000991610223036075,0.0301826204770359,-0.000836736899111865,0.0300061942825951,-0.000807498241515932
299.872230183264,-0.554690680999661,-0.296958912308216,-0.597541038798587,-0.300400653515153,-0.62633809620658,-0.301250240906331,0.0301818412684478,-0.000991614040005643,0.0301706109054838,-0.00084245402361032,0.0300529340747312,-0.00081646098719213
301.153735440457,-0.516020238756868,-0.298229673234862,-0.558884971931455,-0.301483966080472,-0.587829082588605,-0.302300504372946,0.0301697939301719,-0.000991617611634371,0.0301585964248726,-0.000848214898790732,0.0300321929918544,-0.000821971754505622
302.435240697651,-0.477365222823881,-0.299500438590092,-0.520244295063073,-0.302574670911685,-0.549311667116975,-0.303356834117492,0.0301577513984966,-0.000991620959805266,0.0301465779026278,-0.000853993724023509,0.0300581202032423,-0.000825613973512789
303.716745954844,-0.438725627049544,-0.300771208101076,-0.481619012849211,-0.303672775805463,-0.510833465963267,-0.304415324910124,0.0301457136714454,-0.000991624104913854,0.0301345561383623,-0.000859767198142054,0.0300083132829396,-0.000828438894837658
304.998251212038,-0.400101445285243,-0.302041981520383,-0.443009128949056,-0.304778260089738,-0.472421838858042,-0.305479038597302,0.0301336807470422,-0.000991627066277424,0.0301225318905401,-0.00086551409514635,0.0299205323998286,-0.000831765585442151
306.279756469231,-0.361492671384876,-0.303312758624618,-0.404414646077488,-0.305891077212839,-0.434108630624093,-0.306546523776821,0.030121652623323,-0.000991629862157627,0.0301105058771891,-0.000871215161512413,0.0298987792584059,-0.000834657289430616
307.561261726424,-0.32289929920486,-0.304583539213085,-0.365835566056437,-0.307011157199946,-0.395806738703192,-0.3076204787631,0.0301096292983178,-0.000991632509785822,0.0300984787764969,-0.000876853014376563,0.0298907509020231,-0.000841353681918874
308.842766983618,-0.284321322604122,-0.305854323106489,-0.327271889865395,-0.308138408978904,-0.357433919499047,-0.308707033274351,0.0300976107700676,-0.000991635025390126,0.0300864512272325,-0.000882412040102916,0.0300180678036531,-0.000855753947613902
310.124272240811,-0.245758789433999,-0.30712511015622,-0.28872362631215,-0.309272726459787,-0.318954052371819,-0.309808876592083,0.0300855970534348,-0.000991637423863172,0.0300744238293385,-0.000887878233040913,0.0300516819134882,-0.000864337099145711
311.405777498005,-0.207211659352697,-0.308395900214337,-0.250190831515335,-0.31041400761652,-0.280440597329436,-0.310919322773289,0.0300735881358081,-0.000991639719811186,0.0300623971478484,-0.00089323876236096,0.030051627369688,-0.000868053223127986
312.687282755198,-0.168679906385027,-0.309666693154412,-0.21167343891981,-0.311562080613387,-0.241948819428084,-0.312008053153791,0.0300615840090543,-0.000991641926743008,0.0300503716990564,-0.00089848310173629,0.0300002639457357,-0.000800532949858056
313.968788012392,-0.130163524399947,-0.310937488870617,-0.173171446640796,-0.312716790429277,-0.203540847389511,-0.312967037932975,0.0300495846712242,-0.000991644057163983,0.0300383479523416,-0.000903601641699086,0.0299763307225088,-0.000713117017416174
315.250293269585,-0.0916625072689162,-0.312208287272573,-0.134684852243298,-0.313877970508357,-0.165134859862874,-0.31380334409222,0.0300375901203728,-0.000991646122728645,0.0300263262867649,-0.000908585927123012,0.0299607357031921,-0.000584518968871014
316.531798526778,-0.0531768042260129,-0.313479088276873,-0.0962136528624015,-0.315045444132372,-0.126747052774698,-0.314479547251665,0.0300256003406545,-0.000991648134401941,0.0300143070158861,-0.00091342850363532,0.0299448945944898,-0.000504124294468292
317.813303783972,NaN,NaN,-0.0577578294115755,-0.316219019545154,-0.0883969013159638,-0.31515173611336,NaN,NaN,0.0300022904435635,-0.000918123030882156,0.0299364555198168,-0.000555476760122496
319.094809041165,NaN,NaN,NaN,NaN,-0.0499999999999996,-0.315915463725667,NaN,NaN,NaN,NaN,0.0299566368982448,-0.000643129011990147


==> figures/TrajSat050.csv <==
0,-10,-0.1,-10,-0.1,-10,-0.1,0,0,0,0,0,0
1.28788639968966,-9.98409014219782,-0.099815824911471,-9.97919237866446,-0.0998224526102009,-9.97923859168475,-0.099829819656818,0.0211448248623981,0.000270512997880617,0.0259311599138091,0.000258373735412972,0.0258854815658991,0.000247256879974858
2.57577279937932,-9.95111208811412,-0.0993304164010561,-9.94128032706042,-0.0993605250095773,-9.94140973398704,-0.0993903948693252,0.0287831229390562,0.000475247419323565,0.0315609572979065,0.000452478268193158,0.0314751727982347,0.000427740965823927
3.86365919906898,-9.911974427161,-0.0986076881046178,-9.89965392694748,-0.0986696024673234,-9.8998773809172,-0.098736291881285,0.031538822198022,0.000642396398324545,0.0327818703713685,0.00061598936755591,0.0327273548516834,0.000585677159949912
5.15154559875864,-9.87061310260092,-0.0976870885700711,-9.85721476960148,-0.0977831031732863,-9.85752513711291,-0.0978954042628698,0.0325234402576711,0.000782944161835618,0.0330590863304971,0.00075662628019482,0.0329936383538476,0.00071807717280741
6.4394319984483,-9.8284628757258,-0.0965996352301243,-9.814582645399,-0.0967288986922936,-9.81495742436702,-0.096891044007763,0.0328712145843559,0.000901827317279471,0.0331297583021577,0.000876987021141239,0.033091675744809,0.000838656599533532
7.72731839813796,-9.7860384507209,-0.0953718683086923,-9.771903546017,-0.0955319828053421,-9.77233791982165,-0.0957470958768998,0.0329890496599916,0.00100171374574955,0.0331426669497773,0.000978710492478909,0.0330985034098525,0.000936453520067248
9.01520479782762,-9.74352510523715,-0.0940268505017959,-9.72922321727693,-0.0942153942541691,-9.72970679298192,-0.0944850985740291,0.0330233572142046,0.0010843214569294,0.0331349239353596,0.00106320895539172,0.0331135036778814,0.00102322587200504
10.3030911975173,-9.70099030648512,-0.0925858720859665,-9.686558825353,-0.0928004361780134,-9.68707506311925,-0.0931221238558301,0.0330274330547424,0.00115105498285269,0.0331191276359989,0.0011317807714583,0.0330943979796474,0.00109185729949965
11.5909775972069,-9.65845847324627,-0.0910685307047102,-9.6439170631066,-0.0913067966696779,-9.64445170132816,-0.0916761030405407,0.033020543797294,0.00120316183301005,0.0331002533135149,0.00118564506724267,0.0330912724641205,0.00115106638453415
12.8788639968966,-9.61593854245035,-0.0894927085612236,-9.60130050199299,-0.0897523971315767,-9.6018512226175,-0.0901650721818442,0.0330096641906236,0.00124174818696131,0.0330803908230323,0.00122588743691447,0.0330605549193638,0.00119240575607985
14.1667503965863,-9.57343372309665,-0.0878752743642477,-9.55870962213159,-0.0881543584819984,-9.5592866618844,-0.0886091920073135,0.0329973344034318,0.00126794912709584,0.033060438439172,0.00125368200685132,0.0330380750053764,0.00122149059584441
15.4546367962759,-9.53094517440274,-0.0862315414546993,-9.51614425787635,-0.0865280168423927,-9.51674532508954,-0.0870224708273123,0.0329844630493499,0.00128282128839935,0.0330407705568944,0.00127007241005541,0.0330305405810609,0.00124176631616212
16.7425231959656,-9.48847334516221,-0.0845754365414481,-9.4736039304386,-0.0848873930025091,-9.47420435411494,-0.0854143486102385,0.0329713793504199,0.00128734839947842,0.0330215387852372,0.00127604702148815,0.033024980533946,0.00125344877504972
18.0304095956552,-9.44601841770421,-0.0829196549691673,-9.43108803787636,-0.0832452709824945,-9.43167964352789,-0.083798134170072,0.0329582046156569,0.00128246397669725,0.0330027968507232,0.00127254307745826,0.0330058327955551,0.00125393232997967
19.3182959953449,-9.40358047523411,-0.0812757243078561,-9.38859594064918,-0.0816132628734679,-9.38919106293209,-0.082188904997635,0.0329449843937682,0.00126905261655558,0.0329845553208149,0.0012604479061047,0.0329810670821764,0.00124404584801299
20.6061823950346,-9.36115957573718,-0.0796540900949316,-9.34612704667079,-0.0800019351825937,-9.34672128041921,-0.0805956532141522,0.0329317366725439,0.00124794598826113,0.0329668067499767,0.00124058554865093,0.032964129755425,0.00122768251056251
21.8940687947242,-9.3187558209868,-0.0780643158068522,-9.30368076355289,-0.0784208547771613,-9.30428143725343,-0.0790302783162725,0.0329184693720831,0.00121990985109475,0.0329495346921869,0.00121374221113015,0.0329461177056172,0.00120279228310571
23.1819551944139,-9.27636914840743,-0.0765146643005233,-9.26125641056076,-0.0768784003390076,-9.2618523827271,-0.0774992890567092,0.0329051868512215,0.00118572629577208,0.0329327160318978,0.00118069017214703,0.0329397033777815,0.00117362569880922
24.4698415941036,-9.23399957565769,-0.0750125836981744,-9.2188534198787,-0.0753820990805239,-9.2194563589462,-0.0760123674803598,0.0328918919320533,0.00114609517991535,0.0329163268829693,0.00114212899828427,0.0328995699966604,0.00113478128798363
25.7577279937932,-9.19164711719824,-0.0735646507003006,-9.17647125574492,-0.0739386074400738,-9.17709765247928,-0.0745781692076159,0.0328785868495503,0.00110167350362299,0.0329003413885802,0.00109871498698869,0.0328865251765502,0.00109259829180522
27.0456143934829,-9.14931178482265,-0.0721766247721031,-9.13410941679865,-0.0725537656943781,-9.13474800077246,-0.0731996604455099,0.0328652735500867,0.00105307676367518,0.0328847318366838,0.00105106267794716,0.0328767974191945,0.00104732925269482
28.3335007931725,-9.10699358794526,-0.070853500526005,-9.09176743828991,-0.0712326505658131,-9.09241376681032,-0.0718822817074918,0.0328519538018086,0.00100088034502057,0.0328694688813275,0.000999746402258719,0.0328526980151746,0.000997024730896386
29.6213871928622,-9.06469258593889,-0.0695997796841128,-9.04944497760886,-0.069979940839016,-9.05010656512886,-0.0706316211244294,0.0328386292274011,0.000945613141579247,0.0328545233494074,0.000945290288827177,0.0328512888399718,0.000944857396559452
30.9092735925519,-9.02240877776922,-0.0684190759835602,-9.00714158628783,-0.0687991465464193,-9.00780726494215,-0.06945023521788,0.0328253013555286,0.00088777948921837,0.0328398631823778,0.000888205577614402,0.0328356662660191,0.00088938685143874
32.1971599922415,-8.98014212088808,-0.0673141907903417,-8.96485689190004,-0.0676932495289105,-8.96553519812456,-0.0683423080073527,0.0328119716046439,0.000827850640015244,0.0328254575076991,0.000828958946874499,0.032819039250299,0.000831029376324659
33.4850463919312,-8.93789261686101,-0.0662875381422001,-8.92259058608076,-0.0666647498945165,-8.92328043833148,-0.0673109354720667,0.032798641278356,0.000766255389182171,0.0328112773551183,0.000767978962201843,0.0327937558738902,0.000769899608245462
34.7729327916208,-8.89566026564172,-0.0653410024536842,-8.88034239631188,-0.0657156181978464,-8.88106753153617,-0.06636036273347,0.0327853115830409,0.000703389697670919,0.0327972960881984,0.000705661695570885,0.0327621167446121,0.000706077068902971
36.0608191913105,-8.85344506569417,-0.0644759797539838,-8.83811208246467,-0.0648473362457748,-8.83890205776868,-0.0654939514282088,0.0327719836322179,0.000639618151216474,0.0327834899520839,0.000642372170452796,0.0327333593317248,0.000640330770952375
37.3487055910002,-8.81124701410908,-0.063693417027998,-8.79589944975632,-0.06406101583749,-8.79674310724104,-0.0647109805208479,0.0327586584507621,0.000575275407662949,0.0327698385541347,0.000578445456281531,0.0327359677385779,0.000576088142237663
38.6365919906898,-8.76906619814061,-0.0629942934177262,-8.7537043757961,-0.0633575899929051,-8.75459153337476,-0.0640106692535469,0.0327453370033416,0.000510667685035491,0.0327563250679447,0.000514189267353443,0.0327302659587217,0.000511785583221371
39.9244783903795,-8.72690252749755,-0.0623783545762873,-8.71152660983446,-0.0627369059947119,-8.71244908574023,-0.0633927469281417,0.0327320201357278,0.000446076738319833,0.0327429345681528,0.000449886388377818,0.0326976846854412,0.0004470312809868
41.2123647900691,-8.68475598924866,-0.0618453813904981,-8.66936600145397,-0.062198857326017,-8.67033661820069,-0.0628578301344952,0.0327187086287869,0.000381755656012751,0.0327296554904174,0.000385791108567862,0.0326955460043111,0.000383750671228108
42.5002511897588,-8.64262657603706,-0.0613948771401705,-8.62722241365023,-0.0617430264870766,-8.62822239950173,-0.0624037652996809,0.032705403192361,0.000317933124081386,0.0327164784384087,0.000322133506525598,0.0327073211251154,0.000321782208899952
43.7881375894485,-8.60051427963845,-0.0610260662046755,-8.5850957203593,-0.0613687152404619,-8.58610645761592,-0.0620291388379865,0.0326921044676946,0.000254814857761493,0.0327033956978463,0.000259120754513783,0.0326953909794653,0.00025999608725098
45.0760239891381,-8.5584190910467,-0.0607379227294649,-8.54298580459247,-0.0610749732090938,-8.54399634801083,-0.0617330665780452,0.0326788130312184,0.000192584902601952,0.0326904007861144,0.000196938397154954,0.0326984635415887,0.00019990588172037
46.3639103888278,-8.51634103323862,-0.0605293467969355,-8.50089261112574,-0.0608608793090404,-8.50189479536939,-0.0615138981230417,0.0326655294140322,0.000131409190421037,0.0326774883126474,0.000135755327169632,0.0326761661984835,0.000140444640477906
47.6517967885174,-8.4742801280971,-0.0603990268523095,-8.45881602341249,-0.060724981727874,-8.45981234001832,-0.061370935446317,0.0326522540924908,7.14353904423999e-05,0.0326646530650198,7.57177661897781e-05,0.0326790373128221,8.17997336431319e-05
48.9396831882071,-8.43223629971123,-0.0603450374927199,-8.41675590463854,-0.0606655316399112,-8.41772841950745,-0.0613024511766664,0.0326389874396711,1.27856907922522e-05,0.0326518900305192,1.69510522619282e-05,0.0326942190292181,2.44371862750799e-05
50.2275695878968,-8.39020953670329,-0.0603656040639486,-8.37471216498077,-0.0606808218472299,-8.37558624552096,-0.0613084301091433,0.0326257298077479,-4.44305042410176e-05,0.0326391945209613,-4.04337928206031e-05,0.0327328748527108,-3.37634016657473e-05
51.5154559875864,-8.34819982727391,-0.060458821562718,-8.33268472061141,-0.0607690126956317,-8.33335159498773,-0.0613898054644395,0.0326124815015286,-0.000100119482224496,0.0326265618809235,-9.63413981447354e-05,0.0328227075670517,-9.22300757258544e-05
52.8033423872761,-8.30620715926088,-0.0606226740911241,-8.29067349370056,-0.0609281514722394,-8.29099627410323,-0.0615462382470156,0.0325992427815516,-0.000154202150233424,0.0326139874391883,-0.000150690963525298,0.0329473946727275,-0.000150400538509958
54.0912287869658,-8.26423152019405,-0.0608550529680966,-8.2486784124406,-0.0611561904497123,-8.24853474224912,-0.0617763728789331,0.0325860138671366,-0.000206613003070799,0.0326014664819936,-0.00020341522110408,0.0329781951521062,-0.000206679553798034
55.3791151866554,-8.22227296887025,-0.0611540433048529,-8.20669950007474,-0.0614513626248475,-8.20606089324816,-0.0620782259921346,0.0325727949819346,-0.00025729170376135,0.0325889945124637,-0.000254449869706435,0.0330178132942291,-0.000261744207045946
56.6670015863451,-8.18033144635978,-0.0615172049068173,-8.16473660996681,-0.0618111060553818,-8.16352503316234,-0.062449380855651,0.0325595862452327,-0.000306201463346706,0.0325765665171366,-0.000303760702097612,0.0330336258468464,-0.000314341377307555
57.9548879860347,-8.13840691388188,-0.0619421460086225,-8.12278968603436,-0.06223317206699,-8.12099585562429,-0.0628873588486886,0.0325463877541617,-0.000353314533102874,0.0325641777891625,-0.00035131568336119,0.0330068526544331,-0.000365426486942454
59.2427743857244,-8.09649935820762,-0.0624265423597106,-8.08085868077971,-0.0627152876289755,-8.07850760024627,-0.0633900930190562,0.0325331995907203,-0.000398610417724741,0.0325518237101547,-0.00039709230704965,0.03298609102017,-0.000414808315931458
60.530660785414,-8.05460876602082,-0.0629680492694085,-8.03894355252589,-0.06325515666493,-8.03604662761774,-0.0639547698907988,0.0325200218091429,-0.000442077656113729,0.0325394998173477,-0.00044107706257791,0.0329553667333002,-0.000461720023086615
61.8185471851037,-8.01273512395218,-0.0635643126993337,-7.9970442652766,-0.0638504710759807,-7.99362935462284,-0.0645788498231906,0.0325068544382405,-0.000483713036906497,0.0325272017645366,-0.000483264631614871,0.032904776867102,-0.000506606693939447
63.1064335847934,-7.97087843189167,-0.0642130186592636,-7.95516082216216,-0.0644990292275608,-7.951298520018,-0.0652579306751571,0.0324936974917255,-0.000523519427564215,0.0325149254235063,-0.000523653355149814,0.0328290566190689,-0.000548430408007529
64.394319984483,-7.92903874653108,-0.0649120166358478,-7.9132932205993,-0.0651985844889842,-7.90911923168317,-0.0659903724652545,0.0324805509969447,-0.000561500496696428,0.0325026668290745,-0.000562249684328386,0.0326814183568544,-0.000587684412507286
65.6822063841727,-7.88721597101304,-0.0656587238833299,-7.87144138366432,-0.0659466595810214,-7.86707626333729,-0.0667696877346978,0.0324674148675528,-0.000597682573167333,0.032490422177721,-0.000599075190673588,0.0325594295447757,-0.000623346436549711
66.9700927838624,-7.84541009204243,-0.0664508415396435,-7.8296052957101,-0.0667409904519684,-7.82518262933959,-0.0675946155244486,0.0324542890513597,-0.00063208846111213,0.0324781879741985,-0.000634150502497053,0.0325840885189141,-0.000657071723892385
68.257979183552,-7.80362109640131,-0.0672861032524523,-7.78778494542067,-0.0675793427721347,-7.78319603786987,-0.0684628031106343,0.0324411734807493,-0.000664745859169165,0.0324659609618555,-0.000667501158434778,0.0325456136315039,-0.000691825584727047
69.5458655832417,-7.76184897096759,-0.0681622810971483,-7.7459803255077,-0.0684595178810068,-7.74133328329283,-0.0693729711356394,0.0324280680743519,-0.000695686802600117,0.032453738133854,-0.000699157063441787,0.0324929712895136,-0.000720285956603949
70.8337519829313,-7.72009370273175,-0.0690771908058082,-7.70419143239243,-0.0693793580645566,-7.69938565562757,-0.0703140698910402,0.0324149727386065,-0.000724947139157451,0.0324415167160606,-0.000729151990769692,0.0326109825775998,-0.000743276992680183
72.121638382621,-7.67835533062789,-0.070028802637144,-7.66241833556535,-0.0703369084838407,-7.65745558129192,-0.0712892975643469,0.0324018873996131,-0.00075256111234355,0.0324292941449243,-0.000757516121199051,0.0325146258035726,-0.000770398649820025
73.4095247823107,-7.63663383437233,-0.0710150001577398,-7.62066098860406,-0.0713299754086205,-7.6156255119181,-0.0722972301204228,0.0323888119383763,-0.000778571840744308,0.0324170682119094,-0.000784294838643735,0.0324469712916431,-0.000794480103022156
74.6974111820003,-7.59492915696111,-0.0720336596888406,-7.57891937692367,-0.0723565020025509,-7.57389954574024,-0.073340202164936,0.0323757462068885,-0.00080302815214619,0.032404836847696,-0.000809532862003607,0.0324001960423175,-0.000829215054293861
75.98529758169,-7.55324128596661,-0.0730828124563545,-7.53719350871331,-0.073414535966918,-7.53207427562389,-0.0744303800863881,0.0323626900766351,-0.000825976575826706,0.0323925982181527,-0.000833274939558129,0.0324720539631315,-0.000858130796483768
77.2731839813796,-7.51157020913005,-0.0741605505693941,-7.49548339437448,-0.0745021836648727,-7.4903321445771,-0.075547009851192,0.0323496434134142,-0.000847465300450347,0.0323803507059041,-0.000855567585020548,0.0323408173554498,-0.000875370583228851
78.5610703810693,-7.46991591436819,-0.0752650289272303,-7.45378904625498,-0.0756176121710332,-7.44859523958826,-0.0766918467909155,0.0323366060783963,-0.000867543832549938,0.03236809290004,-0.000876458746376879,0.0326104882166853,-0.000906508788736208
79.848956780759,-7.42827838977857,-0.0763944667067267,-7.41211049426278,-0.0767590753274422,-7.40644683574838,-0.0778796700411972,0.0323235779290851,-0.000886262680895382,0.0323558235697574,-0.000895996191167248,0.0327612360698304,-0.000936678832115161
81.1368431804486,-7.38665771361328,-0.0775472646229902,-7.37044781252877,-0.0779249454919954,-7.36437650523688,-0.0791041556900465,0.0323105588679893,-0.000903666308216839,0.0323435416009538,-0.000914225369779233,0.0325502487837854,-0.000963054537168747
82.4247295801383,-7.34505378999741,-0.0787216475180141,-7.32880094353706,-0.0791134591743505,-7.32255949868411,-0.0803553294580807,0.0322975487015348,-0.000919813265194002,0.0323312461413787,-0.000931203267847113,0.0323840053920936,-0.000980030378383902
83.7126159798279,-7.3034666018442,-0.0799160257013621,-7.28716990498446,-0.0803230401997093,-7.28086109824608,-0.0816255045585576,0.0322845472781272,-0.000934755867196088,0.0323189366215511,-0.000946980575916159,0.0324029127816845,-0.00099406656479378
85.0005023795176,-7.26189613800841,-0.0811288840931689,-7.24555471535923,-0.0815521777596118,-7.23915204505418,-0.0829191979866493,0.0322715544487845,-0.0009485459551487,0.0323066124344073,-0.000961608295875816,0.0323303859498671,-0.0010138934111319
86.2883887792073,-7.22034238753622,-0.0823587740897792,-7.20395539384925,-0.0827994265865866,-7.19748761683462,-0.0842211906484709,0.032258570064626,-0.000961235143073708,0.0322942730520662,-0.000975137481363406,0.0322612577194255,-0.00100844756232318
87.5762751788969,-7.17880533966466,-0.0836043131538132,-7.16237196017947,-0.0840634068578411,-7.15607357119643,-0.0855180136732147,0.0322455939774563,-0.000972874636188683,0.0322819182997265,-0.000987618745135857,0.0321238261859719,-0.0010072746807646
88.8641615785866,-7.13728501635961,-0.0848642096946589,-7.12080448668106,-0.0853428500657725,-7.1146299220811,-0.0868193019299648,0.0322326260558773,-0.000983513215489553,0.0322695480082532,-0.000999099052447666,0.0322146201729974,-0.00101308572031009
90.1520479782762,-7.09578143742323,-0.0861372260741981,-7.07925297957574,-0.0866364823891986,-7.07312981778816,-0.0881265545560173,0.032219666167995,-0.000993199438241973,0.0322571619647102,-0.00100962962711467,0.0322286250607932,-0.00101705412750962
91.4399343779659,-7.05429452981779,-0.0874221205851976,-7.03771742061731,-0.0879430803913045,-7.03161974912315,-0.0894392153766629,0.0322067141398998,-0.00100198611012342,0.0322447602210396,-0.00101926196566153,0.0322325138326326,-0.00102138446024159
92.7278207776556,-7.01282428352882,-0.088717767746126,-6.99619782992978,-0.0892615203715929,-6.99011004606152,-0.0907572540401006,0.0321937698307618,-0.00100992131409838,0.0322323428978842,-0.00102804434703687,0.0322277688532814,-0.00102536748443179
94.0157071773452,-6.97137068872101,-0.0900231031726763,-6.95469422745512,-0.090590740103785,-6.94860905288668,-0.0920799473223254,0.032180833102511,-0.00101705206662721,0.0322199100491995,-0.00103602411372813,0.0322198391180391,-0.00102851809620243
95.3035935770349,-6.92993373573455,-0.0913371221514958,-6.91320663290066,-0.0919297376155045,-6.90710903861686,-0.0933709142587903,0.0321679038201139,-0.00102342423082044,0.0322074623148888,-0.00104324791645741,0.0322341846994676,-0.000913520511479403
96.5914799767245,-6.88851341508098,-0.0926588781113478,-6.87173506525592,-0.0932775702442345,-6.8656334477939,-0.094508164848979,0.032154981851833,-0.00102908244212641,0.0321949997153056,-0.00104976114705774,0.0321889333015257,-0.000870916362207517
97.8793663764142,-6.84710978795394,-0.0939875065548733,-6.83027963334341,-0.094633392746878,-6.82419745243073,-0.095631834648889,0.0321420670993781,-0.00103406737539751,0.0321825224390326,-0.00105560462485042,0.0321415728647042,-0.00086720572771815
99.1672527761039,-6.80572279903225,-0.0953221479883491,-6.78884026811032,-0.0959963286808208,-6.7827954397159,-0.0967611668978888,0.0321291594174095,-0.0010384231717401,0.0321700307907574,-0.00106082541474959,0.0321560862669135,-0.000887710832150961
100.455139175794,-6.76435241486401,-0.0966620110654818,-6.74741698503862,-0.0973656039449675,-6.74137335281535,-0.0979199893117717,0.0321162586746425,-0.00104219141230894,0.0321575270655046,-0.00106546603644031,0.0321669247498894,-0.000911505391443709
101.743025575483,-6.72299862660296,-0.0980063657348927,-6.70600979923749,-0.0987404992305318,-6.69996293218462,-0.0991044154357772,0.0321033647543129,-0.00104541127540474,0.0321450106209495,-0.00106956738547693,0.0321370485657981,-0.000926348760395133
103.030911975173,-6.68166142555028,-0.0993545313538023,-6.66461872756,-0.100120346635361,-6.65861266408512,-0.100298850329499,0.032090477543646,-0.00104812049822031,0.032132481393,-0.00107316898185963,0.0320866319334649,-0.000929075969118546
104.318798374863,-6.64034080314944,-0.100705874827124,-6.62324378589708,-0.101504528458434,-6.61731222416427,-0.101496009950637,0.0320775969339542,-0.00105035536083695,0.0321199401998829,-0.00107630933939138,0.0320653878861984,-0.000931376805668043
105.606684774552,-6.59903676460597,-0.102059810411875,-6.58188502425481,-0.102892482756686,-6.57600784168415,-0.102699574677752,0.0320647228259456,-0.00105215034337473,0.0321073877117822,-0.00107902494491165,0.032088070874754,-0.000939584074985431
106.894571174242,-6.55774936898738,-0.103415799594329,-6.54054247901582,-0.104283688555946,-6.53465560229701,-0.103918188743009,0.0320518551446413,-0.00105353734197756,0.0320948245666006,-0.0010813516910686,0.0321322716904883,-0.000954198378341703
108.182457573932,-6.51647852706231,-0.104773328723829,-6.49921610619078,-0.105677657228792,-6.49326850994645,-0.105159804597802,0.0320389937621058,-0.00105455035957672,0.032082251435727,-0.00108332606787313,0.0321382127441905,-0.000973569532731082
109.470343973621,-6.47522423079204,-0.106131936715395,-6.45790591821732,-0.107073957669404,-6.4519101435873,-0.106422923230495,0.0320261385863102,-0.00105521979895741,0.0320696689414799,-0.00108498195106655,0.0320947243051085,-0.000987875910262803
110.758230373311,-6.43398647225345,-0.107491200614922,-6.4166119267386,-0.108472201597846,-6.41058946106878,-0.107703870325518,0.0320132895293585,-0.00105557462194214,0.0320570776950806,-0.0010863521430013,0.0320701455937054,-0.00100085011076908
112.046116773,-6.39276524363369,-0.108850733759648,-6.37533414262193,-0.109872042212952,-6.36930356042862,-0.109000145873459,0.0320004465074394,-0.00105564236785707,0.0320444782930024,-0.00108746842280852,0.0320458312527274,-0.00101193515346918
113.33400317269,-6.35156053722502,-0.110210183966276,-6.33407257598388,-0.111273172915996,-6.3280434144811,-0.110309959295293,0.0319876094407432,-0.00105544917596198,0.0320318713091652,-0.00108836160551427,0.0320411746476223,-0.0010222781193622
114.62188957238,-6.31037239686262,-0.111569229598437,-6.29282730870317,-0.112675329657487,-6.28673114132873,-0.11163205976817,0.0319747782715237,-0.00105501914782733,0.0320192572522802,-0.0010890608757845,0.0321180012472004,-0.00102948118396555
115.909775972069,-6.26920080642855,-0.112927580251445,-6.25159829742797,-0.114078278285327,-6.24534479123646,-0.112954413270862,0.0319619529242391,-0.00105437600308892,0.0320066366367467,-0.00108959614277205,0.0321359727730492,-0.0010211261721711
117.197662371759,-6.22804571558086,-0.114284978156496,-6.21038552998142,-0.115481825336484,-6.20397428900933,-0.114255214384522,0.031949133315532,-0.00105354243875286,0.0319940100134456,-0.00108999602612039,0.0320968645822995,-0.000995412441254445
118.485548771449,-6.1869071169832,-0.115641192023361,-6.16918901233274,-0.1168858150133,-6.16268632686,-0.115507260376515,0.0319363193810314,-0.00105253925991814,0.0319813799399003,-0.00109028883132577,0.0320160423933167,-0.000944432018587449
119.773435171138,-6.14578500337957,-0.116996016487297,-6.12800875029896,-0.118290127071168,-6.12152835695971,-0.116682922103903,0.0319235110599852,-0.00105138602786751,0.0319687443330789,-0.00109050154451006,0.0318970749598644,-0.000879601281933126
121.061321570828,-6.10467936758976,-0.118349270535185,-6.0868447505725,-0.119694675846613,-6.08052016920965,-0.117774168796692,0.0319107082951711,-0.00105010109738253,0.0319561038919113,-0.00109066110970417,0.0317936297423589,-0.000818683502539102
122.349207970518,-6.06359020250486,-0.119700795981581,-6.04569703602235,-0.121099410350259,-6.0395923782452,-0.118811088742016,0.0318979110327765,-0.00104870165537259,0.0319434590685981,-0.00109079430175885,0.0318185319021814,-0.000811829012720271
123.637094370207,-6.02251759011652,-0.121050445275179,-6.0045656712071,-0.122504314504463,-5.99853921794431,-0.119889614671964,0.0318851192515066,-0.00104720330773993,0.0319308100949094,-0.00109092805886589,0.031931003957101,-0.000867798879443257
124.924980769897,-5.98146143936062,-0.122398110563188,-5.96345058535282,-0.12390940570235,-5.9573696986478,-0.121050862379051,0.0318723328759508,-0.00104562160367812,0.0319181570594103,-0.00109108944909736,0.0320039760524633,-0.000939232652777383
126.212867169587,-5.94042173829253,-0.123743694357457,-5.92235178373851,-0.125314737049216,-5.91614327598998,-0.12230218917009,0.0318595518602397,-0.00104397048111015,0.0319054998456249,-0.00109130583528274,0.0320230735127668,-0.00100579960651258
127.500753569276,-5.89939848004786,-0.12508711581692,-5.88126927193496,-0.1267203972081,-5.87484284115842,-0.123660067127871,0.031846776163113,-0.00104226284346179,0.0318928381063126,-0.00109160525441598,0.0321067693551394,-0.00110495733545024
128.788639968966,-5.85839165781338,-0.126428310054784,-5.84020305613334,-0.128126511450558,-5.83344969006122,-0.125153929275801,0.0318340057461552,-0.00104051063116537,0.031880171195875,-0.00109201671302394,0.0321891957657163,-0.00122370844720132
130.076526368656,-5.81740126482345,-0.127767226928257,-5.79915314359384,-0.129533243111798,-5.79192284195959,-0.126828126767575,0.0318212405736711,-0.0010387248631624,0.0318674980831746,-0.00109257052007065,0.0322957563383256,-0.00137981297159105
131.364412768345,-5.77642732699934,-0.129103825231573,-5.75811959336854,-0.130940800454908,-5.75037821623748,-0.128664975293306,0.0318084806228781,-0.00103691565013828,0.0318548242879391,-0.00109330195692716,0.0321236772246341,-0.00142328185640474
132.652299168035,-5.73546986614802,-0.130438076733211,-5.71710239608837,-0.132349433901041,-5.70913038115683,-0.130480928975594,0.0317957258719689,-0.00103509233077141,0.0318421407401707,-0.00109424452283647,0.0319992454095071,-0.00142227205429072
133.940185567725,-5.69452881442311,-0.131769977598226,-5.67610152666663,-0.133759436100644,-5.66792014764207,-0.132344019776372,0.0317829762733117,-0.00103326347948303,0.0318294460231822,-0.00109543525586012,0.0320006585344134,-0.00147330390006717
135.228071967414,-5.6536041652172,-0.133099525773816,-5.63511700080091,-0.135171152319918,-5.62671193526954,-0.134275267759996,0.0317702318009579,-0.00103143682653062,0.0318167378534616,-0.0010969155063216,0.0319844234038604,-0.00152072014817715
136.515958367104,-5.61269591195483,-0.134426728672165,-5.59414883796848,-0.136584983776348,-5.5855655559803,-0.136236272178912,0.0317574924311029,-0.00102961938336013,0.0318040126298187,-0.00109873117633836,0.031935832170479,-0.00153244724909708
137.803844766794,-5.57180404808981,-0.13575160227231,-5.55319706314376,-0.138001394109244,-5.54436421414871,-0.138288771937244,0.0317447581419685,-0.00102781748104543,0.0317912653156231,-0.00110093372792509,0.0320372947454031,-0.00168897445330062
139.091731166483,-5.53092856710269,-0.137074170270462,-5.51226170886823,-0.139420917262457,-5.50318829959593,-0.140481660704785,0.0317320289136987,-0.00102603680788599,0.0317784891026073,-0.00110358136654086,0.0319157272302284,-0.00170068503096568
140.379617566173,-5.49006953259818,-0.138394453689681,-5.4713429110078,-0.140844191757064,-5.46210504941963,-0.142668253266605,0.0317193047497799,-0.00102428257794267,0.0317656742469383,-0.00110674355221907,0.031970835233138,-0.00170479674658692
141.667503965863,-5.44922689140146,-0.139712496092309,-5.43044063741683,-0.142271905825243,-5.42084058693555,-0.144906628932599,0.0317065856194314,-0.00102255925386315,0.0317528026991765,-0.00111049093685991,0.0320263170228786,-0.00175431360796427
142.955390365552,-5.40840061358987,-0.141028343040874,-5.38955496521512,-0.143704867305215,-5.37950179536691,-0.147303609159538,0.0316938715007297,-0.00102087076544456,0.0317398744110744,-0.00111491728529554,0.0321248612589111,-0.0019430699888927
144.243276765242,-5.3675906927285,-0.142342041608141,-5.3487195918855,-0.145126116805304,-5.33874452629238,-0.149513867200617,0.0316811623804762,-0.00101922057879086,0.031519947798193,-0.00100691848874946,0.0304307584467485,-0.00100626179175753
145.531163164932,-5.32679712239846,-0.143653643015025,-5.30939020103129,-0.145542690584212,-5.30246546938757,-0.14908246162808,0.0316684582469016,-0.00101761169084572,0.0292640405374424,0.000709164461285458,0.0257885214925576,0.00194022570331321
146.819049564621,-5.2860198961951,-0.144963202048391,-5.2736666835261,-0.142443376492236,-5.27213693497829,-0.14421970997895,0.0316557590895602,-0.00101604666069007,0.0262415873986893,0.0043853456266178,0.0215034395485386,0.00561587819658009
148.106935964311,-5.24525902178067,-0.146270774862116,-5.24144412810139,-0.133697438325085,-5.24632698076549,-0.134606889566167,0.0316430649035076,-0.00101452768084133,0.024021424765973,0.00932684853305922,0.0188926502181177,0.00926145652024415
149.394822364001,-5.20451455796465,-0.147576414497289,-5.21108870840587,-0.118359024897156,-5.22276753908218,-0.120698306138441,0.0316303757004447,-0.0010130567239963,0.0234121294032932,0.0144273143697791,0.0179037561782296,0.012135196448232
150.68270876369,-5.1637864190604,-0.148880192988116,-5.1804221536776,-0.0970128226767193,-5.19980014200127,-0.103906016297891,0.0316176914492901,-0.00101163498264106,0.0244561258158525,0.0184677422929069,0.0178878613201414,0.0137441015586657
151.97059516338,-5.1230745987051,-0.150182174349475,-5.1476255156507,-0.0716858808841838,-5.17636227051,-0.085661281624973,0.0316050121440673,-0.00101026354926016,0.0265834989424086,0.0204596288292987,0.0186316570258145,0.014483602566332
153.25848156307,-5.08237909054304,-0.151482423805099,-5.1118129712527,-0.0454281217092774,-5.15118935656835,-0.0665171333891695,0.031592337779692,-0.00100894321804278,0.0290244211171903,0.0198715220664055,0.0207145094495372,0.0152801253574236
154.546367962759,-5.04169988822446,-0.152781007420523,-5.07311319204322,-0.0214325371925765,-5.12254691453747,-0.0464295899319102,0.0315796683519282,-0.00100767450910472,0.0309109778994718,0.0171614830256457,0.0238559092565751,0.015789412929659
155.834254362449,-5.00103698540456,-0.154077991766089,-5.03273314108813,-0.00127016804792879,-5.08969999784398,-0.0262828374565396,0.0315670038573122,-0.00100645769160326,0.0316431269926244,0.0142090242469942,0.0271038131566898,0.0153003602743655
157.122140762139,-4.96039042711617,-0.155373438983247,-4.99183710512295,0.0152664659008237,-5.05305264302858,-0.00752074008011821,0.031554344308638,-0.00100529296906078,0.0318143106400161,0.0115267062625758,0.0296381389170711,0.013630441388155
158.410027161828,-4.91976019730521,-0.15666741719765,-4.95086344881989,0.0285198812875349,-5.01393204782478,0.00859994338404173,0.0315416897008615,-0.0010041801397817,0.0317983468862992,0.00909907766115751,0.0309727505441831,0.011302013991683
159.697913561518,-4.87914624790865,-0.157959996667841,-4.90995486753744,0.0388129746405264,-4.97362619340654,0.0214638273776574,0.0315290400198409,-0.00100311871164201,0.0317257842434653,0.0069243998813503,0.0315221912893401,0.00888320916119578
160.985799961208,-4.83854857259275,-0.159251243158243,-4.86914819971356,0.0464644720273216,-4.93288739689117,0.0314711027910125,0.0315163952646047,-0.00100210815626506,0.0316443836250229,0.00499136686176139,0.031693058245296,0.00669266695484113
162.273686360897,-4.7979671650247,-0.16054122165503,-4.82844242889729,0.0517750080655656,-4.89205558918836,0.0389053412431566,0.0315037554346501,-0.0010011477935948,0.0315703606591968,0.00328375260271203,0.0317279789838652,0.004731638864578
163.561572760587,-4.75740201887205,-0.161829996182318,-4.78782492477642,0.0550139991500327,-4.85116216164863,0.0433204827522847,0.0314911205298924,-0.00100023680853999,0.0315081064177909,0.00178438637259641,0.0317340328068928,0.00210748217149396
164.849459160277,-4.71685312780221,-0.16311762963884,-4.74727988738562,0.0564461479569306,-4.81040606476944,0.0444871469231747,0.0314784905506294,-0.000999374266544376,0.0314576167549098,0.000474045119286295,0.0315413353691214,-0.000212776416491522
166.137345559966,-4.67632057397176,-0.164404178095178,-4.70679290256274,0.0563044699920359,-4.76989686485698,0.0432093915308115,0.0314658655243434,-0.000998559380494859,0.0314175946102691,-0.000665057855408667,0.0313887953561695,-0.00161600722399776
167.425231959656,-4.63580426683038,-0.165689707709796,-4.66635154519789,0.0547981926929632,-4.72953648948117,0.0406121962443371,0.0314532454264536,-0.00099779076690541,0.0313864305834282,-0.0016497517975133,0.0312710140733514,-0.00231107199104652
168.713118359346,-4.59530419569843,-0.166974277476061,-4.62594542445035,0.0521156320437,-4.68931956761239,0.037325595395708,0.0314406302568385,-0.00099706720320692,0.0313625857501525,-0.0024957298658844,0.0312217158008209,-0.00286399638148026
170.001004759035,-4.55482035423863,-0.168257944500681,-4.58556603264664,0.0484256646919225,-4.64904603346544,0.0332107874418173,0.0314280200169092,-0.000996387413373802,0.0313446832698058,-0.00321756256777774,0.0312902266380011,-0.00354659604119567
171.288891158725,-4.51435273611177,-0.169540764214464,-4.54520654459211,0.0438780984421988,-4.60880227597756,0.0280099927362487,0.0314154147082791,-0.000995750066304612,0.0313315248342163,-0.00382853643278967,0.0312292425962495,-0.0044607490951404
172.576777558415,-4.47390133497646,-0.170822790308339,-4.50486156118277,0.0386061564714229,-4.56859174736876,0.0218169325270294,0.0314028143326972,-0.000995153786134214,0.0313220693412002,-0.00434076687868356,0.031231713009447,-0.00509691334098197
173.864663958104,-4.43346617732511,-0.172104073280403,-4.46452685535565,0.0327324504602616,-4.52833759346458,0.0149931931161101,0.0313902189020464,-0.000994597239241634,0.0313154001877681,-0.00476591423806344,0.0312820096514355,-0.00546658647805394
175.152550357794,-4.39304728370522,-0.173384662412745,-4.42419935653087,0.0263622896049762,-4.48802076634581,0.00795219776977178,0.0313776284265242,-0.000994079040677074,0.0313107441348957,-0.005114140971273,0.0312845844540742,-0.00544369326149652
176.440436757483,-4.3526445879676,-0.174664608615826,-4.38387692525516,0.0195885477795441,-4.4478513859477,0.000879687389857195,0.0313650428899839,-0.000993597588130425,0.0313074149212497,-0.00539466197054936,0.031081634115537,-0.00559043768727549
177.728323157173,-4.31225808376075,-0.175943958190408,-4.34355827560039,0.0124928005327849,-4.40770342138217,-0.00646950310538781,0.0313524622945187,-0.000993151414633339,0.0313047533151328,-0.00561588012851288,0.0312487629458578,-0.00580249604336015
179.016209556863,-4.27188776473045,-0.17722275554928,-4.30324302880335,0.00514621719039498,-4.36776169056039,-0.0141023883807513,0.0313398866422735,-0.000992739049148214,0.0313019628541691,-0.00578565987623194,0.0308433363750413,-0.00601591706344429
180.304095956552,-4.23153362451973,-0.178501043216057,-4.26293219176898,-0.00239065509240974,-4.32813776601335,-0.0219150343888461,0.031327315935397,-0.000992359022718869,0.0312975692090289,-0.00591190179630423,0.0307158439916276,-0.00610293074377432
181.591982356242,-4.19119565676884,-0.179778861831466,-4.22262956836218,-0.0100672052471428,-4.28861093129905,-0.0298118402268502,0.0313147501760363,-0.000992009874013481,0.0312886775832374,-0.00600407108702351,0.0306730305482742,-0.00616040444125848
182.879868755932,-4.15087392492746,-0.181056248465307,-4.18234250740165,-0.0178452544629621,-4.24912709699438,-0.0377737449194811,0.0313021893876985,-0.000991690275471389,0.0312734180103553,-0.00607082974840796,0.0306576842376782,-0.00620556443071697
184.167755155621,-4.11056837530333,-0.182333241532611,-4.14207841454633,-0.0256954074322438,-4.20962776376992,-0.0457931070303449,0.0312896335580004,-0.000991398700028202,0.031253403129026,-0.00611660246910813,0.0306802295673025,-0.00624197310640166
185.455641555311,-4.07027897897275,-0.183609876698422,-4.10184186048727,-0.0335920105408175,-4.17008489617712,-0.053842419823812,0.0312770826820651,-0.000991133696970771,0.0312309354007819,-0.00614322692845403,0.0307333824046131,-0.00625453908965167
186.743527955001,-4.03000572956527,-0.184886187232921,-4.06163495448372,-0.0415111649409959,-4.13044190100659,-0.0618983581358478,0.0312645367618634,-0.000990893881551518,0.0312075013023981,-0.0061517674620717,0.0308165754944154,-0.00624766245363398
188.03141435469,-3.98974862070798,-0.186162204645007,-4.02145837828519,-0.0494301839561215,-4.09074223198115,-0.0699176885092697,0.0312519957992973,-0.000990677897108495,0.031183906913626,-0.00614310012650692,0.0308396303337377,-0.00620228036282508
189.31930075438,-3.94950764602555,-0.187437958720166,-3.98131218286595,-0.0573272743861062,-4.05101391447441,-0.0778612591914237,0.0312394597961946,-0.000990484417817591,0.0311605835360608,-0.00611801707369577,0.0308572879499631,-0.00613054435280471
190.60718715407,-3.90928281362487,-0.18871347737417,-3.94119569196437,-0.0651820320818154,-4.01125618796501,-0.0857030509033508,0.0312269287587538,-0.000990312168988178,0.0311377647724158,-0.00607751429385952,0.0308796647248595,-0.00604289956302774
191.895073553759,-3.86907418025594,-0.18998878641447,-3.90110816310896,-0.0729752388064568,-3.97148323027456,-0.093457563719253,0.0312144027080757,-0.000990159963541177,0.031115584107562,-0.0060225413176551,0.0308409033739039,-0.00600756270102476
193.182959953449,-3.8288816618517,-0.191263911817385,-3.86104872081063,-0.0806889235757867,-3.9319428042244,-0.101112946791725,0.0312018816218,-0.000990026479696351,0.031094120084681,-0.00595408883652755,0.0305747419607691,-0.0058522106438517
194.470846353139,-3.78870525202838,-0.192538876888087,-3.82101641161438,-0.088306409686555,-3.89262734372864,-0.108521065758714,0.0311893655013595,-0.000989910536052288,0.0310734182063129,-0.00587317927161339,0.0305001378116724,-0.00565143629776793
195.758732752828,-3.74854494440043,-0.19381370343926,-3.78101023857126,-0.0958123484119123,-3.85336312183316,-0.115662453551277,0.0311768543480853,-0.000989810990708819,0.0310535020266506,-0.00578085569470039,0.0304794765586352,-0.00543659455266836
197.046619152518,-3.70840073258068,-0.19508841184243,-3.74102924919117,-0.103192370604243,-3.8141093801412,-0.122518824846965,0.0311643481631888,-0.000989726742128462,0.0310343814135004,-0.00567814589756499,0.0304729524530941,-0.0052055546368678
198.334505552208,-3.66827261018046,-0.196363021080191,-3.70107242611672,-0.110433681000122,-3.77484486018265,-0.1290752714059,0.0311518469477767,-0.000989656729759505,0.0310160524000216,-0.00556610630135963,0.0305076339771529,-0.00497691824325897
199.622391951897,-3.62816062212961,-0.197637548590899,-3.66113868593665,-0.117525382449535,-3.73551838733257,-0.135341323170622,0.0311393507187097,-0.000989599973531944,0.0309984989431586,-0.00544580929200095,0.03055594661669,-0.00474875017420267
200.910278351587,-3.5880647512261,-0.198912010913214,-3.62122704429067,-0.124457518839309,-3.6961223749962,-0.14131696771036,0.0311268594735435,-0.00098955547956036,0.0309817001008385,-0.0053182765520012,0.0306202895525311,-0.00453011453919873
202.198164751277,-3.54798495049756,-0.200186423367016,-3.58133654757899,-0.131221430397144,-3.6566528557013,-0.147005888355731,0.0311143732004952,-0.000989522279239038,0.0309656291923214,-0.00518450335393844,0.0306800555552555,-0.00431098511046861
203.486051150966,-3.50792121355082,-0.20146079989266,-3.54146627945669,-0.137809715661826,-3.61707174951449,-0.152457602067665,0.0311018919001945,-0.000989499478773499,0.0309502550974838,-0.00504545237933711,0.0307917979138887,-0.00417178864802331
204.773937550656,-3.46787353399196,-0.202735153308727,-3.50161536576035,-0.144216186242596,-3.57733866851211,-0.157798686588695,0.0310894155731582,-0.000989486225550019,0.030935543573318,-0.00490204843612254,0.0309049933078657,-0.00413945353853936
206.061823950346,-3.42784190542648,-0.204009495364653,-3.4617830650355,-0.150434869338572,-3.53749233890676,-0.163148565196832,0.03107694421979,-0.000989481707702427,0.030921461541187,-0.00475516045644551,0.0309589137215274,-0.00416383426381948
207.349710350035,-3.38782632145944,-0.205283836792695,-3.42196851579064,-0.156462614229196,-3.49762749693945,-0.168500724243042,0.0310644778403783,-0.000989485153561876,0.0309079656107512,-0.0046056474544432,0.0309400816711634,-0.00413773035330375
208.637596749725,-3.34782686364546,-0.206558187457171,-3.38217097581169,-0.162296705902494,-3.4578142477781,-0.173800684893149,0.0310520164623859,-0.000989495866929872,0.0308950165926969,-0.00445430184471118,0.0308855512855021,-0.00408671910219226
209.925483149415,-3.30784344124821,-0.20783255620184,-3.34238976727669,-0.167935270328653,-3.41806512773001,-0.179007641775211,0.0310395600597348,-0.000989513112888595,0.0308825750433467,-0.00430186432749095,0.0308542044274246,-0.00398604323097376
211.213369549104,-3.26787604419226,-0.209106950995373,-3.30262426312186,-0.173377352994525,-3.37835482265706,-0.18406688584604,0.0310271086312429,-0.000989536234964751,0.0308706015086546,-0.00414902556564162,0.0308126404372922,-0.00387013008340546
212.501255948794,-3.22792466608231,-0.210381378991213,-3.26287388671872,-0.178622854344383,-3.33868274007731,-0.188967182276787,0.0310146621767592,-0.000989564615364359,0.0308590569761956,-0.00399642582274723,0.0307991973557879,-0.00373665488494641
213.789142348484,-3.18798930052333,-0.211655846572401,-3.22313813271506,-0.183672166913586,-3.29901803731065,-0.193687598237954,0.0310022206960247,-0.000989597672381669,0.0308479037650063,-0.00384465719375635,0.0308003103494688,-0.00359231509196884
215.077028748173,-3.14806994112069,-0.212930359397253,-3.18341655692831,-0.188526206827663,-3.25933924483501,-0.198215848472993,0.0309897841886799,-0.000989634859339559,0.0308371054418972,-0.00369426710293831,0.0308158895004653,-0.00344097858596488
216.364915147863,-3.10816661449501,-0.214204922556329,-3.14370866743501,-0.193187883296945,-3.21964139862527,-0.202549701048751,0.0309773526645295,-0.000989675669997326,0.0308266245688263,-0.00354574282972636,0.0308381784757576,-0.00328806826410679
217.652801547553,-3.06827933958317,-0.215479540504906,-3.1040140783881,-0.197659885952872,-3.17989543466864,-0.206684038307997,0.0309649261309116,-0.000989719626083199,0.0308164267684735,-0.00339952774965844,0.0308818659409669,-0.00313296627222293
218.940687947242,-3.02840805157637,-0.216754216794076,-3.064332447126,-0.201945444269773,-3.14010844506607,-0.210620765356276,0.0309525045690251,-0.000989766266813245,0.030806479208701,-0.00325601916604141,0.0309012523730146,-0.00298102221433832
220.228574346932,-2.98855274408281,-0.218028954603614,-3.024663472113,-0.206048269643182,-3.10030701681404,-0.214364845605433,0.0309400879781407,-0.00098981517510864,0.0307967507403613,-0.00311557041947065,0.0309098098498586,-0.00283386252268801
221.516460746622,-2.94871341071168,-0.219303756596459,-2.98500689075273,-0.20997250006852,-3.06049446496755,-0.217922803355074,0.0309276763574453,-0.000989865963239413,0.0307872118717424,-0.00297849243820369,0.0309177236030527,-0.00269158986038287
222.804347146311,-2.90889004507328,-0.220578624955667,-2.94536252307361,-0.213721998860332,-3.02067748007884,-0.221300714143498,0.0309152697060392,-0.00098991827170991,0.0307778353367816,-0.00284507055864398,0.0309198426132391,-0.00255475812973621
224.092233546001,-2.86908264077911,-0.221853561419938,-2.90573015318947,-0.21730197574974,-2.9808442783536,-0.224505787712127,0.0309028680229383,-0.000989971768082056,0.0307685945916534,-0.00271553134787371,0.030938319327185,-0.00242337620818926
225.380119945691,-2.82929126094627,-0.223128567624367,-2.8661095998052,-0.220717872501787,-2.94099123935996,-0.227544850395096,0.0308904713287207,-0.000990026148399483,0.0307594650127676,-0.00259006347960652,0.0309553990801631,-0.0022980448211921
226.66800634538,-2.78951585127041,-0.224403644314006,-2.8265007347443,-0.223975031343036,-2.90111367021426,-0.230426977975742,0.0308780796073594,-0.000990081126432869,0.0307504239623354,-0.0024688285969187,0.0309785903722996,-0.00217911820300622
227.95589274507,-2.74975638371061,-0.225678791992681,-2.78690345785221,-0.227078981529815,-2.86120684378293,-0.233160607466957,0.0308656928509073,-0.000990136443001525,0.0307414504531893,-0.00235195659048883,0.0310066562162482,-0.00206685492219445
229.24377914476,-2.71001285188416,-0.226954010941599,-2.74731769491083,-0.230035399962196,-2.82126315268403,-0.235752889987754,0.0308533110581009,-0.000990191862476209,0.0307325250950944,-0.00223954774791482,0.0310151798192791,-0.00195959258649932
230.531665544449,-2.67028524941006,-0.228229301153008,-2.7077434002403,-0.232850019484772,-2.78132271704003,-0.238211087353777,0.0308409342276211,-0.000990247170457698,0.0307236300616438,-0.00213167672109702,0.0310199874863764,-0.00185954710329304
231.819551944139,-2.63057356990901,-0.229504662356724,-2.66818060149048,-0.235528073787649,-2.74133479666371,-0.240547053255708,0.030828562358086,-0.000990302172636842,0.0307147490118096,-0.0020284135690094,0.0310850847752501,-0.00176998941920833
233.107438343829,-2.59087782190117,-0.230780094110614,-2.62862922976783,-0.238076225782349,-2.70126184631032,-0.242772558433768,0.0308161954526989,-0.000990356693188464,0.0307058669477362,-0.00192975788517082,0.0311430054630721,-0.00168665842999324
234.395324743518,-2.5511980601072,-0.232055595955963,-2.58908929519746,-0.240500403090353,-2.66116581194384,-0.244895995714852,0.0308038335290054,-0.000990410571517064,0.0306969703861029,-0.00183571201132301,0.0310816244930074,-0.00161131016455716
235.683211143208,-2.51153420208879,-0.233331166641056,-2.54956082442213,-0.242806523596233,-2.62124377940754,-0.246919031753385,0.0307914765617552,-0.000990463669937145,0.0306880471133326,-0.0017462588017477,0.0309617119253563,-0.00153092207981033
236.971097542898,-2.47188624147435,-0.234606805081516,-2.51004385894212,-0.245000471624043,-2.58138423130607,-0.248841996590781,0.0307791245493587,-0.000990515864360075,0.0306790861929153,-0.00166136344887803,0.0309407035292932,-0.00145644316451274
238.258983942587,-2.43225417189436,-0.235882510043276,-2.4705384535498,-0.247088076376305,-2.54152297126026,-0.250674068574372,0.0307667774901855,-0.000990567045648471,0.030670077873198,-0.00158097522044449,0.0309613243002949,-0.00139002868264466
239.546870342277,-2.39263798698143,-0.237158280161149,-2.43104470638751,-0.249074836313267,-2.50163258686556,-0.252424515051129,0.0307544353825509,-0.000990617118673063,0.030661013368299,-0.00150504093124567,0.0309811428679492,-0.00132850371433824
240.834756741967,-2.35303768037037,-0.238434113956225,-2.39156269892653,-0.25096642964357,-2.46177041156567,-0.254099748914572,0.0307420982247489,-0.000990666001385789,0.030651884921952,-0.00143348347360067,0.0308926285595496,-0.00127387591849568
242.122643141656,-2.3134532969455,-0.239710010047388,-2.35209248244762,-0.252768713214484,-2.42217587336973,-0.255708036639371,0.0307297660310123,-0.000990713619664711,0.0306426861010839,-0.0013662003238918,0.0306534394852868,-0.00122260430538437
243.410529541346,-2.27388481847415,-0.2409859667158,-2.31263415119642,-0.254487119843637,-2.38275860910237,-0.257247455587748,0.0307174387958473,-0.000990759915626238,0.0306334112110958,-0.0013030925475231,0.0305261468899996,-0.00116824624766934
244.698415941036,-2.23433219915192,-0.242261982079199,-2.27318780617829,-0.256126949640779,-2.34340659614426,-0.258723175611027,0.0307051165051382,-0.000990804844679519,0.0306240554092714,-0.00124405271029709,0.0306122785778683,-0.00112386977128011
245.986302340725,-2.19479543262281,-0.24353805435466,-2.23375355410446,-0.257693359896101,-2.30393101858767,-0.260141259448261,0.0306927991570445,-0.000990848368854394,0.0306146146491467,-0.00118896610477109,0.0306733080052109,-0.00107703183535859
247.274188740415,-2.15527451253319,-0.244814181716349,-2.1943315064059,-0.259191356483604,-2.26438963404662,-0.261500856408675,0.0306804867496882,-0.000990890459191897,0.030605085623447,-0.00113771189603151,0.0307147263287022,-0.00103364499285036
248.562075140104,-2.11576943253188,-0.246090362306631,-2.15492184040142,-0.26062549234323,-2.22481998922055,-0.262805174149955,0.0306681792811722,-0.000990931095031168,0.0305954652444671,-0.00109018205778582,0.030746714243339,-0.000993106252776605
249.849961539794,-2.07628018627013,-0.247366594246279,-2.11552462244491,-0.262000749079495,-2.18520000576497,-0.264059769706893,0.0306558767495796,-0.00099097026332874,0.0305857519020535,-0.00104622995475491,0.0307744928407154,-0.000955557852115717
251.137847939484,-2.03680685479485,-0.248642875906781,-2.07613996401579,-0.263321683582296,-2.14555394964309,-0.265265647511281,0.0306435791802249,-0.000991007949842706,0.0305759443282826,-0.00100571984125016,0.0307881097191398,-0.000916290854713982
252.425734339173,-1.9973493473305,-0.249919205118445,-2.03676798684099,-0.264592634404493,-2.10588785808846,-0.266425746327177,0.0306312865448247,-0.000991044162740833,0.0305660416368669,-0.000968516332183675,0.0308114413444405,-0.000883697171991152
253.713620738863,-1.95790765450401,-0.251195579980869,-1.99740881360014,-0.265817764880276,-2.0662016600765,-0.267544090476427,0.0306189988404505,-0.000991078908443854,0.0305560433570639,-0.000934482326691618,0.0308172267585124,-0.000851868532890103
255.001507138553,-1.91848176997672,-0.252471998614421,-1.95806256718104,-0.267001061732317,-2.02648586677825,-0.268620940176757,0.0306067160651131,-0.000991112198294987,0.0305459495766132,-0.000903480044245373,0.0308553228503286,-0.000821894558967639
256.289393538242,-1.87907168741255,-0.253748459157106,-1.91872939079572,-0.268146280484617,-1.98673293132795,-0.269661049106096,0.0305944382168052,-0.000991144048319243,0.0305357606247459,-0.000875375868419225,0.0308658763873922,-0.000793998200832087
257.577279937932,-1.83967740047801,-0.255024959770254,-1.87940944086995,-0.269256989668831,-1.94706130863383,-0.270669287462151,0.0305821652935102,-0.000991174478730926,0.0305254771011874,-0.000850038399761454,0.0307231613515893,-0.000772754639215035
258.865166337622,-1.8002989360207,-0.256301498720305,-1.84010278367868,-0.270336799971202,-1.90755465898327,-0.27165127483645,0.0305698973035427,-0.000991203510591979,0.0305151005586951,-0.000827319099366875,0.030635734338755,-0.000752049964985765
260.153052737311,-1.76093631151295,-0.257578074271802,-1.80080953791076,-0.271388990380063,-1.86812512588852,-0.272606422475572,0.0305576342522853,-0.000991231169290097,0.0305046324528919,-0.000807082850266296,0.0305937781070514,-0.000731908920544402
261.440939137001,-1.72158946357973,-0.258854684546788,-1.76152982021404,-0.272416667454721,-1.82876012733697,-0.273538880573895,0.0305453761199083,-0.000991257489978731,0.0304940744982917,-0.000789196402793387,0.0305456701580061,-0.000714901983996024
262.728825536691,-1.68225838589806,-0.260131327845718,-1.72226374488406,-0.273422767968989,-1.78944347327014,-0.274449060839511,0.0305331229043547,-0.000991282505276765,0.0304834286370402,-0.000773528751455813,0.0305098800230334,-0.000698778412333399
264.01671193638,-1.64294307214761,-0.261408002512385,-1.68301142359045,-0.274410062009195,-1.75022126120568,-0.275339624323012,0.0305208746035647,-0.000991306249963086,0.0304726970111651,-0.000759951469416785,0.030444823417096,-0.000686753986017665
265.30459833607,-1.60364351601068,-0.262684706936456,-1.64377301911604,-0.275381103257779,-1.7110511964354,-0.276216496269923,0.0305086312154696,-0.000991328760616623,0.030461881622678,-0.000748346126800389,0.0303891492897023,-0.000676388230067801
266.59248473576,-1.56435971117225,-0.263961439555578,-1.6045486100201,-0.27633838840308,-1.67196183567666,-0.277084145764975,0.0304963927379997,-0.000991350075307545,0.0304509851220948,-0.000738585471262124,0.0303308278794052,-0.000669709033994839
267.880371135449,-1.52509172050591,-0.265238198968061,-1.56533827307316,-0.27728423727776,-1.63291298534164,-0.277944759625708,0.0304841591906498,-0.000991370228399638,0.0304400102537714,-0.000730546841145937,0.0303284821138306,-0.000667885707302594
269.168257535139,-1.48583948922094,-0.266514983620832,-1.5261421073102,-0.27822078915862,-1.59391621629892,-0.278802763610743,0.0304719305562277,-0.000991389263946285,0.0304289597105029,-0.000724114738016891,0.0302513017021932,-0.000664915952569851
270.456143934829,-1.44660299023532,-0.267791792070149,-1.48696020825141,-0.27915003729275,-1.55497119239215,-0.279660398179869,0.0304597068261791,-0.000991407224385947,0.0304178362676748,-0.000719177345873238,0.0302387445704769,-0.00066894221880498
271.744030334518,-1.40738221724472,-0.269068622960304,-1.44779266780831,-0.280073833706177,-1.51603478920517,-0.280528971272994,0.0304474879984341,-0.000991424151056696,0.0304066427648077,-0.00071562665385039,0.0302145792720315,-0.000678432986919588
273.031916734208,-1.3681771639475,-0.270345474988903,-1.40863958065535,-0.280993893200769,-1.47720948237516,-0.281407509872495,0.0304352740709082,-0.000991440085594506,0.0303953820456828,-0.000713359067484545,0.0301113287607051,-0.000686848706905253
274.319803133898,-1.32898782404466,-0.271622346907124,-1.36950110199173,-0.281911798707339,-1.43846959489632,-0.282302175822334,0.0304230650415237,-0.000991455069723468,0.0303840567109628,-0.00071227954940287,0.030075203061148,-0.000702654778414091
275.607689533587,-1.2898142065364,-0.272899237536799,-1.33037723642401,-0.282829025864377,-1.39979563778327,-0.28321579916924,0.0304108609129643,-0.000991469144225022,0.0303726699481916,-0.0007122850503496,0.0300204522485225,-0.00071670022351239
276.895575933277,-1.25065636423102,-0.274176145795012,-1.29126806103908,-0.283746909867283,-1.36119330528659,-0.284149491930159,0.0303986617015781,-0.000991482347472716,0.0303612247091726,-0.000713283446900049,0.0299529947353527,-0.000734419328908264
278.183462332967,-1.21151421636924,-0.275453070505149,-1.25217364911941,-0.284666670222219,-1.32266945552299,-0.285107623965323,0.0303864673820701,-0.000991494724743869,0.030349723943184,-0.000715186726569743,0.0298547739544791,-0.000752345837590416
279.471348732656,-1.17238775666279,-0.276730010631368,-1.21309407017873,-0.285589415972915,-1.28422819256424,-0.286088664015482,0.0303742779523704,-0.000991506316493658,0.0303381705682211,-0.000717910933806184,0.0298235475183052,-0.00077143497101367
280.759235132346,-1.13327697882609,-0.278006965189406,-1.1740293900028,-0.286516150898143,-1.2458843164577,-0.287092995461686,0.0303620934104091,-0.000991517162534035,0.0303265674694979,-0.000721376152256854,0.0297036907898456,-0.000787902741602352
282.047121532036,-1.09418187657619,-0.279283933245657,-1.13497971182406,-0.287447794226559,-1.20764619516028,-0.288121650571031,0.0303499137541169,-0.000991527301914366,0.0303149175235152,-0.000725508317110599,0.0296962649532912,-0.000808173479822468
283.335007931725,-1.05510244363281,-0.280560913916199,-1.09594509412039,-0.288385170366009,-1.16946291349201,-0.289173345723982,0.0303377389814276,-0.000991536772913632,0.0303032288492018,-0.000730247686908136,0.0296171191947289,-0.000824311545566152
284.622894331415,-1.01603872488442,-0.281837906401663,-1.05692554551846,-0.289328991831614,-1.13135810912254,-0.290244200218281,0.0303255691062259,-0.000991545610981799,0.0302914966063121,-0.000735513104271611,0.0295618180366582,-0.000838252818696804
285.910780731105,-0.976990701153547,-0.283114909898676,-1.01792111959926,-0.290279892751663,-1.09324897718138,-0.291336287380017,0.0303134041224232,-0.000991553853353583,0.0302797246616432,-0.000741240113162049,0.0295933945096293,-0.00085800100103562
287.198667130794,-0.937958327834586,-0.28439192363749,-0.978931865247736,-0.29123842740209,-1.05510568942642,-0.292456291875269,0.0303012440160167,-0.000991561536979154,0.0302679162775265,-0.000747368378409093,0.0296420607065383,-0.00088099191147226
288.486553530484,-0.898941598657887,-0.285668946921952,-0.939957827459674,-0.292205074886274,-1.01686662954458,-0.293604960410758,0.0302890887849573,-0.000991568696206804,0.0302560742920965,-0.000753841194980725,0.0297062804239144,-0.000901211671114344
289.774439930174,-0.85994050735643,-0.286945979099336,-0.900999047749328,-0.293180243738475,-0.978523737959016,-0.294775999326752,0.0302769384271965,-0.000991575364287806,0.0302442013072291,-0.000760605398875271,0.0298574957238181,-0.000914336541245984
291.062326329863,-0.820955047665828,-0.288223019558904,-0.862055641513037,-0.294164322404536,-0.940030518596462,-0.295958827775079,0.0302647929406861,-0.000991581573322631,0.0302322996410123,-0.00076761225446678,0.0299393602282574,-0.000921900604911014
292.350212729553,-0.781985213324321,-0.289500067730403,-0.823127577669722,-0.295157554209068,-0.90139660341899,-0.297144244933853,0.0302526523233908,-0.000991587354246955,0.0302203717669613,-0.00077481407659312,0.0300594177612629,-0.000918469746871819
293.638099129243,-0.743031084907419,-0.290777123119842,-0.784214877960561,-0.296160155405667,-0.862689574443512,-0.298323840123976,0.0302405166003298,-0.000991592734814803,0.0302084199412272,-0.000782167598436238,0.0300405794101974,-0.000913755214950157
294.925985528932,-0.704092571654568,-0.292054185192319,-0.74531757178989,-0.297172294967112,-0.8239924777051,-0.299498690970613,0.0302283857431329,-0.000991597745967591,0.0301964463094194,-0.00078963283382457,0.0300383784495521,-0.000911986850010001
296.213871928622,-0.665169664911756,-0.293331253489662,-0.706435685862663,-0.298194092435019,-0.785337216214425,-0.300673231348766,0.0302162597490233,-0.000991602415204399,0.0301844529281522,-0.000797172797012573,0.030019735823315,-0.000912012565379125
297.501758328312,-0.626262358427715,-0.294608327589289,-0.66756924429803,-0.299225621698972,-0.746647947196057,-0.301847122442171,0.0302041386159783,-0.000991606768782724,0.0301724417667286,-0.000804753385884699,0.0300680310354594,-0.000910435307680597
298.789644728001,-0.58737064595377,-0.295885407101597,-0.628718293653215,-0.300266930323733,-0.707921266449652,-0.303018392813802,0.0301920223419796,-0.000991610831784833,0.0301604146852234,-0.000812343232866696,0.0300888633111544,-0.000907158389683419
300.077531127691,-0.548494521243837,-0.29716249166846,-0.589882892010466,-0.301318035700725,-0.669110608541038,-0.304182830112064,0.0301799109250068,-0.000991614628126588,0.0301483734568387,-0.000819913414259364,0.0301624429803459,-0.000900893046936757
301.365417527381,-0.509634011386508,-0.298439580971186,-0.551062992847352,-0.302378855270525,-0.630263656198782,-0.305338606885723,0.0301678043734373,-0.00099161818005897,0.0301363198557335,-0.000827437776256994,0.0301821266981457,-0.000893451817709645
302.65330392707,-0.470789132447691,-0.299716674714348,-0.512258611016118,-0.303449314591872,-0.591360432747368,-0.306483808322019,0.030155702692211,-0.000991621509020998,0.030124255506174,-0.00083489260788702,0.0302358429541721,-0.000885444192071527
303.94119032676,-0.431959822480856,-0.300993772608866,-0.47346975933632,-0.304529310247236,-0.552474778643442,-0.307619948831438,0.030143605861965,-0.000991624636380869,0.0301121819485163,-0.000842256489651115,0.0301749239645859,-0.00087982448195478
305.22907672645,-0.393146075250282,-0.302270874408154,-0.43469644870174,-0.305618712709972,-0.513624089023206,-0.30874951569274,0.0301315138806979,-0.000991627581541699,0.030100100640393,-0.000849510177032006,0.030134165744543,-0.000874755693165234
306.516963126139,-0.354347884522819,-0.303547979889861,-0.395938688185988,-0.306717369063677,-0.474827577157639,-0.309873223802966,0.0301194267464166,-0.000991630362835833,0.0300880129579422,-0.000856636484787633,0.0301336628524319,-0.000872822483079479
307.804849525829,-0.31556524406788,-0.304825088854516,-0.357196545882146,-0.30782514027225,-0.436168130258085,-0.311000720693507,0.0301073444571249,-0.000991632997551106,0.0300759201816427,-0.00086361956282061,0.0299172852733859,-0.000884968729852875
309.092735925519,-0.276798147657431,-0.3061022011242,-0.318469995052575,-0.308941813671337,-0.397609355143945,-0.312156356314353,0.0300952670108357,-0.000991635501958805,0.0300638235455664,-0.000870446213651076,0.0299984450384335,-0.00091836329054528
310.380622325208,-0.238046657930197,-0.307379316554608,-0.279759011704477,-0.310067164303449,-0.358976786195282,-0.313355890503113,0.0300831944270184,-0.000991637890892405,0.0300517241917631,-0.000877105015629036,0.0300607145688827,-0.000943594285338122
311.668508724898,-0.199310719642826,-0.308656434996399,-0.241063598648004,-0.31120096969163,-0.320336873683792,-0.314569292368271,0.03007112668842,-0.000991640179083145,0.0300396231667505,-0.000883585860348994,0.0298890381157639,-0.000934291043210074
312.956395124588,-0.160590306662059,-0.309933556324924,-0.202383757425262,-0.312342995296833,-0.281783448616671,-0.315783181139542,0.0300590637868572,-0.00099164238005427,0.0300275213905433,-0.000889880047739825,0.0299513824136242,-0.000950691570029861
314.244281524277,-0.121885412770092,-0.311210680436186,-0.163719488470885,-0.31349299621163,-0.243275802656718,-0.317000945136209,0.0300470057203549,-0.000991644506307579,0.0300154196717614,-0.000895980105469117,0.0299029990007067,-0.000944147157395117
315.532167923967,-0.0831960317516513,-0.312487807241694,-0.125070798758711,-0.314650722176392,-0.204724004096688,-0.318206374071586,0.0300349524869396,-0.000991646569485147,0.0300033186656869,-0.000901879443949674,0.0299840658628632,-0.000920302984422694
316.820054323657,NaN,NaN,-0.0864377610662384,-0.315815945318764,-0.16605614685097,-0.319346647154657,NaN,NaN,0.0299912188351969,-0.000907571247183164,0.0300406628893278,-0.00084457836457704
318.107940723346,NaN,NaN,NaN,NaN,-0.127363139382878,-0.320414518381778,NaN,NaN,NaN,NaN,0.0299995615180114,-0.000807703997422155
319.395827123036,NaN,NaN,NaN,NaN,-0.0887411733494976,-0.321454466807219,NaN,NaN,NaN,NaN,0.0300392709020235,-0.000818948177141995
320.683713522725,NaN,NaN,NaN,NaN,-0.0499999999999998,-0.322522679436788,NaN,NaN,NaN,NaN,0.0300985472898038,-0.000834103531037846


==> figures/TrajSat070.csv <==
0,-10,-0.1,-10,-0.1,-10,-0.1,0,0,0,0,0,0
1.29101593366909,-9.98402269410466,-0.0998149541498299,-9.97752019695263,-0.0998238767348933,-9.97728086984125,-0.0997715317542697,0.021173431065229,0.000271068201490414,0.0272864512026657,0.000255099813863295,0.0275850763666528,0.000331789936283621
2.58203186733817,-9.95093284293129,-0.0993274801387165,-9.93833056040605,-0.0993665644832264,-9.93770320793993,-0.0991832269324641,0.0288052155096154,0.000476143748058063,0.0320984837868162,0.000447399490872581,0.0324279487178485,0.000576326534056721
3.87304780100726,-9.91167857654118,-0.0986016772827029,-9.89618772332456,-0.0986806362563672,-9.89511422607649,-0.098298771697521,0.0315505321690585,0.000643512404614498,0.0329571816104921,0.000610938442317719,0.0333310197494012,0.00079068558256631
5.16406373467634,-9.87020546940968,-0.0976771675649783,-9.85349578583065,-0.0977982658095047,-9.85191626293141,-0.0971527386110202,0.0325285063744706,0.000784184537609287,0.0331392415381864,0.00075200873635457,0.0335306220616018,0.000977103112560964
6.45507966834543,-9.82794842612122,-0.0965854742879549,-9.81067304158999,-0.0967476894186512,-9.8085460895293,-0.0957772692143573,0.0328735143376183,0.000903145975256853,0.0331898213708803,0.000872819600475701,0.0336394789846229,0.00114991801076754
7.74609560201451,-9.7854190031459,-0.0953530593431568,-9.76781626493975,-0.0955528455585108,-9.76508803453195,-0.094195744106432,0.0329899557337339,0.00100304055907908,0.0331982279411903,0.000974784473816433,0.0336777710387354,0.00129644579748686
9.03711153568359,-9.74280167800664,-0.0940031451217114,-9.7249616804671,-0.0942377782336401,-9.72161308248609,-0.09244375031728,0.0330236115999168,0.00108559577083728,0.0331887608914532,0.00105941391875483,0.0336716944614566,0.00141453013118587
10.3281274693527,-9.70016341827561,-0.0925571425577846,-9.68212543332482,-0.0928240450262391,-9.6781625414209,-0.0905566479118952,0.0330273825113514,0.00115222270929309,0.0331708369784519,0.00112803728206234,0.0336283195672925,0.00150112630505146
11.6191434030218,-9.6575284328008,-0.0910346011855669,-9.6393152243486,-0.0913314620027725,-9.63475653326636,-0.0885684357520184,0.0330203328514568,0.00120413927408399,0.0331488992194746,0.00118189489188235,0.0336141648361398,0.00157537396767225
12.9101593366909,-9.61490552183965,-0.0894537723631951,-9.59653459626185,-0.0897782922116696,-9.59137138723661,-0.0864969448229612,0.0330093741737114,0.00124250878693217,0.0331252339320818,0.00122216030709699,0.0335921528604983,0.00163000710564333
14.2011752703599,-9.57229781419393,-0.0878315925818475,-9.55378490815797,-0.088181327906967,-9.54804345220396,-0.0843750618865806,0.0329969947483693,0.00126847995746729,0.0331010650190604,0.00124994563136934,0.0335439856549852,0.0016576725949078
15.492191204029,-9.52970647060445,-0.0861833587432662,-9.51106649003985,-0.0865558964888526,-9.50476813169757,-0.0822255145167176,0.0329840836251151,0.0012830944800834,0.033077058942695,0.00126625378565505,0.0334965704274547,0.0016698344807012
16.7832071376981,-9.48713193270895,-0.0845230608172808,-9.46837876210265,-0.084916265441413,-9.46154836363207,-0.0800694229184748,0.0329709642654181,0.00128734153915948,0.0330535733775705,0.00127213117108541,0.0334503202569052,0.00166737197777468
18.0742230713672,-9.44457437986918,-0.0828634481004985,-9.42572088159993,-0.0832752760879512,-9.41838834586627,-0.0779264747380329,0.0329577555497119,0.00128215969615453,0.0330307931429108,0.00126853592087891,0.0334155851148421,0.00165071083110054
19.3652390050363,-9.40203393009104,-0.0812161413170595,-9.38309187443322,-0.0816445530824873,-9.37527107569316,-0.0758122980207424,0.032944501965879,0.00126842199766392,0.0330088076399383,0.00125635972134087,0.0333666198708979,0.00161859909898765
20.6562549387054,-9.35951066180274,-0.0795917194550646,-9.34049068990299,-0.0800346058127753,-9.33226549450444,-0.0737635055194216,0.0329312211214492,0.00124696085303941,0.0329876514229838,0.00123644380496899,0.0332439035944958,0.00154975626688323
21.9472708723744,-9.31700453508199,-0.0779995203363318,-9.29791625528744,-0.0784548923142411,-9.2893945290711,-0.0718062918306248,0.0329179209295638,0.00121860403884133,0.0329673269319811,0.00120958050163547,0.0332061143163272,0.00148516977412785
23.2382868060435,-9.27451557193579,-0.0764479415178573,-9.25536761465861,-0.0769140802363218,-9.24654337533101,-0.0699323754657104,0.0329046055721699,0.00118409903018188,0.0329478201359806,0.00117649108173785,0.0331745327129616,0.00141562466375218
24.5293027397126,-9.23204379000407,-0.0749444471093614,-9.21284366664246,-0.0754196628717837,-9.20369248408948,-0.0681480133939093,0.032891277858525,0.00114414879180942,0.032929097776705,0.00113789506939379,0.0332019117494641,0.00134696839218979
25.8203186733817,-9.18958920372894,-0.0734956241875095,-9.17034338070359,-0.0739782209216335,-9.16084971702013,-0.066460358518156,0.0328779400233645,0.00109941310086092,0.0329111170262654,0.00109445850976535,0.0331995658741109,0.00127015987573863
27.1113346070508,-9.14715185099412,-0.0721073368322495,-9.12786583267511,-0.0725955917956184,-9.11800595048553,-0.0648708689728391,0.0328645940074267,0.00105050447508358,0.0328938279891655,0.00104679381491251,0.0331781998278232,0.00119113537643977
28.4023505407199,-9.10473179502254,-0.0707848168103449,-9.08541016724081,-0.0712768507365955,-9.07523070728006,-0.0633928244377027,0.0328512415763749,0.000997993268979754,0.0328771737020215,0.000995473005361924,0.0330980774459983,0.0010991605956811
29.693366474389,-9.06232896309048,-0.0695320475953052,-9.04297560588768,-0.0700263615996849,-9.03250838776432,-0.0620495030057722,0.0328378844037499,0.000942436650137483,0.0328610923367749,0.000941029492560891,0.0330513814145037,0.000972745940982374
30.984382408058,-9.0199433603148,-0.0683526260594813,-9.00056152516641,-0.0688481047290519,-8.98989240171315,-0.0608506113301963,0.0328245240079829,0.000884335058457657,0.0328455215511913,0.000883951742073895,0.0329666101070938,0.000885395016989996
32.2753983417271,-8.9775749899284,-0.0672495282147516,-8.95816727947899,-0.0677450924266984,-8.94730694486421,-0.0597633792465515,0.0328111617989057,0.000824152927826067,0.0328303969573251,0.000824707947223031,0.0330246480415921,0.000800436480649161
33.5664142753962,-8.93522385341586,-0.0662251545497006,-8.91579228469979,-0.0667196521969517,-8.90467108237035,-0.0587900773878249,0.0327977990836453,0.000762320164709365,0.0328156579449433,0.000763731540150286,0.0330057607089692,0.000709046304825297
34.8574302090653,-8.89288996668098,-0.0652814498302281,-8.87343607921835,-0.0657737582641664,-8.86209967439951,-0.0579276493636479,0.0327844370731733,0.000699232803778268,0.0328012511741315,0.000701417401972879,0.0329460775016713,0.000626660676852898
36.1484461427344,-8.85057340211761,-0.0644201507926956,-8.83109826553468,-0.0649088964957063,-8.81957171301454,-0.0571708572631522,0.0327710768982357,0.000635254631815924,0.0327871304147541,0.000638129630533944,0.0329403534574891,0.000545177656097459
37.4394620764035,-8.8082740666004,-0.0636417554212089,-8.7887785008018,-0.0641261031184697,-8.77704320557255,-0.0565183400188418,0.0327577195800572,0.000570726795241388,0.0327732569276178,0.000574202889304906,0.03293457840076,0.000465550051935584
38.7304780100726,-8.76599195583224,-0.0629467712838022,-8.74647654225623,-0.0634262618513038,-8.73454272402561,-0.0559686206442739,0.032744366058832,0.000505955329430528,0.0327595997498876,0.000509943560029833,0.0329202643745249,0.000386169639505062
40.0214939437416,-8.72372706435829,-0.0623353296786225,-8.70419212470017,-0.0628096087692617,-8.69207076124315,-0.0555206549318383,0.0327310171939415,0.00044121906422644,0.03274613343162,0.000445633681980336,0.0328795313914344,0.000308494002758816
41.3125098774107,-8.68147938566722,-0.0618072197162584,-8.66192496276838,-0.062275790891021,-8.64965575923198,-0.0551719477057484,0.0327176737679825,0.000376771025980101,0.0327328374547836,0.000381528031175299,0.0328534393481952,0.000232738670430863
42.6035258110798,-8.63924891821183,-0.0613619488638121,-8.61967484747203,-0.0618243943460282,-8.60725846863971,-0.0549196447705806,0.0327043364930595,0.000312840061485095,0.0327196961790032,0.000317856198738508,0.032844544533805,0.000158283873986372
43.8945417447489,-8.59703574765105,-0.0609991590038378,-8.57744158778077,-0.0614547246018781,-8.56485448375058,-0.0547619980777758,0.0326910060508067,0.000249636808270105,0.0327066971839923,0.000254824851666802,0.032844655764975,8.57401458706781e-05
45.185557678418,-8.55483976481995,-0.0607173140463473,-8.53522500706091,-0.0611658351505225,-8.52246392723359,-0.0546974525289972,0.0326776829799174,0.000187341585579024,0.0326938303896631,0.000192618998054178,0.032847022605472,1.48237962601538e-05
46.4765736120871,-8.51266095988265,-0.0605151366328255,-8.49302498225575,-0.0609567540724574,-8.48007401395283,-0.0547241444205963,0.0326643677936634,0.000126117305039157,0.0326810876188408,0.000131406131117292,0.0328213674793406,-5.44782989900465e-05
47.7675895457562,-8.47049932238007,-0.0603911522032823,-8.45084137490532,-0.0608261803360389,-8.43772181344243,-0.0548371901099844,0.0326510609475943,6.61076514513766e-05,0.032668461497513,7.13339450773585e-05,0.032772467791626,-0.000119739757486534
49.0586054794252,-8.42835484130202,-0.0603437129636245,-8.4086739801706,-0.0607722774657139,-8.39543376700497,-0.0550325293957321,0.0326377628430308,7.4382849644772e-06,0.0326559447404313,1.25259787757336e-05,0.032761820116599,-0.000183223699272161
50.3496214130943,-8.38622750515466,-0.0603710203138892,-8.36652266138885,-0.0607933435545034,-8.35315247256921,-0.0553082319769407,0.0326244738304687,-4.978199712431e-05,0.032643530778675,-4.49074268966692e-05,0.0327245040327138,-0.000243364795591271
51.6406373467634,-8.3441174033234,-0.0604715649034544,-8.32438729028673,-0.0608875448527985,-8.31090066917716,-0.0556600153037029,0.032611194269981,-0.000105450554515207,0.0326312131246841,-0.000100871589892196,0.0327232610062495,-0.000301206547777761
52.9316532804325,-8.30202442622449,-0.0606428810698358,-8.28226774696891,-0.0610529352059434,-8.26866192107935,-0.0560847382857549,0.0325979243679207,-0.000159497422459548,0.0326189852572074,-0.000155286394352519,0.0327134623481938,-0.000356314299903362
54.2226692141016,-8.25994855713034,-0.0608828190508604,-8.24016395063915,-0.0612876057326829,-8.2264422253709,-0.056579210927152,0.0325846643385832,-0.00021185842127711,0.0326068407014173,-0.000208081959619811,0.0326898563324866,-0.000409492882428553
55.5136851477707,-8.21788978320111,-0.0611891718112923,-8.19807583254338,-0.0615895707968987,-8.18425185923149,-0.0571406330305314,0.0325714143602209,-0.000262481601217556,0.032594772844439,-0.000259200128215968,0.0326769800162973,-0.000460085796193411
56.8047010814397,-8.17584809139064,-0.0615596730358019,-8.1560032327808,-0.0619563593540117,-8.14206215055209,-0.057765678810458,0.0325581745755753,-0.00031132666141455,0.0325827745474767,-0.000308605334319776,0.0326777790297165,-0.000508118918027619
58.0957170151088,-8.1338234684904,-0.0619920115290172,-8.11394606614567,-0.0623857426736921,-8.09986918966154,-0.0584525222247483,0.0325449450945742,-0.000358364037059531,0.0325708389631669,-0.000356265823640035,0.0327124202106137,-0.000556448612026059
59.3867329487779,-8.09181599201371,-0.0624841492515671,-8.07190425621525,-0.0628754575221455,-8.05767328538362,-0.0591990696250794,0.0325317260525348,-0.000403564228508192,0.0325589593006149,-0.000402159598434746,0.0326671057157142,-0.000600049568634905
60.677748882447,-8.04982557166233,-0.0630334399974803,-8.02987773526199,-0.0634232181712656,-8.01551999732748,-0.0600012860954563,0.0325185174546782,-0.000446924821905218,0.0325471288429029,-0.000446273575054116,0.032691328575636,-0.000645347196325273
61.9687648161161,-8.00785217984941,-0.0636374638512376,-7.98786646504146,-0.0640268009456795,-7.97311189593929,-0.0608721136313612,0.03250531931848,-0.00048844504624761,0.0325353410543632,-0.00048860034490744,0.0329369038046488,-0.000701689207661779
63.2597807497852,-7.96589580309097,-0.064293852102982,-7.94587044612729,-0.0646840722466446,-7.93067668823574,-0.0618069059541304,0.0324921316468165,-0.000528130098601873,0.0325235896101933,-0.000529136350183505,0.0327932920441202,-0.000744444827267125
64.5507966834543,-7.92395642791311,-0.0650002471657242,-7.90388956314841,-0.0653924747563908,-7.88841689051247,-0.0627912503337331,0.0324789544215252,-0.000565991949581006,0.0325118681443543,-0.000567899387277714,0.0326701140285986,-0.00077932300761697
65.8418126171233,-7.88203404087774,-0.0657543108551746,-7.86192378131397,-0.0661497332824115,-7.84633864109891,-0.0638146876690572,0.0324657876053866,-0.000602048673000991,0.0325001707762948,-0.000604904752327288,0.0324956418662571,-0.000804073585522755
67.1328285507924,-7.84012870907569,-0.0665539363792818,-7.81997307320887,-0.0669535958856637,-7.80435821639975,-0.064870594262732,0.0324526311928242,-0.000636315491512505,0.0324884919225397,-0.000640173164784435,0.0325578229040864,-0.000833173938128473
68.4238444844615,-7.7982403625857,-0.0673966786279512,-7.7780374183931,-0.0678018404810186,-7.76230357956592,-0.0659644561337055,0.0324394850789469,-0.000668827010130498,0.0324768263210348,-0.0006737301926505,0.0325940172448464,-0.000861303672714985
69.7148604181306,-7.75636896420426,-0.0682802358251623,-7.73611681487218,-0.0686923123797569,-7.72023798170226,-0.067092856890218,0.0324263491654456,-0.000699618548253204,0.0324651690591588,-0.000705604410933092,0.0325784283080119,-0.000886751869991969
71.0058763517997,-7.71451450084882,-0.0692024150105922,-7.69421132366128,-0.069623035307568,-7.67817582034362,-0.0682533567898255,0.0324132233565719,-0.000728726682415337,0.0324535155418495,-0.000735822225796772,0.0325864567202238,-0.000911109306856723
72.2968922854688,-7.6726769595671,-0.070161072477889,-7.65232086206738,-0.0705916842269767,-7.6361147075231,-0.06944447879695,0.0324001075459957,-0.00075619127432416,0.0324418614934848,-0.000764429778271106,0.0325730686085159,-0.000934054526125301
73.5879082191379,-7.63085632754975,-0.0711541176993556,-7.61044543322465,-0.0715962097957049,-7.59402351225736,-0.0706690661627567,0.0323870016181284,-0.000782055011765473,0.0324302031454932,-0.000791466957055492,0.0326464117188756,-0.000963814537139336
74.8789241528069,-7.5890526623459,-0.0721796430946164,-7.56858504498636,-0.0726346157216642,-7.55188997870929,-0.0719294070796417,0.0323739054895245,-0.000806356703646345,0.0324185369774999,-0.00081697620790892,0.0326061621458028,-0.000987537209748091
76.169940086476,-7.54726591491159,-0.073235589280281,-7.52673970950333,-0.0737049617491202,-7.50986599665616,-0.0732153836269221,0.0323608190078515,-0.000829147178573784,0.0324068598239283,-0.000841002080800549,0.0325062490396826,-0.00100406039952832
77.4609560201451,-7.50549603912929,-0.0743199797763089,-7.48490944586323,-0.0748053719075532,-7.46790194943732,-0.0745209334149874,0.0323477420177102,-0.000850478284761418,0.0323951688545365,-0.000863590597904262,0.0324936731495095,-0.00101826291253941
78.7519719538142,-7.46374302285943,-0.0754309663534074,-7.44309436038988,-0.0759341764308815,-7.42593152215805,-0.0758442437853134,0.032334674378707,-0.000870400039664162,0.0323834614634494,-0.000884781813802658,0.0325163598150989,-0.00103139200036866
80.0429878874833,-7.42200685414553,-0.0765667658265027,-7.40129438586119,-0.0770894389045054,-7.38396015899242,-0.0771830365345312,0.0323216159468847,-0.000888963425802395,0.0323717355507779,-0.000904633168903987,0.0325044994150303,-0.00104233002672614
81.3340038211524,-7.38028752121828,-0.0777256611065475,-7.35950954741228,-0.0782694650139896,-7.34193655079557,-0.0785383730570106,0.0323085665756092,-0.000906220100917937,0.0323599891592459,-0.000923194491066425,0.0325930145058932,-0.00105707998451207
82.6250197548215,-7.33858507254989,-0.0789060728826257,-7.31773987250618,-0.0794726250330462,-7.29985639269795,-0.0799092423042753,0.0322955261476969,-0.000922217835449725,0.0323482207525643,-0.000940516121361593,0.032593275449916,-0.00106600208640804
83.9160356884905,-7.29689948008512,-0.0801063841146536,-7.27598539032232,-0.0806973541646325,-7.25781424730602,-0.0812911290819176,0.0322824945034709,-0.000937010540708435,0.0323364290535096,-0.000956648699925703,0.0325277545073107,-0.0010752943825395
85.2070516221596,-7.25523068911508,-0.081325024681114,-7.23424613162434,-0.0819421530390113,-7.21586401305978,-0.0826841609740249,0.0322694714698528,-0.000950653634017191,0.0323246129368087,-0.00097164314962089,0.0324603712689612,-0.00108252871888225
86.4980675558287,-7.21357868864185,-0.0825605468599871,-7.19252221680756,-0.0832056877850808,-7.17400009593624,-0.0840860251645141,0.0322564568970109,-0.000963199029798802,0.0323127712861283,-0.00098554450144218,0.0323919334680833,-0.00108963999351219
87.7890834894978,-7.17194346785995,-0.0838115694953299,-7.15081359689352,-0.0844864817851196,-7.13222662346536,-0.0854983989242446,0.0322434506358942,-0.00097469820156199,0.0323009037402572,-0.000998409555729304,0.0323214386755282,-0.00109898291388835
89.0800994231669,-7.13032501615497,-0.0850767773234177,-7.10912029964747,-0.0857832256977756,-7.09053377266942,-0.0869230813287514,0.0322304525387259,-0.000985202019303967,0.0322890099170833,-0.00101028900646727,0.0322699385135466,-0.00110842439731858
90.371115356836,-7.08872337310452,-0.0863549551917992,-7.06744235916439,-0.0870946818815275,-7.04890001411508,-0.088361288518492,0.032217462482993,-0.00099475792837475,0.0322770894623471,-0.0010212328791399,0.0322295737621595,-0.00111999247829747
91.662131290505,-7.04713853151907,-0.0876449090580091,-7.02577980985544,-0.0884196767250075,-7.00730870683311,-0.0898148163427998,0.0322044803250435,-0.00100341543294355,0.0322651422776951,-0.00103129053849905,0.0322046172452753,-0.00113173136062899
92.9531472241741,-7.00557042817424,-0.0889454755559807,-6.98413268610705,-0.0897570996946351,-6.96574084188014,-0.0912832118859709,0.0321915058981075,-0.00101122576255225,0.0322531684800215,-0.00104051065061487,0.0321930316108881,-0.00114300490661624
94.2441631578432,-6.96401905319843,-0.0902555936598667,-6.94250110252988,-0.0911059563728675,-6.92418857391485,-0.0927663089183048,0.0321785390636852,-0.00101823605883804,0.032241168126669,-0.0010489371517361,0.0321797499108471,-0.00115410345863967
95.5351790915123,-6.92248439689635,-0.0915742622811776,-6.90088502776799,-0.0924652053534254,-6.88265064822386,-0.0942620076578259,0.0321655796863826,-0.00102449228560403,0.0322291418216788,-0.00105662088812082,0.0321681329242325,-0.00116226639628565
96.8261950251814,-6.88096644974486,-0.0929005387053811,-6.85928448007414,-0.093833909398755,-6.84113379568241,-0.0957664417917035,0.0321526276341759,-0.00103003915580493,0.0322170899373899,-0.00106360864655678,0.0321493221945537,-0.0011677742324884
98.1172109588505,-6.83946524243406,-0.0942335510761242,-6.81769949206944,-0.0952112009803221,-6.79964333469137,-0.0972755752533455,0.0321396827955466,-0.0010349185729101,0.0322050129960865,-0.00106994557857014,0.0321292407370319,-0.00116944489484784
99.4082268925196,-6.79798078839313,-0.0955724699530401,-6.77613009570698,-0.0965962700504868,-6.75817370740424,-0.0987834500798616,0.0321267450543604,-0.00103917206385621,0.0321929116961945,-0.00107567586147015,0.0321146218003143,-0.00116561635080059
100.699242826189,-6.75651301581483,-0.0969164933003387,-6.73457632060838,-0.0979883631219263,-6.71672190694121,-0.100284064547844,0.0321138142627688,-0.0010428427375568,0.0321807884691186,-0.00108084314873342,0.0321002427682104,-0.00115848915476587
101.990258759858,-6.71506191582052,-0.0982648956099847,-6.69303826794373,-0.0993868079446201,-6.6752659274185,-0.101773536729778,0.032100890303961,-0.00104596976865244,0.0321686423316426,-0.00108548709851222,0.0321241710071899,-0.0011486092998856
103.281274693527,-6.67362747967934,-0.0996170008673788,-6.6515159188373,-0.100790935982872,-6.63377064984707,-0.103251074943074,0.0320879730651658,-0.00104859087415321,0.0321564744827123,-0.00108965076752219,0.0321595876701593,-0.0011408410848589
104.572290627196,-6.63220969880295,-0.100972180667175,-6.61000927618418,-0.102200145695066,-6.59219848346113,-0.104723137645585,0.0320750624377534,-0.00105074229869273,0.0321442860537451,-0.00109337512793111,0.0322824792078616,-0.00114390035033408
105.863306560865,-6.5908085949066,-0.1023298558507,-6.56851836579306,-0.103613896426558,-6.55045786561321,-0.106206785026907,0.0320621583288811,-0.00105245807880671,0.0321320781439026,-0.00109669937498,0.0324239699682348,-0.00116030055876115
107.154322494534,-6.54942420174128,-0.103689488619367,-6.52704321204766,-0.105031697374673,-6.50855198130056,-0.107721445863549,0.0320492606537675,-0.0010537707272956,0.0321198518695888,-0.00109966177051797,0.0324765455559698,-0.00118604504070313
108.445338428203,-6.50805643878087,-0.105050571940726,-6.4855838378835,-0.106453106417262,-6.46667924543721,-0.109261278584831,0.0320363692881675,-0.00105471391146307,0.0321076083663616,-0.00110229968985939,0.0323990566528077,-0.00119865382265561
109.736354361872,-6.46670529795537,-0.106412649496175,-6.44414032832994,-0.107877740525714,-6.42492742463731,-0.11081309043493,0.0320234841402597,-0.00105531794771179,0.0320953487231082,-0.00110464866631658,0.0322539308845003,-0.00120245362484278
111.027370295541,-6.42537077131028,-0.107775303057438,-6.40271267384572,-0.109305243335129,-6.38336112257471,-0.112360894943793,0.0320106051223926,-0.00105561170207233,0.0320830741347196,-0.00110674531337311,0.0321518634339268,-0.00119424899950884
112.31838622921,-6.38405285100129,-0.109138150633401,-6.36130085907481,-0.11073530642029,-6.34186280639131,-0.113897512643291,0.0319977321510157,-0.0010556226097281,0.0320707857884959,-0.00110862535755803,0.0321441707710095,-0.00118695910370379
113.609402162879,-6.34275154964312,-0.110500844067515,-6.31990490100925,-0.112167673035714,-6.30036463447426,-0.115426079335566,0.031984865153836,-0.00105537641371587,0.032058484820726,-0.00111032334168049,0.03214279255451,-0.00118135240737879
114.900418096549,-6.30146692100779,-0.111863064617219,-6.27852481519473,-0.113602130598267,-6.2589051420266,-0.11694262645451,0.0319720040766337,-0.00105489706831248,0.0320461723348387,-0.0011118733545235,0.032087617411929,-0.0011674090201025
116.191434030218,-6.26019887569587,-0.113224529516973,-6.23716061578812,-0.115038510185893,-6.21750923880035,-0.118439195584897,0.0319591488184385,-0.00105420910868537,0.03203384938361,-0.00111330916156469,0.0320421668057128,-0.00115034152561614
117.482449963887,-6.21894740625378,-0.114584984287986,-6.19581237020043,-0.11647669209352,-6.17618197279177,-0.119909172101976,0.0319462993115161,-0.00105333448987845,0.0320215171879314,-0.00111466424274964,0.0319684117548377,-0.00112418371805212
118.773465897556,-6.17771250531271,-0.115944201884466,-6.15448007725097,-0.117916592791182,-6.13497700198343,-0.121335486392106,0.031933455491859,-0.00105229388364495,0.0320091782935767,-0.00111597302928499,0.0318694603624817,-0.00108376791553088
120.064481831225,-6.13649416558393,-0.117301981065335,-6.11316370302874,-0.119358169723724,-6.0938776648299,-0.122705388604353,0.0319206172990852,-0.00105110671494469,0.0319968317270018,-0.00111726936669004,0.0318127625191103,-0.0010388780666113
121.355497764894,-6.09529239045378,-0.118658143680103,-6.07186325668524,-0.120801428965974,-6.05279814341428,-0.124023587671778,0.0319077846798886,-0.00104979112873738,0.0319844785698042,-0.00111858761842099,0.0318475254956179,-0.00100709869202503
122.646513698563,-6.054107253436,-0.12001252588996,-6.03057874617428,-0.122246421277115,-6.01164937167938,-0.125310024159353,0.0318949576074089,-0.00104836373458852,0.0319721196217478,-0.00111996289517798,0.031916047431261,-0.000990688696335829
123.937529632232,-6.01293865611544,-0.121365003899358,-5.98931017856052,-0.123693243261966,-5.97035686441657,-0.126596338247856,0.0318821360008302,-0.00104684113537796,0.0319597554532618,-0.00112143136967888,0.0320480369162769,-0.00100518309752352
125.228545565901,-5.97178659147997,-0.122715464718704,-5.94805760573725,-0.125142045113886,-5.92888944878439,-0.127918529334483,0.0318693198132665,-0.00104523814232664,0.0319473863687683,-0.00112303111870701,0.0321856296183518,-0.00104670205072997
126.51956149957,-5.93065105257582,-0.124063813747242,-5.90682104150043,-0.126593023549421,-5.88728139621733,-0.129302633592755,0.0318565090009042,-0.0010435685210202,0.0319350123727428,-0.00112480201856608,0.0322657979827159,-0.00109968080431756
127.810577433239,-5.8895320325037,-0.125409973454876,-5.86560043952075,-0.12804641874831,-5.84563323001301,-0.130748865675329,0.0318437035228766,-0.00104184503327667,0.0319226330830918,-0.00112678544079748,0.0322392941731102,-0.00113620198477188
129.101593366909,-5.84842952531221,-0.126753881992419,-5.8243958071391,-0.129502533056694,-5.80405052789203,-0.13223188786285,0.0318309033414504,-0.00104007947744974,0.0319102475902576,-0.00112902609514578,0.0321517050959033,-0.00115367942708868
130.392609300578,-5.80734362401036,-0.128095478117539,-5.78320715243611,-0.130961728841919,-5.76264799211473,-0.133711252786982,0.031818108452945,-0.00103828260610862,0.0318978569795329,-0.00113157307193588,0.0319685998975422,-0.00112886510589264
131.683625234247,-5.7662742210529,-0.129434742122895,-5.74203448187397,-0.132424435125549,-5.72144333750016,-0.135153738216408,0.0318053187923874,-0.00103646466018265,0.031885458676893,-0.00113447988251269,0.0318988632366917,-0.00111505772768765
132.974641167916,-5.72522130972342,-0.130771652853658,-5.70087784565263,-0.133891162132229,-5.68026227418792,-0.136597248650596,0.031792534329588,-0.00103463479080441,0.0318730475030604,-0.00113780533578268,0.0318969196771261,-0.00112177276625261
134.265657101585,-5.68418488334286,-0.132106200418319,-5.65973728905303,-0.135362501631323,-5.63908280498897,-0.138052046021923,0.031779755036709,-0.00103280135393336,0.0318606195618361,-0.0011416157106113,0.0318956523111904,-0.00113243781917312
135.556673035254,-5.64316493526655,-0.133438385192335,-5.61861277470083,-0.136839106955689,-5.59791344810711,-0.139520109440812,0.0317669808881666,-0.00103097195049196,0.0318481692380427,-0.00114598238755443,0.0318796655313714,-0.00114102480359709
136.847688968923,-5.60216145888133,-0.134768216872165,-5.57750433625807,-0.138321747093864,-5.5567663258116,-0.140998542180126,0.031754211860513,-0.00102915346582914,0.0318356886147366,-0.0011509879762149,0.0318702808863234,-0.00115154176387766
138.138704902592,-5.56117454020814,-0.136095700579698,-5.53641201935578,-0.139811304567628,-5.51561849380346,-0.142497651446147,0.0317414479608985,-0.00102735223571889,0.0318231669009102,-0.00115672657671824,0.0318720642281768,-0.00117099411820532
139.429720836261,-5.5202040887632,-0.137420874155968,-5.49533588589531,-0.141308791600799,-5.47445797026236,-0.144030215062138,0.031728689143721,-0.00102557377110986,0.0318105894709034,-0.00116330597425246,0.0318974761381813,-0.00120796860963124
140.72073676993,-5.47925008925557,-0.13874377143031,-5.4542760473702,-0.142815386577361,-5.43319083526053,-0.145657043424228,0.031715935388587,-0.00102382301983564,0.0317979357091844,-0.0011708516922253,0.032046550221795,-0.00132913764199839
142.011752703599,-5.43831253517331,-0.140064431002331,-5.41323266844628,-0.144332460696968,-5.39181512595979,-0.147442512224428,0.0317031866795242,-0.00102210437310658,0.0317851749430735,-0.00117950853056308,0.0319909283282079,-0.00140556706751797
143.302768637268,-5.39739142002405,-0.141382896778945,-5.37220522032869,-0.145861834164837,-5.35066685049833,-0.149233329693825,0.0316904430021291,-0.00102042169112277,0.0317760244706007,-0.00119142753710465,0.0313432057381894,-0.00115950449250033
144.593784570938,-5.356486737333,-0.142699217313424,-5.3314260079159,-0.14727034184592,-5.31265778420804,-0.14941867570373,0.031677704343504,-0.00101877833663519,0.0311037895337482,-0.000793308196830856,0.0271802957516667,0.00116192374486158
145.884800504607,-5.31559856340094,-0.144013434914545,-5.29250415206882,-0.147276601368846,-5.28065923844843,-0.145789715444894,0.0316649707173483,-0.00101717743263137,0.0290347090623193,0.00105962385235103,0.0225211631763578,0.00451678169354381
147.175816438276,-5.2747268273119,-0.145325614244976,-5.25660842637666,-0.143852750150297,-5.25396364165428,-0.137779584570722,0.0316522420937841,-0.00101562129053228,0.0266099218824214,0.00446744101426183,0.0191044333484713,0.00780028574476723
148.466832371945,-5.23387150426721,-0.146635816627712,-5.22356145468531,-0.135217842958477,-5.23068769126332,-0.125955019264038,0.03163951845828,-0.00101411191718248,0.0247458108649429,0.00903794968722874,0.0171950404951843,0.0103982081208126
149.757848305614,-5.19303258784494,-0.147944103446609,-5.19220846042667,-0.120334261590393,-5.20908262730676,-0.111391849605312,0.0316267998030384,-0.00101265099283842,0.0240502634535866,0.0140012230718081,0.0164353945838385,0.0120141125857002
151.048864239283,-5.15221007163253,-0.149250538022637,-5.16088045027404,-0.0993369848368368,-5.18792564797534,-0.0953148818652211,0.0316140861213245,-0.00101123985163569,0.0246941866138981,0.0183408034947286,0.0163844785333979,0.0127042409253462
152.339880172952,-5.11140394922544,-0.150555185185963,-5.12800679857771,-0.0736905532738998,-5.16659286995593,-0.0788574429459213,0.0316013774073758,-0.00100987950815838,0.026369278812966,0.0210632492620771,0.0168358791045875,0.0128218375277544
153.630896106621,-5.07061428718842,-0.151858103506376,-5.09254912012651,-0.0460713714515978,-5.14399110749856,-0.0621141515422233,0.0315886736784043,-0.00100857091439772,0.0286601359793677,0.0211525535775923,0.0183384793241941,0.0131349270943139
154.92191204029,-5.02984103402033,-0.153159364925137,-5.05399983922219,-0.0205550919625075,-5.11889676885393,-0.0449728710392361,0.0315759749167016,-0.00100731438007598,0.0308880384893653,0.0180316376587867,0.0206260053107581,0.0133614947173434
156.212927973959,-4.98908415540439,-0.154459039493877,-5.01346366556723,0.000459463473734853,-5.09049747198057,-0.0277550020920617,0.0315632811105421,-0.00100611001700477,0.0317274675472495,0.0145857640745357,0.0234591819342787,0.0132512085536923
157.503943907628,-4.94834364495715,-0.15575719444175,-4.97235499650568,0.0172478384762431,-5.05828775022751,-0.0110428953760981,0.0315505922573566,-0.00100495780032695,0.0318966447497547,0.0115014785070501,0.0264826707838009,0.0125514653379475
158.794959841297,-4.90761949629808,-0.157053896832551,-4.93119402636826,0.0302865187257165,-5.0223637283458,0.00425746295432977,0.0315379083552109,-0.00100385750140926,0.0318502017004855,0.00875874006104221,0.0291611137640819,0.0110566228477969
160.085975774967,-4.86691170304873,-0.158349213315224,-4.89014070154831,0.0400078420529381,-4.98357949832439,0.0171388945785462,0.0315252294027396,-0.00100280870749554,0.0317448728833498,0.00635455418401272,0.0306822360426463,0.00886985216176404
161.376991708636,-4.82622032204298,-0.159643205043142,-4.84922780627876,0.0468351382060496,-4.94344748247484,0.0270337410654326,0.0315125554182512,-0.00100181103447781,0.0316375952959358,0.0042667126387241,0.0313684621303958,0.00655537070134224
162.668007642305,-4.78554532106594,-0.160935939789032,-4.80844396903437,0.0511569214957402,-4.90276788903455,0.0341869638899444,0.0314998863935624,-0.00100086366840885,0.0315460805393983,0.00246490999562685,0.0316243175437907,0.00453604872959116
163.959023575974,-4.74488665629314,-0.162227484700508,-4.76776645410157,0.0533123524864789,-4.86194556534584,0.0388529676101592,0.0314872223173754,-0.000999965632625654,0.0314735013400744,0.000919076915816924,0.031601526749753,0.00278251524795518
165.250039509643,-4.70424432134827,-0.163517902721123,-4.72717129626286,0.0536208777932842,-4.82118668491203,0.0414509421445892,0.0314745631901069,-0.00099911595136502,0.031418016612318,-0.000401214191873791,0.0315412687269823,0.000928591152163694
166.541055443312,-4.66361830985425,-0.1648072554716,-4.68663819494067,0.0523577782608285,-4.78052067057153,0.0412797683418144,0.0314619090124952,-0.0009983135475975,0.0313767318446606,-0.00152277491939788,0.0314571575157456,-0.00107265296419127
167.832071376981,-4.62300861543287,-0.166095603128363,-4.64615070822605,0.0497633713854301,-4.73995644667289,0.0388863990190038,0.0314492597855667,-0.000997557256592298,0.0313468424098198,-0.00246957120610131,0.031393704922484,-0.00251807028864916
169.12308731065,-4.58241528520877,-0.167383001398616,-4.60569574788084,0.0460488138321429,-4.69944098467297,0.0350059833635373,0.0314366155268523,-0.000996845981620287,0.0313259425307637,-0.00326298579022433,0.0313773570487575,-0.00342501676831953
170.414103244319,-4.54183830614221,-0.168669508138943,-4.56526305564163,0.041399213585575,-4.65893040597019,0.0301869870670453,0.031423976235844,-0.000996178389612563,0.0313120251531199,-0.0039221372797158,0.0313873157944194,-0.00391840511087828
171.705119177988,-4.50127762492727,-0.169955181315503,-4.52484477047617,0.0359736096034956,-4.61844920236637,0.0250079664569452,0.0314113418999753,-0.000995552995426362,0.0313034514819924,-0.00446364200193231,0.0312804299706797,-0.00419164788620534
172.996135111657,-4.46073323517818,-0.17124007440148,-4.48443487806031,0.0299160303521759,-4.57822165219913,0.0191746535109426,0.0313987125210506,-0.000994968401071318,0.0312988121262612,-0.00490313429473238,0.0311157945474999,-0.0048334715058318
174.287151045326,-4.42020513050672,-0.172524239048433,-4.44402908071194,0.0233500626756457,-4.53795604608628,0.0126677043554965,0.0313860881009921,-0.000994423176026955,0.0312969061259206,-0.00525438221503664,0.0312515234840163,-0.0052258875814137
175.578166978996,-4.37969330452215,-0.173807725050104,-4.40362456814755,0.0163814062562182,-4.49749658101207,0.00575051800429317,0.0313734686418238,-0.000993915865859197,0.0312966336226711,-0.00552958685708056,0.0314284455033596,-0.00546956197237996
176.869182912665,-4.33919779467371,-0.175090578740306,-4.36321998540279,0.00910073364494937,-4.45688172236447,-0.00140917587434426,0.0313608541590113,-0.000993445094433619,0.0312967860904988,-0.00573998270657406,0.0314406068447951,-0.00561692633623652
178.160198846334,-4.2987186069973,-0.176372846060231,-4.32281583815968,0.00158449181238225,-4.41639424927542,-0.00875708842608298,0.031348244658513,-0.000993009396766368,0.0312955579248775,-0.00589661596035239,0.0312056904404337,-0.00581288929502489
179.451214780003,-4.25825567874293,-0.177654573261682,-4.28241583206606,-0.00610613393826186,-4.37630847393067,-0.0164193664709331,0.0313356401252992,-0.000992607165635892,0.0312897246141869,-0.00601146108057631,0.03091455248247,-0.00604252421607423
180.742230713672,-4.21780900350891,-0.178935802511752,-4.24202831488806,-0.013925008981259,-4.33647992865448,-0.0243183663011934,0.0313230405615416,-0.000992236923996317,0.0312759163803351,-0.00609691174592892,0.0308066049200984,-0.00618377630800876
182.033246647341,-4.17737857489075,-0.180216574081639,-4.20166387751519,-0.0218397566854686,-4.29673463846178,-0.0323677908033911,0.0313104459693924,-0.000991897204316104,0.0312542905748134,-0.00616106532662,0.0307696681714393,-0.0062785504748165
183.32426258101,-4.13696438648121,-0.181496926362156,-4.16133101059717,-0.0298254851406004,-4.25702642891686,-0.0405191185996553,0.0312978563509687,-0.000991586553561193,0.0312274183283681,-0.00620732916924233,0.0307426531118139,-0.00634354513474965
184.615278514679,-4.09656646609611,-0.182776895151128,-4.12103488533598,-0.0378601149620347,-4.2173381603199,-0.0487496036331641,0.031285271718847,-0.000991303592876498,0.0311976283959681,-0.00623701719067199,0.0307438449851305,-0.00640364004819658
185.906294448348,-4.05618483875486,-0.184056514737214,-4.08077821303963,-0.0459227171698702,-4.17763608580292,-0.0570451736545368,0.0312726920847253,-0.000991046950642003,0.0311664254643527,-0.00625073415111384,0.0307660389296162,-0.00644533635654222
187.197310382017,-4.01581943230789,-0.185335819534525,-4.04056231332754,-0.0539929380412439,-4.13790470711473,-0.0653771613740463,0.0312601174304183,-0.000990815130477627,0.0311347225526696,-0.00624882799979066,0.030776523296671,-0.00645425941276198
188.488326315686,-3.97547024033755,-0.186614840647737,-4.00038742232303,-0.0620507769727956,-4.09818442287986,-0.073694537242004,0.0312475477578146,-0.000990606777115904,0.0311030920287215,-0.00623168476446118,0.0307522701852806,-0.00642569741482692
189.779342249356,-3.93513725642376,-0.18789360745719,-3.96025306938968,-0.0700769100827851,-4.05849383483521,-0.0819624000955251,0.0312349830687175,-0.000990420567301872,0.0310719089047737,-0.00619978185459929,0.030738997314867,-0.00638044674558466
191.070358183025,-3.89482047414423,-0.189172147661582,-3.92015849949018,-0.0780526418012847,-4.01881604043263,-0.0901598949181195,0.031222423364854,-0.000990255212048101,0.0310414354572245,-0.00615363283932378,0.0307301529158861,-0.00631602096500747
192.361374116694,-3.85451991172837,-0.190450487055306,-3.88010266856666,-0.0859599938939161,-3.97914663413978,-0.0982632077381165,0.0312098686554341,-0.000990109486573269,0.031011863495089,-0.00609383851567481,0.0307232552809475,-0.00623362137967208
193.652390050363,-3.81423561309109,-0.191728649735376,-3.84008431866083,-0.093781815741447,-3.93947064988618,-0.106256292020921,0.0311973189575093,-0.000989982224427962,0.0309833358814984,-0.00602108262815327,0.0307352100397327,-0.00614142326410925
194.943405984032,-3.77396749673191,-0.193006659536022,-3.80010212453101,-0.101501574202938,-3.89977383032435,-0.11412284647824,0.0311847742493664,-0.000989872159857937,0.0309559617967393,-0.0059360923753271,0.0307753278101422,-0.00605152945535554
196.234421917701,-3.73371555622069,-0.194284537878955,-3.76015456742563,-0.109103845167702,-3.85998548527649,-0.121896643653499,0.0311722345323015,-0.000989778157999906,0.0309298188124577,-0.00583968548330589,0.0308681335801619,-0.00600740007889861
197.52543785137,-3.6934797851257,-0.195562304751263,-3.72023990507176,-0.116574888805267,-3.82028125054408,-0.129611111285574,0.0311596998074977,-0.000989699124972986,0.0309049534927662,-0.00573277486560678,0.030532370404411,-0.00588633178381301
198.816453785039,-3.65326017701377,-0.196839978758501,-3.68035647026731,-0.123901753513756,-3.78100940068965,-0.137053113484349,0.0311471700760233,-0.000989634008424935,0.0308813949172025,-0.00561626774859366,0.0303448396925192,-0.0056458675088505
200.107469718708,-3.61305674057768,-0.198117577122674,-3.64050257068232,-0.131072672813711,-3.74186428978065,-0.144201377457979,0.031134645343512,-0.00098958180904103,0.0308591535502118,-0.00549109610637258,0.0303169130874015,-0.0054346102897867
201.398485652377,-3.57286953854177,-0.19939511569456,-3.60067651112748,-0.138077089683881,-3.70272071013978,-0.151083299515227,0.0311221256322138,-0.000989541603044661,0.0308382237525234,-0.00535820513734259,0.0303178112373845,-0.00522218243077846
202.689501586046,-3.53269848010525,-0.200672609628812,-3.56087666366444,-0.144905284702123,-3.66355150651269,-0.157700608730847,0.0311096109167607,-0.00098951239739256,0.0308185886908273,-0.00521853050484349,0.0303627937820007,-0.00502863684714473
203.980517519715,-3.49254355883061,-0.201950072523815,-3.52110141866154,-0.151548712159932,-3.62430216474066,-0.164082876888599,0.0310971011977449,-0.00098949330802782,0.0308002194157752,-0.00507300857375536,0.0304442943915967,-0.00486206536277125
205.271533453385,-3.45240476827967,-0.203227516866616,-3.48134907082838,-0.158001192612846,-3.58493887124498,-0.170263107394224,0.0310845964756426,-0.000989483492287435,0.0307830700116294,-0.00492259097435413,0.030534114805402,-0.00471261724654647
206.562549387054,-3.41228210201373,-0.204504954085836,-3.44161807909156,-0.164257002356732,-3.54546046514566,-0.176260719817668,0.0310720967508141,-0.000989482148419598,0.0307670911297326,-0.0047681788856164,0.0306298685446605,-0.00459236720766704
207.853565320723,-3.37217555923967,-0.205782394608447,-3.40190697087357,-0.170311560352985,-3.5058209714125,-0.182240907560999,0.0310596020252582,-0.000989488517430923,0.0307522269520933,-0.00461064442235047,0.0307806980661027,-0.0047226766759328
209.144581254392,-3.33208522140581,-0.20705984802655,-3.36221434802674,-0.17616138538976,-3.46607240106433,-0.188369852534824,0.0310471123263837,-0.000989501911281862,0.0307384174795352,-0.00445082366791749,0.0307386014271872,-0.00474520592366086
210.435597188061,-3.29201098846208,-0.208337322866828,-3.32253891582654,-0.181803736729495,-3.4265052116973,-0.194426061354377,0.0310346276251873,-0.000989521602998437,0.0307256004465157,-0.00428951193001477,0.0306116293325911,-0.00460098492332591
211.72661312173,-3.25195285396906,-0.209614826823668,-3.28287948156826,-0.187236515126381,-3.38700448690225,-0.200229272662049,0.0310221479215882,-0.00098954694810137,0.0307137122276896,-0.0041274653713318,0.0305863624361199,-0.00439147479151594
213.017629055399,-3.21191081148752,-0.210892366785764,-3.24323481804418,-0.192460212634026,-3.34749992683169,-0.205761165178077,0.0310096732153877,-0.000989577339118272,0.0307026807307964,-0.00396539745603288,0.0306064801791231,-0.00417773497642056
214.308644989068,-3.17188485457853,-0.21216994888307,-3.20360386524292,-0.197475232446134,-3.30797212546743,-0.211021748419852,0.0309972035062836,-0.000989612204559875,0.0306924379991389,-0.0038039671362877,0.0306338837481494,-0.00397671078551743
215.599660922737,-3.13187497680364,-0.213447578532376,-3.16398565051346,-0.202282794726439,-3.26838543851043,-0.216038295179291,0.0309847387938777,-0.000989651007851926,0.0306829163963163,-0.00364378460948213,0.030690185123917,-0.00379449196136963
216.890676856406,-3.09188126687992,-0.214725260815449,-3.12437928774695,-0.206884873493067,-3.22872942005966,-0.220824933623977,0.0309722791072522,-0.00098969326384812,0.0306740492267546,-0.00348541079864501,0.0307501579555518,-0.00362423316214984
218.181692790075,-3.05190362692821,-0.216002999575016,-3.0847839851203,-0.211283952946348,-3.18900285597845,-0.225394141026944,0.0309598244174059,-0.000989738480430775,0.0306657717141717,-0.00332935984580282,0.0307923181714702,-0.00345548680044672
219.472708723744,-3.01194204672227,-0.217280798326071,-3.04519906486184,-0.215482482656705,-3.14919866689468,-0.229762543497172,0.0309473747224693,-0.000989786218802341,0.0306580224233449,-0.00317610972817775,0.0308628034650331,-0.00330994805713483
220.763724657414,-2.97199651982671,-0.218558660051796,-3.00562383212259,-0.219485394636562,-3.1093443590791,-0.233931017207421,0.0309349300216766,-0.000989836071306376,0.030650737308685,-0.00302606273004459,0.0308818506646407,-0.0031507674920261
222.054740591083,-2.93206703980715,-0.21983658722947,-2.96605772686755,-0.223297058659533,-3.06944986885626,-0.2379083289014,0.0309224903141752,-0.00098988765941594,0.0306438579039493,-0.00287958683906607,0.0309233686561782,-0.00301316470714634
223.345756524752,-2.8921536002304,-0.221114581867213,-2.92650026255755,-0.226922289114271,-3.02950328830536,-0.241713119087159,0.030910055599019,-0.000989940632620342,0.0306373284991027,-0.00273700517724046,0.0309610189314287,-0.00288306147602411
224.636772458421,-2.85225628019432,-0.222392645913931,-2.88695102252143,-0.23036628844734,-2.98950904884248,-0.24535651835286,0.030897625901816,-0.000989994671291537,0.0306310962933399,-0.00259859779477114,0.0309976621537587,-0.00276324155995353
225.92778839209,-2.81237500084208,-0.223670780235707,-2.8474096585488,-0.23363453916864,-2.94945993920609,-0.248856117652622,0.0308852011989313,-0.000990049470782669,0.0306251115500562,-0.00246460510086618,0.0310440135120368,-0.00265963043628651
227.218804325759,-2.77250974256419,-0.224948985575788,-2.80787592260173,-0.236731959532417,-2.90934466906399,-0.252232507249564,0.0308727814850996,-0.00099010475692564,0.0306193283466802,-0.0023352535693406,0.0311008781289216,-0.00257298033956865
228.509820259428,-2.73266049893311,-0.226227262397476,-2.76834953950752,-0.239665630648477,-2.86916086160482,-0.25550475235449,0.0308603667590866,-0.000990160279647977,0.0306137016091653,-0.00221067986882884,0.0311532996368898,-0.00249965890159761
229.800836193097,-2.69282726352291,-0.227505610856476,-2.72883033422525,-0.242441794970443,-2.82889500763365,-0.258700143915005,0.0308479570195889,-0.000990215810954854,0.0306081907321189,-0.00209101196642832,0.0312050981651452,-0.00245284432511884
231.091852126766,-2.65301002990939,-0.228784030828572,-2.68931818202186,-0.24506683865821,-2.78860903177042,-0.261837126967379,0.0308355522652552,-0.000990271143773677,0.0306027581397829,-0.00197634561350765,0.0312313464044737,-0.00241080349711053
232.382868060435,-2.61320886762039,-0.230062522270955,-2.64981300463182,-0.247547251606236,-2.74850255463648,-0.264889683898052,0.0308231525183384,-0.000990326088229805,0.0305973691908235,-0.00186674659597283,0.0308610698410679,-0.00230518198753794
233.673883994104,-2.57342371673391,-0.231341084332412,-2.61031476651479,-0.249889590394047,-2.70887038153652,-0.267771977322083,0.0308107577606917,-0.000990380476114931,0.0305919921690125,-0.00176225307080954,0.0305637928555886,-0.00215056195384508
234.964899927774,-2.5336545483058,-0.232619716097225,-2.57082351230898,-0.252099707736878,-2.66954084623887,-0.270420007144004,0.0307983679837696,-0.000990434157505277,0.0305865977693852,-0.00166290770486206,0.0304080527258752,-0.00196106937266051
236.255915861443,-2.49390135591945,-0.233898416567006,-2.53133924285517,-0.254184973145759,-2.63026403875498,-0.272863909632914,0.0307859831859943,-0.000990486998564274,0.0305811595867537,-0.00156867066587989,0.0304701901404159,-0.001835831984342
237.546931795112,-2.45416413316033,-0.235177184581243,-2.49186202830933,-0.256151983576114,-2.59086816049481,-0.275160685343889,0.0307736033657441,-0.000990538881089589,0.0305756538682918,-0.00147950827714869,0.0305569625760773,-0.00172428930235607
238.837947728781,-2.41444287361601,-0.236456018836784,-2.45239196971047,-0.258007246428244,-2.55137337078494,-0.277319444871392,0.0307612285213555,-0.000990589701541379,0.0305700593086329,-0.00139536910799234,0.0306191462061457,-0.00161781510194876
240.12896366245,-2.3747376372926,-0.237734918169709,-2.41292919395456,-0.25975719171884,-2.51180814295574,-0.279345882646443,0.0307488586718253,-0.00099063936498431,0.0305643569036095,-0.00131618454765982,0.0306721355508174,-0.00152300621982774
241.419979596119,-2.33504838311468,-0.23901388089153,-2.37347385113053,-0.261408150842149,-2.47218950135368,-0.28125041818063,0.0307364938046163,-0.000990687796389897,0.0305585297263011,-0.00124187041649459,0.0307043727868225,-0.0014302446769643
242.710995529788,-2.29537507285098,-0.240292905245311,-2.33402615299828,-0.262965877719377,-2.43253133672595,-0.283041550377066,0.030724133908027,-0.000990734933170556,0.0305525621827671,-0.00117235374768237,0.0307334760495887,-0.00134680726798956
244.002011463457,-2.25571770009806,-0.241571989527089,-2.29458625544459,-0.264436904959951,-2.39284172698493,-0.28472882925121,0.0307117789802368,-0.000990780721544483,0.0305464419706647,-0.00110750277614012,0.0307536670549714,-0.00127037277164149
245.293027397126,-2.21607625845487,-0.242851131970369,-2.25515435582718,-0.265827241653328,-2.35311544498186,-0.286328199732948,0.0306994290194064,-0.000990825118002732,0.0305401581918932,-0.00104719317563975,0.0307822514238701,-0.00120553608805611
246.584043330795,-2.17645074152273,-0.244130330758832,-2.21573067109205,-0.267142656890802,-2.31336275254447,-0.2878440949713,0.0306870840236652,-0.000990868088536489,0.0305337015189201,-0.000991295799381116,0.0307992635467393,-0.0011439828082891
247.875059264464,-2.13684119983335,-0.245409584226378,-2.17631542916883,-0.268388748515986,-2.27359617218024,-0.289284273580337,0.0306747440088614,-0.000990909602642364,0.0305270641991901,-0.000939673969538148,0.0308053882300989,-0.00108830825103518
249.166075198133,-2.09724761106908,-0.246688890420931,-2.13690886701365,-0.269570934269162,-2.23382011538748,-0.290657980340215,0.0306624089681122,-0.000990949644496413,0.0305202399418277,-0.00089218475724094,0.030814117968071,-0.00104113984451059
250.457091131803,-2.05766992775818,-0.247968247302771,-2.09751127204733,-0.270694191209176,-2.19403063967246,-0.291975900357164,0.0306500788866697,-0.000990988208147591,0.0305132228828251,-0.000848698253932796,0.0308279710818136,-0.00100199605889821
251.748107065472,-2.01810814351189,-0.249247652964612,-2.05812286653415,-0.271763783713928,-2.15423033623521,-0.293244461898907,0.030637753762577,-0.000991025290583956,0.0305060101532621,-0.000809048674639265,0.0308353292191707,-0.000967018135676614
253.039122999141,-1.97856225194399,-0.250527105499319,-2.0187438912082,-0.272784632762025,-2.11441886766714,-0.294472983734733,0.0306254335938479,-0.000991060894950412,0.0304985993022232,-0.000773075110700546,0.0308312300203785,-0.000931882097451567
254.33013893281,-1.93903224667083,-0.251806603007443,-1.97937460243298,-0.273761373716767,-2.07460540163486,-0.295662970725716,0.0306131183784846,-0.000991095029951484,0.0304909888506927,-0.000740620578948762,0.0308459072968321,-0.000913014326181551
255.621154866479,-1.8995181687963,-0.25308614372737,-1.94001525779668,-0.274698439111054,-2.03477360794692,-0.296823302015731,0.0306008081292785,-0.000991127704990741,0.0304831783226039,-0.000711527027411941,0.0308542206451856,-0.000884934728221392
256.912170800148,-1.86002001467134,-0.254365725785606,-1.90066611493189,-0.275600057697963,-1.99493512379312,-0.297956046658686,0.0305885028450555,-0.00099115893820396,0.0304751681139029,-0.000685636042533822,0.030866103101923,-0.000870036533776689
258.203186733817,-1.82053772762957,-0.255645347207975,-1.86132747467906,-0.276470140298409,-1.9550928189664,-0.29906467160986,0.0305762025080989,-0.000991188756457816,0.0304669585974027,-0.000662801483976083,0.030854509070481,-0.000847843838178001
259.494202667486,-1.78107130129781,-0.256925006187606,-1.82199957165223,-0.277312603231784,-1.91524887383291,-0.300154767910613,0.0305639071163584,-0.000991217185545699,0.0304585521143107,-0.00064285862576132,0.0308733066084786,-0.000843618158881079
260.785218601155,-1.74162072930552,-0.258204700952879,-1.78268263631007,-0.278131127330473,-1.87536710772231,-0.301250435918559,0.0305516166677839,-0.000991244254357469,0.0304499516352333,-0.000625645804071753,0.0309097773556638,-0.000855355592892228
262.076234534824,-1.70218600528481,-0.259484429771119,-1.74337691664331,-0.278929130980343,-1.83543413128597,-0.302362103896722,0.0305393311603072,-0.000991269994460463,0.0304411603062677,-0.000611009608302424,0.0309495016932532,-0.000866441256699704
263.367250468493,-1.66276716095767,-0.260764191025755,-1.70408265625379,-0.279709836666622,-1.79545496365285,-0.303491249224731,0.0305270506037359,-0.000991294436774419,0.0304321817885207,-0.000598799167895435,0.0309830034392841,-0.000879908572298165
264.658266402162,-1.62336421125428,-0.262043983099467,-1.66480009373154,-0.280476274502646,-1.75543655202135,-0.304633416823546,0.0305147750026195,-0.000991317615855516,0.0304230201989836,-0.000588866555208893,0.0310130170716039,-0.00088923562755011
265.949282335832,-1.58397709035885,-0.263323804273725,-1.62552950518613,-0.281231255120728,-1.71538748739746,-0.305778258343086,0.0305025043363496,-0.000991339574188566,0.0304136794385395,-0.000581074203684258,0.0310313110973297,-0.000886097728246433
267.240298269501,-1.54460579191423,-0.264603653000645,-1.58627110837665,-0.281977467903395,-1.67530967749474,-0.306919580510374,0.0304902386028286,-0.000991360350755846,0.0304041645811913,-0.000575277938897172,0.0310552969964163,-0.000880886375995543
268.53131420317,-1.50525030956597,-0.265883527783244,-1.54702509250998,-0.282717418249784,-1.63522661579049,-0.308047529844507,0.0304779777999787,-0.000991379985615818,0.030394481260001,-0.000571335099438663,0.0310214532866195,-0.000862810520089021
269.822330136839,-1.4659106369623,-0.267163427176666,-1.50779167117884,-0.283453407993763,-1.59527031682786,-0.309142698540809,0.0304657219256949,-0.000991398519646147,0.0303846348912322,-0.000569112684956594,0.0309241760523471,-0.000833320376652661
271.113346070508,-1.42658679648871,-0.268443349828864,-1.46857105087602,-0.284187570481422,-1.55547635263005,-0.310195243902458,0.030453470986855,-0.00099141599243033,0.0303746310800656,-0.000568481954098797,0.0307456244579749,-0.000797544838063666
272.404362004177,-1.38727882156527,-0.269723294446771,-1.42936343075923,-0.284921876162628,-1.51604355470917,-0.311186770924035,0.0304412249937644,-0.000991432443517001,0.0303644756174445,-0.000569318605324923,0.0303540138133811,-0.000735538722866723
273.695377937846,-1.3479866372715,-0.271003259646438,-1.39016904199901,-0.28565814907813,-1.47701953324634,-0.31208869816679,0.030428983922941,-0.000991447919496484,0.0303541740158608,-0.00057150653621319,0.0301301487643366,-0.000659251353076436
274.986393871515,-1.30871023726647,-0.272283244198565,-1.35098807334905,-0.286398065632172,-1.43821385330006,-0.312880862737796,0.0304167477722959,-0.000991462462349201,0.0303437322251513,-0.00057492979390455,0.0300114472510311,-0.000571647482449722
276.277409805184,-1.26944961521191,-0.273563246927797,-1.31182065879455,-0.287143133452367,-1.39951169400418,-0.313571215013495,0.0304045165397371,-0.000991476113873218,0.0303331566572856,-0.000579473388248974,0.0299643169693528,-0.000502427489649999
277.568425738853,-1.23020476477227,-0.274843266712388,-1.27266696674158,-0.287894727335898,-1.36085536523478,-0.314180281660794,0.0303922902231677,-0.000991488915536223,0.0303224534564305,-0.000585031610723614,0.0299047782170845,-0.000439517391814302
278.859441672522,-1.19097569904153,-0.276123302502142,-1.2335271576884,-0.288654089059098,-1.32228616372548,-0.314711106800922,0.0303800688265552,-0.000991500907395036,0.0303116287583809,-0.000591503505473397,0.0298568523130806,-0.000385988343125803
280.150457606191,-1.15176246984042,-0.277403353329184,-1.19440138445858,-0.289422333169735,-1.28376273642729,-0.315182966320767,0.0303678523659374,-0.000991512127317336,0.0303006875825161,-0.000598791051566169,0.0298256109871916,-0.000348186198894437
281.441473539861,-1.11256499318813,-0.278683418151195,-1.1552898217688,-0.290200486076871,-1.24527324738806,-0.31561465832519,0.0303556408150296,-0.000991522618961258,0.0302896453571572,-0.000606821597275974,0.0298031800373554,-0.000323572207825041
282.73248947353,-1.07338326275989,-0.279963496055006,-1.11619262350424,-0.290989461212416,-1.20681127965515,-0.316023670263174,0.0303434341717467,-0.000991532421240478,0.0302784974451049,-0.000615494937119934,0.0297810028926408,-0.000312244308738271
284.023505407199,-1.03421727223361,-0.281243586177022,-1.07710986728047,-0.291789991986965,-1.16837697940712,-0.316423715230924,0.0303312324340139,-0.00099154157223104,0.0302672510312856,-0.000624726272028603,0.0297630971255843,-0.000310276135024111
285.314521340868,-0.995067015289891,-0.282523687702066,-1.03804167582618,-0.292602747021817,-1.12996532497646,-0.316829094871844,0.0303190355997486,-0.000991550109072584,0.0302559125330415,-0.000634438357891309,0.0297473786939587,-0.000318917479032076
286.605537274537,-0.95593249577584,-0.283803799868546,-0.998988163861896,-0.293428298376472,-1.0915716847898,-0.317254442035008,0.0303068436700474,-0.000991558067557089,0.0302444879948693,-0.000644558406879246,0.0297239479657419,-0.000342766506475235
287.896553208206,-0.91681378382383,-0.285083921998051,-0.959949438513618,-0.294267127231193,-1.05321707400627,-0.317715638654923,0.0302946566666654,-0.000991565480363707,0.0302329831818874,-0.000655018006773143,0.0297049532788366,-0.000372390783958137
289.187569141875,-0.877710786436763,-0.286364053355224,-0.920925626381774,-0.295119654444809,-1.01487387836767,-0.318217733929985,0.0302824745605243,-0.000991572384657376,0.0302214035066319,-0.000665753410492079,0.029696337360325,-0.000403625148428902
290.478585075544,-0.838623497305926,-0.287644193306197,-0.881916859751046,-0.295986234096555,-0.976549236456854,-0.318764140415523,0.0302702973495625,-0.0009915788132942,0.0302097541630307,-0.000676704787587434,0.029680063629747,-0.000444958313321892
291.769601009213,-0.799551910125259,-0.288924341258634,-0.842923159510823,-0.296867046518852,-0.938250892563911,-0.319368660070302,0.0302581250317204,-0.000991584797938029,0.0301980406176247,-0.000687815116037158,0.0296527020527742,-0.000491940099907758
293.060616942882,-0.76049601859134,-0.290204496660227,-0.803944605164915,-0.297762262596915,-0.899976996653925,-0.32003800912289,0.030245957604956,-0.000991590369121524,0.0301862678258847,-0.000699032505909609,0.0296364251855542,-0.000543330915889212
294.351632876551,-0.721455817348843,-0.291484658997618,-0.764981269956319,-0.298671988886159,-0.861725402823646,-0.320771772818265,0.0302337950675007,-0.000991595556187564,0.0301744405598616,-0.000710308877096221,0.0296261034710479,-0.000594781887569506
295.642648810221,-0.682431394753023,-0.292764827830402,-0.726033221102386,-0.299596272426902,-0.823489439419445,-0.321573164790484,0.0302216374468095,-0.000991600385325653,0.0301625634082767,-0.000721599829355804,0.0296325231126079,-0.000637618957077194
296.93366474389,-0.64342264883433,-0.294045002675811,-0.687100538504184,-0.300535122774539,-0.785210516675083,-0.322409989503963,0.0302094847110276,-0.0009916048858328,0.0301506407257087,-0.000732864430244411,0.02967143329365,-0.000655054145062608
298.224680677559,-0.604429573299921,-0.295325183127184,-0.648183336320478,-0.301488535466069,-0.746882483221768,-0.323258715792922,0.0301973368581208,-0.000991609083482019,0.0301386766044928,-0.000744064746678137,0.0297308324579756,-0.000645651661153489
299.515696611228,-0.56545216185957,-0.296605368810277,-0.609281588904604,-0.302456333259335,-0.708399974402819,-0.324051856215831,0.0301851938860562,-0.000991613002865503,0.0301266752985361,-0.000755166791182217,0.0298828708066809,-0.000579736716599894
300.806712544897,-0.526490408225669,-0.297885559381747,-0.570395341665967,-0.303438369182477,-0.669792114820584,-0.324771722280134,0.0301730557928059,-0.00099161666739184,0.0301146406523117,-0.000766139564639756,0.0299096856911552,-0.000539580132009091
302.097728478566,-0.487544306113214,-0.299165754527612,-0.531524635183799,-0.304434458297927,-0.631164039586686,-0.325447974994539,0.0301609225763459,-0.000991620099283495,0.0301025763260252,-0.000776955053119306,0.0299465443846945,-0.000504737226257833
303.388744412235,-0.448613937326287,-0.300445953984508,-0.492669505443496,-0.305444381451034,-0.592453297611006,-0.3260733367865,0.0301487942621048,-0.000991623318593494,0.0300904857968351,-0.000787588087393185,0.0300083478220141,-0.000468728414318129
304.679760345904,-0.40969921565213,-0.301726157469577,-0.453829993655169,-0.306467896994283,-0.553676574350029,-0.326659322878145,0.0301366708231562,-0.000991626346542225,0.0300783723484389,-0.000798016064663007,0.030054443180396,-0.000441880673176148
305.970776279573,-0.370800126585044,-0.303006364746481,-0.415006204597306,-0.307504791526503,-0.514874284106242,-0.32722651110453,0.0301245522549243,-0.000991629202154602,0.0300662390191434,-0.000808217859132116,0.0301155662395234,-0.00044157263424486
307.261792213242,-0.331916663850454,-0.304286575604789,-0.376198075242369,-0.308554688254612,-0.475933446030966,-0.327809077579853,0.0301124385554042,-0.000991631903279167,0.0300540888711468,-0.000818177175084863,0.0301938358816286,-0.000461582002636866
308.552808146911,-0.293048821176366,-0.30556678985638,-0.337405625460022,-0.309617264718089,-0.436963020610031,-0.328423794918482,0.0301003297225905,-0.000991634466726742,0.0300419246633908,-0.000827878852350235,0.0301677790408448,-0.000489653293914748
309.84382408058,-0.254196592293364,-0.30684700733412,-0.298628871682976,-0.310692180327589,-0.398102577242649,-0.329057039366505,0.0300882257544824,-0.000991636908299607,0.0300297489748401,-0.000837309857382496,0.0300452328027305,-0.000491093578781643
311.13484001425,-0.21536004966262,-0.308127227905468,-0.259867827156009,-0.311779078987447,-0.35940825821383,-0.32969825735267,0.0300761266736132,-0.000991639242323634,0.0300175641745932,-0.000846459099754766,0.0299839673685969,-0.000544816367264864
312.425855947919,-0.176539125575292,-0.309407451428585,-0.221122502623301,-0.31287759178468,-0.320796944455479,-0.330341884451471,0.030064032458844,-0.000991641483147865,0.0300053724332464,-0.000855317255458676,0.0297340077726954,-0.000347310679818517
313.716871881588,-0.137733796411438,-0.310687677788583,-0.18239300181157,-0.313987404757572,-0.282389640375863,-0.330759267995229,0.0300519431027761,-0.000991643643844123,0.0299931756535963,-0.000863874669410666,0.0298075534822133,-0.000356181605286126
315.007887815257,-0.0989440559119511,-0.311967906890098,-0.143679233697627,-0.315108057201957,-0.243797312346963,-0.331363851768317,0.0300398586034241,-0.000991645736485291,0.0299809754687592,-0.000872126539201633,0.0299756331880213,-0.000587877946198516
316.298903748926,-0.0601698704075171,-0.31324813864819,-0.1049812018736,-0.316239151576747,-0.205061948557676,-0.332216163872203,0.0300277789502661,-0.000991647772379339,0.0299687730214558,-0.000880066967577987,0.0300208039031565,-0.000697329991646459
317.589919682595,NaN,NaN,-0.066298895907467,-0.317380274868944,-0.166287271681422,-0.333153547310269,NaN,NaN,0.0299565687467323,-0.000887690192464663,0.0300456091684839,-0.000753653090066893
318.880935616264,NaN,NaN,NaN,NaN,-0.127485563038236,-0.334163130564351,NaN,NaN,NaN,NaN,0.0300638173673671,-0.000804097620514457
320.171951549933,NaN,NaN,NaN,NaN,-0.0886951631327164,-0.335228763454016,NaN,NaN,NaN,NaN,0.0299970887130906,-0.000827005665079794
321.462967483602,NaN,NaN,NaN,NaN,-0.0499999999999993,-0.336287968012778,NaN,NaN,NaN,NaN,0.029878141632072,-0.000798880481274698


==> figures/TrajSat070finer.csv <==
0,-10,-0.1,-10,-0.1,-10,-0.1,0,0,0,0,0,0
0.715953156979069,-9.99437557342748,-0.0999400319526036,-9.99150319412338,-0.0999421939986488,-9.99141870702541,-0.0999253381024185,0.0143019688969509,0.000161308290052862,0.0204705036920656,0.000154043938557725,0.0206963555226199,0.000199216159495679
1.43190631395814,-9.9809480162051,-0.09977498142221,-9.97359934227481,-0.0997862318061767,-9.97332170993368,-0.0997228286942591,0.0224310435628325,0.00029590627586372,0.0282904687521128,0.000277990213188796,0.0285754027359578,0.000358257288441987
2.14785947093721,-9.96308282340055,-0.0995206169757259,-9.95210414958811,-0.0995475732469509,-9.95161575116954,-0.0994160500290475,0.0270478638660345,0.0004122855567337,0.0312790364819592,0.000386564368702731,0.031585783750961,0.000496363685544557
2.86381262791628,-9.94268576217442,-0.0991874967136709,-9.92923597750164,-0.0992349811743435,-9.92851890490859,-0.0990142277118401,0.0296590258260217,0.000515310690475546,0.0324220430852118,0.000485170560029259,0.0327458226175926,0.000623582699683662
3.57976578489535,-9.92086817884102,-0.0987847055563547,-9.90584024905904,-0.0988545687657627,-9.90487554202812,-0.0985239537393771,0.0311431503458116,0.000608017912800653,0.032863817746971,0.000575843676804973,0.0332254819644612,0.000744042152123385
4.29571894187442,-9.89824300808255,-0.0983189662641253,-9.88223713237864,-0.0984117806795414,-9.88100547923184,-0.0979511457429655,0.0319847977723588,0.00069215830137216,0.0330448923373636,0.000659448505386045,0.0334312722875868,0.00085563485109931
5.01167209885349,-9.87515633711848,-0.0977953018759547,-9.85854517825553,-0.0979117194414889,-9.85702642950009,-0.0973002953225144,0.0324575147665659,0.000768743968118902,0.0331280548236875,0.000736448113382816,0.0335306540808789,0.000958732038056861
5.72762525583256,-9.85181340621807,-0.0972193808353702,-9.83481066120833,-0.097358975850114,-9.83300391201232,-0.0965804911062412,0.0327235875462568,0.000838578452319839,0.0331694542365019,0.000807158237318418,0.0335979417080378,0.00105689522860074
6.44357841281163,-9.82832655375303,-0.0965958827778809,-9.81105473855813,-0.096757607440872,-9.80893298070693,-0.0957904779889204,0.0328718239869073,0.000902176743258781,0.0331895813665704,0.000871813865684429,0.0336389938938623,0.00114850603829868
7.15953156979069,-9.80475995935685,-0.0959290918904999,-9.78728912680823,-0.096111768126557,-9.78483986133439,-0.0949378964313715,0.0329529533482296,0.000959921579943267,0.0331974764852562,0.000930660960607122,0.0336634128377505,0.0012321663601506
7.87548472676976,-9.78115028114064,-0.095223030761537,-9.76352080235941,-0.0954258968112869,-9.76073034759247,-0.0940271233755097,0.0329959452240534,0.00101212070818876,0.0331978382987667,0.00098399650281809,0.0336802974232866,0.00131001934752918
8.59143788374883,-9.75751822695175,-0.0944814028998647,-9.73975409998988,-0.0947038361155324,-9.73662008252147,-0.0930655979266424,0.0330171434496845,0.00105901877676153,0.0331933000600637,0.00103205415663439,0.0336737729617827,0.00137557525532541
9.3073910407279,-9.73387574545139,-0.0937077379089113,-9.71599187874886,-0.0939492658165483,-9.71251283492749,-0.0920584780009645,0.0330259579902483,0.00110082740602247,0.0331855114840304,0.00107505908588759,0.0336685233123445,0.00143639169627832
10.023344197707,-9.71022970683367,-0.0929059564438881,-9.69223604624102,-0.0931657084413201,-9.68841494872668,-0.0910119167439248,0.033027861791363,0.00113783326005616,0.0331755534761469,0.00111322894474903,0.0336439403480124,0.00148472407965251
10.739297354686,-9.68658386677718,-0.0920794037550738,-9.66848787278778,-0.0923565342693583,-9.66433590375223,-0.089933842093821,0.0330258174695929,0.00117024852718033,0.033164155826951,0.00114677453071401,0.0336261619744812,0.00152774029270035
11.4552505116651,-9.66294036778127,-0.091231277567018,-9.64474821430248,-0.0915249252050335,-9.64026574668154,-0.0888259590784014,0.033021512633228,0.00119827655693687,0.0331518219064457,0.00117589130831575,0.0336158250812059,0.00156695754955515
12.1712036686442,-9.63930044537564,-0.0903646337615187,-9.62101772446514,-0.0906737804077234,-9.61620177093522,-0.0876915005764884,0.0330159181805321,0.00122211359723053,0.0331389039918483,0.0012007291835635,0.0336072025048527,0.00160147279852969
12.8871568256233,-9.61566480639086,-0.0894823910115935,-9.5972965922321,-0.0898063593495678,-9.59214410190913,-0.0865344066040464,0.0330095873401853,0.00124194973534932,0.0331256622135507,0.001221544668023,0.033592711849037,0.00162912958687144
13.6031099826023,-9.59203385309115,-0.0885873348788212,-9.57358498109047,-0.0889254605943292,-9.56810844999436,-0.0853626410801981,0.0330028328557443,0.00125796946691127,0.033112272269986,0.00123852442814913,0.0335545729028159,0.00164386152625874
14.3190631395814,-9.56840789781973,-0.0876820044588871,-9.54988294903548,-0.0880337520332809,-9.54408913314019,-0.08417949337029,0.0329958316007031,0.00127029778436244,0.0330988599859982,0.00125184969670821,0.0335422310766706,0.00166005677726947
15.0350162965605,-9.54478700382131,-0.0867691224271798,-9.52619047832581,-0.0871337746960011,-9.52008348058894,-0.0829880734210026,0.0329886899864745,0.00127916576907923,0.033085515274182,0.00126169640032945,0.0335045136474057,0.00166593653096201
15.7509694535395,-9.5211712440222,-0.0858511001052499,-9.50250749682818,-0.0862279464330829,-9.49610084876545,-0.0817932736785166,0.0329814650418815,0.001284745830692,0.0330723019224092,0.00126823526914826,0.0334886693760281,0.00167058313843398
16.4669226105186,-9.49756066484687,-0.0849302210896867,-9.4788338940739,-0.0853185655624606,-9.47213055411333,-0.0805970696674834,0.0329741893128164,0.00128720225137601,0.033059264855616,0.00127163193829343,0.0334667631198954,0.00166913136817152
17.1828757674977,-9.47395529516543,-0.0840086539373179,-9.45516965140177,-0.0844078252480397,-9.4481817621702,-0.0794037673718032,0.0329668817237422,0.00128669459922218,0.0330464383196921,0.00127201025374288,0.0334364095306658,0.0016633263980478
17.8988289244767,-9.45035515347908,-0.0830884554896489,-9.43151452173397,-0.0834978486243519,-9.4242495613339,-0.0782162528765747,0.0329595532509223,0.00128337779230734,0.0330338417149958,0.00126955732988509,0.0334190947855111,0.00165360403257752
18.6147820814558,-9.42676025218162,-0.0821715741105261,-9.40786830338115,-0.0825905956563243,-9.40032888272206,-0.0770368425135045,0.0329522102841514,0.00127740215819275,0.0330214877801552,0.00126443445785682,0.0334038405960714,0.00164124490598044
19.3307352384349,-9.40317065279583,-0.0812599229620615,-9.38423082022301,-0.0816879161702938,-9.37642244879544,-0.0758681873422649,0.0329448565719281,0.00126888980175165,0.0330093847245769,0.00125678750491718,0.0333709639642773,0.00162054727781953
20.0466883954139,-9.37958634434016,-0.0803552652532189,-9.36060189177175,-0.080791558031804,-9.3525511390691,-0.0747198047729511,0.0329374945463789,0.00125799390550317,0.0329975368167768,0.00124675766951241,0.033312020838484,0.00158678541359692
20.762641552393,-9.35600729734614,-0.079459203695278,-9.33698133558722,-0.0799031703965822,-9.32872915838307,-0.073598904501889,0.032930125755983,0.00124486778580974,0.0329859453730279,0.00123448156082092,0.0332367309825669,0.00154455517649074
21.4785947093721,-9.33243351624779,-0.078573279618861,-9.31336896914803,-0.0790243069302247,-9.30495104048478,-0.0725068743968749,0.0329227512051733,0.00122964376489665,0.032974609493061,0.0012200912796326,0.0331922362959713,0.00150642153887577
22.1945478663512,-9.30886500487594,-0.0776989418723884,-9.28976466872896,-0.0781565203328406,-9.28118395645989,-0.0714405948026646,0.0329153716276176,0.00121244988193793,0.0329635283564761,0.00120370083497282,0.0332039422881408,0.00147285587926139
22.9105010233302,-9.2853017666031,-0.0768375498416984,-9.26616826610135,-0.0773012390852075,-9.25742127054265,-0.0703997914723389,0.0329079875940008,0.00119340995836004,0.0329526982353475,0.00118543296777394,0.0331861825424908,0.00143483584310703
23.6264541803093,-9.26174380443266,-0.0759903763835688,-9.24257951154385,-0.0764596426135239,-9.23366224758627,-0.0693864542915519,0.0329005995759681,0.00117264366392095,0.0329421115331072,0.00116542498325031,0.0331967519281556,0.00139703400991571
24.3424073372884,-9.23819114383647,-0.0751586821540021,-9.21899823383248,-0.0756329293431992,-9.20989687743263,-0.0684006466015509,0.0328932079710417,0.00115026013408677,0.0329317619987123,0.00114379156407096,0.0331934593069331,0.00135658294181176
25.0583604942674,-9.21464382961171,-0.0743437310068426,-9.19542426644936,-0.0748222176864932,-9.1861335167276,-0.0674442685283301,0.0328858131331613,0.00112636132160182,0.0329216424354532,0.00112064332107528,0.033173914029838,0.0013130480870781
25.7743136512465,-9.19110179882025,-0.0735463596367769,-9.17185744830482,-0.0740285488709793,-9.16237695477551,-0.0665188402099915,0.0328784154496291,0.00110107452840552,0.032911744849345,0.00109608688485032,0.0331946105374315,0.00127218993002368
26.4902668082256,-9.16756505337226,-0.0727675195312432,-9.14829762432682,-0.0732528897219781,-9.13861339673955,-0.0656227556321555,0.0328710152435591,0.00107450330465147,0.0329020605492945,0.00107022499801599,0.0331872531044024,0.00123001228805498
27.2062199652046,-9.14403359495433,-0.0720080899668263,-9.12474465686622,-0.0724961679930361,-9.1148583995779,-0.0647581839834158,0.0328636128220705,0.00104674740897688,0.0328925804435042,0.0010431547787874,0.033168420763484,0.00118405440258269
27.9221731221837,-9.12050742503988,-0.0712688806768983,-9.10119849085558,-0.0717594879898124,-9.09112982456588,-0.0639288224631254,0.0328562084785368,0.00101790288275823,0.0328832968686081,0.00101495843571209,0.033121541179746,0.00113316196570086
28.6381262791628,-9.09698654489822,-0.070550634432161,-9.07765888955876,-0.0710433227185517,-9.06742196504748,-0.0631355906787053,0.0328488024940088,0.000988062124096366,0.0328741963608561,0.000985745536019895,0.033113866680352,0.001082795072261
29.3540794361419,-9.07347095560299,-0.0698540295960798,-9.05412572643565,-0.0703483646324258,-9.04372680042532,-0.06238467985829,0.0328413951381451,0.000957313963051585,0.032865268177047,0.000955604004782004,0.0330796192280915,0.00100455366811039
30.0700325931209,-9.04996073875454,-0.0691800311736173,-9.030598882557,-0.0696752449542833,-9.02006365457278,-0.061688343869973,0.0328339866569038,0.000925732533640631,0.0328565013384677,0.000924618341753159,0.0330266735158209,0.000946121111848304
30.7859857501,-9.02645582172943,-0.0685288960791246,-9.00707824683213,-0.069024536052534,-8.9964344492352,-0.0610277801978674,0.0328265773185438,0.000893412566427502,0.0328478849267206,0.000892869706737535,0.0329807375030614,0.000899095148699105
31.5019389070791,-9.00295619768361,-0.0679010902531723,-8.98356371595074,-0.0683967537720585,-8.97283881678665,-0.060401857088162,0.0328191673626092,0.000860433606128475,0.0328394082567223,0.000860436001693924,0.0329452780578574,0.00084886695313922
32.2178920640581,-8.97946186697464,-0.0672970561093343,-8.96005519403657,-0.0677923597350891,-8.94920614263885,-0.0598095308025248,0.0328117570174135,0.000826870797838521,0.0328310608896065,0.000827391950823489,0.0330299560454279,0.000804812828575449
32.9338452210372,-8.95597282980128,-0.0667171838172503,-8.93655266584791,-0.0672120679151277,-8.92556642612232,-0.0592523322976303,0.0328043465018412,0.00079279610641938,0.0328228341719303,0.000793803311334061,0.0330536023960625,0.000752858594236671
33.6497983780163,-8.93248908620998,-0.0661618135065383,-8.9130559976881,-0.0666560412639232,-8.90191905881928,-0.0587311572491048,0.0327969360255946,0.000758278392195675,0.0328147175471934,0.000759744668088085,0.0330035166247207,0.000704176258818045
34.3657515349953,-8.90901063610133,-0.0656312374384212,-8.88956509066207,-0.0661244927590623,-8.87830466065833,-0.0582435268600891,0.0327895257894041,0.000723383487126854,0.0328067018060387,0.000725283689075231,0.0329697539920099,0.000658177168668328
35.0817046919744,-8.88553752975749,-0.0651259432063018,-8.8660798757885,-0.0656176864433723,-8.85471135216505,-0.0577886426467278,0.0327821159912338,0.000688171872455169,0.0327987788599094,0.000690482983612055,0.0329448772914418,0.000612806088114162
35.7976578489535,-8.86206975383874,-0.0646460762105115,-8.84260028960325,-0.0651358428727738,-8.83112494564263,-0.0573659340933691,0.0327747068178531,0.000652705737566088,0.0327909413722983,0.000655402354487105,0.0329350005638243,0.000567513580241884
36.5136110059325,-8.83860727026776,-0.0641916176774553,-8.81912627363126,-0.0646791410736743,-8.80754274379901,-0.056975982197212,0.0327672984409321,0.000617044365214264,0.0327831827371133,0.000620098866476705,0.0329298982007168,0.000522051054962129
37.2295641629116,-8.81515007841664,-0.0637626870324136,-8.79565777382186,-0.0642477204771869,-8.78395830379717,-0.0566175146822125,0.0327598910271414,0.00058124208632161,0.0327754969995152,0.00058462691514263,0.0329540788066079,0.000479438883498574
37.9455173198907,-8.7916981775419,-0.063359366056031,-8.77219477739177,-0.0638418579363755,-8.76037884548629,-0.0562904965059762,0.0327524847352975,0.00054535058600274,0.0327678792884481,0.000549037844748578,0.0329253214295598,0.000435138831458797
38.6614704768698,-8.7682515667899,-0.0629817007147887,-8.7487372523918,-0.063461693253887,-8.73681459247473,-0.0559954181532272,0.0327450797165835,0.000509418976499717,0.0327603250236051,0.000513381879653144,0.0329242736218921,0.000390432488387547
39.3774236338488,-8.74481024520219,-0.0626297029558763,-8.72528510223523,-0.0631070084577151,-8.7132530130284,-0.0557315862222183,0.032737676114744,0.0004734938700085,0.0327528294558316,0.000477706821121615,0.0328931230617081,0.000346574473004404
40.0933767908279,-8.72137423202,-0.0623034507475381,-8.70183828641118,-0.0627778010948092,-8.68970762517425,-0.0554986570610261,0.0327302740727762,0.000437619812024614,0.0327453889910643,0.000442056931560277,0.0328711909812553,0.000303691911035915
40.809329947807,-8.69794357345551,-0.0620031208977216,-8.67839676680519,-0.0624740380945823,-8.6661835761941,-0.0552963761431434,0.0327228737379541,0.000401840322558998,0.0327380004895384,0.000406474144729929,0.0328502950500423,0.000262039348759642
41.525283104786,-8.67451820055528,-0.0617283036468238,-8.6549605073933,-0.0621956573889485,-8.64266529172249,-0.0551237093108588,0.032715475212745,0.000366194182715401,0.0327306612000185,0.000370998129942964,0.0328474682008839,0.000220492290416919
42.2412362617651,-8.6510981119878,-0.061478890443359,-8.63152947398218,-0.0619425695087126,-8.61915442088212,-0.0549807669384866,0.0327080786128713,0.000330718602228028,0.0327233687058402,0.000335666360141356,0.0328355659753644,0.000178822769564297
42.9571894187442,-8.62768330634165,-0.0612547470760185,-8.60810364006023,-0.0617146885521055,-8.59564187566457,-0.0548670417139718,0.0327006840476665,0.000295448649816594,0.0327161209288004,0.000300514429088119,0.0328432131198608,0.000138835884551737
43.6731425757232,-8.60427378212993,-0.0610557151523258,-8.58468304768112,-0.0615122295121494,-8.57212653581805,-0.0547823361396338,0.0326932916202601,0.000260417320428604,0.0327089165605578,0.000265579251479576,0.0328527051461482,9.80861612628169e-05
44.3890957327023,-8.58086953779457,-0.0608816135413136,-8.56126758668487,-0.0613346389727052,-8.54861079101217,-0.054726367698545,0.0326859014277748,0.000225655601959287,0.0327017532309901,0.000230889231211635,0.0328225413101966,5.77951319304911e-05
45.1050488896814,-8.55747057171057,-0.0607322397857716,-8.53785722838572,-0.0611817315996335,-8.52510877015641,-0.0546988097308164,0.0326785135615221,0.000191192541744344,0.0326946294192207,0.000196473605070317,0.0328529939248957,1.89863193039867e-05
45.8210020466604,-8.53407696013369,-0.0606077297827137,-8.51445194512984,-0.0610533019554222,-8.50159589317849,-0.0546994438485239,0.0326711281440888,0.000157060525606481,0.0326875437287779,0.000162359742463618,0.0328362152458583,-2.04935246621128e-05
46.5369552036395,-8.51068863315672,-0.0605075207285369,-8.49105171022302,-0.0609491257934053,-8.47809213356101,-0.0547275240113613,0.032663745225938,0.000123281131419877,0.0326804948644228,0.000128573208277019,0.0328264061624755,-5.75615045612305e-05
47.2529083606186,-8.48730557912816,-0.0604313074781922,-8.46765649786447,-0.0608689613267237,-8.45459861926893,-0.0547820388906859,0.0326563648772714,8.98772664353876e-05,0.0326734816029808,9.5137825860132e-05,0.0328039212994174,-9.46248362154484e-05
47.9688615175977,-8.46392779619184,-0.0603788145192573,-8.44426628309638,-0.0608125504416781,-8.43112776279232,-0.0548623244275776,0.032648987167726,5.68707638772631e-05,0.0326665027679059,6.20757386882569e-05,0.0327506379692412,-0.000129833982174782
48.6848146745767,-8.44055528244386,-0.0603497514047593,-8.42088110173362,-0.0607799006001544,-8.40768084855618,-0.0549675535600786,0.0326416121620598,2.42818339280196e-05,0.0326595576140117,2.94124837953287e-05,0.0327567193300447,-0.000164478332737139
49.4007678315558,-8.41718803593597,-0.0603438138789312,-8.39750089224097,-0.0607705395948204,-8.38422650042112,-0.0550980126192795,0.0326342399203061,-7.87087723073275e-06,0.0326526447547467,-2.83558947729212e-06,0.0327476944823286,-0.000199622928953301
50.1167209885349,-8.39382605467888,-0.0603606849755306,-8.37412560958122,-0.0607840601321175,-8.36077670328822,-0.0552527942327461,0.0326268704979589,-3.95702287830479e-05,0.0326457629321525,-3.46528829463996e-05,0.0327454259276959,-0.000232625170456567
50.8326741455139,-8.37046938436988,-0.0604002367696521,-8.35075523202938,-0.0608201494509847,-8.33734391191254,-0.0554311285057093,0.0326195039726278,-7.07961372560464e-05,0.0326389110426062,-6.60234528377805e-05,0.0327314145155043,-0.000265388958103985
51.548627302493,-8.34711801500109,-0.0604620873144038,-8.32738973865595,-0.0608784839519165,-8.31391118516307,-0.0556324884760819,0.0326121403879833,-0.000101534681892097,0.0326320879893213,-9.69327385348922e-05,0.0327185241971124,-0.000297131060482741
52.2645804594721,-8.32377190462516,-0.0605457168930927,-8.30402910930998,-0.0609587301672868,-8.29048749991575,-0.0558563214905866,0.0326047797649161,-0.000131776525111343,0.0326252926623896,-0.000127367506956678,0.0327113804811399,-0.000328077944612785
52.9805336164511,-8.30043105111765,-0.0606507673348912,-8.28067332462159,-0.061060545683837,-8.26706292768202,-0.0561022080561297,0.0325974221421695,-0.000161510058361273,0.0326185239345253,-0.000157315798561715,0.0327117631808753,-0.000358271526789796
53.6964867734302,-8.27709545232795,-0.0607768726607969,-8.25732239683989,-0.0611837135967236,-8.24364987183126,-0.0563692684292665,0.0325900675547506,-0.000190724902100267,0.0326117808359458,-0.00018676362534273,0.0326968516395121,-0.000387721493839845
54.4124399304093,-8.25376510608184,-0.060923659933241,-8.23397632621312,-0.0613279471614282,-8.2202389896203,-0.0566576390746343,0.0325827160340868,-0.000219411855111333,0.0326050622985103,-0.000215699274344803,0.0326920714003491,-0.000417222911628678
55.1283930873883,-8.23044001018398,-0.061090750081633,-8.21063504643655,-0.0614926647059453,-8.19683957718576,-0.0569662807854886,0.0325753676081701,-0.000247562844317252,0.0325983669070539,-0.000244119444682757,0.0326791389242133,-0.000445134303285577
55.8443462443674,-8.20712018007588,-0.0612778243773602,-8.18729854142702,-0.0616774962292926,-8.17344901911391,-0.0572947690788724,0.0325680223122745,-0.000275169028046181,0.032591693503222,-0.000272016813767845,0.0326636748371226,-0.000472219655197522
56.5602994013465,-8.18380566547507,-0.0614846789698301,-8.16396679593868,-0.0618820668899098,-8.15005068468452,-0.0576425843159407,0.03256068019947,-0.000302218899478693,0.0325850409350579,-0.000299385078749208,0.0326859504864092,-0.000499258440668023
57.2762525583256,-8.16049639445406,-0.0617106561561686,-8.14063979554031,-0.0621059977192795,-8.1266504029635,-0.0580094698369701,0.032553341246709,-0.000328714745132331,0.0325784080405379,-0.000326218909636511,0.0326759170742717,-0.000525570856266629
57.9922057153046,-8.13719236475542,-0.0619553596763033,-8.11731752662094,-0.0623489062940093,-8.10325428393633,-0.0583951453231557,0.0325460054694846,-0.000354652581251332,0.032571793639253,-0.000352513899029526,0.0326853232318917,-0.000551810718368056
58.7081588722837,-8.11389357411167,-0.0622183907613373,-8.09399997970889,-0.0626104201437754,-8.07984357031307,-0.0587996985366911,0.032538672880546,-0.000380029318522997,0.0325651966104233,-0.000378266156036853,0.0326896876732066,-0.000577217711777224
59.4241120292628,-8.09060002024724,-0.0624993487494144,-8.07068721436299,-0.0628904220422626,-8.05645220329758,-0.0592215224504454,0.0325313434900208,-0.000404842719771559,0.0325586160347547,-0.000403464666995977,0.032668419680692,-0.000601349312265161
60.1400651862418,-8.06731170088022,-0.0627978316809547,-8.04737914423942,-0.0631882262763534,-8.03307032680127,-0.0596603754691204,0.0325240173055432,-0.000429091358188172,0.0325520504910472,-0.000428116247922736,0.0326426743955689,-0.000624442141923696
60.8560183432209,-8.04402861372416,-0.063113436858837,-8.02407575902862,-0.0635034427007184,-8.00968987252493,-0.0601169798857877,0.0325166943323798,-0.000452774577084127,0.0325454988510661,-0.000452219828459055,0.0327415062634042,-0.000653446864337676
61.5719715002,-8.02075083125825,-0.0634459943896522,-8.00077704922808,-0.0638356806663498,-7.9861781126228,-0.0605967200924498,0.0325093746195116,-0.000475884376665416,0.0325389600116921,-0.00047577505887544,0.0329111773163593,-0.000685931255454851
62.287924657179,-7.99747828858078,-0.0637948936794415,-7.97748300610832,-0.0641845495234769,-7.96260000854731,-0.0610979293379876,0.0325020581292714,-0.000498428327443903,0.0325324328826348,-0.000498782272651704,0.0329303837787567,-0.000713461282200907
63.0038778141581,-7.97421097116321,-0.0641596938497568,-7.95419362169923,-0.0645496590934115,-7.93907082274795,-0.0616172920286886,0.0324947448528427,-0.000520409211203932,0.0325259163893499,-0.000521242450407989,0.0328129169555433,-0.000736747011779607
63.7198309711372,-7.95094887671659,-0.0645399943957832,-7.93090888879391,-0.064930620109431,-7.91559761147022,-0.0621524316169526,0.0324874347870037,-0.000541829104854006,0.0325194094873949,-0.000543157185487053,0.0327587671849624,-0.000757766040585735
64.4357841281163,-7.92769200295488,-0.0649353964961572,-7.90762885491646,-0.0653272198826903,-7.89217478291929,-0.0627018305581378,0.032480127926718,-0.00056269066909112,0.0325129112467439,-0.000564522359915702,0.0326771685062327,-0.000776480706244568
65.1517372850953,-7.90444034759626,-0.0653455034190491,-7.88435348337353,-0.0657389608895791,-7.86879593220944,-0.0632639586253728,0.0324728242652215,-0.000582997114586005,0.0325064205909526,-0.000585344375197982,0.0326044861005316,-0.000792462987486764
65.8676904420744,-7.88119390836428,-0.0657699209005227,-7.86108274589447,-0.0661653818131011,-7.84549776958411,-0.0638354991859199,0.0324655237941287,-0.00060275216954018,0.0324999365100013,-0.000605629209384854,0.0324908309445859,-0.000804489231891413
66.5836435990535,-7.85795272779406,-0.0662083736744797,-7.83781663813667,-0.066606101197441,-7.82223359733382,-0.0644165366240407,0.0324582265307695,-0.000621955386252772,0.0324934580727852,-0.000625380604062539,0.0325017237307531,-0.000818795087501933
67.2995967560325,-7.83471680068797,-0.066660455779585,-7.81455515640498,-0.0670607404103402,-7.79892847209235,-0.0650098485165133,0.0324509324617013,-0.000640611871131708,0.032486984374719,-0.000644602753609838,0.0325619730930587,-0.00083688393511738
68.0155499130116,-7.81148608284385,-0.0671256705939408,-7.79129829763012,-0.0675289239542752,-7.77560849056174,-0.0656145975474762,0.0324436415485621,-0.000658731146551041,0.0324805145390969,-0.000663300276995295,0.0325820170094878,-0.000852462874791363
68.7315030699907,-7.78826057201791,-0.0676036372880972,-7.76804605935965,-0.0680102797540754,-7.7522762911526,-0.0662304046373767,0.0324363537773196,-0.000676318728184929,0.0324740477261456,-0.000681478190734392,0.0325863850080846,-0.000867417924278927
69.4474562269697,-7.76504026597674,-0.0680939790836942,-7.74479846712613,-0.0685045131603012,-7.72894916374199,-0.0668564639209152,0.0324290691327621,-0.000693380500840917,0.032467583138406,-0.000699138866745056,0.0325802108647655,-0.000881530989641149
70.1634093839488,-7.74182516249814,-0.0685963235085029,-7.72155554165549,-0.069011310538915,-7.70562595695975,-0.0674924577805686,0.0324217875985768,-0.000709922691867251,0.0324611199877208,-0.000716285755887631,0.0325768051463673,-0.00089507678036782
70.8793625409279,-7.71861525937189,-0.0691103026301926,-7.69831723274534,-0.0695301747111807,-7.68229845140205,-0.0681382400560222,0.0324145091574434,-0.000725951845745713,0.032454657497509,-0.000732930447465984,0.0325863426395706,-0.000908773921371719
71.5953156979069,-7.69541056942557,-0.0696355847995094,-7.67508354019955,-0.0700607501228203,-7.65896870748682,-0.068793553952718,0.0324072337999196,-0.00074147335722669,0.0324481949414742,-0.000749079337620097,0.0325840159689544,-0.000921700653993348
72.311268854886,-7.67221114685533,-0.0701719229440777,-7.65185446428693,-0.0706026858348941,-7.63564639696181,-0.0694579096526467,0.0323999615396091,-0.000756489066697751,0.032441731697287,-0.000764739031466647,0.0325745657449104,-0.000934283148795448
73.0272220118651,-7.64901691800973,-0.0707188091487472,-7.62863000572666,-0.0711556357096154,-7.61232393218377,-0.0701320969341745,0.0323926923142126,-0.000771013303828143,0.0324352671159849,-0.000779916425499068,0.0325988877063871,-0.000949969448017855
73.7431751688442,-7.62582788073367,-0.0712758959347013,-7.60541016569028,-0.071719258592517,-7.5889553366766,-0.0708189233756407,0.0323854261029845,-0.000785053657869702,0.0324288005868585,-0.000794618648708951,0.0326326596816013,-0.000966505969227314
74.4591283258232,-7.60264403288702,-0.0718428412885952,-7.58219494682687,-0.0722932207491385,-7.56558535874837,-0.0715161852232557,0.0323781628845042,-0.000798617920601143,0.0324223315335792,-0.000808852937751047,0.0326430242445114,-0.000981009804011288
75.1750814828023,-7.5794653723451,-0.0724193088005922,-7.55898442598747,-0.0728773475515322,-7.54223698315401,-0.0722225043165446,0.0323709026367418,-0.000811714066081562,0.0324158593519694,-0.000822619515909244,0.0325792905885587,-0.000991832323350527
75.8910346397814,-7.5562918969991,-0.0730049677866514,-7.53577852971829,-0.0734711441312924,-7.51893288669421,-0.072935856686408,0.0323636453371057,-0.000824350231411243,0.0324093835717752,-0.00083593378636041,0.0325208428012748,-0.00100053473780592
76.6069877967604,-7.53312360475642,-0.073599493396082,-7.51257726076015,-0.0740742910249337,-7.49565913605456,-0.0736552978954737,0.0323563909625077,-0.000836534698532733,0.0324029037162444,-0.000848803625042799,0.0325067021221744,-0.00100909088107337
77.3229409537395,-7.50996056515966,-0.0742026803210611,-7.48938062217999,-0.0746864744172671,-7.4723867410013,-0.0743805068406536,0.0323491395291841,-0.000848269871232178,0.0323964193377679,-0.000861237047872346,0.0324990947376761,-0.00101662595449159
78.0388941107186,-7.48680271903829,-0.0748141153406725,-7.46618861734946,-0.0753073862349699,-7.44911723281611,-0.0751112114701502,0.0323418909807474,-0.000859569328582681,0.0323899300172566,-0.000873242194830388,0.0325139480433012,-0.00102452931301525
78.7548472676976,-7.46365004977246,-0.0754334679347931,-7.44300124992956,-0.0759367242277532,-7.42583802730077,-0.0758472092606395,0.0323346452847455,-0.000870442935257408,0.0323834353666493,-0.000884827314867777,0.0325163428796958,-0.00103141829540487
79.4708004246767,-7.44050255533845,-0.0760604377783921,-7.41981852384853,-0.0765741920407097,-7.40256043738954,-0.076587984031958,0.0323274024165915,-0.000880899386336604,0.03237693502716,-0.0008960007514427,0.0325095402941474,-0.00103770866606822
80.1867535816558,-7.41736023373012,-0.0766947307486298,-7.39664049519743,-0.0772195834612845,-7.37928726343845,-0.0773329702904964,0.0323201623514549,-0.000890947439654407,0.0323704285953372,-0.000906766525950978,0.0325076377358979,-0.00104369854800151
80.9027067386348,-7.39422308295906,-0.0773360589641989,-7.37346714206264,-0.0778725630918405,-7.3559858277936,-0.0780834240923335,0.0323129250642916,-0.000900595901784647,0.0323639157727611,-0.000917135643458769,0.0325610790369429,-0.00105234941027751
81.6186598956139,-7.3710911010547,-0.0779841408146223,-7.35029844365538,-0.0785328100420136,-7.33265803233054,-0.0788396097371038,0.0323056905299053,-0.000909853614890198,0.032357396285141,-0.000927118910857431,0.0325938874735517,-0.00105937999519384
82.334613052593,-7.34796432802123,-0.0786387513257775,-7.32713440477829,-0.0792000524208712,-7.30932233148388,-0.0795999193921189,0.0322984587448975,-0.000918726417005766,0.0323508699672659,-0.000936724834436993,0.0325956136934048,-0.00106431486681593
83.0505662095721,-7.32484276391974,-0.0792996171029109,-7.30397503038412,-0.0798740244299351,-7.28598952419748,-0.0803634546956883,0.0322912296842457,-0.000927223267642002,0.0323443365780797,-0.00094596203795676,0.0325786714283811,-0.00106865660388195
83.7665193665511,-7.30172636281502,-0.0799664205785813,-7.28082032558828,-0.0805544664065601,-7.26267838275766,-0.0811304405147321,0.0322840032992412,-0.000935356295433742,0.0323377959062683,-0.000954839165009667,0.0325375596516195,-0.00107410038314974
84.4824725235302,-7.27861512280969,-0.0806389056973734,-7.25767029564817,-0.0812411248341641,-7.23939816326131,-0.0819012281377982,0.0322767795643837,-0.000943134362608112,0.0323312477666282,-0.000963364869425799,0.0324974057996692,-0.00107872486187498
85.1984256805093,-7.2555090420245,-0.0813168226938657,-7.23452497152634,-0.0819337835711612,-7.21614399115824,-0.0826748209027651,0.0322695584541917,-0.000950566308818165,0.0323246919544858,-0.000971545983179993,0.0324608063279283,-0.00108248554419183
85.9143788374883,-7.23240811859828,-0.081999928072954,-7.21138438566155,-0.0826322286774488,-7.19291684093463,-0.0834511407797401,0.0322623399432268,-0.000957660941459766,0.0323181282574088,-0.000979389469149458,0.0324251773433456,-0.00108595699216267
86.6303319944674,-7.20931235068792,-0.0826879845838653,-7.18824849134337,-0.0833361586682328,-7.1697162309988,-0.0842301944245026,0.0322551240061229,-0.000964427026649195,0.0323115566168922,-0.000986907840296014,0.0323842620772941,-0.00109053151300278
87.3462851514465,-7.18622174892461,-0.0833807720422548,-7.16511729422047,-0.084045344931557,-7.14654369061675,-0.0850125409996277,0.0322479106237182,-0.000970872528766056,0.0323049770388023,-0.000994109589560575,0.0323455994165714,-0.00109545584601129
88.0622383084255,-7.16313637229452,-0.0840781142083687,-7.14199079998411,-0.0847595649289418,-7.12339940226946,-0.0857988252004318,0.0322406998001488,-0.000977002606737137,0.032298389425051,-0.00100100329338829,0.0323096374700547,-0.0011008156606311
88.7781914654046,-7.14005614569663,-0.0847797254590443,-7.11886901438197,-0.0854786021962455,-7.10027783248521,-0.0865887749091594,0.0322334914741753,-0.000982830402019595,0.0322917937216772,-0.00100759746271612,0.0322814274269563,-0.00110590079506525
89.4941446223837,-7.1169810673602,-0.0854853934742268,-7.09575194320391,-0.0862022463112886,-7.07717558644358,-0.087382741293651,0.0322262856209854,-0.000988364429853733,0.0322851898522224,-0.00101390061638551,0.0322554084729535,-0.00111198242175979
90.2100977793628,-7.09391113553208,-0.0861949119563393,-7.07263959228554,-0.0869302928935786,-7.05408998741308,-0.0881811014036823,0.0322190822159631,-0.000993613125498718,0.0322785777767232,-0.00101992120873381,0.0322338626360765,-0.00111845848324175
90.9260509363418,-7.07084634847653,-0.0869080805710846,-7.04953204507492,-0.0876626090931625,-7.03101821916706,-0.0889842411891643,0.0322118812347139,-0.000998584838015464,0.0322719573518563,-0.00102566325485888,0.0322172708706704,-0.00112503661627508
91.6420040933209,-7.04778670447505,-0.0876247048848267,-7.0264292311941,-0.0883989313848993,-7.00795688555739,-0.0897920301737344,0.0322046826530588,-0.00100328782457592,0.0322653287205419,-0.00103113963177615,0.0322049280351191,-0.0011315411644745
92.3579572503,-7.02473220182627,-0.0883445962977229,-7.0033311553192,-0.0891390724549733,-6.98490283018487,-0.0906045050869258,0.0321974864470789,-0.00100773024508732,0.0322586919099307,-0.00103635864909901,0.032196672708222,-0.00113799598079245
93.073910407279,-7.0016829074633,-0.0890676106540798,-6.98023782326089,-0.0898828518621326,-6.96185341909605,-0.0914214711172866,0.0321902926241928,-0.00101191689743543,0.0322520469609735,-0.00104132848115679,0.0321915616897821,-0.00114410221224911
93.7898635642581,-6.97863876794098,-0.0897935362474935,-6.95714924082874,-0.0906300949029751,-6.93880857983436,-0.0922427527773185,0.032183101136868,-0.00101585843681242,0.0322453938572805,-0.00104605713629158,0.032183274172425,-0.00115051352740769
94.5058167212372,-6.95559976471088,-0.0905221917129416,-6.93406541375959,-0.0913806326226261,-6.91576896787331,-0.0930686020623521,0.0321759119543083,-0.00101956352654139,0.0322387328110472,-0.00105055276887531,0.0321777761767266,-0.00115603829722474
95.2217698782162,-6.93256589613892,-0.0912534113451735,-6.9109863477203,-0.0921343017605814,-6.89273317731507,-0.0938979956540024,0.0321687250537452,-0.00102303988474273,0.0322320637894075,-0.001054823233418,0.0321730212090236,-0.00116057893550374
95.9377230351953,-6.90953716060707,-0.0919870348806449,-6.88791209939493,-0.092890974704782,-6.86970275276747,-0.0947302525479869,0.0321615404127509,-0.00102629511081387,0.0322253867868642,-0.00105887412914485,0.0321600917175298,-0.00116439845883492
96.6536761921744,-6.88651355651315,-0.0927229074129933,-6.86484265191898,-0.0936504817618331,-6.84668023145322,-0.0955650106305589,0.0321543580092088,-0.00102933668229782,0.0322187019305363,-0.00106271441846483,0.0321522839135339,-0.00116727764367363
97.3696293491535,-6.86349508227056,-0.0934608793058531,-6.84177798245275,-0.0944126588586782,-6.82366580333031,-0.0964014055092894,0.032147177821344,-0.00103217195201963,0.0322120093587924,-0.001066353049042,0.0321385678968077,-0.00116896985377984
98.0855825061325,-6.84048177552476,-0.0942008199447715,-6.81871809646239,-0.0951773650242698,-6.80065953379048,-0.0972385879527329,0.0321399998443567,-0.00103480667923922,0.0322053091560029,-0.00106979757927791,0.032129669867044,-0.00116946083465897
98.8015356631116,-6.81747364156965,-0.0949425889685563,-6.7956629993564,-0.0959444646235741,-6.7776591166575,-0.0980755417760078,0.0321328240595663,-0.00103724788012607,0.0321986014086273,-0.00107305547155651,0.0321204975884981,-0.00116807813588024
99.5174888200906,-6.79447063274387,-0.0956860346879858,-6.77261269644541,-0.0967138273019203,-6.75466463708458,-0.0989107875178003,0.032125650426551,-0.00103950430269867,0.0321918865515658,-0.00107613416462942,0.0321141149878348,-0.00116514762506885
100.23344197707,-6.7714727475215,-0.0964310279009704,-6.74956719235778,-0.0974853280323381,-6.73167474222961,-0.0997437543028074,0.0321184789249981,-0.00104158277057418,0.0321851652427633,-0.00107904110809143,0.0321062856742109,-0.00116148505436958
100.949395134049,-6.74847998439092,-0.0971774442054338,-6.72652651606726,-0.0982588563634106,-6.70869227597895,-0.100573781628528,0.0321113095349728,-0.00104348997248946,0.0321784367389074,-0.00108178253230637,0.0321002989582951,-0.00115672470509567
101.665348291028,-6.72549234185452,-0.0979251639041346,-6.70349070476349,-0.0990343075773005,-6.68570240356408,-0.101399925123889,0.0321041422369124,-0.00104523246111841,0.0321717012187125,-0.00108436464750519,0.0321187999578512,-0.00115109567338099
102.381301448007,-6.70250981842848,-0.0986740719081342,-6.68045970731895,-0.099811548516812,-6.66270254889933,-0.102222122906369,0.0320969770116364,-0.00104681665207619,0.032164958955899,-0.00108679637002007,0.0321308970312842,-0.00114579504934534
103.097254604986,-6.67953242258797,-0.0994240595218287,-6.65743352847102,-0.100590474508848,-6.63968843104753,-0.103041047038514,0.0320898138443042,-0.00104824853984661,0.0321582101376002,-0.00108908460104355,0.0321578410573332,-0.00114186312620098
103.813207761965,-6.65656021810453,-0.100175030948235,-6.63441217282469,-0.101370985750968,-6.61665978645106,-0.103857356075009,0.0320826527421202,-0.00104953252225829,0.0321514549495417,-0.00109123614931586,0.0321794498421033,-0.00113905246176011
104.529160918944,-6.63359312830976,-0.100926868688366,-6.61139564485209,-0.102152987246437,-6.59359074973764,-0.104673808296793,0.0320754936568953,-0.00105067682923596,0.0321446935772386,-0.00109325773235457,0.0322748689703225,-0.00114328362238717
105.245114075923,-6.61063115177282,-0.101679475333886,-6.58838394889353,-0.102936388740028,-6.57046387056049,-0.105494113979994,0.0320683365710269,-0.00105168731473208,0.0321379262077548,-0.00109515597791528,0.0323263220633482,-0.00114832591514764
105.961067232902,-6.58767428707526,-0.102432757585767,-6.5653770891568,-0.103721104655018,-6.54728763255013,-0.106320348984729,0.0320611814673167,-0.00105256969377123,0.0321311530303404,-0.00109693742589287,0.0324241050918803,-0.00116272343606849
106.677020389881,-6.5647225328107,-0.103186626156759,-6.54237514685276,-0.104507072371654,-6.52406150287748,-0.107156892839608,0.0320540283289488,-0.00105332954264057,0.0321243741490904,-0.00109860688206439,0.0324896900158353,-0.00117738989199552
107.39297354686,-6.54177588758457,-0.103940995673486,-6.51937805239459,-0.105294195529175,-6.50080354610843,-0.108004821548286,0.0320468771395041,-0.00105397229923074,0.0321175898449549,-0.00110017250734359,0.0324577118451802,-0.00118866656306398
108.10892670384,-6.51883435001382,-0.104695784577668,-6.49638580608966,-0.106082401584292,-6.47758118594502,-0.108858513468052,0.0320397278829661,-0.00105450326353369,0.0321108003164326,-0.00110164066820015,0.0324148505416945,-0.0011957789208912
108.824879860819,-6.49589798448366,-0.105450918415054,-6.4733984115912,-0.106871623320427,-6.45438600816607,-0.109716767335262,0.0320325805681818,-0.00105492629332631,0.0321040057590652,-0.0011030175753211,0.0323750148709008,-0.00120143296866975
109.540833017798,-6.47296674303712,-0.10620631838307,-6.4504158724117,-0.107661797908014,-6.43123615695841,-0.11057792950161,0.032025435162113,-0.00105524749030175,0.0320972063683855,-0.00110430936672,0.0322780566230248,-0.00120296065110445
110.256786174777,-6.45004060511651,-0.106961912695103,-6.4274381919252,-0.108452866854483,-6.40815549371008,-0.111438294164531,0.032018291642716,-0.00105547213861867,0.0320904023408667,-0.00110552211164731,0.0322006734438989,-0.00119985279172616
110.972739331756,-6.42711956938267,-0.107717634267663,-6.4044653733677,-0.109244775957117,-6.38511770592717,-0.112295636395259,0.0320111499955493,-0.00105560498699328,0.0320835938736763,-0.00110666181500205,0.032154783032014,-0.00119475631719199
111.688692488735,-6.40420363450658,-0.108473419344117,-6.38149746957354,-0.110037482840476,-6.36210232144754,-0.113149217148873,0.0320040102065453,-0.00105565065081279,0.0320767811207244,-0.00110773380006142,0.0321414909010814,-0.00118994196824926
112.404645645714,-6.3812927991691,-0.109229207401004,-6.35853446511773,-0.110830937774514,-6.33909008854033,-0.113999879994616,0.0319968722620194,-0.0010556136133688,0.0320699642963352,-0.00110874435431705,0.032144448433723,-0.00118659245842476
113.120598802693,-6.35838706206064,-0.109984941054028,-6.33557633155304,-0.11162509433052,-6.31607723335136,-0.114848062202213,0.031989736148659,-0.00105549822720401,0.0320631436203607,-0.00110969974944414,0.0321446932956214,-0.00118337091189048
113.836551959672,-6.33548645844523,-0.110740564801119,-6.31262307155689,-0.112419915290783,-6.29306409930109,-0.115694241968309,0.0319826018664825,-0.00105530821425666,0.032056319282156,-0.00111060578407529,0.032135070903347,-0.0011795382938957
114.552505116651,-6.31259099867674,-0.111496025679477,-6.28967468767101,-0.113215367544766,-6.27006994772571,-0.116535873166239,0.031975469406756,-0.00105504760910452,0.0320494914656133,-0.00111146822175921,0.0321030712158863,-0.00117166254343029
115.26845827363,-6.28970063321897,-0.112251276355001,-6.26673118230921,-0.11401142206708,-6.2470965151689,-0.117371654237418,0.0319683387400818,-0.00105472107619249,0.032042660350321,-0.00111229279782408,0.032077375174299,-0.00116343391481975
115.984411430609,-6.26681536079855,-0.113006271238224,-6.24379255776244,-0.114808053900364,-6.22414311775581,-0.118200786966817,0.0319612098546404,-0.00105433245339707,0.0320358261106313,-0.0011130852269392,0.0320495500258916,-0.00115323592010139
116.700364587588,-6.24393518015039,-0.113760967422939,-6.22085883823882,-0.115605244573906,-6.20120674048477,-0.119022599649912,0.0319540827389671,-0.00105388545591504,0.0320289888982535,-0.00111385111876457,0.0320206140599322,-0.00114180351345428
117.416317744567,-6.22106009001739,-0.114515324600289,-6.19793006302933,-0.116402981065681,-6.17829638726688,-0.119834759649466,0.0319469573819476,-0.00105338367805008,0.0320221490422683,-0.00111459617868064,0.0319775185312091,-0.00112631458874096
118.132270901546,-6.19819008915026,-0.115269304972943,-6.1750061743221,-0.117201244163745,-6.15542577576552,-0.120633648163257,0.0319398337728146,-0.00105283059507932,0.0320153075623145,-0.00111532664210146,0.0319142817219871,-0.0011049849769269
118.848224058526,-6.17532518378501,-0.1160228725156,-6.15208717363765,-0.118000025473543,-6.13259461616322,-0.121416419454886,0.0319327119036796,-0.00105222949955652,0.0320084635367954,-0.0011160480919905,0.0318644728652432,-0.00108116043540144
119.564177215505,-6.15246544236703,-0.116775987509149,-6.12917306271096,-0.118799320634588,-6.10979709644365,-0.122181334999241,0.0319255917879313,-0.00105158308247577,0.0320016171971548,-0.00111676629977717,0.0318212770255653,-0.00105526881638385
120.280130372484,-6.1296107864685,-0.117528625558703,-6.10626384312693,-0.119599129404163,-6.08701637145435,-0.122928852247423,0.0319184733894636,-0.00105089519627255,0.0319947687214573,-0.00111748708027023,0.0318170515309068,-0.0010330903028807
120.996083529463,-6.10676121486919,-0.118280758207279,-6.08335951635306,-0.120399455692523,-6.06423631048484,-0.123661178223297,0.0319113566988591,-0.00105016885348379,0.0319879182707677,-0.00111821630858555,0.0318107292415379,-0.0010113626430746
121.712036686442,-6.08391672635544,-0.119032359099445,-6.06046008374627,-0.121200307609413,-6.04144080453012,-0.124381493124247,0.0319042417070208,-0.00104940695768629,0.0319810659826492,-0.00111895993448353,0.0318531355994703,-0.000999392404912539
122.427989843421,-6.06107731971993,-0.119783403905246,-6.03756562222011,-0.12200170610725,-6.01862204350376,-0.125093426036575,0.0318971284051571,-0.00104861230556145,0.0319742119477502,-0.00111972441487752,0.0318985403333537,-0.000991518490448391
123.1439430004,-6.0382429937615,-0.120533870244472,-6.01467606320195,-0.122803660689692,-5.99576173387754,-0.125803157619226,0.0318900167847835,-0.00104778758901481,0.0319673562891361,-0.0011205157240662,0.0319674807180885,-0.000993383826472096
123.859896157379,-6.01541374728489,-0.121283737613068,-5.99179140197899,-0.123606192072027,-5.97284476163759,-0.126518320655801,0.0318829068377199,-0.00104693539730389,0.031960499082275,-0.00112134011825342,0.0320457506233039,-0.00100480639353777
124.575849314358,-5.99258964209344,-0.122032979425317,-5.96891163963262,-0.124409326125073,-5.9498787007459,-0.127242828691751,0.0318757985766473,-0.00104605794051159,0.0319536403711789,-0.00112220402636198,0.0321190143578821,-0.00102248572451894
125.291802471337,-5.96977063547837,-0.122781583447951,-5.94603677722485,-0.125213093347378,-5.92685325805763,-0.127984826467169,0.0318686919802005,-0.00104515786236888,0.0319467801731953,-0.00112311404684934,0.0321933235870462,-0.00104946606971232
126.007755628316,-5.94695670475179,-0.123529537086358,-5.92316681582305,-0.126017528994921,-5.90378761474285,-0.128745980055689,0.0318615870340315,-0.00104423755757568,0.0319399184767576,-0.00112407697150204,0.0322377298433177,-0.00107698400949273
126.723708785295,-5.92414784874031,-0.124276826721558,-5.90030175651051,-0.126822673224881,-5.88069363216318,-0.129528081957926,0.0318544837311171,-0.00104329922119695,0.0319330552296041,-0.00112509981253011,0.0322718166861641,-0.0011083782710914
127.439661942274,-5.90134406627546,-0.125023440261886,-5.87744164820419,-0.127628579119347,-5.85759449711832,-0.1303287928311,0.0318473820647047,-0.00104234495657641,0.0319261903169083,-0.00112619056208714,0.0322600033757209,-0.00112950150922004
128.155615099253,-5.87854535619347,-0.125769367078123,-5.85458647821595,-0.128435296431309,-5.83451144500542,-0.131142247159993,0.0318402820283088,-0.00104137677752575,0.0319193235964348,-0.00112735676427186,0.0322266107015105,-0.0011437679128044
128.871568256233,-5.85575171733506,-0.126514597940735,-5.83173621407291,-0.129242876223713,-5.81144961020254,-0.131966387120484,0.0318331836157025,-0.00104039661049492,0.0319124548778261,-0.00112860582600213,0.0321804800757562,-0.00115445026545243
129.587521413212,-5.83296318251579,-0.127259120196078,-5.80889085731169,-0.13005138046281,-5.78843941864781,-0.132792096443367,0.0318260868317091,-0.00103940624096923,0.0319055838506135,-0.00112994595691588,0.0320988576648472,-0.00115129802768672
130.303474570191,-5.81017976697691,-0.128002924800734,-5.78605040895629,-0.130860877304073,-5.76549813346363,-0.133610489195167,0.0318189916756843,-0.00103840744121892,0.0318987125722116,-0.00113138650187663,0.0319826204568724,-0.00113200221008622
131.01942772717,-5.78740141916918,-0.128746013426491,-5.76321486972622,-0.131671441496373,-5.74263264874594,-0.134413419059757,0.0318118981260705,-0.00103740198516041,0.0318918387310302,-0.00113293628671806,0.0319079573964554,-0.00111485559542682
131.735380884149,-5.76462813794983,-0.129488381908401,-5.74038424193503,-0.132483154150301,-5.71979241897587,-0.135211447097535,0.0318048061776222,-0.00103639146704179,0.0318849613911726,-0.00113460475708066,0.0318983638452712,-0.00111513466030282
132.451334041128,-5.74185992217976,-0.130230027187228,-5.71755854806942,-0.133296108755774,-5.69695524287058,-0.136010825862947,0.0317977158253185,-0.00103537740459353,0.0318780800817666,-0.00113640263216785,0.0319044835420125,-0.00112033289844729
133.167287198107,-5.71909677072337,-0.130970947255423,-5.69473783334855,-0.134110414541361,-5.6741176834897,-0.13681342201735,0.0317906270643585,-0.00103436124114538,0.0318711941554377,-0.00113834213598741,0.0318931663929731,-0.00112206001363875
133.883240355086,-5.69633868244835,-0.131711141105059,-5.67192203936365,-0.134926159841215,-5.6512810884678,-0.137619455805308,0.0317835398901585,-0.00103334434771279,0.0318643029076278,-0.00114043315226991,0.0319014597128779,-0.0011303084072231
134.599193512065,-5.67358566126706,-0.132450607955241,-5.64911117022118,-0.135743456984731,-5.62844512216909,-0.138430111719808,0.0317764542999166,-0.00103232802686163,0.0318574053976243,-0.00114268795565049,0.0318922007084865,-0.00113475475552357
135.315146669044,-5.65083778017816,-0.133189338052054,-5.62630523076747,-0.136562427322712,-5.60561398218824,-0.139244558843486,0.0317693703125076,-0.00103131355953464,0.0318505004955956,-0.00114511966920647,0.0318856135660038,-0.00114030913237829
136.031099826023,-5.62809495885308,-0.133927344500664,-5.6035042267498,-0.137383201865595,-5.58279065648893,-0.140062000236102,0.0317622878992086,-0.00103030210008588,0.0318435868630995,-0.00114774235265301,0.0318733200793416,-0.00114380302264807
136.747052983002,-5.60535719617153,-0.134664629843984,-5.58070816494263,-0.138205921973687,-5.55997352753699,-0.140882718609629,0.0317552070562489,-0.00102929474720078,0.0318366628985882,-0.00115057110493082,0.0318683554122025,-0.0011497226423579
137.463006139981,-5.58262449101589,-0.135401197383573,-5.55791705333808,-0.139030740126144,-5.53715455015418,-0.141710030607125,0.0317481277800387,-0.00102829253746681,0.0318297266953374,-0.00115362217191494,0.0318738252153832,-0.00116108012985427
138.17895929696,-5.55989684227097,-0.136137051135863,-5.53513097587184,-0.13985785748881,-5.51433547905556,-0.142544827587096,0.0317410500671731,-0.00102729644733629,0.0318227757582605,-0.00115691694923439,0.0318729489772658,-0.00117198818104474
138.894912453939,-5.53717424882396,-0.13687219579016,-5.51234987806923,-0.140687425241499,-5.49151472247357,-0.143388991026391,0.0317339739144189,-0.00102630739504661,0.0318158075758277,-0.00116047154824537,0.0318846509878395,-0.00118960266083514
139.610865610919,-5.5144567095643,-0.137606636668526,-5.48957376502685,-0.141519631752222,-5.46867991717201,-0.144249589971335,0.0317268993187139,-0.00102532624248726,0.0318088189636206,-0.00116430605824998,0.03190277892026,-0.0012150357699157
140.326818767898,-5.49174428367054,-0.138340371439767,-5.46680265263569,-0.142354684293984,-5.44580365810545,-0.14514315708789,0.0317198262956692,-0.00102435391049052,0.0318018060017209,-0.00116844256392145,0.0319961182359571,-0.00128313418933973
141.042771924877,-5.46903693350781,-0.13907341177824,-5.44403656001248,-0.143192806398242,-5.42286040924488,-0.146093492819115,0.0317127548312644,-0.00102339110617178,0.0317947635290096,-0.00117290463595762,0.0321021815910564,-0.00137921454962984
141.758725081856,-5.44633463417435,-0.139805767986426,-5.42127551097136,-0.144034238579895,-5.39991255553723,-0.147087622936075,0.0317056849155987,-0.00102243848969486,0.0317876840164491,-0.00117771674906744,0.0320125651965282,-0.00139845326849851
142.474678238835,-5.4236373845675,-0.140537447560971,-5.39851953015857,-0.144879241679883,-5.37701475894865,-0.148095374449148,0.0316986165462366,-0.00102149671330077,0.0317805690974955,-0.00118291064198688,0.031953069833759,-0.00141500546046707
143.190631395814,-5.40094518358626,-0.141268458444912,-5.3757686930973,-0.145728137235653,-5.35419286886294,-0.149097584978861,0.0316915497208811,-0.00102056638202298,0.0317734209703376,-0.0011885267254715,0.0315569540868889,-0.00126735775592825
143.906584552793,-5.37825803013121,-0.141998808994763,-5.35303006766643,-0.146578082161959,-5.33220959508922,-0.149694043012194,0.031684484437379,-0.00101964805539369,0.0316884800093734,-0.00115439324782601,0.0296664302163901,-0.000292301575681917
144.622537709772,-5.35557592310442,-0.142728507949225,-5.33053019155067,-0.147294206094279,-5.31188655669457,-0.149378699094278,0.0316774206937063,-0.00101874224909525,0.0310705577258104,-0.000770670932584314,0.0270712977561318,0.00123186027737904
145.338490866751,-5.33289889282403,-0.143457560457903,-5.30864259556353,-0.147570797726806,-5.29346715313012,-0.147856578784077,0.0316703584975365,-0.00101784952033074,0.0300142105803076,8.03996965656742e-05,0.0243969949773257,0.00305650510130523
146.05444402373,-5.31022695928954,-0.144185973517864,-5.28761506037733,-0.147055755331663,-5.27688564586783,-0.144983970949624,0.0316632978534897,-0.00101697036768483,0.0287133485408652,0.00142725195748311,0.0219856292580256,0.00497033507848434
146.770397180709,-5.28756006885924,-0.144913763543822,-5.26754962022508,-0.145405555779196,-5.261888483119,-0.140746013018205,0.0316562387438984,-0.00101610504763039,0.0273495822944387,0.00324850906793441,0.0200120283431629,0.00682441683863495
147.486350337688,-5.26489822044033,-0.145640940522055,-5.24843262371304,-0.142300799954168,-5.24812009931981,-0.135254731618824,0.0316491811672297,-0.00101525391454311,0.0260822098521325,0.00548515014940678,0.0185063051903236,0.00849559305611758
148.202303494667,-5.24224141294101,-0.146367514677635,-5.23014546308861,-0.137478223766861,-5.2352698362316,-0.128647119509134,0.031642125122058,-0.00101441728692674,0.0250467486246024,0.00803923494145543,0.0174676733769425,0.00993166712837716
148.918256651646,-5.2195896452705,-0.147093496449484,-5.21248371938998,-0.130756945565098,-5.22301515503608,-0.121103291253874,0.0316350706070622,-0.00101359544888341,0.0243480734743727,0.0107775131550855,0.0168172887679521,0.0110679308513538
149.634209808626,-5.1969429163389,-0.147818896466769,-5.19518148089168,-0.122061356403117,-5.21111707371104,-0.112868614427362,0.0316280176210236,-0.00101278865153131,0.0240523030924768,0.0135379762007975,0.0164684230961834,0.0118969969429183
150.350162965605,-5.17430122768754,-0.148543725233627,-5.17793878314963,-0.111417967248364,-5.19937206476836,-0.104130643819507,0.031620966163616,-0.00101199712247306,0.0241842366901878,0.0161370265774001,0.0163750597756933,0.0124641536307477
151.066116122584,-5.15166465677069,-0.149267985159632,-5.16045530007806,-0.0990229947685675,-5.18764299099574,-0.0950957068646873,0.031613916257612,-0.00101122129496507,0.0247103000067565,0.0183908156340368,0.0163852035484665,0.0127064220915514
151.782069279563,-5.12903312128971,-0.149991696527227,-5.14247576151012,-0.0851921615377854,-5.17588276596858,-0.0859848879132868,0.0316068678774397,-0.00101046108197363,0.0255542953756861,0.0201367568023454,0.0165111834314873,0.0127444774623629
152.498022436542,-5.10640662015769,-0.150714870511655,-5.12381932378914,-0.0703461082570007,-5.16392088467877,-0.0768275050159725,0.0315998210222424,-0.00100971661490584,0.0266193795506299,0.0212457197790854,0.0169654272491554,0.0128522693186296
153.213975593521,-5.08378515228828,-0.151437518371996,-5.10432386034232,-0.0549811169172704,-5.15151247116294,-0.0675673137404137,0.0315927756912472,-0.00100898799894856,0.0278549238246875,0.0215086090650666,0.0177461550855066,0.0130219626052657
153.9299287505,-5.06116871659565,-0.152159651432978,-5.08389187585036,-0.0398153470121835,-5.13843638697036,-0.058174422797869,0.0315857318837544,-0.00100827531430025,0.0292495288548747,0.0206514595805914,0.0188201019845105,0.0132148387949424
154.645881907479,-5.03855731199445,-0.152881281067888,-5.06247693746886,-0.0256420648648392,-5.12451768041377,-0.0486600579713545,0.0315786895991423,-0.00100757861735393,0.0305166244826857,0.0188336915561885,0.0201032156167603,0.0133490806815999
155.361835064458,-5.01595093739975,-0.153602418682107,-5.04031425208812,-0.0128894601018006,-5.10962720501046,-0.0390935290571252,0.031571648836854,-0.00100689794185993,0.0313056531385537,0.016808693833148,0.0215245265558692,0.0133587843411609
156.077788221437,-4.9933496493434,-0.154323070327778,-5.01774683480068,-0.00154717505106159,-5.09364592401913,-0.0295479210406601,0.0315646096138377,-0.0010062334837159,0.03168201174239,0.0149292302567024,0.0231364661269372,0.0132810868374679
156.793741378416,-4.97075341515347,-0.155043250706362,-4.99499540832437,0.00849664929206516,-5.07649326958171,-0.020128492668609,0.0315575719201111,-0.00100558513331615,0.0318471875558617,0.0131571152491678,0.0247803073134318,0.0129980924014324
157.509694535395,-4.94816220767931,-0.155762973718199,-4.97217156529996,0.0173133684993143,-5.05813542332782,-0.0109707298091005,0.0315505357474217,-0.00100495277902036,0.0318967100678252,0.0114885469829829,0.0264954448750562,0.0125468462500833
158.225647692374,-4.92557602583723,-0.156482250745655,-4.9493368328657,0.0249769807746758,-5.0386302262944,-0.00224841663397072,0.0315435010954698,-0.00100433637407693,0.0318839761951542,0.00992518884400622,0.0279642899960978,0.0117738559862439
158.941600849353,-4.9029948685437,-0.157201093131584,-4.92652379921965,0.0315612650233569,-5.01806767032858,0.00586268031556827,0.0315364679640001,-0.00100373585451066,0.0318397305972392,0.00846770075847333,0.029428227336332,0.0108363980865865
159.657554006332,-4.88041873471537,-0.157919512167593,-4.90374837716807,0.0371328506010057,-4.996648332725,0.0131836042037155,0.0315294363528148,-0.00100315114008311,0.0317817172423921,0.0071148809071873,0.0303208043397772,0.00959362182359787
160.373507163312,-4.85784762326902,-0.158637519082862,-4.88101643731114,0.0417673675438065,-4.97472683050829,0.0196109886965908,0.0315224062617644,-0.00100258213522849,0.0317201447503625,0.00586287488224105,0.0308911694234823,0.00832342836392585
161.089460320291,-4.83528156200756,-0.159355122792356,-4.85832804479272,0.0455422142315069,-4.95245471361027,0.025083943117743,0.0315153776994918,-0.00100202881899381,0.0316604291270847,0.00470610013109873,0.0312790417970994,0.00701071630304747
161.80541347727,-4.81272057560094,-0.160072332627887,-4.83568079552162,0.0485233756258633,-4.92998670790979,0.0297022047981809,0.0315083506737343,-0.00100149114410122,0.0316052044921374,0.00363929767476133,0.0314679828841466,0.00587499230925595
162.521366634249,-4.7901646082891,-0.160789163933018,-4.81307102709644,0.0507730350090924,-4.90740485343936,0.0335056402474514,0.0315013251679194,-0.00100096880381329,0.0315555898859237,0.0026570820676366,0.0316144309478456,0.00476056017638397
163.237319791228,-4.76761365898898,-0.161505627581682,-4.79049461751127,0.0523495697424,-4.8847622755143,0.0365268945265203,0.0314943011820605,-0.00100046164949874,0.0315118480982075,0.00175414607823928,0.0316251929909317,0.00369904258231074
163.953272948207,-4.74506772661752,-0.162221734338164,-4.76794742061452,0.0533076480306177,-4.86212729510148,0.0388369583199151,0.0314872787162079,-0.000999969521531009,0.0314737792047295,0.00092537011442158,0.0316018916385078,0.00278695389701779
164.669226105186,-4.7225268100916,-0.162937494849658,-4.74542559875713,0.0536967463371893,-4.83951500986238,0.0405954786619787,0.0314802577704474,-0.000999492250045692,0.0314409976658,0.000166075705202694,0.0315687698058952,0.00202161096357271
165.385179262165,-4.69999090832805,-0.163652919639286,-4.72292572831231,0.0535601649671869,-4.81692477580117,0.0415594443457403,0.0314732383448915,-0.000999029655677383,0.0314130590518928,-0.00052778185297742,0.0315328104374445,0.000680704349515219
166.101132419144,-4.67746002048604,-0.164368019084321,-4.70044424370755,0.0529499488010047,-4.79436569664038,0.0416202345478003,0.0314662204397563,-0.000998581550969251,0.0313893821997639,-0.00116147449567721,0.0314859673569633,-0.000462818354492089
166.817085576123,-4.65493422840241,-0.165082798408083,-4.67797828386001,0.051907458116723,-4.771840209075,0.0409318707628876,0.0314592040803733,-0.000998147972530716,0.0313694710887693,-0.00173914589748395,0.0314382354818448,-0.00144509267768451
167.533038733102,-4.632413447793,-0.165797273120885,-4.65552533385344,0.0504712154012203,-4.74934552541819,0.0395990809823516,0.031452189241708,-0.000997728475721915,0.0313528848690759,-0.00226465484462815,0.0314024507658054,-0.00224729139235716
168.248991890081,-4.60989767757414,-0.16651145318102,-4.6330831733499,0.0486770824319912,-4.72686991860283,0.0377639172702863,0.0314451759239772,-0.000997322849707209,0.0313392137171216,-0.00274163341473732,0.0313839929041256,-0.0028591071177098
168.96494504706,-4.587386916662,-0.167225348394694,-4.61064985356176,0.0465584164076379,-4.70440307525883,0.0355406171541458,0.0314381641274206,-0.000996930877504753,0.0313280833948015,-0.00317349601232257,0.0313774271992258,-0.00333539774200898
169.680898204039,-4.56488116397257,-0.167938968411924,-4.58822368504718,0.0441462221503229,-4.68193860848617,0.0330118322422252,0.0314311538522898,-0.000996552336565138,0.0313191632638989,-0.00356345287048497,0.0313769325862423,-0.00371659771664992
170.396851361019,-4.54238041842166,-0.168652322722798,-4.56580326421929,0.041465962851762,-4.65947189234647,0.0302545819903956,0.0314241450988633,-0.000996186999327141,0.0313121783573092,-0.00391401390251087,0.0313869820806098,-0.00391775818240525
171.112804517998,-4.51988467892487,-0.169365420654074,-4.54338723762538,0.0385478740671441,-4.63700366385398,0.0274293511173488,0.0314171378674323,-0.000995834633756024,0.0313068290713314,-0.00422850814735584,0.0313626930840672,-0.00399985805955609
171.828757674977,-4.49739399936823,-0.170078268754328,-4.52097451656532,0.0354172932489061,-4.61458310534094,0.0244863864489237,0.0314101321750234,-0.000995495141023134,0.031302866345794,-0.00450968202173959,0.0312568364894271,-0.00424921954846405
172.544710831956,-4.47490835197265,-0.170790877538027,-4.49856419614267,0.0320970621531821,-4.59225711826863,0.0213151616696802,0.0314031280138458,-0.000995168208118432,0.0313000702168968,-0.0047600218337528,0.0311070371231244,-0.00462761955690324
173.260663988935,-4.45242770733868,-0.17150325721446,-4.47615551898997,0.0286083098419192,-4.5699855765213,0.0178837123768639,0.0313961253756164,-0.000994853520433627,0.0312982359229985,-0.00498186225257116,0.0311531485120891,-0.00492544189367203
173.976617145914,-4.42995206438102,-0.17221541642109,-4.45374786676731,0.0249705556871653,-4.54765353939096,0.0142782024857327,0.0313891242606644,-0.000994550832914574,0.0312971710646392,-0.0051773991861592,0.0312193821787792,-0.00514226339534705
174.692570302893,-4.40748142201413,-0.172927363620491,-4.4313407571764,0.021201803979459,-4.5252750182678,0.0105307038060552,0.0313821246693361,-0.000994259898435816,0.0312966918831744,-0.00534870569447751,0.0313004582241038,-0.00531273529577563
175.408523459872,-4.38501577915222,-0.173639107099025,-4.40893383814702,0.0173177982058645,-4.50282641028965,0.00667646088933782,0.0313751266019832,-0.000993980468209369,0.0312966141068184,-0.00549757938855952,0.0314064906152053,-0.0054459915005695
176.124476616851,-4.36255513470925,-0.174350654965794,-4.38652689166646,0.0133341139313661,-4.48031101406189,0.00274388896441091,0.0313681300589601,-0.000993712292179712,0.0312967290411635,-0.00562595891429195,0.0314635498511586,-0.0055371338836482
176.84042977383,-4.34009951397939,-0.175062014203279,-4.36411986646169,0.00926549972055671,-4.4577858104964,-0.00124771166126919,0.0313611350486762,-0.000993455176120897,0.0312967878877216,-0.00573587595131292,0.0314428440854748,-0.00561528563006603
177.556382930809,-4.31764894624186,-0.175773191645698,-4.34171291487451,0.00512444165713943,-4.43528965990312,-0.00528738825804255,0.0313541415807789,-0.00099320892807561,0.0312964608489916,-0.00582920375402474,0.0313628087911545,-0.00569090257985861
178.272336087788,-4.29520337362554,-0.176484196990948,-4.31930647019789,0.000922060551784937,-4.412896431337,-0.00941018643610748,0.031347149638317,-0.000992973171263103,0.0312952752137733,-0.00590792403231204,0.0311881093444797,-0.00583120241603828
178.988289244767,-4.27276279504334,-0.177195037624028,-4.29690136466863,-0.00333198913805153,-4.39063559058638,-0.0136366487450205,0.0313401592216496,-0.00099274765412278,0.0312925868579274,-0.00597418443107223,0.0309968622869691,-0.00597388445318401
179.704242401746,-4.25032720940792,-0.177905720751327,-4.27449891877469,-0.00762961353512816,-4.36849055923437,-0.0179526679180384,0.0313331703311493,-0.000992532125531083,0.0312877056669626,-0.00603019102657008,0.0308803755274938,-0.00607689878369225
180.420195558726,-4.22789661563167,-0.178616253401025,-4.25210088809033,-0.0119643009555791,-4.34640351309215,-0.0223317099104559,0.0313261829671854,-0.000992326335081291,0.0312801919314358,-0.00607786755568019,0.0308245360389891,-0.00615368798693719
181.136148715705,-4.20547101262674,-0.179326642423697,-4.22970926784668,-0.0163309157447127,-4.32434840059179,-0.0267608886855048,0.0313191971301207,-0.000992130033351742,0.0312700526843113,-0.00611855140125328,0.0307887715197762,-0.0062160203869416
181.852101872684,-4.18305039930498,-0.180036894493117,-4.20732571733946,-0.0207243712623073,-4.30230847275459,-0.0312315279153817,0.0313122128203228,-0.000991942972179746,0.0312577078464091,-0.00615320001511423,0.0307726679898753,-0.00626700912082942
182.568055029663,-4.16063485546141,-0.180747014101223,-4.1849516324979,-0.0251405595312261,-4.28028121832905,-0.0357342664833854,0.0313052300629277,-0.000991765046500577,0.0312436430708091,-0.00618230121458223,0.0307615554183084,-0.00631143589143737
183.284008186642,-4.13822430120862,-0.181457009736653,-4.1625880727508,-0.0295756388452219,-4.25826403990543,-0.0402637702632358,0.0312982488341732,-0.000991595865055623,0.031228310105459,-0.00620614018826047,0.0307449498013844,-0.00634240283462791
183.999961343621,-4.11581873333494,-0.182166887595162,-4.14023580588113,-0.0340259259131145,-4.23625447719096,-0.0448169826919841,0.0312912691337632,-0.00099143518109966,0.0312120785383551,-0.00622489099105114,0.0307442091168237,-0.00637853626974987
184.7159145006,-4.09341815075122,-0.18287665364518,-4.11789536621881,-0.0384878380550943,-4.21424397469842,-0.0493943379976474,0.0312842909620418,-0.000991282753848972,0.0311952334215651,-0.00623866715729008,0.0307478489552601,-0.00640912470687971
185.431867657579,-4.07102255236805,-0.183586313684851,-4.09556711082496,-0.0429578609873033,-4.19222913527019,-0.053990757762459,0.0312773143193513,-0.000991138344839638,0.0311779904001544,-0.00624755074445372,0.0307522767716768,-0.00643030661018452
186.147820814558,-4.04863193709581,-0.184295873343745,-4.07325143436428,-0.0474325464190114,-4.17020472286444,-0.0586025119364313,0.0312703392060245,-0.000991001718101673,0.031160511318447,-0.00625154419024477,0.0307711921625084,-0.00645054910165245
186.863773971537,-4.02624630384463,-0.185005338084694,-4.05094832730614,-0.0519083595394774,-4.14817031446478,-0.0632239147681355,0.0312633656223947,-0.000990872640319227,0.031142924705375,-0.00625076193922806,0.0307787744291165,-0.00645669793901587
187.579727128516,-4.00386570387103,-0.18571471232041,-4.0286577921527,-0.0563819164933137,-4.12613609007319,-0.0678444675566486,0.0312563935848654,-0.00099075095539269,0.0311253263412582,-0.00624528149340646,0.030770962766221,-0.00644877151867322
188.295680285495,-3.98149011423869,-0.186424001696805,-4.00637980918267,-0.0608498934369219,-4.10410945001863,-0.0724559717848351,0.0312494230870596,-0.000990636398325917,0.0311077916371796,-0.00623517031043869,0.0307588995342445,-0.00643235463760502
189.011633442474,-3.9591195033182,-0.187133211729114,-3.98411431073401,-0.0653090166388309,-4.08209387568121,-0.0770528430897904,0.0312424541198988,-0.000990528699915906,0.0310903815025094,-0.00622050238659027,0.0307448097564657,-0.00640906621848739
189.727586599453,-3.9367538700188,-0.187842347224852,-3.9618611897296,-0.0697560676910951,-4.06008479379152,-0.0816320589409567,0.031235486683683,-0.000990427639022711,0.0310731458294557,-0.00620135930962525,0.0307393447930006,-0.00638258897314355
190.443539756432,-3.91439321324949,-0.18855141283555,-3.93962030664114,-0.0741878890369201,-4.03807880889383,-0.0861902582560461,0.0312285207787023,-0.000990332997798363,0.0310561261534324,-0.00617783082468642,0.0307326166800165,-0.00634919905943166
191.159492913412,-3.8920375319191,-0.189260413059144,-3.91739158889891,-0.0786012198711152,-4.01607696385029,-0.090722658940901,0.031221556405236,-0.000990244561781122,0.0310393597694373,-0.00614998194435169,0.0307293085164874,-0.00631069074406145
191.875446070391,-3.86968682493624,-0.189969352242417,-3.89517485130018,-0.082992948362043,-3.9940773369533,-0.095225508997942,0.0312145935635519,-0.000990162120001844,0.0310228773124836,-0.00611791839858608,0.0307280071303731,-0.00626771217399867
192.59139922737,-3.8473411151064,-0.190678234330425,-3.87296977827371,-0.0873602987030542,-3.97207863586634,-0.0996956447663485,0.0312076322612754,-0.000990085491852517,0.0310067016455194,-0.00608179200814354,0.0307317857770783,-0.00622202328116379
193.307352384349,-3.82500043627006,-0.191387063092989,-3.85077614331324,-0.0917004192375954,-3.9500747021951,-0.104132589354444,0.0312006725094348,-0.000990014508246626,0.0309908541344797,-0.00604172445577048,0.0307324574073763,-0.00617002415508001
194.023305541328,-3.80266472846774,-0.192095843104407,-3.82859370597847,-0.0960105472038948,-3.92807179311137,-0.108527661455769,0.0311937142901344,-0.000989948900762054,0.0309753528986233,-0.00599784417360916,0.0307362356583977,-0.00611030573502437
194.739258698307,-3.78033399060736,-0.192804578124631,-3.80642221396009,-0.100288013350702,-3.90605592822254,-0.112885911604595,0.0311867576036035,-0.000989888473268395,0.0309602131130249,-0.005950285723058,0.0307672089136464,-0.00606518076217169
195.455211855286,-3.75800822159664,-0.193513271775583,-3.78426140508927,-0.104530246036289,-3.88401870948228,-0.117210138861515,0.0311798024500635,-0.000989833033430605,0.030945447314705,-0.0058991891712905,0.0307946212326178,-0.0060149873267383
196.171165012265,-3.73568742034317,-0.194221927543888,-3.76211103152973,-0.108734686335246,-3.86193760173297,-0.121516743473002,0.0311728488297182,-0.000989782392748878,0.0309310665271157,-0.00584469230011694,0.0308738101389245,-0.00600975098135089
196.887118169244,-3.7133715857544,-0.194930548783607,-3.73997093497463,-0.112898432794894,-3.83984916654262,-0.125816310477134,0.0311658967427684,-0.000989736366591101,0.0309170836173632,-0.00578690763792043,0.0307910554569329,-0.00599209358479532
197.603071326223,-3.69106071673764,-0.195639138718958,-3.71784068317625,-0.117019776302024,-3.81791163077015,-0.130067533337622,0.031158946189401,-0.000989694774218593,0.0309034988357612,-0.00572603707947952,0.0305129164771179,-0.00587152578182538
198.319024483202,-3.66875489034025,-0.196347700052999,-3.69571999091939,-0.121096573939056,-3.79611452816485,-0.134222352861243,0.0311519971939405,-0.000989657502919674,0.0308903161223311,-0.00566223633351901,0.0303910911771949,-0.00573597300682294
199.034977640181,-3.64645403175593,-0.197056236226935,-3.67360857082561,-0.125126794260024,-3.7743796072342,-0.138282727388012,0.0311450497337903,-0.000989624313602091,0.0308775376939666,-0.00559566334637965,0.0303338637680086,-0.00560836065544685
199.75093079716,-3.6241581354265,-0.197764750110908,-3.6515061345063,-0.129108518683771,-3.75267238270662,-0.142254221229592,0.0311381038077215,-0.000989595033698269,0.0308651641668789,-0.0055264776969196,0.0303101127693053,-0.00548724684621959
200.466883954139,-3.60186720025879,-0.198473244431223,-3.62941239366357,-0.133039942439641,-3.73096708125526,-0.146144746380874,0.0311311594158788,-0.000989569498401848,0.0308531946890249,-0.00545484002114194,0.0303166951083807,-0.00537604251959374
201.182837111119,-3.57958122515953,-0.199181721798487,-3.60732706109224,-0.136919375098761,-3.70925934558092,-0.14995290972745,0.0311242165583984,-0.000989547546837318,0.0308416270592714,-0.00538091145789156,0.030321964294969,-0.0052605512440436
201.898790268098,-3.55730020903537,-0.199890184710407,-3.58524995441764,-0.140744516310286,-3.68754844036972,-0.153677332757658,0.0311172752353956,-0.000989529022072096,0.0308304630078584,-0.00530482736311166,0.0303314969188257,-0.00514577002546605
202.614743425077,-3.53502415079286,-0.200598635554542,-3.5631807071036,-0.144514394163048,-3.66582122124519,-0.157324329088191,0.0311103354469796,-0.000989513771095789,0.0308196939904398,-0.00522677222813381,0.0303586006844662,-0.00503881892137249
203.330696582056,-3.51275309908288,-0.201307076535794,-3.54111901222518,-0.14822785468163,-3.64407172938396,-0.160896942875825,0.0311033972086552,-0.000989501674637582,0.0308093129661466,-0.00514691302585679,0.0304030675149616,-0.00494533665066612
204.046649739035,-3.49048703576897,-0.202015509913507,-3.51906459561784,-0.151883669207129,-3.62228871203569,-0.164404222634746,0.0310964605152408,-0.000989492573314685,0.0307993133640942,-0.0050654078198787,0.0304495783869075,-0.00485466802356023
204.762602896014,-3.46822592701768,-0.202723937820592,-3.49701718808731,-0.155480720762075,-3.6004699233918,-0.167849855155652,0.0310895253566764,-0.000989486305342955,0.0307896878518841,-0.00498241274617942,0.0304999534481488,-0.00477094113148642
205.478556052993,-3.44596977173533,-0.203432362226381,-3.47497652575159,-0.159018002345737,-3.57861624794974,-0.171236274354087,0.0310825917330262,-0.000989482733412258,0.0307804286726132,-0.00489808128251625,0.0305475588005326,-0.00468915470594267
206.194509209972,-3.42371856882818,-0.204140785004001,-3.4529423508783,-0.162494615539946,-3.55672710195005,-0.174566927759171,0.0310756596443435,-0.000989481724016137,0.0307715264255601,-0.00481256542025744,0.0305971293740717,-0.0046155752217008
206.910462366951,-3.40147231720248,-0.204849207933072,-3.43091445685957,-0.165909306258209,-3.5347989297236,-0.177854681836198,0.0310687290906718,-0.000989483147418393,0.0307629743099247,-0.00472600711408809,0.0306600457155827,-0.0045734379126255
207.62641552393,-3.37923101576443,-0.205557632702333,-3.40889260397239,-0.169261262819407,-3.51281067033092,-0.181170926325557,0.0310618000720436,-0.00098948687761726,0.0307547628652535,-0.00463855371977056,0.0307601286883835,-0.00469539563672767
208.342368680909,-3.35699468485634,-0.206266060933971,-3.38687649801457,-0.172550471441889,-3.49076869010269,-0.184558343195946,0.0310548725951293,-0.000989492801239683,0.0307468786363244,-0.00455035648362821,0.030803015893774,-0.00475136223104644
209.058321837888,-3.33476336283688,-0.206974494214294,-3.36486590961733,-0.175776451960314,-3.46872392528983,-0.187960453080948,0.0310479466721916,-0.000989500813550373,0.030739311004009,-0.00446155343028134,0.0307571217870037,-0.00474698623060756
209.774274994867,-3.31253698768529,-0.207682933928612,-3.3428606170713,-0.17893882091727,-3.4467540618581,-0.191347448738748,0.0310410222843298,-0.000989510772785237,0.0307320490593321,-0.00437227871690625,0.0306305509610513,-0.00470166558820694
210.490228151846,-3.29031555830776,-0.208391381423923,-3.32086040651895,-0.182037288771775,-3.42483306352527,-0.194676342188021,0.0310340994315382,-0.00098952256765684,0.0307250816667311,-0.00428266246265738,0.0306103084561628,-0.00459224519198316
211.206181308826,-3.26809907361048,-0.209099837969411,-3.29886507207065,-0.18507165696309,-3.4029239036718,-0.1979226755123,0.0310271781137962,-0.000989536090383996,0.0307183975086497,-0.00419283059902181,0.0305951615592726,-0.00447642668303983
211.922134465805,-3.24588753249964,-0.209808304758926,-3.27687442367979,-0.188041703620726,-3.38102412258351,-0.201086023523725,0.0310202583310749,-0.000989551236660324,0.0307119855886717,-0.00410290479144741,0.0305850455003093,-0.00435876686140241
212.638087622784,-3.22368093388148,-0.210516782913404,-3.25488832730877,-0.190946557615172,-3.35911674390849,-0.204163079246033,0.031013340083333,-0.00098956790559326,0.030705837594927,-0.00401300476838748,0.0306071643083327,-0.00423947831840847
213.354040779763,-3.20147927666227,-0.211225273483259,-3.23290653214768,-0.193787236878277,-3.3372035228717,-0.207157532952831,0.031006423370521,-0.000989585999649559,0.0306999379161503,-0.00392324443697135,0.0306085919315853,-0.00412248961591561
214.069993936742,-3.17928263516727,-0.21193377767029,-3.2109288654108,-0.196563880098588,-3.31528212142998,-0.210068600042489,0.0309995082160137,-0.00098960544344112,0.0306942750080447,-0.00383373170333602,0.0306249837430811,-0.00401186408410575
214.785947093721,-3.15709093963012,-0.212642296219612,-3.188955162505,-0.199276700996139,-3.29334587562856,-0.21290405265237,0.0309925945984147,-0.000989626125904914,0.0306888373762961,-0.00374456987770673,0.0306570742930346,-0.00390885956162237
215.5019002507,-3.13490418217265,-0.21335082996232,-3.16698526699261,-0.201925985069402,-3.27138575926298,-0.215666577497956,0.0309856825155351,-0.000989647957602347,0.0306836136105361,-0.00365585764902351,0.0306875350527854,-0.0038086150964436
216.217853407679,-3.11272236170131,-0.214059379686806,-3.14501903049755,-0.204512086296107,-3.2494049705853,-0.218358487193474,0.030978771967289,-0.000989670854051058,0.0306785924037414,-0.00356768907556054,0.0307151053897578,-0.00370998727018433
216.933806564658,-3.09054547712263,-0.214767946122546,-3.12305631262115,-0.207035423848744,-3.22740311788606,-0.22098105991903,0.0309718629535769,-0.000989694733840452,0.0306737625804554,-0.00348015359247604,0.030752082210853,-0.00361868217268662
217.649759721637,-3.06837352734322,-0.215476529942229,-3.10109702209395,-0.209495696978684,-3.2053773091632,-0.223537833087219,0.0309649554743012,-0.000989719518573022,0.0306691152724305,-0.00339334620665314,0.0307744421708984,-0.00352369346866203
218.365712878616,-3.04620651126974,-0.216185131763872,-3.07914100230607,-0.211894000662159,-3.18333546783868,-0.226027733924809,0.0309580495293434,-0.000989745132804603,0.0306646378279086,-0.00330734242570494,0.0308022502900451,-0.00343412701413832
219.081666035595,-3.02404447497369,-0.216893752335667,-3.05718812310729,-0.214231180515253,-3.16126534225491,-0.228458597441195,0.0309511451332537,-0.000989771510523294,0.0306603189475823,-0.00322221499722074,0.0308490565997348,-0.00335635416314859
219.797619192574,-3.00188740507657,-0.21760239213775,-3.03523827525415,-0.216507886755999,-3.1391705033468,-0.230831393956956,0.0309442422820893,-0.000989798578469804,0.0306561482311521,-0.00313803496209234,0.0308668940945093,-0.00326844914104159
220.513572349553,-2.97973526556764,-0.218311051502367,-3.01329135682588,-0.218724818513372,-3.11706862806205,-0.233139254321668,0.0309373409648488,-0.000989826264480715,0.0306521155126582,-0.00305486895255224,0.0308745480699615,-0.00317914815695576
221.229525506532,-2.95758805535395,-0.219019730846716,-2.9913472730311,-0.220882720718775,-3.09495733033268,-0.235386190809951,0.0309304411813915,-0.000989854504450319,0.0306482108677339,-0.00297277927759922,0.0308965049298803,-0.0030999269009606
221.945478663512,-2.93544577334265,-0.21972843054341,-2.96940593603171,-0.222982381066233,-3.07282834594137,-0.237578522963359,0.0309235429315597,-0.000989883236927769,0.0306444246248826,-0.0028918240050674,0.0309188583580242,-0.00302396515784443
222.661431820491,-2.91330841844101,-0.220437150922308,-2.94746728280517,-0.225024233483135,-3.05068288429181,-0.239717798661478,0.0309166462151922,-0.000989912403045663,0.0306407480758795,-0.00281206568806814,0.0309405467103935,-0.00295058833183112
223.37738497747,-2.89117598955642,-0.221145892272327,-2.9255312442425,-0.227009011303304,-3.02852407096782,-0.241804346764034,0.0309097510321177,-0.000989941946457284,0.0306371721421089,-0.00273355868392771,0.0309624398454816,-0.0028802679620356
224.093338134449,-2.86904850459444,-0.22185465492595,-2.90359772680361,-0.228938170569046,-3.00635073259509,-0.24384123118195,0.0309028573880777,-0.000989971814317456,0.0306336869265032,-0.00265633717719934,0.0309821499362813,-0.00281224204916495
224.809291291428,-2.84692600638968,-0.222563439290631,-2.88166666893831,-0.230812642536656,-2.98416092983488,-0.24583175210534,0.0308959652965587,-0.000990001956490968,0.0306302838714054,-0.00258044300366434,0.0310019694806906,-0.00274776061052485
225.525244448407,-2.82480843088662,-0.22327224526971,-2.85973801508559,-0.232633386857023,-2.96195378726487,-0.247779141585026,0.0308890747377811,-0.000990032319804024,0.0306269547080156,-0.00250591425957134,0.0310307946403753,-0.00269135483208927
226.241197605386,-2.80269577699317,-0.223981073003788,-2.83781171545226,-0.234401388949139,-2.9397294388321,-0.249685503689536,0.030882185711544,-0.00099006285750184,0.030623691451305,-0.00243278541187752,0.0310511933815289,-0.00263399296698865
226.957150762365,-2.78058804361739,-0.224689922601047,-2.81588772581045,-0.236117657464156,-2.91748069578031,-0.251557261450559,0.0308752982176437,-0.00099009352504051,0.0306204864014664,-0.00236108741176943,0.0310921525578034,-0.00259078546095119
227.673103919344,-2.75848522966748,-0.225398794138783,-2.79396601012542,-0.23778315940096,-2.89521277980038,-0.253394438094232,0.0308684122558693,-0.000990124280027676,0.0306173322047489,-0.00229084967616571,0.0311157551434867,-0.00254374884769732
228.389057076323,-2.73638733405179,-0.226107687664903,-2.77204656577322,-0.239398261540345,-2.87292265567455,-0.255202578198374,0.0308615278260075,-0.000990155082163301,0.0306142222239564,-0.00222211781821333,0.0311465525718232,-0.00250492413302147
229.105010233302,-2.71429435567883,-0.226816603199407,-2.7501293293433,-0.240964809271455,-2.85060939877409,-0.256984893167303,0.0308546449278307,-0.000990185893180246,0.0306111488423886,-0.00215489032580679,0.0311835716470084,-0.00247396623096128
229.820963390281,-2.69220636617832,-0.227525541060846,-2.7282142771265,-0.242483881154919,-2.82826692543361,-0.258749505929998,0.0308477635837732,-0.000990216675838419,0.0306081055220637,-0.00208918508565313,0.0312061756950171,-0.00245216326101241
230.53691654726,-2.67012330078094,-0.228234500931213,-2.70630138996758,-0.24395656741615,-2.80593210697043,-0.260495061443076,0.0308408837737653,-0.00099024739551623,0.0306050860055417,-0.00202501706210336,0.0312017560616879,-0.00242684742734846
231.252869704239,-2.64804514931459,-0.228943482713211,-2.68439065305513,-0.245383967903235,-2.78357940566753,-0.262225076602503,0.0308340054947392,-0.000990278019837984,0.0306020843086378,-0.00196239841351052,0.0312403206240916,-0.00240707267524589
231.968822861219,-2.62597191068844,-0.229652486327808,-2.66248205572827,-0.246767190136807,-2.76130361989038,-0.263927625776485,0.0308271287464524,-0.000990308518187355,0.0305990947166059,-0.00190133860928208,0.0309832996514612,-0.00234864119077161
232.684776018198,-2.60390358381184,-0.230361511674839,-2.64057559129914,-0.248107347458255,-2.73919006960387,-0.265582577101769,0.0308202535286546,-0.000990338861693028,0.0305961117853658,-0.0018418445467674,0.0308003952851906,-0.00227745343332701
233.400729175177,-2.58184016759434,-0.231070558634219,-2.61867128282752,-0.249405060111708,-2.7172243426741,-0.267179922838041,0.0308133798410878,-0.000990369023172841,0.0305931303267036,-0.00178393989304075,0.0306074210104698,-0.00218833426845451
234.116682332156,-2.55978166094566,-0.231779627067134,-2.59676911459913,-0.250661797696921,-2.69535729854459,-0.268708138671545,0.0308065076834967,-0.00099039897707919,0.0305901452649376,-0.00172761451724028,0.0304799882774686,-0.00207932227403366
234.832635489135,-2.5377281073841,-0.232488717009315,-2.57486908141093,-0.251878867131304,-2.67356182034815,-0.270159873440956,0.0307996370695146,-0.000990428697127044,0.0305871519311552,-0.00167286118125717,0.0303948448406212,-0.00197285234361747
235.548588646114,-2.51567949824612,-0.233197828250222,-2.55297119076032,-0.253057387854083,-2.65179308818191,-0.271545042408129,0.0307927679965175,-0.000990458160707362,0.030584145912968,-0.00161967751957599,0.030402782198128,-0.00189386552944749
236.264541803093,-2.49363579536908,-0.233906960439694,-2.53107545319116,-0.254198476898163,-2.63000121889445,-0.272879755176298,0.0307859004526781,-0.000990487348688399,0.0305811230359671,-0.00156805916030906,0.0304709776163964,-0.00183514828420025
236.980494960072,-2.47159699766346,-0.234616113374278,-2.50918188212638,-0.255303247503775,-2.60816656032294,-0.274171016929168,0.0307790344377178,-0.000990516241612306,0.0305780793578999,-0.0015179998311334,0.0305200072777972,-0.00177119514897878
237.696448117051,-2.44956310403995,-0.235325286837186,-2.48729049371282,-0.256372807818165,-2.58629883455167,-0.275417846713751,0.0307721699513589,-0.000990544821394313,0.0305750111680775,-0.00146949146583136,0.0305663786203579,-0.00171239857148221
238.41240127403,-2.42753411340946,-0.236034480599248,-2.46540132109546,-0.257408045658674,-2.56439981892067,-0.276623419626217,0.0307653069933134,-0.000990573071274026,0.0305719147715874,-0.0014225342228042,0.0306050027696719,-0.00165480586632778
239.128354431009,-2.40551002468306,-0.23674369441984,-2.44351439406286,-0.258409961029057,-2.5424794942345,-0.277786042551184,0.0307584455632898,-0.000990600975766963,0.0305687867576301,-0.00137712211808419,0.0306315973896862,-0.0015953126439493
239.844307587988,-2.38349085335521,-0.237452928113909,-2.42162971374471,-0.259379985595242,-2.52053757662747,-0.278909433822325,0.0307515856661692,-0.000990628519354574,0.0305656242871728,-0.00133322647984179,0.0306613782058933,-0.00154308776525225
240.560260744967,-2.36147664669371,-0.238162181607776,-2.39974730573417,-0.260319194843897,-2.49857690522447,-0.279995583260741,0.0307447273167314,-0.000990655685023267,0.0305624245078383,-0.00129083296659142,0.0306822755679416,-0.00149027757699689
241.276213901946,-2.33946733863275,-0.238871454368467,-2.37786719757914,-0.261228653595053,-2.47660362276368,-0.281044318374843,0.0307378704944228,-0.00099068246565257,0.0305591847608744,-0.00124992592643356,0.0307012137367052,-0.00144021066743414
241.992167058926,-2.31746292808425,-0.239580746117677,-2.35598941864648,-0.262109415103607,-2.45461727161436,-0.282057638304417,0.0307310151989409,-0.000990708850458894,0.0305559025749734,-0.00121048848521149,0.0307159665517494,-0.00139123273741963
242.708120215905,-2.29546341396039,-0.240290056569814,-2.33411399999701,-0.262962520228475,-2.43261970697179,-0.28303768409273,0.0307241614299759,-0.000990734829706489,0.0305525756621677,-0.00117250263141357,0.0307334291914067,-0.00134698923991008
243.424073372884,-2.27346879517356,-0.240999385432723,-2.31224097616073,-0.263788976581823,-2.4106122740035,-0.283985960428283,0.0307173091872186,-0.000990760394664487,0.03054920187254,-0.00113595040608447,0.0307433556415807,-0.00130246442296394
244.140026529863,-2.25147907063636,-0.241708732408394,-2.29037041844619,-0.264589430459943,-2.3885969442364,-0.284903618061784,0.0307104584703572,-0.000990785537565195,0.0305457784945155,-0.00110083266952739,0.0307570791504913,-0.00126328942320322
244.855979686842,-2.22949423926161,-0.242418097193625,-2.2685023243793,-0.265365303065755,-2.36656811497741,-0.285795436878875,0.0307036092790783,-0.000990810251563716,0.0305423044993503,-0.00106710570654554,0.0307785572438089,-0.00122834566043656
245.571932843821,-2.20751437000951,-0.243127479726575,-2.24663673061999,-0.266117577587998,-2.34452956251174,-0.286662382235967,0.0306967616349053,-0.000990834524392861,0.0305387782747646,-0.00103474771276826,0.0307850461521281,-0.00119142894451043
246.2878860008,-2.18553940306311,-0.243836879479206,-2.22477367491791,-0.266847221448865,-2.32248364547734,-0.287503160962426,0.0306899155192057,-0.000990858356083393,0.0305351983588982,-0.00100373613710678,0.0307974077742148,-0.00115758446861083
247.003839157779,-2.16356932598094,-0.244546296095701,-2.20291319600729,-0.267555185798956,-2.30043259023297,-0.288320129014516,0.0306830709281164,-0.000990881743379292,0.0305315634344331,-0.000974047750668055,0.0308009062682266,-0.00112525904594047
247.719792314758,-2.14160413767677,-0.245255729258107,-2.18105533351035,-0.268242405062681,-2.27837912421381,-0.289114786902422,0.0306762278613135,-0.000990904682783393,0.0305278723242829,-0.000945658712603329,0.0308047566092929,-0.00109466736181605
248.435745471737,-2.11964383706458,-0.245965178646246,-2.1592001278395,-0.268909796527251,-2.25632328894771,-0.289888097684486,0.0306693863184694,-0.00099092717153173,0.0305241239854828,-0.000918544633499576,0.0308096859386367,-0.0010669321584128
249.151698628716,-2.09768842305858,-0.246674643938227,-2.1373476522409,-0.26955804901486,-2.23426312308734,-0.290643043507829,0.030662546299257,-0.000990949207558641,0.0305203168111513,-0.000892694976984957,0.0308140301205318,-0.00104161776041897
249.867651785695,-2.07573789457321,-0.247384124810932,-2.11549793104406,-0.270188192605103,-2.21219972791254,-0.291380509042578,0.0306557078033459,-0.00099097078946308,0.0305164503897156,-0.000868075350028228,0.0308206084348606,-0.00101895785698526
250.583604942674,-2.0537922925989,-0.248093621069002,-2.09365099323519,-0.270801183249917,-2.19013053433906,-0.29210250019102,0.030648870843523,-0.000990991912547984,0.0305125243384484,-0.000844653902332849,0.0308286026081391,-0.000998208149451236
251.299558099653,-2.0318516131429,-0.248803132370785,-2.07180688147285,-0.271397865452001,-2.16805954320689,-0.292808967047236,0.0306420354185497,-0.00099101257691328,0.0305085382156762,-0.000822404815657909,0.0308271579467448,-0.000975538948543572
252.015511256632,-2.0099158159143,-0.249512658269661,-2.04996563875591,-0.271979065179535,-2.14598445672599,-0.293502316085144,0.0306352015158652,-0.000991032786642057,0.0305044914587196,-0.000801301673986217,0.0308400462786789,-0.000962403095492464
252.731464413612,-1.98798489982851,-0.250222198441996,-2.02812730843306,-0.272545589556946,-2.1239044259009,-0.294184925404502,0.030628369135127,-0.000991052542703638,0.0305003837001777,-0.000781317949059603,0.0308329880512428,-0.000940727725968636
253.447417570591,-1.96605886380118,-0.250931752565025,-2.00629193406439,-0.273098226819139,-2.10182941818782,-0.294852180522483,0.0306215382759974,-0.000991071846575774,0.0304962146948308,-0.000762426981189278,0.030836735153039,-0.000925649182143771
254.16337072757,-1.94413770674821,-0.251641320317208,-1.98445957766996,-0.273637671976148,-2.07974940364321,-0.295510535984714,0.0306147089381385,-0.000991090700216246,0.0304919839183614,-0.000744608230589533,0.0308446905097488,-0.000914792562444757
254.879323884549,-1.92222142758573,-0.252350901378557,-1.96263029811402,-0.274164635714642,-2.05766342802157,-0.296161422114822,0.0306078811212039,-0.000991109106035564,0.0304876910202118,-0.000727838973297652,0.0308548583659268,-0.000899161782747186
255.595277041528,-1.90031003942145,-0.253060495467816,-1.94080410732553,-0.274679987559318,-2.03557206489773,-0.296800370257644,0.0306010548292781,-0.000991127065585333,0.0304833366731956,-0.000712080963700571,0.0308543864426989,-0.000885423106699438
256.311230198507,-1.8784035939131,-0.253770102399642,-1.91898104905956,-0.275184438391519,-2.01348150253699,-0.297430435487912,0.0305942300784587,-0.000991144577398891,0.0304789209757154,-0.000697307285876707,0.0308565688458895,-0.000875958083937151
257.027183355486,-1.85650202300717,-0.254479721682141,-1.8971611669734,-0.275678679977062,-1.99138491183245,-0.298056058833592,0.0305874068475213,-0.000991161651222419,0.0304744441002711,-0.000683491056716519,0.0308655190890367,-0.000866752191285097
257.743136512465,-1.8346053256208,-0.255189353004639,-1.87534450457743,-0.276163384999734,-1.96928794343557,-0.298673166768559,0.0305805851361178,-0.000991178291040425,0.0304699062887757,-0.000670605457349409,0.0308595904945208,-0.000856174774232568
258.459089669444,-1.81271350067136,-0.255898996059407,-1.85353110518734,-0.276639207117265,-1.94719745934188,-0.29928103594018,0.0305737649439005,-0.000991194501165071,0.0304653078496247,-0.000658623765722904,0.0308519125849145,-0.000843319561520091
259.175042826423,-1.79082654707647,-0.256608650541893,-1.83172101291564,-0.277106778678996,-1.92510245310597,-0.299885066284132,0.0305669462705207,-0.000991210286213702,0.0304606491374622,-0.000647519655071459,0.0308713589697078,-0.000845406325333388
259.890995983402,-1.76894446375401,-0.25731831615093,-1.80991432497443,-0.27756660411111,-1.90299704187388,-0.300489658697362,0.0305601291156296,-0.000991225651087263,0.0304559296351876,-0.000637279848244538,0.0308823936432693,-0.000845258543158077
260.606949140381,-1.7470672496221,-0.258027992588922,-1.78811102983094,-0.278019414568795,-1.88087696560506,-0.301098128483866,0.0305533134788801,-0.000991240600942403,0.0304511508189413,-0.000627863762516549,0.030904951675325,-0.000853599017154019
261.32290229736,-1.72519497099666,-0.25873767970365,-1.76631116955671,-0.278465787599518,-1.85874237283152,-0.301711827225955,0.0305464993809312,-0.000991255135585188,0.0304463132325313,-0.000619245368711451,0.0309293411669243,-0.000860363219848231
262.038855454339,-1.70332757296719,-0.259447377082981,-1.74451478581853,-0.278906282338747,-1.83659101039953,-0.302329702872626,0.0305396868046491,-0.000991269265296839,0.0304414174686042,-0.000611398871194676,0.0309487895126165,-0.000866257456225537
262.754808611318,-1.68146504084625,-0.260157084411858,-1.72272191984587,-0.279341439681104,-1.81442666384376,-0.302952699918219,0.0305328757454403,-0.000991282997070254,0.0304364641658299,-0.000604298729502056,0.0309686965401325,-0.000876597699412225
263.470761768298,-1.65960737355297,-0.260866801408883,-1.70093261239931,-0.279771782467559,-1.79224767134565,-0.303582348692563,0.0305260662029533,-0.000991296336939959,0.0304314540058187,-0.000597919678563995,0.0309843936095411,-0.000880033465923767
264.186714925277,-1.63775457000674,-0.261576527797009,-1.67914690374051,-0.28019781568987,-1.77005816867594,-0.304214658286001,0.0305192581768277,-0.000991309291109681,0.0304263877099434,-0.000592236747649173,0.031002331232234,-0.000886915921120986
264.902668082256,-1.61590662912719,-0.262286263303652,-1.65736487499485,-0.280619989287177,-1.74785664290806,-0.30485058947614,0.0305124516667163,-0.000991321865935948,0.0304212654231025,-0.000587232541998423,0.0310145810456386,-0.000887216758602702
265.618621239235,-1.5940635498342,-0.262996007660794,-1.63558654494294,-0.281038805920596,-1.72564773968841,-0.305485207844804,0.0305056466722665,-0.000991334067912586,0.0304160882817319,-0.000582878247560622,0.0310272009318248,-0.000886548149827194
266.334574396214,-1.57222537061472,-0.263705760672796,-1.61381193253132,-0.281454738039625,-1.70342983270912,-0.306119771444407,0.0304988432054531,-0.000991345900730681,0.0304108574107598,-0.00057914627352561,0.0310398663032057,-0.000886224895865965
267.050527553193,-1.5503920921019,-0.264415522077407,-1.59204107573955,-0.281868220578643,-1.6812026012428,-0.306752360374284,0.0304920412664553,-0.000991357371163207,0.0304055736652195,-0.000576013009110475,0.0310508086052091,-0.000881203557808517
267.766480710172,-1.52856367189901,-0.265125291548076,-1.57027401193014,-0.282279671825459,-1.65896875657412,-0.307381752745469,0.0304852408420439,-0.000991368489145971,0.0304002379266982,-0.000573455213450705,0.0310536885157976,-0.00087616090488451
268.482433867151,-1.50674010892695,-0.265835068836138,-1.54851077783052,-0.282689493686218,-1.63674291645972,-0.308005349421693,0.0304784419318592,-0.000991379261580764,0.0303948511009517,-0.000571450026866813,0.0310198609992169,-0.00086306921285872
269.19838702413,-1.48492140210689,-0.266544853697863,-1.52675140951656,-0.283098071962257,-1.61456274186745,-0.308618397652602,0.0304716445355421,-0.000991389695436437,0.0303894141155469,-0.000569974981145594,0.0309309361145898,-0.000848018080063132
269.914340181109,-1.46310755036023,-0.267254645894489,-1.50499596421864,-0.283505773826557,-1.59242790164832,-0.309219140580881,0.0304648486527415,-0.000991399797736704,0.030383927648777,-0.000569010698712781,0.0308709298150635,-0.000828551090220109
270.630293338088,-1.44129855260866,-0.267964445192262,-1.48324449935028,-0.283912958792735,-1.57034785035718,-0.309806433784436,0.0304580542831036,-0.00099140957554095,0.0303783924133811,-0.000568537718227985,0.0307973123717998,-0.000811007027569885
271.346246495067,-1.41949441959664,-0.268674251378637,-1.46149700561777,-0.284319974967927,-1.54832306618237,-0.310379928158072,0.0304512614299592,-0.000991419035182623,0.0303728099379949,-0.000568529176308355,0.0306447560987076,-0.000785205179173628
272.062199652046,-1.39769520732814,-0.269384064303734,-1.43975351632465,-0.284727145780553,-1.52644609551102,-0.310931783625121,0.0304444701107442,-0.000991428180278264,0.0303671812178738,-0.000568964276544136,0.0304518727893992,-0.000753976078592936
272.778152809025,-1.37590084578347,-0.270093883651509,-1.41801406406315,-0.285134780034011,-1.50471180552646,-0.311458403322815,0.0304376803036122,-0.000991437022476096,0.0303615072595161,-0.000569822650849129,0.030256869358395,-0.000713091713417398
273.494105966005,-1.35411133388533,-0.270803709208702,-1.39627868070692,-0.285543172210026,-1.48308719911411,-0.311954509380361,0.0304308920082048,-0.000991445568914756,0.0303557890783743,-0.000571084363212453,0.0301598635811952,-0.000673250268919057
274.210059122984,-1.33232667055666,-0.271513540767126,-1.37454739740519,-0.285952602779653,-1.46152712511446,-0.312419344428307,0.030424105224169,-0.000991453826726292,0.0303500276927115,-0.000572729906346969,0.0300668861608325,-0.000622980712815573
274.926012279963,-1.31054685472065,-0.272223378123656,-1.35282024460174,-0.286363338473374,-1.44002621867644,-0.312846209635364,0.0304173199511473,-0.000991461803027736,0.0303442240724547,-0.00057474011237606,0.0300190320440919,-0.000576137547472252
275.641965436942,-1.28877188530075,-0.272933221080215,-1.33109732110348,-0.286775662490535,-1.41854891598025,-0.313243656646762,0.0304105361887862,-0.000991469504913242,0.0303383785875623,-0.000577101709542029,0.0299761812260863,-0.000533861684612275
276.357918593921,-1.26700176122066,-0.27364306944376,-1.30937858850409,-0.287189793278271,-1.39709950796071,-0.313611482393863,0.0304037539367294,-0.000991476939446577,0.030332492972812,-0.000579790563378095,0.0299593798870338,-0.000498061053987845
277.0738717509,-1.24523654617667,-0.274352923093454,-1.28766407433696,-0.287605957313646,-1.37565279348914,-0.313957069026957,0.0303969732148103,-0.000991484110271307,0.0303265682789921,-0.000582788897164481,0.0299334999849714,-0.000463363132218461
277.789824907879,-1.2234761901183,-0.275062781789849,-1.265953806074,-0.288024368897074,-1.35423591694587,-0.314276405531971,0.030390194007406,-0.000991491027144142,0.0303206055490637,-0.000586079436204086,0.0298908603419155,-0.000428858244749836
278.505778064858,-1.20172067613469,-0.275772645338045,-1.2442478104464,-0.288445230210684,-1.33284647606128,-0.314572359876056,0.0303834163092293,-0.000991497697844345,0.0303146058240152,-0.000589645351576299,0.0298598252885283,-0.000398358323620878
279.221731221837,-1.17997000315055,-0.276482513565102,-1.22254611343928,-0.288868731647905,-1.3114712166195,-0.314848554561535,0.0303766401199243,-0.000991504129243602,0.0303085702265038,-0.000593470395013271,0.0298460808989327,-0.000373543458733034
279.937684378816,-1.15822417009087,-0.277192386302941,-1.20084874035619,-0.289295052045395,-1.29010885506692,-0.315108414898235,0.0303698654391375,-0.000991510328151083,0.0303024985645241,-0.000597536698794207,0.0298269938031884,-0.000352810257536498
280.653637535795,-1.13648317588087,-0.277902263388293,-1.17915576271201,-0.289724393195305,-1.268757849234,-0.31535516678957,0.0303630922665157,-0.00099151630130008,0.0302963967291866,-0.000601839197675766,0.0298159444135581,-0.000337403004686105
281.369590692774,-1.11474701944603,-0.278612144662649,-1.15746718071605,-0.290156905734182,-1.24741559031256,-0.31559139729754,0.0303563206017047,-0.00099152205534972,0.0302902627877781,-0.000606358197198608,0.0298038803615752,-0.000324123796236727
282.085543849753,-1.09301573679354,-0.279322030001959,-1.13578299220454,-0.290592718590041,-1.22608053178312,-0.315820710201869,0.0303495504559065,-0.000991527595316272,0.03028409634268,-0.000611075063934514,0.0297923452096867,-0.000316074864574806
282.801497006732,-1.07128933313743,-0.280031919258458,-1.11410321989926,-0.291031967662156,-1.20475624783999,-0.316045195823972,0.0303427818307289,-0.000991532927608987,0.0302778986042742,-0.000615975694524351,0.0297792500372205,-0.000311957176130988
283.517450163712,-1.04956776399681,-0.280741812251631,-1.09242788568409,-0.291474778978414,-1.18344062984555,-0.316267113135441,0.0303360147122904,-0.000991538060559779,0.0302716707218021,-0.000621046411601361,0.0297706216065981,-0.000308681991587787
284.233403320691,-1.02785102829817,-0.281451708841719,-1.0707570106445,-0.291921268999572,-1.16213007334113,-0.316488965038245,0.0303292491002386,-0.000991543000504518,0.0302654137963072,-0.000626273961457535,0.0297594917235131,-0.000311454366001123
284.94935647767,-1.00613912496826,-0.282161608893434,-1.04909061509816,-0.292371544918977,-1.14082781628511,-0.316713387276613,0.0303224849942166,-0.000991547753687537,0.0302591288896668,-0.00063164551097954,0.0297480459678474,-0.0003150294688647
285.665309634649,-0.984432052934078,-0.282871512275891,-1.02742874152097,-0.292825725112452,-1.11953006916753,-0.316941677013257,0.0303157223938766,-0.000991552326258757,0.0302528168996572,-0.00063714924798648,0.0297468939367466,-0.000323509428313618
286.381262791628,-0.962729811122872,-0.283581418862543,-1.00577143857944,-0.29328392683683,-1.09823863182855,-0.317178232971804,0.0303089612988638,-0.000991556724271039,0.0302464786813399,-0.000642773680241446,0.0297292471758477,-0.000337077439240803
287.097215948607,-0.94103240793883,-0.284291328536919,-0.984118672314026,-0.293746185850566,-1.07696071904865,-0.317425664037575,0.0303022017117815,-0.000991560953358572,0.0302401155228647,-0.000648505709817946,0.029706778797581,-0.000353445745903663
287.813169105586,-0.919339903688466,-0.285001241216356,-0.962470460151324,-0.29421257477888,-1.05569398712339,-0.317684617186141,0.0302954436514079,-0.000991565017417595,0.0302337283784497,-0.00065433416709228,0.0297042381387668,-0.000370393025602866
288.529122262565,-0.897652226406767,-0.285711156741828,-0.940826818846861,-0.294683158450717,-1.03442706470535,-0.317956501959205,0.0302886870952975,-0.000991568924668045,0.0302273181821478,-0.000660248280147234,0.0297000930414016,-0.000389205065389987
289.245075419544,-0.87596937502199,-0.286421075003638,-0.919187764499394,-0.295157994181603,-1.01316617062268,-0.318240982866353,0.0302819320431023,-0.000991572680746992,0.0302208858491356,-0.000666237669157419,0.0296977200166778,-0.000404741530183474
289.961028576523,-0.854291348462645,-0.287130995896055,-0.897553312564051,-0.295637132049966,-0.99191116377702,-0.31853849045764,0.0302751784944698,-0.000991576291184397,0.0302144322764461,-0.000672292340567254,0.0296814907323222,-0.000427434211850556
290.676981733502,-0.832618145657483,-0.287840919317238,-0.875923477864554,-0.296120615165421,-0.970660895009795,-0.31885313917005,0.0302684264490518,-0.000991579761393146,0.0302079583433097,-0.00067840268113256,0.0296785926620521,-0.000451585488984766
291.392934890481,-0.81094976553551,-0.288550845169153,-0.854298348967664,-0.296608550582553,-0.949420579619723,-0.319185823959398,0.0302616759064967,-0.000991583096676032,0.030201464613878,-0.000684560043066573,0.0296556118373949,-0.000478203791377149
292.10888804746,-0.789286207025978,-0.289260773357498,-0.832677868516214,-0.297100901237233,-0.928190467205771,-0.319538145783632,0.0302549268664612,-0.000991586302236787,0.030194952246915,-0.000690754695980782,0.0296477544115245,-0.000507500450288224
292.824841204439,-0.767627531229679,-0.289970703819411,-0.81106204653066,-0.297597687804436,-0.906965035452962,-0.319911000448534,0.0302481793479698,-0.000991589381629263,0.0301884220811969,-0.00069697811954721,0.0296417553942452,-0.00053402216013331
293.540794361418,-0.745973692909789,-0.290680636445524,-0.789450895402187,-0.298098927844429,-0.885748131218012,-0.320303259323064,0.030241433336905,-0.000991592341079862,0.0301818749258643,-0.000703222176987134,0.0296344193224166,-0.00056145325051099
294.256747518398,-0.724324672954105,-0.291390571144063,-0.767844426953215,-0.298604633260817,-0.864536378954106,-0.32071557333859,0.0302346888273,-0.000991595185919452,0.0301753115730136,-0.000709479078888632,0.029625065826329,-0.00059041194730137
294.972700675377,-0.70268047029288,-0.292100507835076,-0.746242652449608,-0.299114810544678,-0.843330494279893,-0.321149459135273,0.0302279458188082,-0.000991597920900824,0.0301687327975066,-0.000715741376110682,0.029616362051824,-0.000620480057532565
295.688653832356,-0.681041083856617,-0.292810446441945,-0.724645582612548,-0.299629461010409,-0.82212620451073,-0.321602539504659,0.030221204311081,-0.000991600550664962,0.0301621393568349,-0.000722001952884465,0.0296318132091101,-0.000639501403399752
296.404606989335,-0.659406512576058,-0.293520386891314,-0.703053276298731,-0.300148626977884,-0.800901639776479,-0.322063790758971,0.0302144643037735,-0.000991603079741146,0.0301555318555198,-0.000728253862010094,0.0296498824882845,-0.000652734508618208
297.120560146314,-0.637776755382205,-0.294230329113003,-0.681465724738808,-0.300672282080251,-0.779665137777277,-0.322532778576903,0.0302077257965393,-0.000991605512547177,0.0301489110884244,-0.000734490519937121,0.0296652181513647,-0.000661078454712627
297.836513303293,-0.616151845825876,-0.294940273051721,-0.6598829071607,-0.301200384899588,-0.758415095346527,-0.323005215751823,0.0302009887998207,-0.00099160785275954,0.0301422778482768,-0.000740705839301347,0.0297006051318786,-0.000655813017149005
298.552466460272,-0.594531793657007,-0.295650218645578,-0.638304832204185,-0.301732918114628,-0.737133276598438,-0.323468906126919,0.0301942533166431,-0.000991610104479141,0.0301356328217899,-0.000746893982911544,0.0297563580951209,-0.000634946741541461
299.268419617251,-0.572916552331877,-0.296360165817502,-0.616731508027344,-0.302269860363608,-0.715786166944279,-0.323906879581356,0.0301875193324917,-0.000991612272655212,0.0301289766784861,-0.000753049410646746,0.0298551554579617,-0.000593544317064536
299.98437277423,-0.551306120782473,-0.297070114509397,-0.595162942318777,-0.302811186452697,-0.694387586021472,-0.324318929996275,0.0301807868470201,-0.000991614361257972,0.0301223100706537,-0.000759166872185694,0.0298928264382806,-0.000565198395688935
300.700325931209,-0.529700497941031,-0.29778006466595,-0.573599142309569,-0.303356867556446,-0.672973927856353,-0.324714154963834,0.030174055859887,-0.000991616374139575,0.0301156336332112,-0.000765241399772434,0.0299121720125947,-0.000541643669363757
301.416279088188,-0.508099682740022,-0.298490016234543,-0.552040136742451,-0.303906891108511,-0.651565368337156,-0.3250976452807,0.0301673263707476,-0.000991618315044574,0.0301089479443219,-0.000771268061110555,0.0299087725418202,-0.000527582988985951
302.132232245167,-0.486503674112174,-0.299199969165185,-0.530485967726667,-0.304461252694673,-0.630130675389519,-0.32546535745166,0.0301605983792577,-0.000991620187621372,0.030102253553464,-0.000777241949941496,0.0299522648289408,-0.000502820900315385
302.848185402146,-0.464912478143962,-0.299909923412331,-0.508936583671388,-0.305019861508703,-0.60867086939717,-0.325816873602862,0.030153871887306,-0.000991621995321905,0.0300955511542231,-0.000783159489647205,0.0299899565107318,-0.000480801981997127
303.564138559125,-0.443326159400965,-0.300619878947552,-0.487391990078332,-0.305582675980333,-0.587189941830711,-0.326155290150775,0.0301471469149965,-0.000991623740811138,0.0300888413120188,-0.000789016783681351,0.0300122457152917,-0.000465227057486702
304.280091716105,-0.421744643993396,-0.301329835708493,-0.465852192053569,-0.306149651859477,-0.565686609115748,-0.326481475915863,0.0301404234392976,-0.000991625428401888,0.0300821245754051,-0.000794810181204288,0.0300414111102351,-0.000448885242854571
304.996044873084,-0.400167930854962,-0.302039793655067,-0.444317194319485,-0.3067207423882,-0.544178357224426,-0.326799120800785,0.0301337014598646,-0.000991627061321767,0.0300754014761897,-0.000800536269818565,0.0300328879696924,-0.000441961430902955
305.711998030063,-0.378596018919613,-0.302749752749445,-0.422787001226376,-0.30729589846526,-0.522662482263325,-0.327113042173402,0.030126980976363,-0.000991628642697723,0.0300686725294506,-0.000806191868385259,0.0300762835905419,-0.000436431526602591
306.427951187042,-0.357028907121545,-0.303459712955984,-0.401261616764305,-0.307875068807515,-0.501095952310802,-0.327429785765997,0.0301202619884455,-0.000991630175557421,0.03006193823364,-0.000811774019729418,0.030145212824989,-0.000444919905536328
307.143904344021,-0.335466594395192,-0.304169674241159,-0.379741119372846,-0.308458260714599,-0.479492460645652,-0.327754767777757,0.0301135444957737,-0.00099163166283067,0.0300551990027997,-0.000817278757868499,0.0301918326340656,-0.00046044468310602
307.859857501,-0.313909079675234,-0.304879636573491,-0.358225443010621,-0.309045360800902,-0.457872314378037,-0.328089491065674,0.0301068284980072,-0.000991633107350908,0.0300484553804473,-0.000822704610697274,0.0301750796740917,-0.000472871400386447
308.575810657979,-0.292356421490814,-0.305589599935764,-0.336714585292706,-0.309636307666864,-0.436269140433504,-0.328435058726994,0.0301001140133736,-0.000991634511394239,0.03004170781971,-0.000828049343465362,0.0301617799384527,-0.000489087666305721
309.291763814958,-0.270808579372703,-0.306299564291497,-0.31520854886978,-0.310231042735752,-0.414708512459506,-0.328784603047439,0.0300934010292556,-0.00099163587798932,0.0300349567515326,-0.000833310829476349,0.0300966117072884,-0.000493673297913443
310.007716971937,-0.249265532029181,-0.307009529610762,-0.293707336093202,-0.31082950598618,-0.393179376739408,-0.329138141551373,0.0300866895390119,-0.00099163720985292,0.0300282025863077,-0.000838487123454833,0.0300273192074121,-0.000492989751910692
310.723670128916,-0.227727278395904,-0.307719495869696,-0.272210949031341,-0.311431636074399,-0.37172795821404,-0.329484585860971,0.030079979542303,-0.000991638509433126,0.0300214457121137,-0.000843576450862088,0.0299323349868667,-0.000482365091313509
311.439623285895,-0.206193817408775,-0.308429463046143,-0.25071938948119,-0.312037370455347,-0.350269969417374,-0.329864554593722,0.0300732710387931,-0.00099163977909078,0.0300146865031505,-0.000848577205550206,0.029974117124369,-0.000540480501033439
312.155576442874,-0.184665148003927,-0.309139431119598,-0.229232706445647,-0.312646679622877,-0.328845281620866,-0.330234175861507,0.0300665640281402,-0.00099164102111019,0.0300079252955376,-0.000853487034802799,0.0298228302349243,-0.000445194355297305
312.871529599853,-0.163141269117739,-0.309849400071148,-0.207750886715094,-0.313259486682739,-0.307553429290277,-0.330477060570078,0.0300598585100088,-0.000991642237690978,0.0300011624301007,-0.000858304863566056,0.0297283493537944,-0.000305333359338149
313.587482756832,-0.141622211867774,-0.310559369889089,-0.186273898432688,-0.31387570194106,-0.286245490208512,-0.330713689434163,0.0300531544940849,-0.000991643430806922,0.0299943982178093,-0.000863030114570173,0.0297917034774812,-0.000347919298969872
314.303435913811,-0.120107990495256,-0.311269340559868,-0.164801742460936,-0.314495259033175,-0.264880032757291,-0.330994266962055,0.0300464519848029,-0.000991644602472743,0.0299876329226862,-0.000867661694967894,0.0298886150772115,-0.000457079291158054
315.019389070791,-0.0985985564147421,-0.311979312060533,-0.143334419488792,-0.315118090846181,-0.243452499004569,-0.33137072738569,0.0300397509670141,-0.000991645754870559,0.0299808667691293,-0.000872198584745612,0.0299767355517987,-0.000589876680572328
315.73534222777,-0.077093908563586,-0.312689284378033,-0.121871930062312,-0.315744129558668,-0.221976715938182,-0.331830465854022,0.0300330514403882,-0.000991646889872858,0.0299740999333355,-0.000876639805254289,0.0300066641482051,-0.000670758210609586
316.451295384749,-0.0555939957032102,-0.313399257492292,-0.100414274622501,-0.316373306656088,-0.200486945257952,-0.332322588520865,0.0300263533889518,-0.000991648009420604,0.0299673325301002,-0.000880984376525025,0.0300244870887811,-0.000704653649169376
317.167248541728,NaN,NaN,-0.0789614734787378,-0.31700556525842,-0.178985296040315,-0.332838877711064,NaN,NaN,0.029960564584728,-0.000885230840298477,0.0300384559412138,-0.000735604413889611
317.883201698707,NaN,NaN,-0.0575135381595466,-0.317640841057812,-0.157474518130116,-0.333376698170193,NaN,NaN,0.0299537959682241,-0.000889377678614224,0.0300510154400023,-0.00076715456392332
318.599154855686,NaN,NaN,NaN,NaN,-0.13595590314767,-0.333937211529206,NaN,NaN,NaN,NaN,0.0300589472535875,-0.00079881023818339
319.315108012665,NaN,NaN,NaN,NaN,-0.114430678513456,-0.334516985975073,NaN,NaN,NaN,NaN,0.0300701150498855,-0.000825630214507339
320.031061169644,NaN,NaN,NaN,NaN,-0.0929211518575939,-0.335112242159856,NaN,NaN,NaN,NaN,0.0299933796930923,-0.000826207376811187
320.747014326623,NaN,NaN,NaN,NaN,-0.0714494625783697,-0.335703075439937,NaN,NaN,NaN,NaN,0.0299868282858282,-0.000824134380100163
321.462967483602,NaN,NaN,NaN,NaN,-0.0499999999999993,-0.336287968012778,NaN,NaN,NaN,NaN,0.029878141632072,-0.000798880481274698


==> figures/TrajSat085.csv <==
0,-10,-0.1,-10,-0.1,-10,-0.1,0,0,0,0,0,0
1.30125053253798,-9.98380211679747,-0.099812106474692,-9.9761494019055,-0.0998227380656534,-9.97617040459316,-0.0998323020308304,0.0212669826972166,0.000272883898739332,0.0281890972616455,0.000254219276078252,0.0281969154703261,0.000245568909789126
2.60250106507597,-9.9503466526047,-0.0993178776012722,-9.9359103301541,-0.0993630011818178,-9.93596970792222,-0.0993953732241994,0.0288774654353685,0.000479075035947113,0.0323953844846295,0.000446478333368887,0.0323426962294878,0.000421509015538875
3.90375159761395,-9.91070649920027,-0.0985815806948822,-9.89321163851717,-0.0986720618684863,-9.89336207961411,-0.0987498237236377,0.0315852019494722,0.000647103830958963,0.033048552635011,0.000610786512725055,0.0329674427102201,0.000566113131076039
5.20500213015193,-9.86887237565661,-0.0976447226360627,-9.85009415196703,-0.0977828400182647,-9.85033690109433,-0.0979269577684093,0.0325450742320514,0.000788240971753687,0.0331939770902788,0.000752578924272684,0.0331536366869074,0.000700789690061737
6.50625266268992,-9.82626600778806,-0.0965391633791543,-9.80686387802048,-0.0967227847643188,-9.80707484085472,-0.0969165369867177,0.0328810352823639,0.000907458417790634,0.0332417626525617,0.00087372777212356,0.0333324841220926,0.00085413939732128
7.8075031952279,-9.78339320713535,-0.0952915478789389,-9.76359754495648,-0.0955171548742669,-9.76365304017859,-0.0957152809767072,0.0329929188909832,0.00100737967227962,0.0332538462615046,0.000975727214309894,0.0333707313088472,0.000980656628012899
9.10875372776588,-9.7404358170343,-0.0939255136332236,-9.72032826892411,-0.094190623834129,-9.72026265720482,-0.0943890645338816,0.0330244146202286,0.00108974529599472,0.0332481342988581,0.00106013155670543,0.0333033606556475,0.00104198643936777
10.4100042603039,-9.69745926412749,-0.0924625184890845,-9.6770735759351,-0.0927651286899261,-9.67697722620622,-0.0930285819816874,0.0330271312393262,0.00115591236664485,0.0332322980485308,0.00112829784774397,0.0333148042923968,0.00106549365286862
11.7112547928418,-9.6544869585592,-0.0909233473517892,-9.63384368955988,-0.0912608961935039,-9.63342053562407,-0.0915423924150878,0.0330196244651794,0.00120726779103195,0.0332104496071195,0.00118151054313604,0.0336140851450739,0.00122108763100728
13.0125053253798,-9.61152720684342,-0.089326438270988,-9.59064479911878,-0.0896964013774387,-9.58954908783122,-0.0898499683196735,0.0330084257236289,0.00124499619740691,0.0331850433082632,0.00122094860713496,0.0337754024990947,0.00137395367970596
14.3137558579178,-9.5685830208581,-0.0876887388778508,-9.54748049703457,-0.0880888113794617,-9.54562887306301,-0.0880201394273722,0.032995883965313,0.00127021594626144,0.0331576590898226,0.00124775786090275,0.0336890774070922,0.00141478893761869
15.6150063904558,-9.52565553920263,-0.0860257631441501,-9.50435246663254,-0.0864539827731773,-9.50187496773552,-0.0861795474627948,0.0329828424100481,0.00128396664204796,0.0331293527648571,0.0012630902670139,0.0335608348676567,0.0014107613336806
16.9162569229938,-9.48274524156128,-0.0843517893003736,-9.46126141200645,-0.084806129928493,-9.4582811616874,-0.0843536646973908,0.0329696060162135,0.00128722758067872,0.0331008388179709,0.00126797545718118,0.0334472045033099,0.00139644339201941
18.2175074555318,-9.43985220226926,-0.0826798537977712,-9.41820725921223,-0.0831581713815046,-9.41482222430853,-0.0825495462861595,0.0329562862252201,0.00128101596607694,0.0330726180342071,0.00126338432732269,0.0333554111398489,0.00137887695894843
19.5187579880697,-9.39697649880149,-0.0810216535260423,-9.37518952485378,-0.0815218927247403,-9.37147439042924,-0.0807750049418495,0.0329429238388418,0.00126623516915859,0.0330450506594686,0.00125019995304806,0.0333050686904015,0.00134393515345668
20.8200085206077,-9.35411817435914,-0.0793877470794866,-9.33220716381486,-0.0799079413661987,-9.32801574100045,-0.0790234892109877,0.0329295351008836,0.00124373913891448,0.0330183953474016,0.001229292294043,0.0334702243556747,0.00134337749676936
22.1212590531457,-9.31127730945965,-0.0777877431509409,-9.28925873858484,-0.0783257255234457,-9.28446896827628,-0.0772906367070487,0.0329161272991474,0.00121431538570995,0.0329928338765757,0.00120149525149026,0.0333980710665039,0.00129547165694926
23.4225095856837,-9.26845395500435,-0.0762302581988,-9.24634274061115,-0.0767836899154309,-9.24107636719547,-0.0756382980612449,0.0329027044701796,0.001178719744469,0.0329684956212035,0.00116755994465726,0.0333061696673934,0.00124875194272775
24.7237601182217,-9.22564804812176,-0.074722631858786,-9.20345752508297,-0.0752893386942753,-9.19780585984059,-0.0740581903703758,0.0328892694537723,0.00113769617606819,0.0329454620683792,0.00112818754466637,0.0332039435344552,0.00118096185254708
26.0250106507597,-9.18285960313733,-0.0732714674904319,-9.1606015063511,-0.0738495929452038,-9.15465560041083,-0.0725619722100218,0.0328758244788816,0.00109191263583881,0.032923773019736,0.00108401118303343,0.0331222384023417,0.00112024791776857
27.3262611832976,-9.14008863167837,-0.0718825309253775,-9.11777287380651,-0.0724701892116846,-9.11159491714225,-0.0711456502954627,0.0328623715063647,0.00104199427529346,0.0329034060971958,0.00103565578735032,0.033061876958009,0.00105611022580681
28.6275117158356,-9.09733521091758,-0.0705610826344108,-9.07496988112317,-0.0711560136853481,-9.0686160756727,-0.0698145939942151,0.0328489123069158,0.000988513206964637,0.0328842845255225,0.000983700363554249,0.0330267342340127,0.000992151275378667
29.9287622483736,-9.05459934449779,-0.0693114005384564,-9.03219098601186,-0.0699113903888316,-9.02563127702585,-0.0685547148047859,0.0328354485516317,0.000932019570104602,0.0328662883885479,0.00092867248791919,0.0330104164981909,0.000940537536030013
31.2300127809116,-9.01188097273495,-0.0681367945070223,-8.98943482325054,-0.0687399833497711,-8.98269888553962,-0.0673709653526083,0.0328219817949528,0.000873031255446591,0.0328492678941815,0.000871063738346332,0.0329636970435091,0.000876695508101514
32.5312633134496,-8.96918009858833,-0.0670401931601243,-8.94670034952438,-0.0676453003334599,-8.93983756702354,-0.0662729006117709,0.0328085134581045,0.000812016338588155,0.0328330689655903,0.000811321841770311,0.0329181339842414,0.000811805550662733
33.8325138459876,-8.92649672324414,-0.0660239416419389,-8.90398650680259,-0.0666295236190197,-8.89700606875086,-0.0652586367613314,0.0327950448576494,0.000749407659706866,0.0328175397479961,0.000749884073827669,0.0329221458057864,0.000747566033070628
35.1337643785255,-8.88383093041999,-0.065090247879441,-8.8612924742756,-0.0656944552585049,-8.85416769356496,-0.0643264922458811,0.0327815772203097,0.000685600358148669,0.0328025537727711,0.000687147509512024,0.0329375144632702,0.000686265007567841
36.4350149110635,-8.84118268236228,-0.0642402617002022,-8.81861761476612,-0.0648415413291467,-8.81131852889408,-0.0634763397619185,0.0327681116757385,0.00062096711024222,0.0327880111371966,0.00062347534402553,0.0329370099219184,0.00062156188158855
37.7362654436015,-8.79855192724723,-0.0634746010608887,-8.77596140517182,-0.0640717763226489,-8.76843823222003,-0.0627072297518501,0.0327546492500245,0.000555846857037862,0.0327738349329544,0.000559201643491309,0.0329599549235662,0.000559638896785273
39.0375159761395,-8.75593866040759,-0.0627936957014518,-8.73332352965533,-0.0633863066794165,-8.72554610977438,-0.0620195521153857,0.0327411908855375,0.000490546126753572,0.0327599691265743,0.000494632298929856,0.0329852221573432,0.000498102420074397
40.3387665086775,-8.71334287600885,-0.062197596290117,-8.69070350681981,-0.0627848345187341,-8.68261150720618,-0.0614198041782482,0.0327277374424273,0.000425343783045241,0.0327463687647519,0.000430050100766979,0.0330239936343437,0.000425938452228431
41.6400170412155,-8.67076466733837,-0.0616864907203461,-8.64810099911641,-0.0622671393771684,-8.63969394491698,-0.0609161481955069,0.0327142897395298,0.000360495774855986,0.0327330019384503,0.000365708251354602,0.0329479677197601,0.000351554680776314
42.9412675737534,-8.62820395843291,-0.0612594362401474,-8.60551571957768,-0.0618327585791552,-8.59686090013233,-0.0605044009974678,0.0327008484682456,0.000296230330523041,0.0327198451064041,0.000301835303380285,0.0328805286297304,0.000279824663142761
44.2425181062914,-8.58566070832891,-0.060915386920625,-8.56294740932841,-0.0614809561216644,-8.55410246632532,-0.060182988991683,0.0326874142547783,0.000232750744415631,0.032706880575464,0.000238636735552094,0.0328592137931245,0.000214468148764072
45.5437686388294,-8.5431349074924,-0.0606532028270644,-8.5203959500096,-0.0612113303811311,-8.51138660577593,-0.0599503279615259,0.0326739876699342,0.000170238935054569,0.0326940959470223,0.000176303615009465,0.0328172367671446,0.000143802704903539
46.8450191713674,-8.50062654569043,-0.0604715218741232,-8.47786099048555,-0.0610220392607799,-8.46864485814332,-0.0598056355513151,0.0326605692223874,0.000108856099083305,0.0326814789418107,0.000114993261588143,0.0328803868545811,7.80193797685129e-05
48.1462697039054,-8.45813572806722,-0.0603693004548026,-8.43534231935512,-0.0609116607791259,-8.42582192073142,-0.0597439906714371,0.0326471594221827,4.8753260517393e-05,0.0326690204463179,5.48487525933885e-05,0.0329065444518793,1.76916355823026e-05
49.4475202364434,-8.41566234306014,-0.0603443391706982,-8.39283973630585,-0.0608785994714854,-8.38299056406346,-0.059760080236562,0.0326337586179452,-9.9525756845948e-06,0.0326567123703648,-4.00497968830658e-06,0.0329141939535231,-4.21118451437762e-05
50.7487707689813,-8.37320636276996,-0.0603946837464455,-8.35035306714224,-0.0609211841926339,-8.34016847927063,-0.0598535473927808,0.032620367144842,-6.71564092562481e-05,0.0326445472661497,-6.14584341388504e-05,0.032896405098955,-0.000101354887362584
52.0500213015193,-8.33076777489423,-0.0605183252723441,-8.30788221700558,-0.061037931043843,-8.29738638572921,-0.060023672522028,0.0326069852980634,-0.000122767914116786,0.0326325183958862,-0.000117410510444537,0.0328620338200978,-0.000159670310814811
53.3512718340573,-8.28834656688124,-0.060713147880451,-8.2654269109903,-0.0612263569277369,-8.25464794609098,-0.0602687919010418,0.0325936133281853,-0.000176711493442843,0.0326206173593986,-0.000171793194635832,0.0328237798065521,-0.000216615943485732
54.6525223665953,-8.24594285708963,-0.0609774514775143,-8.22298698820146,-0.0614843829673047,-8.21196163759765,-0.0605863508668545,0.0325802515217919,-0.000228911779764539,0.0326088365120717,-0.000224542824812889,0.0327842106828733,-0.0002716897249442
55.9537728991333,-8.20355650070941,-0.0613084191743308,-8.18056229777667,-0.0618098560373426,-8.16926651264328,-0.0609788666935362,0.0325668999736875,-0.000279332440971863,0.0325971679814304,-0.000275608266707403,0.0328574133134391,-0.000331640795026383
57.2550234316713,-8.1611874843409,-0.0617037166551007,-8.13815272828012,-0.0622006867302846,-8.12649487753007,-0.0614462440816941,0.0325535588179929,-0.000327936143082417,0.0325856038747094,-0.000324946517817689,0.0328825780133379,-0.000386141116951995
58.5562739642092,-8.11883579443223,-0.0621609682858605,-8.09575820395144,-0.0626548304023584,-8.08370666358168,-0.0619828365651278,0.032540228155998,-0.000374696283075729,0.0325741361918197,-0.000372521918736006,0.032874415283995,-0.000438124762273157
59.8575244967472,-8.07650143341841,-0.0626778235853248,-8.05337852087201,-0.0631696319731369,-8.04095026317649,-0.0625852722644374,0.0325269080686579,-0.00041959436330675,0.0325627559777125,-0.000418325113382046,0.0328398067840885,-0.000487330803534832
61.1587750292852,-8.03418448635549,-0.0632521698272256,-8.01101357104739,-0.0637427846577213,-7.99824378727565,-0.0632504982615326,0.0325135986601828,-0.000462611944385048,0.0325514547829132,-0.000462345840993622,0.0328026800682075,-0.000534689061373583
62.4600255618232,-7.99188482437356,-0.063881187648184,-7.96866325743686,-0.0643719736699252,-7.95558909200496,-0.0639754806862433,0.0325002998778587,-0.000503762004749011,0.0325402241828188,-0.000504581881414481,0.0327555654076644,-0.000579135485037532
63.7612760943612,-7.94960243368778,-0.0645624586359855,-7.92632753536975,-0.0650550336590751,-7.91300300987156,-0.0647568025453862,0.0324870117162221,-0.000543052566584477,0.0325290559898186,-0.000545033233141942,0.032703623537952,-0.00062072750433004
65.0625266268992,-7.90733730053413,-0.0652935791955431,-7.88400635538703,-0.0657897344344196,-7.87048089942726,-0.0655897351165441,0.0324737341489628,-0.000580498352548017,0.0325179420348595,-0.000583708469838168,0.0326528699012012,-0.000659076157714958
66.3637771594371,-7.8650894431605,-0.0660722524803029,-7.84169958419409,-0.0665735407776382,-7.82802249136339,-0.0664706870968125,0.0324604671503795,-0.000616116771059224,0.032506874070057,-0.000620633668865496,0.0326036095457671,-0.000694245937773168
67.6650276919751,-7.82285891444607,-0.0668962818497314,-7.79940716715402,-0.0674041966355658,-7.78562903354783,-0.0673952903030473,0.032447210698273,-0.000649927273668606,0.0324958444060185,-0.000655831809829287,0.0325561821876272,-0.000726539973595158
68.9662782245131,-7.78064560214445,-0.0677630838306796,-7.75712905938524,-0.0682794788407853,-7.74329263450056,-0.068360124295426,0.0324339646547936,-0.00068197129723118,0.0324848456667978,-0.000689330581183967,0.0325156272373111,-0.000755512454817153
70.2675287570511,-7.73844949280952,-0.0686703891022667,-7.71486527937592,-0.0691973557685738,-7.70100793327117,-0.0693608399327887,0.0324207289290799,-0.000712284040658962,0.0324738708984906,-0.000721155650840957,0.0324751664589895,-0.000782582909989645
71.5687792895891,-7.69627057312066,-0.0696159763815707,-7.67261580018907,-0.0701556634091414,-7.65877016409337,-0.0703953366529764,0.0324075034185142,-0.000740904373737902,0.0324629133310142,-0.000751343051307175,0.0324410202937403,-0.00080714587445611
72.8700298221271,-7.65410887760827,-0.0705977713890686,-7.63038054960843,-0.0711521497149774,-7.61658147043038,-0.0714610031116331,0.0323942880379081,-0.000767869877729265,0.032451966757638,-0.000779937799708435,0.0324024142363304,-0.000830393386704465
74.171280354665,-7.61196442776871,-0.0716137097442255,-7.58815951719264,-0.0721847751343611,-7.57444172254492,-0.0725559962091276,0.032381082684279,-0.000793222539290102,0.0324410253615727,-0.000806981441168893,0.0323677314232088,-0.000851618461407155
75.472530887203,-7.56983712831497,-0.0726615667491122,-7.54595269976056,-0.073251555516016,-7.53234112582778,-0.0736770410095443,0.0323678871795987,-0.000817017359125217,0.0324300837640664,-0.000832517883048938,0.0323430883129273,-0.000870775634760403
76.773781419741,-7.52772696655703,-0.0737393529371704,-7.50376016792641,-0.0743507082657659,-7.49026420542681,-0.0748215569823334,0.0323547013879444,-0.000839303298495856,0.0324191369779645,-0.000856586351602255,0.0323279644845349,-0.000888317262808145
78.075031952279,-7.4856339299845,-0.0748451432930169,-7.46158190508418,-0.0754802902415999,-7.44820582291247,-0.0759879721910686,0.032341525168158,-0.000860130824556677,0.0324081804676843,-0.000879237603648785,0.0323146592691917,-0.000904769780769563
79.376282484817,-7.44355806962124,-0.0759771692429364,-7.41941788584005,-0.0766384078383495,-7.40617033713356,-0.0771753617881689,0.0323283584092763,-0.000879546550508922,0.032397210186418,-0.000900524736129045,0.0322983871383997,-0.000919967874265448
80.677533017355,-7.40149937610698,-0.0771336248133302,-7.37726813046892,-0.0778233236347295,-7.36414182173085,-0.0783817353343946,0.0323152009626577,-0.000897603306732854,0.0323862224943219,-0.000920497717669061,0.0323048870661032,-0.000934213336040846
81.9787835498929,-7.35945777120811,-0.0783126874018651,-7.33513266376033,-0.0790333655706502,-7.32208763065575,-0.079606811137301,0.0323020526408435,-0.000914359592195629,0.0323752140550375,-0.000939207442699705,0.0323219484217469,-0.000948382312741582
83.2800340824309,-7.31743324318533,-0.0795127044494478,-7.29301159534854,-0.0802670518963239,-7.28001161954548,-0.0808501354472948,0.0322889132913431,-0.000929868752847543,0.0323641820684963,-0.000956698514942482,0.0323556332780414,-0.000963075324624827
84.5812846149689,-7.27542578049747,-0.0807320925725132,-7.25090490448951,-0.0815227429855284,-7.23789802663735,-0.0821130731505832,0.0322757827608978,-0.000944184186906103,0.0323531241487438,-0.000973027546299352,0.0323773016180126,-0.00097794493268996
85.8825351475069,-7.23343545069449,-0.0819694135289268,-7.20881259846115,-0.0827989225452739,-7.19574881846561,-0.083395731477612,0.03226266093556,-0.000957354088607272,0.0323420381706738,-0.000988248809366734,0.0324008723670572,-0.000993603934521013
87.1837856800449,-7.19146221388135,-0.0832231779808399,-7.16673471482798,-0.0840941870663736,-7.15355294574424,-0.0847002928990735,0.0322495476463978,-0.000969433770719523,0.0323309225137265,-0.00100241404048321,0.0324560268904545,-0.00101172790919917
88.4850362125829,-7.14950600881373,-0.0844919574372762,-7.12467129292034,-0.0854071998000043,-7.1112827922936,-0.0860304173994048,0.0322364427161066,-0.000980478907945049,0.0323197758814843,-0.00101557474139354,0.032492992571287,-0.00103186794474055
89.7862867451208,-7.10756682474479,-0.0857744433072292,-7.08262246917507,-0.0867367911478378,-7.06895766864121,-0.0873883372045774,0.0322233459945262,-0.000990541110804856,0.0323085969550648,-0.00102777633263496,0.0325737723099736,-0.00105684751498081
91.0875372776588,-7.065644651121,-0.0870693933353429,-7.04058820556655,-0.088081656832331,-7.02650118028455,-0.0887839199167946,0.0322102573335251,-0.000999671145085874,0.0322973850954135,-0.00103907547653972,0.0326774377625547,-0.00108895773311145
92.3887878101968,-7.02373957193584,-0.0883756870181048,-6.99856853044535,-0.0894406434801206,-6.98392842096466,-0.0902238368485544,0.032197176630553,-0.00100791417279698,0.0322861398654619,-0.00104952351549508,0.0327393611430788,-0.00112347075184413
93.6900383427348,-6.98185151693508,-0.0896921618182654,-6.95656348725826,-0.0908126792448776,-6.94129896826789,-0.0917089130969136,0.0321841037134409,-0.0010153224588538,0.0322748610429001,-0.00105917014796165,0.032787963217117,-0.0011600037588911
94.9912888752728,-6.9399804417049,-0.0910177453352935,-6.91457311956211,-0.092196756273104,-6.89863532030848,-0.0932415565653614,0.0321710384263558,-0.00102194530663167,0.0322635487751014,-0.00106806462468396,0.0327791030563035,-0.00119475981662325
96.2925394078108,-6.89812633643532,-0.0923514487338299,-6.87259758115669,-0.093592006741401,-6.85597082047621,-0.0948195692366852,0.0321579806328352,-0.00102782897793773,0.0322522030379747,-0.00107625034678174,0.0327885938257182,-0.00123046394860628
97.5937899403487,-6.85628919149084,-0.0936923422665877,-6.83063680622991,-0.0949974604928889,-6.81328469647694,-0.0964449410518483,0.0321449301999838,-0.00103301840949316,0.0322408245190786,-0.00108378045092998,0.0328171938937849,-0.00126804909150317
98.8950404728867,-6.81446910715852,-0.0950395892523204,-6.78869083565406,-0.0964122965858107,-6.77059091459637,-0.0981175911422483,0.0321318870447413,-0.00103755320795862,0.0322294137819004,-0.00109070179809573,0.0328214798933724,-0.00130403074386784
100.196291005425,-6.77266598290343,-0.0963923327700812,-6.74675971028385,-0.0978357553070104,-6.72785050411325,-0.0998418980509638,0.0321188510020327,-0.00104147932885737,0.0322179726529729,-0.00109706072601094,0.0328561592037459,-0.00134536769653159
101.497541537963,-6.730879790935,-0.0977498037280792,-6.70484348131667,-0.0992671425434117,-6.68511040549285,-0.101620119572997,0.0321058219428701,-0.0010448381182861,0.0322065017062691,-0.00110290209528287,0.0328274540591482,-0.00138657141184367
102.798792070501,-6.68911052226933,-0.0991112916477354,-6.66294227540878,-0.100705854253167,-6.64243173751276,-0.103446548692777,0.0320927997503514,-0.00104766871528096,0.0321950016906064,-0.00110826791217846,0.0327484960296661,-0.00141680072262042
104.100042603039,-6.64735816807123,-0.10047613578413,-6.62105602876166,-0.102151253410504,-6.59988772810867,-0.105301541731258,0.0320797843117969,-0.0010500087487998,0.032183474202108,-0.0011132054573857,0.0326528145021427,-0.00143289212911257
105.401293135577,-6.60562284473796,-0.101843739363356,-6.57918477605444,-0.10360281250706,-6.55744726317574,-0.107172384148328,0.0320667755672617,-0.00105189121264426,0.0321719207382026,-0.00111775787462547,0.0325803891580769,-0.00144142497130367
106.702543668115,-6.56390442147475,-0.103213511823971,-6.5373285499631,-0.105060059537889,-6.51509092145369,-0.109050380256143,0.0320537733639321,-0.001053354209531,0.0321603428924335,-0.00112196771016572,0.0325238856770243,-0.00144429579288721
108.003794200653,-6.52220288689025,-0.104584930232648,-6.49548740761971,-0.106522585918144,-6.47280120424024,-0.110929305660568,0.0320407776009677,-0.00105443084995102,0.032148742305991,-0.00112587653791891,0.0324754748867286,-0.00144296498297839
109.305044733191,-6.48051823269127,-0.105957513950042,-6.45366143877076,-0.107990045694284,-6.43061148959173,-0.112801014735085,0.0320277881830068,-0.00105515265222203,0.0321371206578273,-0.00112952529225301,0.0323598141273273,-0.0014310875519509
110.606295265729,-6.43885046333358,-0.107330822440366,-6.41185058180447,-0.109462100101565,-6.38853553374648,-0.114653242225309,0.0320148050235905,-0.00105554941463195,0.0321254798829116,-0.00113295702092286,0.0322998527066663,-0.00141432005623652
111.907545798267,-6.3971996732468,-0.108704451853328,-6.37005486034364,-0.110938494330684,-6.34658431056123,-0.116475776388746,0.0320018280727328,-0.00105564809459093,0.0321138218212752,-0.00113621287305713,0.0321855238646224,-0.00138545812878666
113.208796330805,-6.35556573925407,-0.110078031313076,-6.32827429561383,-0.112419026868506,-6.30476626247647,-0.118255478957497,0.0319888572051716,-0.00105547795489985,0.0321021483278635,-0.00113933399919145,0.0320906660853754,-0.00134870048543901
114.510046863343,-6.31394865351459,-0.111451228874711,-6.28650894724785,-0.113903560070948,-6.26305396303122,-0.119984404683057,0.0319758923424542,-0.00105506461939974,0.032090461216636,-0.00114236159651433,0.032026325321003,-0.00130893275070497
115.81129739588,-6.27234840828653,-0.112823744882149,-6.24475886535745,-0.115392007810384,-6.22132386371875,-0.12167508097412,0.0319629334101774,-0.00105443231244516,0.0320787622873207,-0.00114533770373869,0.0321076240060463,-0.00129158943720225
117.112547928418,-6.23076502407786,-0.114195308180419,-6.20302398981098,-0.116884311918938,-6.17951974512327,-0.123347090922633,0.0319499803475942,-0.00105360359962682,0.0320670533261863,-0.00114830516222258,0.0321676666045415,-0.00128237547291566
118.413798460956,-6.18919856446363,-0.11556567141003,-6.16130433182134,-0.118380489365317,-6.1376318746549,-0.125014829032574,0.0319370331120779,-0.00105259944897638,0.0320553372430315,-0.00115130760914727,0.0322047204826981,-0.00128151940169963
119.715048993494,-6.14764892257032,-0.116934627446424,-6.11959990005207,-0.119880614322894,-6.09571231070645,-0.12668564420124,0.0319240916063039,-0.00105144121804155,0.0320436146360937,-0.00115438962750928,0.0322110900756511,-0.00128506837264263
121.016299526032,-6.10611609100314,-0.118301988841384,-6.07791075720877,-0.121384835122208,-6.05377781139109,-0.12836404080376,0.0319111557712031,-0.00105014785718958,0.0320318868129167,-0.00115759811850154,0.0322488481222474,-0.0012961737704701
122.31755005857,-6.06460006244151,-0.119667591907813,-6.03623691471001,-0.122893350263761,-6.01178440980865,-0.130063197530601,0.0318982255512524,-0.00104873710273637,0.0320201549978974,-0.00116098209695531,0.0322956333663649,-0.00131616966929065
123.618800591108,-6.02310087325197,-0.121031289924477,-5.99457831665103,-0.124406403524559,-5.96974254071534,-0.131792309970715,0.0318853009086586,-0.00104722529661028,0.0320084200821405,-0.00116459213644627,0.0323046181351855,-0.00134015178862971
124.920051123646,-5.98161855617904,-0.122392956335565,-5.95293496672246,-0.125924323066289,-5.9276736463471,-0.133558748540808,0.0318723818073166,-0.00104562780971548,0.0319966825017013,-0.0011684825260212,0.0323312817479872,-0.00137289510766667
126.221301656184,-5.9401530204479,-0.123752499566758,-5.91130686839672,-0.127447509832095,-5.88559474718467,-0.135365810791026,0.0318594681740024,-0.00104395946518007,0.0319849421258427,-0.00117271145273912,0.0323709300327235,-0.00141037522590938
127.522552188722,-5.89870425899244,-0.125109836429552,-5.86969409497889,-0.128976471641216,-5.84344397943599,-0.137230199729071,0.0318465599662482,-0.00104223354398778,0.0319731980648575,-0.00117734392261376,0.032402895108883,-0.00145582375432452
128.82380272126,-5.85727226479963,-0.12646490029069,-5.82809662959756,-0.130511770992504,-5.80125468392943,-0.139156646867634,0.0318336571445386,-0.00104046232765735,0.0319614484696164,-0.00118244861092477,0.0324365736517723,-0.00150523690088318
130.125053253798,-5.81585708992221,-0.12781763148452,-5.78651443454076,-0.132054049792329,-5.75902988816018,-0.141146421221698,0.0318207596909046,-0.00103865705859129,0.0319496915265206,-0.00118810002837451,0.0324529887294613,-0.00155234379638762
131.426303786336,-5.77445873630413,-0.129167991225107,-5.74494752069827,-0.133604071243231,-5.71679607921864,-0.143197485866464,0.0318078675738598,-0.00103682823905892,0.0319379233922293,-0.00119438233856408,0.0324526009008648,-0.00159925097877485
132.727554318874,-5.73307712909192,-0.130515964867917,-5.70339590805426,-0.135162712737004,-5.67460229683753,-0.145305141136055,0.0317949807403514,-0.00103498553028053,0.031926135992455,-0.00120138835428281,0.0323678251645763,-0.00163667168902084
134.028804851412,-5.69171226144994,-0.131861540130658,-5.66185971095464,-0.13673103799921,-5.63255412235915,-0.147451479681894,0.0317820991614542,-0.00103313763071958,0.0319143202542318,-0.00120922777054648,0.0322545987389778,-0.00165846988144417
135.33005538395,-5.65036412657849,-0.133204715488051,-5.62033892275445,-0.138310176516705,-5.59062283639963,-0.149621545950885,0.0317692228105873,-0.00103129245406467,0.031902463839058,-0.00121801714077981,0.0321846972162288,-0.00167082271668152
136.631305916488,-5.60903279206604,-0.134545488618993,-5.57883357403689,-0.139901423562659,-5.54879105674302,-0.151794362528868,0.0317563516864324,-0.00102945724279487,0.0318905500169964,-0.00122788900743145,0.0321126260496696,-0.00166699657756156
137.932556449026,-5.56771822909789,-0.135883880012629,-5.53734375324227,-0.141506280669449,-5.50703667008666,-0.153957676801313,0.0317434857596686,-0.00102763850908355,0.0318785562036604,-0.00123899639868607,0.0320709761447347,-0.00165853001272851
139.233806981564,-5.52642037859062,-0.137219922334062,-5.49586958277515,-0.143126461426074,-5.46532337715553,-0.156111184334674,0.0317306249937651,-0.00102584200982841,0.0318664521504117,-0.00125151421197335,0.0320360068922373,-0.0016501818671039
140.535057514102,-5.48513923386082,-0.138553647848028,-5.45441133293968,-0.144764045966711,-5.42368406949248,-0.158245095877712,0.0317177693703576,-0.00102407290847492,0.031854195813759,-0.00126565414925675,0.0319733865888416,-0.0016294865654308
141.83630804664,-5.44387478824773,-0.139885095124643,-5.41296915434647,-0.146421200419805,-5.38206130578723,-0.160369648476817,0.0317049188728577,-0.0010223357805566,0.0318417337189781,-0.00128163892575931,0.0320411085387198,-0.00165941150421316
143.137558579178,-5.40262712474566,-0.141214296556859,-5.37154326860654,-0.148100571896754,-5.34135773898298,-0.162115983745154,0.0316920735136963,-0.00102063486198126,0.0318279418781834,-0.00129922837600971,0.0296596125042362,-0.000625246349447691
144.438809111716,-5.36139618383769,-0.142541308742626,-5.33030176418899,-0.149705959445415,-5.30604665537476,-0.16125437825874,0.0316792332631916,-0.00101897357270754,0.0313984155152031,-0.00105669735682668,0.0245184893637716,0.00208665743790366
145.740059644254,-5.32018192208232,-0.143866189934009,-5.29019423053448,-0.150472700406247,-5.27735063986701,-0.156540858312476,0.0316663980981636,-0.00101735484746452,0.0301332867217717,5.40629579329717e-05,0.0197870470507299,0.00513858883102951
147.041310176792,-5.27898433288879,-0.145188997064053,-5.25205419995923,-0.149084272144205,-5.25390385843224,-0.148055300106638,0.031653568008068,-0.00101578125112862,0.0284703865099284,0.00225404910520594,0.0164926292254553,0.0078236476813445
148.34256070933,-5.2378034096792,-0.146509790114787,-5.21607755452405,-0.144124377556386,-5.23379432557606,-0.136485107195319,0.0316407429836297,-0.00101425493037918,0.0268794305485186,0.00552466308357454,0.0146556283136832,0.00981588064645409
149.643811241868,-5.19663925074197,-0.147828619704173,-5.18188777685018,-0.13434323641133,-5.21531095047102,-0.122826559057267,0.0316279230485532,-0.00101277796132735,0.0257826006437714,0.00961013901060907,0.013892088545618,0.0110730758825863
150.945061774406,-5.15549176592951,-0.149145560740237,-5.14863061881783,-0.118988934712424,-5.19739364156004,-0.108037274342554,0.0316151081704392,-0.00101135150484577,0.0254787953765874,0.0139987341855762,0.0137162483452424,0.0115442865820706
152.246312306944,-5.11436092733345,-0.150460681900804,-5.11520283364964,-0.0981079634389471,-5.17946267392953,-0.0929959938217987,0.03160229833684,-0.00100997655925181,0.0260352154535914,0.0179846175184817,0.0139304753489861,0.0115538223925891
153.547562839482,-5.07324672841257,-0.151774050537156,-5.08058771427011,-0.0726808921421062,-5.16088825908052,-0.07795651547093,0.0315894935427092,-0.0010086538813476,0.0272366031981273,0.0208415470950882,0.014685986430105,0.0115506540383135
154.84881337202,-5.03214916263164,-0.153085734797721,-5.04420665158412,-0.0445796706581311,-5.14102759031722,-0.0629280604072593,0.0315766937838654,-0.00100738394859458,0.0287168242831529,0.0220131573991297,0.0159128197389095,0.011545558596614
156.150063904558,-4.99106834347642,-0.154395792097139,-5.00548377427469,-0.0173829516527803,-5.11929500853719,-0.0479331269225336,0.031563899093229,-0.00100616736559994,0.0308125177937434,0.0189892582029834,0.0175363026511767,0.0114810648110406
157.451314437096,-4.9500041502541,-0.155704302779841,-4.96469333346377,0.00467989258891262,-5.09522194858498,-0.0330862188017779,0.0315511094335808,-0.00100500375508497,0.0316833599105559,0.0150115344202674,0.019577493451134,0.0113361453571123
158.752564969634,-4.90895657049637,-0.157011335998453,-4.92332751599156,0.021878563894083,-5.06818590532262,-0.0185148251410506,0.0315383248011188,-0.00100389287232555,0.0318322252370808,0.0115299562329845,0.0220514233321821,0.0110247547788124
160.053815502172,-4.86792559768211,-0.158316959909971,-4.88193948825065,0.034863300442804,-5.03773774221576,-0.00455994314473372,0.0315255451944281,-0.00100283430138633,0.031763012983769,0.00849956667029289,0.0247641453681192,0.0103470803879186
161.35506603471,-4.82691123470121,-0.15962124129698,-4.8406836735793,0.0441933557410631,-5.00370485585298,0.00820717249357224,0.0315127706154942,-0.00100182748430524,0.0316444938230741,0.00589895440975731,0.0274683273558894,0.00916329026634614
162.656316567248,-4.78591358192344,-0.160924239103848,-4.7995802640229,0.0503932166420645,-4.96636564058323,0.0190166535474301,0.0315000010963013,-0.00100087200319734,0.0315336937519952,0.00368542475113299,0.0297977196568112,0.00734626498479409
163.957567099786,-4.74493251643685,-0.162226028291544,-4.75860739488233,0.0539292140200786,-4.92665637743712,0.0271084049934603,0.0314872366016518,-0.000999966617578649,0.0314453054568451,0.00181117361034489,0.0310441578988942,0.00504661896912039
165.258817632324,-4.70396803172251,-0.163526673216044,-4.71773442711644,0.0552253558544406,-4.88595405945267,0.0323649119480085,0.0314744771319702,-0.000999110330326139,0.0313793766902655,0.000229492468663445,0.0314646528754354,0.00282690075772377
166.560068164862,-4.66302012126075,-0.164826236872315,-4.67693442946372,0.0546350981778327,-4.84491796047719,0.0343120926990103,0.0314617226880119,-0.000998302040107433,0.0313322690610903,-0.00109892519646445,0.031561238730731,0.000258953664443915
167.8613186974,-4.62208880323434,-0.166124779337071,-4.63618561362617,0.0524643598882857,-4.80387967322301,0.0333627244094567,0.031448973278329,-0.000997540623354051,0.0313000047253172,-0.00220820919643447,0.0315050205789155,-0.00163123095922469
169.162569229938,-4.58117414716792,-0.167422356622649,-4.59547108206503,0.0489742640762304,-4.76293239440088,0.030253029361527,0.0314362289273479,-0.000996825009127216,0.0312791766367217,-0.00312743236233692,0.0314364633180114,-0.0030275950388856
170.463819762476,-4.54027604569129,-0.168719033111891,-4.55477780501389,0.0443946865984858,-4.7220443290785,0.0257570360208074,0.0314234896059951,-0.000996153578116704,0.0312669904317445,-0.00388248503497916,0.0314130903997451,-0.00381541459811243
171.765070295014,-4.4993944922781,-0.17001486522973,-4.51409598813065,0.0389281724315156,-4.68115697399826,0.0205205724114862,0.0314107553159911,-0.000995524942383153,0.0312611861370013,-0.00449668315042582,0.0314391255849771,-0.00413431210360079
173.066320827552,-4.45852948039966,-0.171309907573993,-4.47341856488051,0.0327443570866824,-4.64029289844255,0.0148892281457119,0.0313980260591868,-0.000994937671238548,0.0312599517749553,-0.00498977839410018,0.0313589998363836,-0.00457808073811943
174.36757136009,-4.41768104346199,-0.172604211208151,-4.43274063140437,0.0259888301012009,-4.59951463834688,0.00862774677249046,0.0313853018497223,-0.000994390393727656,0.0312617309615039,-0.00537920937078452,0.0313362549154095,-0.00500803355879821
175.668821892628,-4.37684922025735,-0.173897825527212,-4.39205921481613,0.018784379151686,-4.55871516844836,0.00193839729233551,0.0313725827035258,-0.000993881712868706,0.0312650350929112,-0.00568027781490243,0.0313643864104724,-0.00526297478322618
176.970072425166,-4.33603391889048,-0.175190803155077,-4.35137343278771,0.0112371347892025,-4.517881825308,-0.00503688685483835,0.0313598685967354,-0.000993409918671711,0.0312680823462134,-0.00590766626089995,0.0314156183334239,-0.00544545724358499
178.271322957704,-4.29523513282201,-0.176483190964971,-4.31068523784505,0.00343449578623378,-4.4769551673915,-0.0122099753890883,0.0313471595315326,-0.000992973498550868,0.0312681908138869,-0.00607604063880158,0.0314892422063158,-0.00557226563955397
179.572573490242,-4.25445285550973,-0.177775033868662,-4.27000093428297,-0.00455676387664886,-4.43600685846143,-0.0195247756473361,0.0313344555101223,-0.000992570938384493,0.0312613671998967,-0.00620057806534271,0.0314234026838959,-0.00567188413302373
180.87382402278,-4.21368713551862,-0.179066373277887,-4.22933189683146,-0.0126891939176979,-4.39523866898131,-0.0270082590899789,0.0313217565515905,-0.000992200831800084,0.0312443939618252,-0.00629524967149317,0.0311828069363567,-0.00587211513414088
182.175074555318,-4.17293798102667,-0.180357250193176,-4.18869163022933,-0.0209309035578882,-4.35485506059298,-0.0348197479975065,0.0313090626626862,-0.000991861691604114,0.0312176441629124,-0.00636893711623959,0.0309221096467661,-0.00611105089475372
183.476325087856,-4.13220531555138,-0.181647705765102,-4.1480911461407,-0.029257366119656,-4.31468675242268,-0.0428605295482614,0.031296373824184,-0.000991551897363168,0.0311837913141765,-0.00642586704182382,0.0308392224476178,-0.00623114329554535
184.777575620394,-4.09148913253916,-0.182937777113052,-4.10753786695069,-0.0376478892498481,-4.27458809179404,-0.0510231294378216,0.0312836900382043,-0.000991269985476297,0.0311453404917168,-0.00646774745390809,0.0307950361753941,-0.00630907901928188
186.078826152932,-4.05078942543369,-0.184227499475211,-4.06703655198323,-0.0460834288442648,-4.23454487744541,-0.0592765092679463,0.0312710113068053,-0.000991014516262692,0.0311040313639124,-0.00649521415296657,0.0307518356283752,-0.00637308987534983
187.38007668547,-4.01010625789805,-0.185516905029246,-4.02659011231164,-0.0545454552154663,-4.19455410108773,-0.0676043511644332,0.0312583376535663,-0.000990784178436482,0.0310610182540509,-0.00650849005263044,0.030723399535569,-0.00642905637070284
188.681327218008,-3.96943960761785,-0.186806025966476,-3.98620056638313,-0.0630155570191751,-4.15458088900162,-0.0760045585024263,0.0312456690756112,-0.000990577552390153,0.0310170905455825,-0.00650756966657328,0.0307129854306482,-0.00647666198390739
189.982577750546,-3.92878941346414,-0.188094893103781,-3.94586844737537,-0.0714752723174601,-4.11463028004281,-0.0844457004744272,0.0312330055580172,-0.000990393207631186,0.0309728342331585,-0.00649258421600813,0.030695215047006,-0.00649666311424784
191.283828283083,-3.88815566887065,-0.1893835344922,-3.90559379208694,-0.0799064371121872,-4.07470598184735,-0.0928978667032232,0.0312203471025333,-0.000990229832064842,0.030928699822811,-0.00646367087272284,0.0306616490515879,-0.00648751167956882
192.585078815622,-3.84753836726889,-0.190671976506881,-3.86537619622728,-0.0882910992631622,-4.03483559361134,-0.101320431090193,0.0312076937107923,-0.000990086151156688,0.0308850555328592,-0.00642102546469571,0.0306184726931352,-0.00645467805946616
193.886329348159,-3.80693758736125,-0.191960243109328,-3.82521481701775,-0.0966116197191794,-3.99502127468954,-0.109689009878617,0.0311950454106193,-0.000989961019274896,0.030842212678693,-0.00636493662111277,0.0305771511531962,-0.00640554706130011
195.187579880697,-3.76635327646521,-0.19324835816595,-3.78510881274772,-0.104850111895509,-3.95525321862903,-0.117986928485219,0.0311824021892551,-0.000989853178955135,0.0308004475102653,-0.00629570081578892,0.0305501163180995,-0.00634819047027102
196.488830413235,-3.72578538874769,-0.194536343714216,-3.74505627605315,-0.112990334093414,-3.91551535176483,-0.126202553384396,0.0311697640359019,-0.000989761433729542,0.0307599842607151,-0.00621388512721782,0.0305300044507166,-0.00627866044351667
197.790080945773,-3.68523391763284,-0.195824219910098,-3.70505535622591,-0.121016382394935,-3.87579359591572,-0.134323463555311,0.031157130951749,-0.000989684673452611,0.0307210178036676,-0.00612006438413484,0.0305149081882273,-0.00619586869751485
199.091331478311,-3.64469885654334,-0.197112005498917,-3.66510400151224,-0.128913092949637,-3.83608541927138,-0.142330708686806,0.0311445029378661,-0.00098962183079385,0.0306837124284378,-0.00601488472747482,0.0305180650274493,-0.0061099333346084
200.392582010849,-3.60418029916326,-0.198399717520138,-3.62519998223574,-0.136666130212356,-3.7963825061147,-0.150210181060613,0.0311318800262145,-0.000989571954486259,0.0306482035326582,-0.00589905795072377,0.030514092830675,-0.00600438081101977
201.693832543387,-3.56367816256752,-0.199687372528042,-3.58534118664444,-0.144261003792507,-3.75666931439091,-0.157965024120102,0.0311192621940541,-0.000989533995612886,0.0306146114495307,-0.00577329614168153,0.0305031198079524,-0.00591588098311891
202.995083075925,-3.52319241616183,-0.200974985451829,-3.54552474871962,-0.151686498683373,-3.71710578316647,-0.165544503400649,0.0311066494346553,-0.000989506998366438,0.0305830025499071,-0.00563849824749559,0.0303183695618556,-0.00572793357089345
204.296333608463,-3.48272305336456,-0.202262569927955,-3.5057480575946,-0.158931446598281,-3.67770932015378,-0.172886102385979,0.0310940417485965,-0.000989490068690173,0.0305534311918928,-0.00549552266543058,0.0302485246444064,-0.00556162148267113
205.597584141001,-3.44227006759344,-0.203550138462031,-3.46600844711539,-0.165985808518207,-3.63836697605269,-0.180025111034895,0.0310814391363377,-0.000989482355015635,0.0305259285373303,-0.00534525253229542,0.0302241103039,-0.00541304880908693
206.898834673539,-3.401833567457,-0.204837702523657,-3.42630326584042,-0.172840438076035,-3.59903310212445,-0.186979526474679,0.0310688416339388,-0.000989483101618193,0.0305005060134777,-0.00518858094349558,0.0302370729524267,-0.00527674178427075
208.200085206077,-3.36141343991361,-0.206125272616329,-3.38662995998871,-0.179486523218589,-3.55967005851839,-0.19375588192042,0.0310562492086408,-0.000989491480171432,0.030477163335567,-0.00502639225246302,0.0302640117330714,-0.00513586003704097
209.501335738615,-3.32100966955085,-0.207412858160786,-3.34698564888683,-0.185918806346661,-3.52027003333392,-0.200336038907489,0.0310436618578143,-0.000989506759248513,0.0304558587191359,-0.00485962674411938,0.0302919375800298,-0.00497497217825996
210.802586271153,-3.28062224978524,-0.208700467659461,-3.30736771573876,-0.192131928471489,-3.48084157640383,-0.206682482396768,0.0310310795814527,-0.000989528251626531,0.030436547659959,-0.00468917213874513,0.0303049002340204,-0.00477156788152438
212.103836803691,-3.24025118032784,-0.20998810876441,-3.26777361060748,-0.198121668597966,-3.44141146585665,-0.212734791512105,0.0310185023813955,-0.000989555310719908,0.0304191717982173,-0.00451589622531513,0.0302964552277844,-0.00453312907614776
213.405087336229,-3.19989656577122,-0.211275788605813,-3.2282009088031,-0.203884411299706,-3.40199661570488,-0.218481742724737,0.0310059302919546,-0.000989587355127066,0.030403664774157,-0.00434063768130419,0.0302854814746327,-0.00430093190374004
214.706337868767,-3.15955828196632,-0.21256351299225,-3.18864728082698,-0.209417375414741,-3.36258422377151,-0.223950131849564,0.0309933632762846,-0.000989623771826822,0.0303899511316764,-0.00416420908625006,0.0302898757130339,-0.00410041623465263
216.007588401305,-3.11923632233087,-0.213851287242809,-3.14911035551486,-0.214720783114873,-3.32316490879207,-0.229159227181899,0.0309808013339469,-0.000989664023192399,0.0303779321711811,-0.00398739210283472,0.0302984005766551,-0.00390885357321878
217.308838933843,-3.07893068028325,-0.215139116002473,-3.10958799545729,-0.219794609579993,-3.2837279465763,-0.234132241164307,0.0309682444643957,-0.000989707606029891,0.030367512732507,-0.00381091683678412,0.0303198895705655,-0.00374050608717983
218.610089466381,-3.03864137059948,-0.216427003367101,-3.07007818991063,-0.224639747561388,-3.24424163337077,-0.23891957026017,0.0309556926736445,-0.000989754053574178,0.0303585927024871,-0.00363546908877046,0.0303732694574042,-0.00362757176677537
219.911339998919,-2.99836846749464,-0.21771495309542,-3.03057908806257,-0.229257247952862,-3.20468285743319,-0.243573014468998,0.0309431459861042,-0.000989802936462807,0.0303510726789905,-0.00346169556223406,0.0304277876713777,-0.00352440829813154
221.212590531457,-2.95811186214172,-0.21900296768766,-2.99108894205963,-0.233649394287808,-3.1650490099203,-0.248103917886533,0.0309306043691626,-0.000989853830448314,0.0303448476925339,-0.0032901963928494,0.0304878080688862,-0.00344128906126838
222.513841063995,-2.91787154796288,-0.220291049504838,-2.95160610186142,-0.237820496956035,-3.12534219416715,-0.252525565623488,0.030918067821917,-0.000989906358676276,0.0303398050118292,-0.00312150551895178,0.0305399623881539,-0.00335500911942374
223.815091596533,-2.87764751838151,-0.221579200438238,-2.91212910273503,-0.24177452443808,-3.0855717722414,-0.256833448554917,0.0309055363433716,-0.000989960172679005,0.0303358383105314,-0.00295611514693825,0.0305853164789152,-0.00326488992863459
225.116342129071,-2.83743980318079,-0.222867422105459,-2.87265661706527,-0.245516051104557,-3.04573602397809,-0.261041386281785,0.0308930099437695,-0.000990014952599747,0.0303328423880983,-0.00279446845009694,0.0306423599587828,-0.00320577077761871
226.417592661609,-2.79724844632329,-0.224155715793864,-2.83318746151697,-0.249049377283746,-3.00583295453214,-0.265167794061329,0.0308804886377224,-0.000990070402496144,0.030330717085941,-0.00263697840824739,0.0306859623593922,-0.00313302756059572
227.718843194147,-2.75707335424587,-0.225444081809796,-2.79372056414851,-0.252380272262902,-2.96586497398626,-0.269219416032554,0.0308679723969209,-0.000990126247004887,0.0303293602815419,-0.00248399368247001,0.0307502238750374,-0.00310861798467098
229.020093726685,-2.71691452037788,-0.226732520502339,-2.75425498407319,-0.255515495033679,-2.92581114403852,-0.273252559841913,0.030855461220079,-0.000990182239295109,0.0303286715583681,-0.00233580039685985,0.0308104769223001,-0.00309028739038675
230.321344259223,-2.67677193815038,-0.228021031915335,-2.71478991580862,-0.258461433195473,-2.88576000783549,-0.277242018381019,0.0308429551058465,-0.000990238154794761,0.0303285572238428,-0.00219265520963672,0.0306822564960563,-0.00301689122768361
231.622594791761,-2.63664565229543,-0.229309616042928,-2.67532467264206,-0.261224779426986,-2.84605558400352,-0.281026017943205,0.0308304540687977,-0.000990293788525032,0.0303289276921985,-0.00205477269412373,0.0303413867890742,-0.00275434238604466
232.923845324299,-2.59653567664745,-0.230598272484519,-2.63585867511589,-0.26381164002906,-2.80666500156551,-0.284414627367015,0.0308179581138225,-0.000990348954670474,0.0303296993274668,-0.00192235508388234,0.0302435062367575,-0.00247744872636375
234.225095856837,-2.55644193284836,-0.231887000205752,-2.59639145566442,-0.266229647950543,-2.76730640506617,-0.287508624154668,0.0308054672170191,-0.000990403490224308,0.0303307898641488,-0.00179552730176745,0.0302440443679636,-0.00227192629659327
235.526346389375,-2.51636441433687,-0.233175798291454,-2.55692265385238,-0.268486563574374,-2.72794786112724,-0.290339186415322,0.0307929813768004,-0.000990457248641368,0.03033212232868,-0.00167437548448808,0.0302516669427761,-0.0020819747624864
236.827596921913,-2.4763031145538,-0.2344646656475,-2.5174520024724,-0.270589797921282,-2.68855414010912,-0.292960169089058,0.0307805005915367,-0.000990510100053503,0.0303336256548615,-0.00155896701509897,0.0302897747222575,-0.00194073570933759
238.128847454451,-2.43625809312141,-0.235753601293931,-2.4779793232734,-0.272546829164357,-2.64911086616837,-0.295405642842819,0.0307680248801837,-0.000990561925668364,0.0303352335856162,-0.00144933856491496,0.030337363915229,-0.00182495571304449
239.430097986989,-2.39622933386959,-0.237042603783961,-2.43850450799049,-0.274364390265284,-2.60960417611595,-0.297711219922726,0.0307555542380177,-0.000990612625623527,0.0303368847341442,-0.00134553285356585,0.030382309833021,-0.00171944435593901
240.731348519527,-2.35621677358604,-0.238331671367038,-2.39902754726825,-0.276050632737875,-2.57004108350407,-0.299885487638396,0.0307430886456252,-0.000990662117911897,0.0303385216096723,-0.00124750716892561,0.0304251789430303,-0.00162384100197154
242.032599052065,-2.31622040572052,-0.239620802427717,-2.35954849764949,-0.277613251225555,-2.5304297219558,-0.301933573415883,0.0307306281012136,-0.000990710329662915,0.0303400921313574,-0.0011552099562351,0.0304575412826037,-0.00152642149267766
243.333849584603,-2.27624022372513,-0.240909995263949,-2.32006747651854,-0.279059638849911,-2.49077871482279,-0.303857488078625,0.0307181726029394,-0.000990757199915376,0.0303415488066739,-0.0010685780187763,0.0304835438440759,-0.00143126415511184
244.635100117141,-2.2362763020533,-0.242199248393414,-2.28058465995813,-0.280397094156507,-2.45109504062247,-0.305663839944937,0.0307057221741863,-0.000990802671557449,0.0303428485044768,-0.000987528891417403,0.0305072974968032,-0.00134291912066025
245.936350649679,-2.19632859465321,-0.243488559819567,-2.24110026833957,-0.281632150449037,-2.41138544605318,-0.307354133255022,0.0306932768007454,-0.000990846707956139,0.0303439507207312,-0.000911999538409778,0.0305250365792023,-0.0012562825429465
247.237601182217,-2.15639705339868,-0.244777927510268,-2.2016145910308,-0.28277251961862,-2.37165548216907,-0.308934661160878,0.0306808364677188,-0.000990889282532736,0.0303448215044852,-0.000841840696583207,0.0305385896123107,-0.00117290160441303
248.538851714755,-2.11648167175171,-0.246067349554128,-2.16212794985079,-0.283825158635821,-2.33190717334179,-0.310412035130152,0.0306684011731547,-0.000990930373766738,0.0303454300029695,-0.000776919649560546,0.0305530335268046,-0.00109823328380477
249.840102247293,-2.07658244317685,-0.24735682401708,-2.12264070322033,-0.284796773093235,-2.29214337919094,-0.311792553861455,0.0306559709150802,-0.000990969968063479,0.0303457488505234,-0.000717096260766858,0.0305627383758564,-0.00102550583194208
251.141352779831,-2.03669945689943,-0.248646349240308,-2.08315324277446,-0.285693869161842,-2.25236650714046,-0.31308404474973,0.0306435457213612,-0.000991008050127955,0.0303457541896117,-0.000662221534556755,0.0305743185183209,-0.000961214056444582
252.442603312369,-1.99683263710794,-0.249935923039368,-2.04366599352895,-0.286522316906599,-2.21257321644659,-0.314296875273915,0.030631125568381,-0.000991044626703533,0.0303454228482307,-0.000612170765792976,0.0305867319523612,-0.000904801498708348
253.743853844907,-1.95698195070242,-0.25122554338481,-2.00417940271974,-0.287288769719446,-2.17276825177387,-0.315437448330038,0.0306187104458129,-0.000991079706630386,0.0303447393538242,-0.000566741365932181,0.0305924532753924,-0.000848406906924705
255.045104377445,-1.91714739115792,-0.252515208342008,-1.9646939370915,-0.287999112518302,-2.13295413157439,-0.316509263309708,0.0306063003516086,-0.00099111330167019,0.0303436889815346,-0.000525762290127092,0.0306027611454591,-0.000800977655427051
256.346354909983,-1.87732895195215,-0.253804915994774,-1.92521008072721,-0.288659005677522,-2.09312742982816,-0.317522959402826,0.0305938952837018,-0.000991145428434248,0.0303422596547998,-0.000489058170368476,0.0306091138876104,-0.00075713553411925
257.647605442521,-1.83752673702292,-0.255094664718644,-1.88572833459967,-0.289273836782427,-2.05329313465409,-0.318482597377095,0.0305814952744559,-0.000991176098107341,0.0303404413290259,-0.000456454726967892,0.0306159284890879,-0.000719333372944009
258.948855975059,-1.79774064092041,-0.256384452386787,-1.84624922623979,-0.289848630696489,-2.01344777262327,-0.31939915836414,0.0305691002909331,-0.000991205344611788,0.0303382244843971,-0.000427790865994985,0.030625302175852,-0.00069057108192316
260.250106507597,-1.75797064551082,-0.257674277142816,-1.80677325919949,-0.290388636225875,-1.97359714412757,-0.320273099491989,0.0305567103274128,-0.000991233197244026,0.0303356064671358,-0.000402858166314582,0.0306207408253425,-0.000647498236721474
261.551357040135,-1.71821674428274,-0.258964137198294,-1.76730095624793,-0.290898575626855,-1.93376168085902,-0.321083011050732,0.0305443253817915,-0.00099125968717403,0.03033258404848,-0.000381474469286089,0.0306077304346078,-0.000599080067566184
262.852607572673,-1.67847893400007,-0.26025403081335,-1.72783284316311,-0.29138293539019,-1.89393013344321,-0.32184328257571,0.0305319454529726,-0.000991284847892634,0.0303291557878282,-0.00036345812386712,0.0306106876719215,-0.000568630229600482
264.153858105211,-1.63875732343584,-0.261543956502767,-1.6883694570731,-0.291845932506736,-1.85409397564015,-0.322567756119926,0.030519570574773,-0.00099130870637621,0.0303253210707276,-0.000348634761682061,0.0306167588251829,-0.000547568419391496
265.455108637749,-1.59905178744038,-0.262833912367378,-1.64891134672564,-0.29229155986949,-1.81425369270797,-0.323266205987386,0.0305072007080747,-0.000991331310256821,0.0303210801936597,-0.000336834855621526,0.0306197957232782,-0.000528891264636499
266.756359170287,-1.55936231951331,-0.264123896804944,-1.60945900791294,-0.292723719787328,-1.77440268105931,-0.32395112932266,0.0304948358507425,-0.000991352698886891,0.0303164385141196,-0.000327864624323122,0.0306354520567021,-0.000529760788882437
268.057609702824,-1.51968891315704,-0.265413908265031,-1.57001295793629,-0.293145970509573,-1.73452939504064,-0.324641614919945,0.0304824760006463,-0.00099137291283344,0.0303114003621165,-0.0003215508985018,0.03065076007024,-0.000534125924766049
269.358860235362,-1.48003157998132,-0.266703945277564,-1.53057370773462,-0.293561648080586,-1.69463243082098,-0.325344009314083,0.0304701211612869,-0.000991391992373173,0.0303059712157541,-0.000317723919310094,0.0306678850720196,-0.000544619045833358
270.6601107679,-1.44039039885667,-0.267994006516042,-1.4911417833817,-0.293973869390278,-1.65470977089958,-0.326063504861643,0.0304577713571386,-0.000991409974243176,0.0303001564800767,-0.000316224066944115,0.0306934351726332,-0.000562663404633312
271.961361300439,-1.40076525973189,-0.26928409042933,-1.451717697136,-0.294385566989103,-1.61475529162676,-0.326806422780325,0.0304454265537841,-0.000991426908352144,0.0302939630423409,-0.000316891557905596,0.0307129514216219,-0.000577080982492494
273.262611832976,-1.36115615612052,-0.270574195685962,-1.41230189873077,-0.294799451322024,-1.57478211903034,-0.327563700495689,0.0304330867490773,-0.000991442837591986,0.0302874009851703,-0.000319558292030138,0.0307247155839156,-0.000584888557073992
274.563862365514,-1.32156308153887,-0.2718643210101,-1.37289486059964,-0.295218016412203,-1.53478834301726,-0.328333762367622,0.0304207519408797,-0.00099145780490771,0.0302804793453676,-0.00032407152799494,0.0307445838812112,-0.000599264346767106
275.865112898052,-1.28198606238256,-0.273154465217778,-1.33349704316538,-0.295643561207002,-1.49477291753451,-0.329124332087351,0.0304084221372933,-0.00099147185131324,0.030273207582195,-0.000330282830572358,0.0307565038573,-0.000611718205730827
277.16636343059,-1.24242514774029,-0.274444627195132,-1.2941089331982,-0.296078238087952,-1.45474721504799,-0.329921199154547,0.0303960973535022,-0.000991485016677542,0.0302655946106198,-0.000338054400057039,0.0307622479225129,-0.000609205508205806
278.467613963128,-1.20288024259878,-0.275734805729279,-1.25473096624585,-0.296523995743915,-1.41471613369773,-0.330706565531112,0.0303837775597672,-0.000991497348149913,0.0302576556132921,-0.000347255140088983,0.0307630965173322,-0.000593775450276018
279.768864495666,-1.16335134048549,-0.277024999765401,-1.21536351949675,-0.296982563239139,-1.37468051700098,-0.331471298035608,0.0303714627539574,-0.000991508887244402,0.0302494011902622,-0.000357745252844806,0.0307701484567542,-0.000578897456330766
281.070115028204,-1.12383843493062,-0.278315208302031,-1.17600699733699,-0.297455525104552,-1.33464237954941,-0.332205226746795,0.030359152933943,-0.000991519674773025,0.0302408405927066,-0.000369392876175868,0.030769816402745,-0.000546806731218771
282.371365560742,-1.08434156705579,-0.279605430427742,-1.13666178905225,-0.297944303799039,-1.29459899562705,-0.332892258121633,0.0303468481124259,-0.000991529748751495,0.0302319861091584,-0.000382076537414289,0.0307787866106822,-0.000511110405790756
283.67261609328,-1.0448607562881,-0.280895665256684,-1.09732832553311,-0.298450255020189,-1.25467679450348,-0.333535694015575,0.0303345482953483,-0.000991539147672466,0.0302228489378889,-0.000395684001327104,0.0304028990566869,-0.000462854155006912
284.973866625818,-1.00539592259171,-0.282185911880101,-1.05800694372019,-0.298974475651575,-1.21542841280974,-0.334061055979845,0.0303222534576547,-0.000991547913037441,0.0302134424041448,-0.000410101632674759,0.0299992910688599,-0.000345808461216472
286.275117158356,-0.965947059507916,-0.283476169500331,-1.01869795114942,-0.299517896573485,-1.17650024748164,-0.33443913470786,0.0303099635972234,-0.000991556082069252,0.0302037800271759,-0.000425221572108998,0.0298490671466952,-0.000237621969801733
287.576367690894,-0.92651416058075,-0.284766437367257,-0.979401671449018,-0.300081363445458,-1.13769961601228,-0.334698463210619,0.0302976787119379,-0.000991563690925292,0.0301938745857908,-0.000440943826819409,0.0297832040713677,-0.000160876808066862
288.877618223432,-0.887097281598036,-0.286056714811573,-0.940118411690213,-0.3006655957822,-1.09896870997956,-0.334866476862234,0.0302853988190867,-0.00099157077273378,0.0301837388495525,-0.000457173662026459,0.0297465828904459,-0.000101679823774343
290.17886875597,-0.847696412445092,-0.287347001165136,-0.900848540029164,-0.301271318580257,-1.06027223277859,-0.334975166874718,0.0302731239154168,-0.000991577361864058,0.0301733843539451,-0.000473823450403915,0.0297293355324221,-6.66715660161359e-05
291.480119288508,-0.808311488003187,-0.288637295777649,-0.861592281671282,-0.30189894008762,-1.02159912235641,-0.335042227732513,0.0302608539805385,-0.000991583492897164,0.0301628246440129,-0.000490806461227078,0.0297127091936368,-3.79041725052304e-05
292.781369821046,-0.768942501827334,-0.289927598075356,-0.822349869384788,-0.302548799591652,-0.98293003580242,-0.335083030605126,0.0302485890123615,-0.000991589197307051,0.0301520725557616,-0.000508042630204123,0.0297158976959038,-2.84084829094116e-05
294.082620353584,-0.729589447475268,-0.291217907524521,-0.783121544797362,-0.303221176742006,-0.944248510143735,-0.335118101062299,0.0302363290087788,-0.00099159450538033,0.0301411403118818,-0.00052545759761921,0.0297356344835777,-2.59043977368148e-05
295.383870886122,-0.690252395341411,-0.292508223659789,-0.743907533856881,-0.303916257981436,-0.905535485384257,-0.335152589021382,0.0302240739916442,-0.000991599444540127,0.0301300398881316,-0.000542981829423629,0.0297692316656528,-2.63715047333188e-05
296.68512141866,-0.650931305888675,-0.293798546004805,-0.704708144865801,-0.304634294254053,-0.866771197780108,-0.33518602734109,0.0302118239485542,-0.000991604043646453,0.0301187820106904,-0.000560550404926176,0.0297975567191395,-2.83627828301052e-05
297.986371951198,-0.61162612885528,-0.295088874118859,-0.665523492123448,-0.3053751731263,-0.827957189420643,-0.335216210471836,0.0301995788637715,-0.000991608330294937,0.0301073790329395,-0.000578102407243641,0.0298458210934217,-1.98110596706964e-05
299.287622483736,-0.572336857809829,-0.296379207613181,-0.626353742818164,-0.30613881489622,-0.789062584383029,-0.335237945626,0.0301873387352176,-0.000991612329855419,0.0300958421232672,-0.000595582113566101,0.0298945274516764,-1.70845144666479e-05
300.588873016274,-0.533063486323624,-0.297669546131086,-0.587199063755895,-0.306925091985762,-0.750143888692552,-0.335260811564029,0.030175103560817,-0.000991616066484371,0.0300841819349537,-0.000612938165550065,0.0299219400279558,-1.77206366122673e-05
301.890123548812,-0.493806099338249,-0.298959889371716,-0.548059608187589,-0.307733812997871,-0.711216064032499,-0.335303989389118,0.03016287336697,-0.000991619561849329,0.0300724087352268,-0.000630123390066924,0.0299124733737394,-4.18463063314584e-05
303.19137408135,-0.454564628013204,-0.300250237017097,-0.50893563345974,-0.308564893700336,-0.672287259536752,-0.335366466612782,0.0301506481321633,-0.000991622838869882,0.0300605316787298,-0.000647092743499964,0.029932758316389,-5.0325677482767e-05
304.492624613888,-0.415339036883668,-0.301540588789506,-0.469827152061989,-0.309417860411999,-0.633316677406409,-0.335436477377725,0.0301384278452826,-0.000991625918616487,0.0300485610580232,-0.000663808363184516,0.0299435695641083,-6.14322102037598e-05
305.793875146426,-0.376129319531704,-0.302830944445785,-0.430734279220773,-0.31029236016442,-0.594330181957178,-0.335520499379202,0.0301262125042687,-0.000991628820595219,0.0300365059023996,-0.000680234824103138,0.0299677521687935,-6.66708965203598e-05
307.095125678964,-0.33693546954204,-0.304121303767336,-0.391657118982237,-0.311187996774498,-0.555365355758872,-0.335624251291089,0.0301140021070716,-0.000991631563211904,0.0300243748157727,-0.000696340273915312,0.0299440788862353,-9.10839272202571e-05
308.396376211502,-0.297757586344178,-0.305411666580732,-0.352595778963947,-0.312104353403711,-0.516387765747243,-0.335744114834977,0.0301017966846182,-0.000991634162958909,0.0300121759173366,-0.000712095926527107,0.0299649024012716,-9.26585616916537e-05
309.69762674404,-0.258595571912824,-0.306702032691157,-0.313550434183188,-0.313041072513104,-0.477374608649174,-0.335866440450571,0.0300895962063166,-0.000991636637066132,0.0299999166321833,-0.000727474182762741,0.0299941560176921,-9.99071044655943e-05
310.998877276578,-0.219449405520349,-0.307992401942672,-0.274521052173613,-0.313997514773087,-0.438355366672015,-0.335997958739604,0.0300774006656648,-0.000991639000900366,0.0299876046649591,-0.000742455212235024,0.02994362683217,-9.83682079142878e-05
312.300127809116,-0.180319080762136,-0.309282774201551,-0.235507696825607,-0.314973151939201,-0.399507215894915,-0.336111363840526,0.0300652100606243,-0.000991641268702254,0.0299752467857908,-0.000757019612293227,0.0297661168985093,-9.11745537061356e-05
313.601378341654,-0.141204591580226,-0.310573149351999,-0.196510423612267,-0.315967432237735,-0.360787295397372,-0.336300034681829,0.030053024389266,-0.000991643453812997,0.0299628492025987,-0.000771150398723078,0.0297733391547989,-0.000269539996270501
314.902628874192,-0.102106050800925,-0.311863527315272,-0.157529310041752,-0.316979815256492,-0.32206073018019,-0.336763599898279,0.0300408436867055,-0.000991645568224198,0.0299504173778255,-0.000784831671613948,0.029764398172154,-0.000468088114358444
316.20387940673,-0.0630232767131973,-0.313153907976988,-0.118564460988316,-0.318009772732847,-0.283311434563084,-0.33740313804874,0.0300286678962954,-0.00099164762426468,0.0299379557792956,-0.000798047559512871,0.029809691478274,-0.000546247864141663
317.505129939268,NaN,NaN,-0.0796158200968793,-0.319056591142885,-0.244480110107754,-0.338206639969835,NaN,NaN,0.0299254672563004,-0.000810785700396804,0.0298671806246244,-0.00067101645709347
318.806380471806,NaN,NaN,NaN,NaN,-0.205602492123854,-0.339093873499127,NaN,NaN,NaN,NaN,0.0298842480711132,-0.000684825551741475
320.107631004344,NaN,NaN,NaN,NaN,-0.16670656505927,-0.339995123465173,NaN,NaN,NaN,NaN,0.0298976972738161,-0.00071154325489294
321.408881536882,NaN,NaN,NaN,NaN,-0.127803985599773,-0.340938410833178,NaN,NaN,NaN,NaN,0.0298959219840767,-0.000739592983444313
322.71013206942,NaN,NaN,NaN,NaN,-0.0888950200208384,-0.341890268299497,NaN,NaN,NaN,NaN,0.0299089935951538,-0.000727990281368446
324.011382601958,NaN,NaN,NaN,NaN,-0.0499999999998914,-0.342885088576375,NaN,NaN,NaN,NaN,0.0298852418503097,-0.000811584494625041


==> figures/TrajSat090.csv <==
0,-10,-0.1,-10,-0.1,-10,-0.1,0,0,0,0,0,0
1.30837298163208,-9.98364861291696,-0.0998101247242134,-9.97560649616306,-0.0998214721956904,-9.97551533010933,-0.0997929249228789,0.0213320870305702,0.000274147476471236,0.0284912004646492,0.000254587928308054,0.0286184257132511,0.000297881274498118
2.61674596326416,-9.94993682963934,-0.0993111146751282,-9.93491147607181,-0.0993584815724081,-9.934690466844,-0.0992628669761957,0.0289262530929681,0.000481102662435713,0.032484156560648,0.000447309725840113,0.032546200221768,0.000502435049265572
3.92511894489623,-9.91003001236724,-0.098567595102916,-9.89191396185499,-0.0986623995478943,-9.89169553550456,-0.0985157001730382,0.031609329299187,0.000649603171836052,0.0330764509751693,0.000612206944800414,0.0331081689640928,0.000640774464089023
5.23349192652831,-9.86794465073885,-0.0976221436021873,-9.84853152563732,-0.0977657224490211,-9.84806711960519,-0.0975664194743255,0.0325566041145343,0.000791063920270492,0.0332131154331032,0.000754337554771345,0.0336220976470513,0.000844662488393743
6.54186490816039,-9.82509518135057,-0.0965069347501031,-9.80503906323089,-0.0966971802105934,-9.80406175186437,-0.0963743054233821,0.0328862692487144,0.000910459527341826,0.03326214078612,0.000875634407422187,0.0336379052493604,0.0009557090889796
7.85023788979247,-9.7819834177391,-0.0952487408985963,-9.76150725678711,-0.0954829678158625,-9.75992576589288,-0.0949995124695498,0.0329949810076265,0.00101039934244747,0.0332774559801309,0.000977683544814673,0.0337448473998009,0.00110777258122451
9.15861087142455,-9.73878926621037,-0.0938708528275044,-9.71796811485017,-0.0941470362629587,-9.7159003992408,-0.0935677197263214,0.0330248019997176,0.00109252685975762,0.0332749313758316,0.00106191623756806,0.0335905255479461,0.0011025893869386
10.4669838530566,-9.69557740368242,-0.0923964847758307,-9.67443992868824,-0.0927113786272677,-9.67202494695846,-0.0921200094507874,0.0330269328533413,0.00115844472602953,0.033261631569591,0.00112964321477463,0.0334820465298627,0.00111220276575721
11.7753568346887,-9.65237033965363,-0.090845923724566,-9.6309338976851,-0.0911973025619152,-9.62826208475865,-0.0906372015758407,0.0330191314858976,0.00120944498458758,0.0332415126341596,0.00118229148508857,0.0334273965091921,0.0011644504985642
13.0837298163208,-9.60917617414613,-0.0892378240906665,-9.58745724094803,-0.0896236442539475,-9.58455935277894,-0.0890850028630517,0.0330077656794477,0.00124672723295695,0.0332169589059245,0.00122110236526093,0.033370265556158,0.00119924304166682
14.3921027979529,-9.565997927737,-0.08758917539298,-9.54401463810156,-0.088007666350798,-9.54094273455715,-0.0875059735225599,0.0329951082483026,0.00127135510380666,0.0331895621211676,0.00124725336583672,0.0333069461651458,0.00121487383376471
15.7004757795849,-9.52283661205394,-0.0859159660941304,-9.50060933669558,-0.0863650411228639,-9.49739777777844,-0.0859057351257129,0.0329819765659495,0.00128445645726624,0.0331604318199443,0.00126177635499144,0.0332589269284748,0.00122997330787244
17.008848761217,-9.47969258182835,-0.0842326085938553,-9.45724276546205,-0.0847104258686446,-9.45390163128434,-0.0842893311862161,0.0329686602132232,0.00128708164506789,0.0331303973437342,0.00126581740526661,0.0332288015450932,0.00124068115095547
18.3172217428491,-9.43656599858689,-0.0825521227302153,-9.41391566367743,-0.0830568350343516,-9.41047912469257,-0.0826914573795718,0.032955263576439,0.00128019599689837,0.0331000666264345,0.00126037590320881,0.0331633773380142,0.00121287488219197
19.6255947244812,-9.39345700024111,-0.0808863960498577,-9.3706280993678,-0.0814160141943465,-9.36706855646565,-0.0810951904967868,0.0329418255000735,0.00126468573009937,0.0330699092778789,0.00124638488156475,0.0331919942447923,0.00122488283927982
20.9339677061133,-9.35036565431476,-0.0792462163883656,-9.3273798047199,-0.0797987124724929,-9.32364516171583,-0.0794966967231527,0.032928361539563,0.00124141288262535,0.0330403049266783,0.00122468169518663,0.0331688726184319,0.00121138667495545
22.2423406877453,-9.30729190200968,-0.077641033121246,-9.2841697480121,-0.078214431022476,-9.28027907615872,-0.0779302011738931,0.0329148788419811,0.00121123335673187,0.0330115647533108,0.00119611182909025,0.0331211375622599,0.00118283726534709
23.5507136693774,-9.26423576500424,-0.0760793439053538,-9.24099650973706,-0.0766715133853225,-9.23697249725002,-0.0764039514273757,0.0329013813148577,0.00117491268687311,0.0329839503368978,0.00116146021307714,0.0330945759502742,0.00115357804976205
24.8590866510095,-9.22119728105605,-0.0745687469470125,-9.19785847063093,-0.0751774194506444,-9.19367598607977,-0.0749145163505903,0.03288787168095,0.0011331645676784,0.032957689006878,0.00112143453431156,0.0330956885013762,0.00112322110051722
26.1674596326416,-9.17817657472613,-0.0731162818461759,-9.15475383624005,-0.0737389107713091,-9.15035617179404,-0.0734612318583416,0.0328743521286009,0.00108663942969405,0.0329329738287558,0.00107667774186172,0.0331109500697385,0.0010951519709448
27.4758326142736,-9.13517352716162,-0.0717273258847228,-9.11168055584017,-0.0723619410826402,-9.10705597418271,-0.0720534619806499,0.0328608247128233,0.00103600675983968,0.0329099389753672,0.00102779252460428,0.0330878741963795,0.00105770541276224
28.7842055959057,-9.09218814742201,-0.07040684460315,-9.06863623215189,-0.0710511828865193,-9.06376552873494,-0.0706944951387233,0.032847291231234,0.000981854249579013,0.0328886142375854,0.000975364156267189,0.0330925604155324,0.00101792253378287
30.0925785775378,-9.04922044231801,-0.0691590653321464,-9.02561867266186,-0.0698109115381161,-9.0204754029233,-0.0694038284579719,0.0328337533463968,0.000924729156559626,0.032868923819833,0.00091991169007702,0.0330669206937022,0.000953496263181911
31.4009515591699,-9.00627054522678,-0.0679881043749693,-8.98262587195992,-0.0686448020327328,-8.97722966504522,-0.0682015948728146,0.0328202125901335,0.000865125286061248,0.0328506850708564,0.000861917101458969,0.0330266176952202,0.000884882860648124
32.709324540802,-8.96333835269514,-0.0668964250603267,-8.93965624895008,-0.0675564484119734,-8.93405430224911,-0.0670874935840126,0.0328066704218603,0.000803532350119296,0.0328336566631176,0.000801820432547809,0.0329748410570193,0.000819231779279427
34.017697522434,-8.92042384329804,-0.0658862314790577,-8.89670821497766,-0.066547700558078,-8.8909427475829,-0.0660596086731619,0.0327931281671455,0.000740387949106223,0.0328175738909645,0.000740062113856291,0.0329268045238568,0.000753516498025535
35.3260705040661,-8.87752701634228,-0.0649592814305087,-8.85378068438181,-0.0656204655663436,-8.84788727387853,-0.0651147950952968,0.0327795870469281,0.000676092438759329,0.0328022201770761,0.000677033433619346,0.0328960530903607,0.000689500154459797
36.6344434856982,-8.83464795551858,-0.0641172477567828,-8.81087282039702,-0.0647761603103029,-8.80480226520067,-0.0642568277805737,0.0327660482016646,0.000611011411868059,0.0327874296787987,0.000613096676001557,0.0329615829177728,0.000623780709263833
37.9428164673303,-8.79178663631607,-0.0633608348065355,-8.76798409619794,-0.0640163224664356,-8.76163424815539,-0.0634783546982845,0.0327525126721781,0.000545486096699277,0.032773085848337,0.000548583714918704,0.0330130851684371,0.000565032281771778
39.2511894489624,-8.74894298870168,-0.0626901029676779,-8.72511389011446,-0.0633410767856233,-8.71842666324096,-0.0627763230638168,0.0327389813929891,0.000479825898682645,0.0327591031773584,0.000483805943356514,0.0330374631163927,0.000508213085491108
40.5595624305944,-8.70611700656628,-0.0621050434604923,-8.68226173871659,-0.0627504353656272,-8.6752096680014,-0.0621502972548553,0.0327254552239301,0.000414309419671072,0.0327454238331924,0.000419042752389071,0.033024241815024,0.000448362170720964
41.8679354122265,-8.66330872587708,-0.0616055093356993,-8.63942727416788,-0.0622442118958455,-8.63202496958367,-0.0616045177543642,0.0327119349621144,0.000349190299652959,0.0327320078935825,0.000354546788864547,0.0329899500981843,0.000385659483905729
43.1763083938586,-8.6205182028753,-0.061191134408498,-8.59661024727705,-0.0618222713194492,-8.58888869219027,-0.061143192794994,0.0326984213446048,0.000284700037778369,0.0327188279730637,0.000290549189668104,0.0329490069693478,0.000319659225631817
44.4846813754907,-8.57774532085444,-0.0608604466658884,-8.55381035869253,-0.0614838029603872,-8.54580898493323,-0.0607691085396755,0.0326849149693031,0.00022103905994282,0.0327058633253871,0.000227256822881165,0.0329019805973122,0.000251899723270462
45.7930543571227,-8.53499006999776,-0.0606122449735494,-8.51102726719634,-0.0612274192177841,-8.50278893520732,-0.0604835166802209,0.0326714164037258,0.000158388056373224,0.032693097793037,0.000164849763251669,0.0328609151426156,0.000184981949078695
47.1014273387548,-8.4922524402962,-0.0604451090938088,-8.46826072123573,-0.0610518587658756,-8.45973892407546,-0.0602876965647418,0.0326579261530187,9.69068748523047e-05,0.0326805196002646,0.000103489403744711,0.032952138413387,0.000114233688347731
48.4098003203869,-8.44953256992953,-0.0603580807636139,-8.42551051458916,-0.0609558154824578,-8.41660531834559,-0.0601861077656404,0.0326444447408234,3.67478790761324e-05,0.0326681194622499,4.33201858693215e-05,0.0329711179665696,4.33581044062622e-05
49.718173302019,-8.40683029720493,-0.0603486785938517,-8.38277649327224,-0.0609379996628633,-8.37346005290466,-0.0601705947622162,0.0326309724857088,-2.19774863773342e-05,0.0326558897334723,-1.55271686806219e-05,0.0329652815900485,-1.98118351307069e-05
51.0265462836511,-8.36414560996094,-0.060414964029079,-8.34005833449923,-0.0609961053317648,-8.33035450236031,-0.0602378966312587,0.0326175097257278,-7.91648259395521e-05,0.0326438215569166,-7.29544153039109e-05,0.0329259254549929,-8.28008574035421e-05
52.3349192652831,-8.32147849562797,-0.0605548731640288,-8.29735583258647,-0.0611282209714166,-8.28730243331831,-0.0603870311705294,0.0326040567508011,-0.000134725661985203,0.0326319074798375,-0.000128871311889158,0.0328852014963083,-0.000144872908773832
53.6432922469152,-8.27882904928906,-0.0607666629203434,-8.25466879154559,-0.0613323273520742,-8.2443008835058,-0.060616282395227,0.0325906138689677,-0.00018857548120116,0.0326201400069722,-0.000183202348055331,0.0328408622350086,-0.000205865733017449
54.9516652285473,-8.23619719143014,-0.0610477833900457,-8.2119971473666,-0.0616068639817506,-8.20136714647737,-0.0609248087923463,0.0325771812473994,-0.000240660281840199,0.032608512509568,-0.000235871930279315,0.0327904408758667,-0.000264759360665719
56.2600382101794,-8.19358286668304,-0.0613957368489444,-8.16934060620593,-0.0619490972523775,-8.15849866752837,-0.0613083725580702,0.0325637590260567,-0.000290937132020153,0.0325970159194052,-0.000286843106144015,0.0327394029729524,-0.000320850228056965
57.5684111918114,-8.1509860614049,-0.0618081425987449,-8.12669899591322,-0.0623567569509055,-8.11569803332833,-0.0617632682884249,0.0325503473332256,-0.000339370706445578,0.0325856419423296,-0.000336079164259074,0.0326871616287507,-0.000373959904644684
58.8767841734435,-8.10840682721374,-0.0622828039465739,-8.08407216216843,-0.0628275629478941,-8.07296456031881,-0.0622850915609286,0.0325369463043202,-0.000385929367035611,0.0325743820945115,-0.000383553238257018,0.0326371644872579,-0.000423395798560829
60.1851571550756,-8.06584516865453,-0.0628173101880435,-8.04146004405522,-0.0633595386031875,-8.03029236156111,-0.0628703601878289,0.0325235560164105,-0.000430596276343546,0.03256322827066,-0.00042923802724554,0.0325925065757515,-0.000469308099986925
61.4935301367077,-8.023300987695,-0.0634089051840401,-7.9988624675484,-0.0639501629939551,-7.98767926093104,-0.0635128514503619,0.032510176455456,-0.000473374822578389,0.0325521712735516,-0.00047313018496798,0.0325468109416333,-0.000512511265534257
62.8019031183398,-7.98077427034345,-0.0640551284833744,-7.95627927062194,-0.0645969308223431,-7.94512333964315,-0.0642095248876383,0.0324968076332462,-0.000514267561117163,0.0325412019303071,-0.000515234674913542,0.0325052796482296,-0.000552708391856699
64.1102760999718,-7.93826502568478,-0.0647535936666728,-7.91371034479951,-0.0652975159345976,-7.90261878061784,-0.0649579919141998,0.0324834495528383,-0.000553281963618673,0.0325303113930497,-0.00055555858832489,0.0324689326666813,-0.000590230949265803
65.4186490816039,-7.89577334240317,-0.0655021361720153,-7.87115563892915,-0.0660497659492342,-7.86015898085377,-0.0657530572224466,0.0324701022449822,-0.000590423866459366,0.0325194911082553,-0.00059410985127174,0.0324361695469909,-0.000625690098215365
66.727022063236,-7.85329908063712,-0.0662979714394064,-7.82861509507018,-0.0668514642643634,-7.81773821251955,-0.06659583931456,0.0324567655812952,-0.000625729495039018,0.0325087325051623,-0.000630904661349832,0.0324125228066859,-0.00065891911929741
68.0353950448681,-7.81084222655557,-0.0671387238180053,-7.78608856389405,-0.0677000775341519,-7.77534517288697,-0.0674790154671546,0.0324434394941396,-0.000659226838755072,0.0324980268407407,-0.000665977174812582,0.0323922121077119,-0.000690675556105846
69.3437680265001,-7.76840276642538,-0.0680220571992934,-7.7435759817213,-0.0685933796689008,-7.73297529064209,-0.0684007897821632,0.0324301239009932,-0.000690948586434621,0.0324873660191473,-0.000699356837034389,0.0323724636554768,-0.000721130417455155
70.6521410081322,-7.72598081601101,-0.0689459646297968,-7.70107730681939,-0.0695292194721399,-7.69063365391975,-0.0693648727357804,0.0324168187828317,-0.00072091889600393,0.0324767422989457,-0.000731075809699454,0.0323515393903235,-0.000750211392797309
71.9605139897643,-7.68357625120872,-0.0699079297364522,-7.65859259052986,-0.0705057160955549,-7.64831734898566,-0.0703634740107226,0.0324035239651363,-0.000749189660286686,0.0324661482941098,-0.000761160542654433,0.0323318791747911,-0.00077788996905272
73.2688869713964,-7.64118903970221,-0.070905724032305,-7.61612169203881,-0.0715204555516495,-7.60602892139961,-0.0713994225859194,0.0323902393189449,-0.000775806364121311,0.0324555768343251,-0.000789664013297334,0.0323141037343766,-0.000803903157410868
74.5772599530285,-7.59881916831542,-0.0719372214665621,-7.5736645863333,-0.0725714046388994,-7.56375724035243,-0.072466034206797,0.0323769647180132,-0.000800815219957595,0.0324450212969396,-0.00081662920782063,0.0323000418761921,-0.000828185061935896
75.8856329346605,-7.55646671120394,-0.0730005069249124,-7.53122125672889,-0.073656587615446,-7.52149090547719,-0.0735642285668048,0.0323637000779749,-0.000824257034309823,0.032434475497128,-0.000842101393236693,0.0323063129265175,-0.000850507172024802
77.1940059162926,-7.51413162894742,-0.0740935096691667,-7.48879179018219,-0.0747743014092577,-7.47922273031292,-0.0746911251554904,0.0323504452423134,-0.000846184990280545,0.0324239336921365,-0.000866118012565598,0.032310519833246,-0.000871771927016557
78.5023788979247,-7.47181384812749,-0.075214186546116,-7.4463761108313,-0.0759225018736423,-7.43693391380016,-0.0758444119569883,0.0323372000314548,-0.000866656215844168,0.0324133905343463,-0.000888736111671749,0.0323387865586758,-0.00089163452476708
79.8107518795568,-7.42951335629589,-0.0763606731481352,-7.40397420194052,-0.0770993508679969,-7.39461086944327,-0.0770242052022167,0.0323239642966506,-0.000885723450870207,0.0324028411991896,-0.000910008036456848,0.032344942748807,-0.000911309009577386
81.1191248611889,-7.38723018640602,-0.0775312325902315,-7.36158607446257,-0.0783031269768409,-7.35227461899276,-0.0782289870889425,0.032310737910177,-0.000903436805440626,0.0323922812789243,-0.000929984893594944,0.0323738966625456,-0.000930564538358777
82.4274978428209,-7.34496438333839,-0.0787241955278912,-7.31921180771018,-0.0795322836958277,-7.30988979994826,-0.0794594451584311,0.0322975207468587,-0.000919846558773148,0.0323817067656994,-0.000948713100744528,0.0324092730328455,-0.000950183853292526
83.735870824453,-7.30271583290937,-0.0799377669148716,-7.27685141540041,-0.0807852019926401,-7.26744746917713,-0.0807163645928772,0.0322843125963151,-0.000935014902225684,0.0323711142655083,-0.000966246159561282,0.0324658659837283,-0.000971449743855946
85.0442438060851,-7.26048452347338,-0.0811703640745603,-7.23450486787153,-0.0820602643020625,-7.22492202166592,-0.0820030317144675,0.0322711133028499,-0.000948996011160123,0.0323605007684217,-0.000982641662159678,0.0325289196951528,-0.000995526602888322
86.3526167877172,-7.21827044707813,-0.0824204779423599,-7.19217219435473,-0.0833560224563892,-7.18235081674192,-0.0833204521745113,0.0322579227126155,-0.000961843598824122,0.0323498634938153,-0.000997952550394347,0.0325749286552806,-0.00101971288667819
87.6609897693492,-7.17607373248477,-0.0836867852239073,-7.14985345693501,-0.0846711353112119,-7.13967964907947,-0.0846734433127612,0.0322447407390153,-0.000973602820993889,0.0323392003869755,-0.00101222918968292,0.0326667104048654,-0.00104993722455492
88.9693627509813,-7.13389422498249,-0.0849677689563625,-7.10754875040955,-0.0860043558023176,-7.0968624526135,-0.0860708832002332,0.0322315671560212,-0.000984335971415298,0.0323285094349555,-0.00102552047885732,0.0327750956119783,-0.00108673517419944
90.2777357326134,-7.0917319137344,-0.0862621258817353,-7.0652580227664,-0.0873543191027286,-7.05397115925556,-0.0875151769879046,0.0322184018119049,-0.0009940951419537,0.0323177892969492,-0.00103788529617886,0.0327857353568549,-0.00112083356909296
91.5861087142455,-7.04958678809962,-0.087568619945618,-7.02298131283814,-0.0887198515602098,-7.01107745711608,-0.0890033317136588,0.0322052445571648,-0.00100293151363753,0.03230703882194,-0.00104937550911552,0.0327773708078843,-0.00115373930147319
92.8944816958776,-7.00745894626732,-0.0888861435653085,-6.98071866070479,-0.0900998466876078,-6.9681973217256,-0.0905337964704789,0.0321920952942574,-0.00101089001624278,0.0322962572405315,-0.00106004248080983,0.0327678680675541,-0.00118563715760852
94.2028546775096,-6.96534830718332,-0.0902135355855032,-6.93847022404127,-0.0914933674240839,-6.92533157475098,-0.0921051714636729,0.0321789538450983,-0.00101802373641457,0.0322854438201458,-0.00106993093145512,0.032755755700353,-0.00121613554365747
95.5112276591417,-6.9232548227713,-0.0915497306505088,-6.89623593194238,-0.0928993252866408,-6.88248081470567,-0.0937155164084613,0.0321658200514764,-0.00102438235265847,0.0322745987236462,-0.00107909782617196,0.0327412622002302,-0.00124515032421246
96.8196006407738,-6.88117848314285,-0.0928937489015991,-6.85401582169828,-0.0943168086420188,-6.83965299854122,-0.095362805652403,0.0321526937762772,-0.0010300123043577,0.0322637220323699,-0.00108759279421458,0.0327336552657947,-0.00127330904800308
98.1279736224059,-6.83911934560283,-0.0942446936740258,-6.81180993428499,-0.095744973596844,-6.79681355349427,-0.0970482296916712,0.0321395749144921,-0.00103495614961613,0.0322528140918459,-0.00109546470284108,0.0327619642826774,-0.00130420043244344
99.436346604038,-6.7970774127486,-0.0956016970374996,-6.76961839368097,-0.0971830931263705,-6.75393774930688,-0.0987753853887902,0.0321264633403279,-0.00103925756903274,0.0322418754415965,-0.0011027587141468,0.0327783226021859,-0.00133610504013234
100.74471958567,-6.75505259589828,-0.0969639217005148,-6.72744119400071,-0.0986304110889946,-6.71097415823174,-0.10055403591585,0.0321133588942967,-0.00104296184682015,0.0322309078173943,-0.00110952502339918,0.0328657025677912,-0.00138211179316589
102.053092567302,-6.71304488584058,-0.0983306160110164,-6.6852783342915,-0.100086245661377,-6.66799138278959,-0.102390506439905,0.0321002614552672,-0.00104610960366954,0.0322199116733077,-0.00111581192202756,0.032812137422563,-0.0014226195545602
103.361465548934,-6.6710542991113,-0.0997010848457981,-6.64312985086742,-0.101550002277984,-6.62511953328096,-0.104269510484898,0.0320871709164985,-0.00104873921207817,0.0322088883493831,-0.00112166580770309,0.0327283553040559,-0.00144773466617424
104.669838530566,-6.62908092150534,-0.10107468976066,-6.60099582772459,-0.103021170108375,-6.58234242548446,-0.106175509275992,0.0320740872019968,-0.00105088590375397,0.0321978392593812,-0.00112713140040344,0.0326641855168297,-0.00146442757744367
105.978211512198,-6.58712462382377,-0.102450803452774,-6.55887632195786,-0.104499280902005,-6.53964379124213,-0.108098969495097,0.0320610101552016,-0.00105258926767641,0.0321867660319681,-0.00113225411306862,0.0326066365479578,-0.0014748480161159
107.28658449383,-6.54518539744413,-0.103828870718805,-6.51677129001273,-0.105983882229727,-6.49701219092975,-0.110032752718126,0.0320479396724555,-0.00105388370664324,0.0321756705843734,-0.00113708105867574,0.0325622045897909,-0.00148049113208305
108.594957475463,-6.50326323387597,-0.105208380113251,-6.47468075962149,-0.107474617917875,-6.45443584489893,-0.111971430785679,0.0320348756545098,-0.00105480207573654,0.0321645548183793,-0.00114165717703545,0.0325225545607078,-0.00148250331909125
109.903330457095,-6.46135825471396,-0.106588866146652,-6.43260477072202,-0.108971195878904,-6.41190697138516,-0.113910963686063,0.0320218180543729,-0.00105537328721858,0.0321534207141548,-0.00114602718363771,0.0324876680349303,-0.00148173764540598
111.211703438727,-6.41947033727961,-0.107969889095365,-6.39054344083904,-0.110473411572375,-6.36941730363453,-0.115848410735659,0.0320087667380718,-0.00105562969660187,0.0321422702522289,-0.00115023542668089,0.0324658452865259,-0.00147991790022765
112.520076420359,-6.37759945778982,-0.109351056806897,-6.34849668035658,-0.111981041961375,-6.32695042775368,-0.117783447239946,0.031995721613641,-0.00105559988550953,0.0321311056820262,-0.00115432872647284,0.0324478289472325,-0.00147790779434573
113.828449401991,-6.33574560822798,-0.110732013831235,-6.30646450627675,-0.113493967063735,-6.28451517571939,-0.119714662103527,0.0319826825991822,-0.00105531064696873,0.03211992912912,-0.00115835288670206,0.0324217872966571,-0.00147413933122473
115.136822383623,-6.29390886929427,-0.112112434372541,-6.26444693284565,-0.115012126969067,-6.24211499261798,-0.121640080401009,0.031969649648012,-0.00105478623439529,0.0321087426947897,-0.00116235448340146,0.0323918908189216,-0.00146860552494739
116.445195365255,-6.25208920118115,-0.113492027077564,-6.22244407599957,-0.116535560814026,-6.1997569801754,-0.123556452423742,0.0319566226743992,-0.00105405127784645,0.0320975483687307,-0.00116638167362579,0.0323644585743919,-0.00146121092520913
117.753568346887,-6.21028653942314,-0.114870535229115,-6.18045586081115,-0.118064304355878,-6.15741686868931,-0.125464862262915,0.0319436015886894,-0.00105312908408588,0.0320863485766462,-0.00117048392987764,0.0323564787239339,-0.00145626438502791
119.061941328519,-6.16850087638922,-0.116247728739595,-6.13848227224374,-0.119598481238469,-6.11506781620285,-0.127371185455893,0.0319305863252201,-0.00105204084304708,0.0320751453465888,-0.00117471226195174,0.0323809978240981,-0.00145917044425007
120.370314310151,-6.12673225195786,-0.117623399505008,-6.09652331419608,-0.121138290070496,-6.07267239099522,-0.129288133249889,0.0319175768380377,-0.00105080608872495,0.0320639397645668,-0.00117911976016788,0.0324217176786205,-0.00147207526042874
121.678687291783,-6.08498070879903,-0.118997362516899,-6.05457905796847,-0.122684029796866,-6.03024315207312,-0.131223266640767,0.0319045730852184,-0.00104944326437443,0.0320527331411793,-0.00118376374496394,0.032449270962863,-0.00148921286120904
122.987060273415,-6.04324614182991,-0.12036947222889,-6.01264949104115,-0.124236044521253,-5.9877640185,-0.133188258931523,0.031891574979091,-0.00104797059131501,0.0320415263651523,-0.00118870405755748,0.0324715615160526,-0.00151382406820509
124.295433255047,-6.00152854372443,-0.121739596167792,-5.97073455746479,-0.125794737781742,-5.94526208592985,-0.135187141543079,0.0318785824685142,-0.00104640428202665,0.0320303197444244,-0.00119400326515439,0.0324987333372582,-0.00154318796318531
125.60380623668,-5.95982791360904,-0.123107621391142,-5.92883425722611,-0.127360621329695,-5.90271044758802,-0.137232342145597,0.0318655955077482,-0.00104475939527788,0.0320191128465871,-0.00119972971313021,0.032534797533165,-0.00158268489279869
126.912179218312,-5.91814437626688,-0.124473436972864,-5.88694862526261,-0.128934319105831,-5.86013998013157,-0.139327209303605,0.03185261409467,-0.00104304953822766,0.0320079042737807,-0.00120595888992105,0.0325441874386918,-0.00162052933693419
128.220552199944,-5.87647778606327,-0.125836984825096,-5.84507772283605,-0.130516578037386,-5.81756305048589,-0.14147322426163,0.031839638142509,-0.0010412882789315,0.0319966913339724,-0.00121277502626982,0.0325419504967259,-0.00166005831234687
129.528925181576,-5.83482813590603,-0.12719820585261,-5.80322146700388,-0.132108167906498,-5.77498919859435,-0.143670947220815,0.0318266676127177,-0.00103948755532115,0.0319854698640708,-0.00122026436749661,0.0325367540885959,-0.00169974844522968
130.837298163208,-5.79319541875126,-0.128557055870506,-5.76137987140613,-0.1337100300752,-5.7324282253168,-0.145921232625612,0.0318137024695538,-0.00103765835458388,0.0319742355166339,-0.00122852667177563,0.0325240105211062,-0.00173952400103347
132.14567114484,-5.75157973762547,-0.129913488659423,-5.71955295933011,-0.135323242421869,-5.68988724849717,-0.148223299732564,0.0318007427145908,-0.00103581069662343,0.0319629777485,-0.00123767218603234,0.0325000239316054,-0.00177926487757149
133.454044126472,-5.70998100994172,-0.131267496996563,-5.67774089343443,-0.136949152154111,-5.64742287132165,-0.150574867052556,0.0317877882931462,-0.00103395396204742,0.0319516839301019,-0.00124783434676526,0.0324034485388277,-0.00181192228638025
134.762417108104,-5.6683991942712,-0.132619079563154,-5.63594360854835,-0.138589069963667,-5.60509002464318,-0.152956660013865,0.031774839166293,-0.00103209656677141,0.0319403376342713,-0.00125914570177333,0.03230328623419,-0.00182643902107821
136.070790089736,-5.62683428373001,-0.133968240533016,-5.59416118537228,-0.140244593412159,-5.56287653354201,-0.155347326009953,0.0317618953083312,-0.00103024611324305,0.031928916525089,-0.00127176441061983,0.0322347805162632,-0.00182710028958238
137.379163071368,-5.58528634050747,-0.135314983734583,-5.55239373984949,-0.141917540882286,-5.52073984971029,-0.157734613349959,0.0317489567171082,-0.00102840955055084,0.0319173908390053,-0.00128587008652806,0.0321792397675646,-0.00182121873555864
138.687536053,-5.54375536390173,-0.136659330715979,-5.51064152502382,-0.143610111101513,-5.47866316596801,-0.160112642845534,0.0317360233728688,-0.00102659312610489,0.0319057200032469,-0.00130167850355347,0.032142725629709,-0.00181430147952032
139.995909034632,-5.50224127184379,-0.138001322040737,-5.46890471113408,-0.145324616410336,-5.43663217524879,-0.162486022831821,0.0317230952328226,-0.00102480228086301,0.0318938516467571,-0.00131941897698332,0.0320960745250225,-0.00181324774965373
141.304282016264,-5.46074405756221,-0.139340994300967,-5.42718356058901,-0.147063689381877,-5.3946600192955,-0.16485216620807,0.031710172279394,-0.0010230419033367,0.0318817161172437,-0.0013393515327683,0.0320716036466515,-0.00180517599864522
142.612654997897,-5.41926374249858,-0.140678386344416,-5.3854784756152,-0.148830379540904,-5.35314710807133,-0.167052238429072,0.0316972545053579,-0.00102131636891322,0.0318692262566606,-0.00136177779568366,0.0305734022643447,-0.00121467055456782
143.921027979529,-5.37780040752747,-0.142013534925097,-5.34382419466868,-0.150609693062373,-5.31631379642343,-0.167183123077054,0.0316843419231555,-0.00101962967978158,0.031729772928092,-0.00131485500908715,0.0254890705684312,0.00119956250623566
145.229400961161,-5.33635393003061,-0.143346508172945,-5.30273921711184,-0.152037546434715,-5.28645027005831,-0.163703481457122,0.0316714344846045,-0.00101798484750356,0.0309818151508665,-0.000757592559630562,0.020315004401759,0.0041227438309597
146.537773942793,-5.29492430331131,-0.144677362508127,-5.26294346473048,-0.152253077276559,-5.2625637273879,-0.156490749029441,0.0316585321784694,-0.00101638465261873,0.0298035436498141,0.000568556017516101,0.0164867230253723,0.00679003828786446
147.846146924425,-5.25351152068664,-0.146006157680016,-5.22480940238223,-0.15016923555737,-5.24268142320477,-0.146203371638646,0.0316456349948376,-0.00101483143684316,0.0284866262896948,0.00277237091165228,0.0141436734191915,0.0088260216868321
149.154519906057,-5.21211570673137,-0.147332941136942,-5.18832433400881,-0.144642138454323,-5.22502670129951,-0.13369256518204,0.0316327429648563,-0.00101332752785937,0.0273307764699978,0.00581930946858098,0.0130035868445333,0.0101878773201235
150.462892887689,-5.17073673595792,-0.148657792361593,-5.1530975731351,-0.134657433688226,-5.20832332720885,-0.11984824598567,0.0316198560448844,-0.0010118741456527,0.0266137873851492,0.00949731491005745,0.0126131040222329,0.0108634554752667
151.771265869321,-5.12937458918789,-0.149980779468353,-5.11841455665065,-0.11967358592719,-5.19185853135774,-0.10552357120351,0.0316069742246942,-0.00101047245420788,0.0265134496334763,0.0133927997201837,0.0126064029224011,0.0109677845212332
153.079638850953,-5.08802925977795,-0.151301970436824,-5.08344428836128,-0.0997536693732599,-5.17513518021142,-0.0911848431272911,0.03159409749882,-0.00100912333362018,0.0270379121866547,0.0169616437873681,0.0130405564057934,0.0109501560053513
154.388011832585,-5.04670083153482,-0.152621425269303,-5.04747492793569,-0.0756829416554743,-5.15756456695541,-0.0768850319909689,0.0315812258900776,-0.00100782765773114,0.0280008882928014,0.0196681960577488,0.0138735102752906,0.0109050769904978
155.696384814217,-5.00538926039125,-0.153939218101537,-5.01011362112832,-0.0488388228875182,-5.13866077558996,-0.0626301478218777,0.0315683593833949,-0.00100658562542207,0.0291090997149576,0.0211410265807344,0.0150881193446782,0.0108875025987694
157.004757795849,-4.96409448660395,-0.155255424153871,-4.9712362579215,-0.0213306979886955,-5.117959343685,-0.0484264146518887,0.0315554979597402,-0.00100539713453485,0.0305051082506477,0.0198762601458424,0.0166013766104056,0.0108095219214065
158.313130777481,-4.92281650354933,-0.156570113132589,-4.93050833571383,0.00177729988442563,-5.09505406930776,-0.0343609234276959,0.0315426416168518,-0.00100426202865019,0.0315185956088877,0.0155875439458423,0.018444446173919,0.0106571848380378
159.621503759114,-4.88155535437717,-0.157883350316062,-4.88910006150681,0.0197034903737582,-5.0696012693984,-0.0206292566236407,0.0315297903681557,-0.00100318010604454,0.0317084842387434,0.0119034946257863,0.0205270910895894,0.0103123591378931
160.929876740746,-4.84031107616523,-0.159195201642167,-4.84763683782263,0.033154883145517,-5.04114663735323,-0.00743822804141637,0.0315169442258339,-0.00100215095754175,0.0316538422774351,0.00872908961133503,0.0230059395952869,0.00979808546034867
162.238249722378,-4.79908356871885,-0.160505743124207,-4.80629198187529,0.0427494736818701,-5.00932007589513,0.00483290069553542,0.0315041031610232,-0.00100117358355608,0.0315455620089713,0.00602645635300677,0.0256602509472108,0.00888295768252233
163.54662270401,-4.75787282542019,-0.161815041706311,-4.76508674811349,0.049092298926581,-4.9740635363144,0.0155778873035591,0.0314912671736212,-0.00100024713657886,0.0314447760480871,0.00373752042221923,0.0282087526553914,0.00746024428662917
164.854995685642,-4.71667884887839,-0.163123162532926,-4.72399923750753,0.0526859044291684,-4.93567408672789,0.0241020011033001,0.0314784362667293,-0.000999370669163413,0.0313659288303261,0.00180679607516187,0.0302815195386824,0.00550415530064287
166.163368667274,-4.67550175704702,-0.164430162293235,-4.68300016928836,0.0539640928813204,-4.89532916706566,0.0297974748964074,0.031465610478806,-0.000998543449077844,0.0313089128155012,0.000184549563324477,0.0312178573748602,0.0032146827619069
167.471741648906,-4.6343414093986,-0.165736113271189,-4.64206373297406,0.0532873946744953,-4.85425705305804,0.0324221002297812,0.0314527897702574,-0.000997763893421539,0.0312700656194222,-0.00117023081257113,0.0314908637746181,0.000869660720014467
168.780114630538,-4.59319779931195,-0.167041076773393,-4.60116845825864,0.0509942502897551,-4.81303485698582,0.0322350234062577,0.0314399741423397,-0.00099703073579892,0.0312452084054955,-0.00229657766424901,0.0315006893716269,-0.00105443695543593
170.08848761217,-4.55207092016408,-0.168345112411938,-4.56029839066644,0.0473620476890764,-4.77185225641932,0.0298814613400691,0.031427163596535,-0.000996342640209677,0.0312309426152658,-0.00322629433127792,0.0314516739095861,-0.0024431294173445
171.396860593802,-4.51096087695604,-0.169648272578604,-4.51944156927288,0.0426287766721876,-4.7307267036917,0.0260417294157507,0.0314143581684972,-0.000995698495061606,0.031224538642641,-0.00398683701482801,0.0314188775097191,-0.00335526577412782
172.705233575434,-4.4698675825136,-0.170950617976904,-4.47858920334573,0.036995019150231,-4.689614415763,0.0212967193853584,0.0314015578356176,-0.000995096634824257,0.0312238291028586,-0.00460141964865983,0.0314447113311236,-0.00376969393631271
174.013606557066,-4.42879099901908,-0.172252204272249,-4.43773505218771,0.030640239729424,-4.64850397821909,0.0161094820105251,0.0313887625903901,-0.000994535500231822,0.0312269760839311,-0.00509156059050306,0.0313588216206754,-0.00426164505918071
175.321979538698,-4.38773111983995,-0.173553083568097,-4.39687515923992,0.0237164026804833,-4.60750393347021,0.0101854641124101,0.0313759724348901,-0.000994013586384278,0.0312323564643265,-0.00547612829835864,0.0313272014469928,-0.00476820610802518
176.630352520331,-4.34668800946823,-0.174853303401061,-4.35600767015636,0.0163501190169899,-4.56649263702605,0.00373536598215361,0.0313631873929814,-0.000993529524101656,0.0312383100723892,-0.00577174233089618,0.031358572922491,-0.00507492290894787
177.938725501963,-4.30566166150346,-0.176152912469274,-4.31513313355136,0.00864633584057214,-4.52545702507072,-0.00306551255309615,0.0313504074669835,-0.000993081761208736,0.0312426784298645,-0.00599383789417343,0.031380935210692,-0.00530296993846675
179.247098483595,-4.26465199783082,-0.177451959674022,-4.2742556438274,0.000690732310469545,-4.48435626935774,-0.0101118897703116,0.031337632637342,-0.000992668599134994,0.0312421518618986,-0.00615815878994875,0.0314483229875458,-0.00545775683679126
180.555471465227,-4.22365901180634,-0.178750489112595,-4.23338431846623,-0.00745059672007221,-4.4432231598899,-0.0173309806326744,0.0313248629063073,-0.000992288503721315,0.0312326170716381,-0.00628099454636415,0.0314136176670651,-0.00557095129466073
181.863844446859,-4.18268272754067,-0.1800485420877,-4.19253276753652,-0.0157327610332908,-4.40221408248609,-0.0247223891827459,0.0313120982855362,-0.000991940005312307,0.0312117795407753,-0.00637566313813067,0.0312352094548439,-0.00575962177587184
183.172217428491,-4.14172321914772,-0.181346156998765,-4.15171531918013,-0.0241249584010148,-4.36153752099797,-0.0324442132385244,0.0312993388020062,-0.000991621724071471,0.0311807860425336,-0.00645025804301694,0.0309549036842027,-0.0060409524697109
184.480590410123,-4.10078036834452,-0.182643375150003,-4.11094389827873,-0.0326043317455089,-4.32112034097184,-0.0404689718820769,0.0312865844237217,-0.000991331958264337,0.0311422802549164,-0.00650858036621628,0.0308492141416114,-0.00620593460045786
185.788963391755,-4.05985416847557,-0.183940232747576,-4.07022629858471,-0.0411502768184803,-4.28078510875502,-0.0486506495337281,0.0312738351527911,-0.000991069240442748,0.0310987062367417,-0.00655245351349227,0.0308028936288041,-0.00629930090023555
187.097336373387,-4.01894461288268,-0.185236764105538,-4.02956796137004,-0.0497444792358038,-4.24051288506523,-0.0569416233369645,0.0312610909912584,-0.000990832130382617,0.0310517399070605,-0.00658256377408291,0.030757331327864,-0.00637350980920591
188.405709355019,-3.97805182748736,-0.18653299957964,-3.98897251628231,-0.0583691899855751,-4.20029395780289,-0.0653155085210817,0.0312483519818537,-0.000990619400589093,0.0310025275083328,-0.00659915538542494,0.0307165551951901,-0.00642751362922789
189.714082336651,-3.9371756824176,-0.187828972228111,-3.94844279638829,-0.0670068116808458,-4.16011631453772,-0.0737712360011109,0.031235618088638,-0.000990429484200519,0.030951876503702,-0.00660219829420496,0.0306937121656561,-0.00648969126948247
191.022455318283,-3.8963161615248,-0.189124711055641,-3.9079799163265,-0.0756395782705674,-4.11996879633836,-0.0822983928656472,0.0312228893104945,-0.000990261027696779,0.0309004126331095,-0.00659177731157046,0.0306709503501587,-0.00653666327135127
192.330828299916,-3.85547325814096,-0.190420243180954,-3.86758449327188,-0.0842499681006853,-4.07985816532184,-0.0908690307517704,0.0312101656491022,-0.000990112729236688,0.0308486304285783,-0.00656795115924681,0.0306408473516964,-0.00656018487183191
193.639201281548,-3.81464705785351,-0.191715593178043,-3.82725666417656,-0.0928205637440968,-4.03979709190511,-0.0994515312650635,0.0311974471344827,-0.000989983424965168,0.0307969465549588,-0.00653081595929914,0.030593503815394,-0.00655372034436122
194.94757426318,-3.77383751121699,-0.193010785588544,-3.78699635728425,-0.101333791705473,-3.99980171000862,-0.108012328102977,0.0311847337549542,-0.00098987183231146,0.0307457287772086,-0.006480488390596,0.0305440816413756,-0.00652982962348487
196.255947244812,-3.73304456196382,-0.194305843188368,-3.74680271287876,-0.109772515787209,-3.95987079830298,-0.116531543616041,0.0311720254965804,-0.000989776716981629,0.0306953046026193,-0.00641723941078283,0.0304941736314817,-0.00648946569721586
197.564320226444,-3.69226820341837,-0.195600786709472,-3.70667423310439,-0.118120418124564,-3.91999996603871,-0.124991995668277,0.0311593223605885,-0.000989696944000957,0.0306459619117113,-0.00634147441141958,0.0304547385757859,-0.00644207279032832
198.872693208076,-3.65150848096601,-0.196895635193666,-3.66660933607302,-0.126361462178794,-3.88017845609018,-0.133381866840522,0.0311466243641789,-0.000989631463445631,0.030597960031785,-0.00625363194358479,0.0304153905885843,-0.0063785535864779
200.181066189708,-3.61076542533058,-0.198190406544522,-3.62660624431005,-0.134479952762724,-3.84039953545325,-0.141686235033016,0.0311339315199329,-0.000989579246439111,0.0305515329928204,-0.00615420946178595,0.0303939473810852,-0.00631561467899151
201.48943917134,-3.57003894025794,-0.199485117796651,-3.5866630138753,-0.142460458143864,-3.80065054086394,-0.1498963954316,0.0311212438010426,-0.000989539213806417,0.0305068925767662,-0.00604376020958633,0.0303671276622371,-0.00623119574197684
202.797812152972,-3.52932901906727,-0.200779784201032,-3.54677681360037,-0.150289926961081,-3.7609401472615,-0.157983374833567,0.0311085612082373,-0.000989510407153987,0.0304642023142933,-0.00592302192978419,0.0303405483094025,-0.00613415558870004
204.106185134604,-3.48863566707434,-0.20207441977722,-3.50694500311158,-0.157955413038728,-3.72124115319897,-0.165970955065031,0.0310958837458398,-0.000989491918728469,0.0304236086641307,-0.00579271515784659,0.0303090905625663,-0.00604848638897836
205.414558116236,-3.44795899491494,-0.203369037374183,-3.46716476891683,-0.16544493974101,-3.68166386576909,-0.173774219724129,0.0310832114507013,-0.000989482936865103,0.0303852314811018,-0.00565360761382126,0.0302022251523662,-0.00588337744969363
206.722931097868,-3.40729886648101,-0.204663648966747,-3.42743353270017,-0.172745945196446,-3.64218628825227,-0.181377762061035,0.0310705442831063,-0.000989482553984008,0.0303491838932663,-0.00550644782745043,0.0301501255936546,-0.00574308937864433
208.0313040795,-3.3666552750892,-0.205958265245531,-3.38774782809416,-0.179849948274637,-3.60275231055804,-0.188808615713145,0.0310578822432961,-0.000989489984967868,0.0303155166423672,-0.00535214159032609,0.0301329863631595,-0.00561669162277573
209.339677061133,-3.32602821405593,-0.207252895906627,-3.34810450519992,-0.186748260292775,-3.5633297082279,-0.196071204927454,0.0310452253313948,-0.000989504486146001,0.0302842731774954,-0.00519154648988281,0.0301302316642511,-0.00548459926032572
210.648050042765,-3.28541778985848,-0.208547549916462,-3.30850038837182,-0.193433246619255,-3.52390887143388,-0.203149930260118,0.0310325735825427,-0.000989525393596596,0.0302554752185831,-0.00502552701507433,0.0301281036067608,-0.00533457460309671
211.956423024397,-3.24482391048045,-0.209842235085526,-3.26893247753678,-0.199897098216538,-3.48449418333456,-0.210017403533494,0.0310199269701733,-0.000989552005105392,0.0302291374702942,-0.00485492721820417,0.0301212011699753,-0.00515862881985951
213.264796006029,-3.20424654130078,-0.21113695838306,-3.22939745224857,-0.206135048232256,-3.44509387752955,-0.216637418684843,0.0310072854853933,-0.000989583686037507,0.0302052333651838,-0.0046806283484484,0.0301054269501622,-0.00495649805872023
214.573168987661,-3.16368567563647,-0.212431726030525,-3.18989207220599,-0.212143453753435,-3.40571495895228,-0.222989494614926,0.0309946491278671,-0.000989619850045796,0.0301837192801926,-0.00450348648816876,0.0300898776943702,-0.00475212141543852
215.881541969293,-3.12314137994645,-0.213726543752428,-3.1504132550091,-0.217919147719695,-3.36635012028014,-0.229083400569776,0.0309820179198999,-0.000989659962374911,0.0301645424819744,-0.00432432388006875,0.0300860061912132,-0.00456869481337829
217.189914950925,-3.08261364204057,-0.215021416372183,-3.11095806566967,-0.223459222822794,-3.32699088661059,-0.23493626170971,0.0309693918592518,-0.000989703501216774,0.0301476435101441,-0.00414393401257542,0.030078327705963,-0.00437417694845498
218.498287932557,-3.04210238749506,-0.216316347811906,-3.0715236005105,-0.228762147570684,-3.28763214934163,-0.240552743957963,0.0309567709242407,-0.00098974997062942,0.0301329461735866,-0.00396308703332325,0.030092629399944,-0.00422015905755764
219.806660914189,-3.00160760962968,-0.21761134159626,-3.03210694154692,-0.233829030439238,-3.24824631016062,-0.245982611229668,0.03094415511413,-0.000989798923531997,0.0301203488413448,-0.00378251442851805,0.0301166262843329,-0.00408744394717644
221.115033895821,-2.96112933501731,-0.218906400825715,-2.99270541510057,-0.23866068056599,-3.20881855304621,-0.251262026461049,0.0309315444384487,-0.000989849947751837,0.0301097528976507,-0.0036029013994741,0.030157216418342,-0.00399274522586741
222.423406877453,-2.9206676310361,-0.22020152826793,-2.95331649028379,-0.243258552462443,-3.16933461973084,-0.256427395511753,0.0309189389193441,-0.000989902661947272,0.03010105422878,-0.00342489213983895,0.0301970822270717,-0.00390014164340092
223.731779859085,-2.88022238359154,-0.221496725445334,-2.91393781520112,-0.247623617419962,-3.12979936274984,-0.26147199704067,0.0309063385223914,-0.000989956697181075,0.0300941522761381,-0.00324910344620788,0.0302408641295821,-0.00382044326209108
225.040152840717,-2.83979358600818,-0.222791993862846,-2.87456704736409,-0.251760892817195,-3.0902025769596,-0.266426109212367,0.0308937432465015,-0.000990011725608189,0.0300889171044463,-0.00307607253412415,0.0302896666892936,-0.00375869657351308
226.34852582235,-2.79938123161204,-0.224087334616154,-2.83520209131695,-0.25567430630643,-3.05052758336926,-0.271341176315186,0.0308811530905275,-0.000990067445852388,0.0300852304144086,-0.00290630184834411,0.0303579841388848,-0.0037559236018124
227.656898803982,-2.75898544756956,-0.225382749023585,-2.79584100663249,-0.259368408480707,-3.01076266451887,-0.276263571656646,0.0308685680949164,-0.000990123583140968,0.0300829724087111,-0.00274024644721025,0.0304275723733887,-0.0037716053118829
228.965271785614,-2.71860609976916,-0.226678236893425,-2.75648201257745,-0.262846835207647,-2.97092199034972,-0.281203556032068,0.0308559882186851,-0.000990179880320213,0.0300820313313691,-0.00257834593928869,0.0304621200997989,-0.00377662011483746
230.273644767246,-2.6782431750345,-0.227973798253017,-2.71712345619783,-0.266116458915095,-2.93110251729888,-0.286105000689738,0.0308434134584376,-0.000990236108361767,0.0300822791609235,-0.00242094149296805,0.0303606672095945,-0.00366115731678349
231.582017748878,-2.63789666669838,-0.229269432874972,-2.6777638646855,-0.269183657614274,-2.89154322859912,-0.290678081365212,0.0308308438127453,-0.000990292059915135,0.0300835959907101,-0.00226834224241457,0.0301204116980739,-0.00331092002680756
232.89039073051,-2.59756666209087,-0.230565140688589,-2.63840192035887,-0.272054875750267,-2.8522181689289,-0.294781279110578,0.0308182793094069,-0.000990347544437026,0.030085866129871,-0.00212081950612375,0.0300308656177974,-0.00299248018954964
234.198763712142,-2.55725310658114,-0.231860920756432,-2.59903643297258,-0.274736034809167,-2.81295991197884,-0.298502520720052,0.0308057199319264,-0.000990402394043821,0.0300889804171583,-0.00197862837488952,0.0299966141308029,-0.00272047596538781
235.507136693774,-2.51695594737104,-0.233156771948625,-2.55966637004725,-0.277234409047043,-2.77372487343799,-0.301900622983329,0.030793165664318,-0.000990456460928579,0.0300928276948699,-0.00184195522867153,0.0299854474078918,-0.00248397462819969
236.815509675406,-2.47667517780149,-0.234452693157087,-2.5202908634872,-0.279558000335378,-2.7344740731237,-0.305045215838263,0.0307806165049281,-0.000990509612988037,0.030097299644792,-0.0017109291838926,0.0300167546282049,-0.00232877202955437
238.123882657038,-2.43641084549727,-0.235748683335605,-2.48090916522895,-0.2817142470184,-2.69518268579919,-0.307989034986372,0.0307680724689785,-0.000990561730337567,0.030102295601469,-0.00158566401103767,0.0300454086324885,-0.00217176940705454
239.43225563867,-2.39616297505005,-0.237044741184797,-2.441520638678,-0.283710372753714,-2.65584966357992,-0.310741338705154,0.030755533564457,-0.000990612708643484,0.0301077205214217,-0.00146625339910307,0.0300853017717323,-0.00204754755017907
240.740628620302,-2.35593147417058,-0.23834086480958,-2.40212475157136,-0.285553487204952,-2.6164634616452,-0.313340151828248,0.030742999762891,-0.000990662466424116,0.0301134836885937,-0.00135276978350324,0.0301233981160304,-0.00193188427715965
242.049001601934,-2.31571633620891,-0.239637052569548,-2.36272116646296,-0.287252287974512,-2.57702243563198,-0.315804633786267,0.0307304710624607,-0.000990710929750019,0.0301194965377786,-0.00124519508446356,0.0301664757500191,-0.00183698122048878
243.357374583567,-2.27551756921506,-0.240933302790563,-2.32330961115746,-0.28881447427411,-2.5375295204341,-0.318142752785951,0.0307179474658764,-0.000990758035563139,0.0301256783503432,-0.00114352134822394,0.0302010385095068,-0.00173575789467113
244.665747565199,-2.23533527674519,-0.24222961406282,-2.28388991511246,-0.290247718789727,-2.49799379398348,-0.320350352241665,0.0307054290055983,-0.0009908037234374,0.0301319535980842,-0.00104771612431661,0.0302331566585827,-0.0016395220449905
245.974120546831,-2.1951693271491,-0.243525984048074,-2.24446193400753,-0.291558683369012,-2.45841713595124,-0.322436020392668,0.030692915640731,-0.000990847963808643,0.0301382515951082,-0.000957772730712011,0.0302636689017485,-0.00154913097491671
247.282493528463,-2.15501971378679,-0.244822410838821,-2.2050257491645,-0.292755953693678,-2.4188025466767,-0.324405760744895,0.0306804073693124,-0.000990890726274627,0.030144506476053,-0.000873567782785639,0.0302922148659754,-0.00146359650323819
248.590866510095,-2.11488643002079,-0.246118892493795,-2.16558145800008,-0.293846970096155,-2.37915406905751,-0.3262637880135,0.0306679041893599,-0.000990931989222735,0.0301506581782624,-0.00079500697235391,0.0303124776847421,-0.00137154767353917
249.899239491727,-2.07476958384247,-0.247415427407014,-2.12612923141831,-0.294839019572418,-2.33948339562702,-0.32799749590537,0.0306554061346107,-0.000990971728424409,0.0301566515661039,-0.000721981007324846,0.0303292243606232,-0.00128066282071324
251.207612473359,-2.03466907864198,-0.248712013291223,-2.08666926487638,-0.295738731847449,-2.29978770253668,-0.329621211668888,0.030642913174987,-0.000991009946040233,0.0301624348502877,-0.000654398094511372,0.0303487365717395,-0.0012013865937845
252.515985454991,-1.99458488303257,-0.25000864808572,-2.04720188989887,-0.296553454426721,-2.2600701209983,-0.331140294456029,0.0306304253007231,-0.000991046644999291,0.030167962828115,-0.000592103512867727,0.0303641660939519,-0.00112191565892474
253.824358436623,-1.95451699038741,-0.251305329814864,-2.00772748615924,-0.297290203907087,-2.22033208328905,-0.33256134738009,0.0306179425097457,-0.000991081832038235,0.0301731945050193,-0.000534935777301425,0.0303799145049388,-0.00105008904553949
255.132731418255,-1.91446546917017,-0.252602056713847,-1.96824646436839,-0.297955562094643,-2.18057252615374,-0.33389347481575,0.0306054648233862,-0.000991115512531264,0.0301780929516269,-0.000482739320291703,0.0303956189882294,-0.000985353889540288
256.441104399887,-1.87443030164613,-0.253898826785174,-1.92875926059061,-0.298555695136729,-2.14079523283103,-0.33514038608566,0.030592992236081,-0.000991147704880495,0.030182623880787,-0.000435367428683625,0.0304054459537358,-0.000916530321185927
257.749477381519,-1.83441141711369,-0.255195637933959,-1.88926636903056,-0.29909674304517,-2.10100877932804,-0.336294573460437,0.03058052472574,-0.000991178436596227,0.0301867573639799,-0.000392655638507447,0.0304137903465819,-0.000850272204584223
259.057850363151,-1.79440880895701,-0.256492488272653,-1.84976835308244,-0.299584959256488,-2.06120993922469,-0.337367574172253,0.0305680622902398,-0.000991207733173538,0.0301904698915623,-0.000354405603587225,0.0304218469046695,-0.000789142099051806
260.366223344784,-1.75442250624146,-0.257789376027093,-1.8102657760832,-0.300026043423556,-2.02140354012686,-0.338359561296986,0.0305556049385746,-0.000991235620507973,0.0301937395288583,-0.000320439344186871,0.0304283518624278,-0.000730708920912663
261.674596326416,-1.71445256984994,-0.259086299514102,-1.77075922403822,-0.300425421090201,-1.98159136503638,-0.339274966430839,0.0305431526896501,-0.000991262125097644,0.0301965470188728,-0.000290580679136073,0.0304290981667172,-0.000667390092762562
262.982969308048,-1.67449888989502,-0.26038325672884,-1.73124929378248,-0.300788139231221,-1.94177392999925,-0.340116503708529,0.0305307055091156,-0.000991287290385214,0.0301988735065116,-0.000264670436199211,0.0304399554661132,-0.000625537394228194
264.29134228968,-1.63456145977202,-0.261680245949429,-1.6917366457898,-0.301119492161551,-1.90194566352442,-0.340901232971753,0.0305182633948132,-0.000991311153101249,0.0302007095601647,-0.000242495295725469,0.0304449370702071,-0.000578969315500618
265.599715271312,-1.59464027287908,-0.262977265503014,-1.65222192626315,-0.301424228771871,-1.86210228567061,-0.341642865719654,0.0305058263445865,-0.000991333751815394,0.0302020449045976,-0.000223872442141279,0.0304633879958943,-0.000561144793997893
266.908088252944,-1.5547354576534,-0.264274313994143,-1.61270579320317,-0.301706860519425,-1.82223889629246,-0.342357795127736,0.0304933943983614,-0.000991355116759156,0.0302028716565431,-0.000208619872073571,0.0304734973910103,-0.000534431634418447
268.216461234576,-1.51484687595664,-0.265571389609437,-1.57318891272824,-0.301971562451014,-1.78235383649945,-0.343055198131004,0.0304809675129691,-0.000991375299497083,0.0302031804229375,-0.000196578978447588,0.0304852215795025,-0.000517475453520244
269.524834216208,-1.47497451759331,-0.266868490829515,-1.53367196840003,-0.302222517002223,-1.74245605281565,-0.343728160213283,0.0304685456851066,-0.00099139434254303,0.0302029706745621,-0.000187550805054507,0.0305047071092638,-0.000514926070898573
270.83320719784,-1.43511837597291,-0.268165616196787,-1.49415563740534,-0.302463553449498,-1.70253174900965,-0.344402996304489,0.0304561289126088,-0.000991412288793168,0.0302022414307484,-0.00018135556164923,0.0305241704510984,-0.000516408940261262
272.141580179472,-1.39527854018026,-0.269462764436246,-1.45464059697093,-0.302698251455291,-1.66258331291215,-0.345076440364812,0.0304437172231335,-0.000991429175577578,0.0302009927836659,-0.000177820689079368,0.0305391335207013,-0.00051077266889914
273.449953161104,-1.35545495060455,-0.270759934115068,-1.41512753584913,-0.302929969010756,-1.62262040874921,-0.34573998631053,0.0304313105979694,-0.000991445050367076,0.0301992239410618,-0.000176788373694636,0.0305494262012194,-0.000503310522395482
274.758326142736,-1.31564755790939,-0.272057123886453,-1.37561713255173,-0.303161883426833,-1.58264099689655,-0.34639482199136,0.0304189090216167,-0.000991459959527694,0.0301969386951163,-0.000178088717318245,0.0305621093632746,-0.000497255403935176
276.066699124368,-1.27585635551565,-0.273354332520138,-1.33611004755741,-0.303396927669782,-1.54264847907824,-0.34703988393464,0.0304065124919018,-0.000991473946489307,0.0301941437135808,-0.000181551944806375,0.0305709095816246,-0.000488415030221831
277.375072106001,-1.23608139328422,-0.274651558900004,-1.29660693850432,-0.303637826162835,-1.50264399552944,-0.347673782936673,0.030394121024243,-0.000991487051442806,0.030190848833653,-0.000187032169914852,0.0305831855315642,-0.000483985335794951
278.683445087633,-1.19632268987535,-0.275948801921572,-1.25710846836205,-0.303887127549417,-1.46262634923461,-0.348298734950432,0.0303817346243348,-0.000991499316211058,0.0301870553957584,-0.000194371428896944,0.0305867547261784,-0.000466174953016377
279.991818069265,-1.15658015693984,-0.277246060433943,-1.21761530647119,-0.304147215939514,-1.42260760410728,-0.348891056106695,0.0303693532645219,-0.000991510787266814,0.0301827698520048,-0.000203427620184185,0.0305887272647599,-0.000445646192378992
281.300191050897,-1.11685378790991,-0.278543333429627,-1.17812805583048,-0.304420169003563,-1.38258246822596,-0.349466148837925,0.030356976942644,-0.000991521505904648,0.0301780044681453,-0.000214047576084564,0.0305917986151843,-0.000429163983903807
282.608564032529,-1.07714359355051,-0.279840619967876,-1.13864733533215,-0.304707935113638,-1.34255765903701,-0.35000764096452,0.0303446056619384,-0.000991531511891339,0.0301727693957483,-0.000226094485328706,0.0305876115692654,-0.000391134804024215
283.916937014161,-1.03744967053715,-0.281137919219406,-1.09917375008317,-0.30501228792794,-1.30253799174818,-0.350495497803348,0.0303322394524242,-0.000991540840910626,0.0301670756637108,-0.000239436632103143,0.0305847947166148,-0.000348051742425701
285.225309995793,-0.997771891635464,-0.282435230233482,-1.05970796103179,-0.305335000458019,-1.26252474152015,-0.350919618178846,0.0303198782743305,-0.000991549536893578,0.0301609314144237,-0.000253956410437022,0.0305831709870693,-0.00030447103643128
286.533682977425,-0.958110250288953,-0.283732552209666,-1.0202504808897,-0.305677370782381,-1.22250881271633,-0.351287427624188,0.0303075221255069,-0.000991557637426151,0.0301543532070799,-0.000269521513787905,0.0305860405159138,-0.000257693811791117
287.842055959057,-0.918464739943936,-0.285029884395721,-0.980801866601222,-0.306040684904544,-1.18248326259814,-0.35160494781558,0.030295171003806,-0.000991565178998206,0.0301473544127266,-0.000286015782848418,0.0306010168215418,-0.000232436544316649
289.150428940689,-0.878835470087197,-0.286327226149919,-0.941362657285128,-0.306426081054152,-1.14273507384073,-0.351867139759905,0.0302828249432481,-0.000991572193429073,0.0301399490711243,-0.000303328183722748,0.0301154995784689,-0.000144581824609913
290.458801922321,-0.839222339675301,-0.287624576750797,-0.901933437189814,-0.306834702874907,-1.10351249458762,-0.351976159152983,0.0302704839122435,-0.000991578718254279,0.0301321495246603,-0.000321356520002994,0.0298921694331808,-2.94996685129637e-05
291.767174903954,-0.799625320513382,-0.288921935570009,-0.862514675494472,-0.307267334485492,-1.06445960705713,-0.351959466050071,0.0302581479019081,-0.000991584787064252,0.0301239725914285,-0.000339996247666382,0.0298045458085809,5.88771979535062e-05
293.075547885586,-0.760044406058949,-0.290219302033962,-0.823106828615101,-0.307724651474214,-1.02549121814282,-0.351841431981592,0.030245816910122,-0.000991590431558829,0.0301154349059712,-0.000359149814105676,0.0297621095991213,0.000122624560844923
294.383920867218,-0.720479666747887,-0.291516675641202,-0.783710356310551,-0.308207263787128,-0.986562009899288,-0.351642109022601,0.0302334909587304,-0.000991595680466998,0.0301065525530154,-0.000378726271466606,0.0297581539281044,0.000176124569994455
295.69229384885,-0.680931079462316,-0.2928140558848,-0.744325742547122,-0.308715763262665,-0.947617455932274,-0.351386592717669,0.0302211700404488,-0.000991600563746965,0.0300973407775611,-0.000398640436919641,0.0297833994994373,0.000212368840874959
297.000666830482,-0.641398577166363,-0.294111442281877,-0.704953422842031,-0.309250568425103,-0.908625804257082,-0.351094896213412,0.0302088541343052,-0.000991605110821841,0.0300878160549633,-0.000418810296882818,0.0298195872426776,0.000233436702633028
298.309039812114,-0.601882153328645,-0.295408834411768,-0.665593734892336,-0.309811835029038,-0.869603549281698,-0.350777977343634,0.0301965432381885,-0.000991609348391189,0.0300779967340641,-0.000439157591694225,0.0298326331098837,0.000249570601223569
299.617412793746,-0.56238183946147,-0.29670623189956,-0.626247051715608,-0.310399746832595,-0.83056088668626,-0.350446021746395,0.0301842373618421,-0.000991613301301122,0.0300678996172115,-0.000459610225006798,0.0298331264844451,0.000260612143817036
300.925785775378,-0.52289769011794,-0.298003634406455,-0.58691374219045,-0.311014431278715,-0.791520027828396,-0.350097575654007,0.0301719365221924,-0.00099161699302065,0.0300575411349552,-0.000480100523849674,0.0298297772020968,0.000277095288613847
302.23415875701,-0.483429599548145,-0.299301041576548,-0.547594220220092,-0.31165605470096,-0.752491406136215,-0.349721092542322,0.0301596406862207,-0.000991620448249376,0.0300469365868401,-0.000500564498163584,0.029828968100828,0.000300057983580461
303.542531738642,-0.44397756123172,-0.300598453115957,-0.508288696383509,-0.312324349531356,-0.713456458679308,-0.349320250241567,0.0301473498518326,-0.000991623688798109,0.0300361042229494,-0.00052094298227776,0.0298410013789349,0.000309013609923579
304.850904720274,-0.404541568651034,-0.301895868758424,-0.468997457096949,-0.3130191681514,-0.674404405630679,-0.348907469545569,0.0301350640169317,-0.00099162673531418,0.030025060094892,-0.000541181220435283,0.0298543141851541,0.000319128814900891
306.159277701906,-0.365121751476285,-0.303193288294838,-0.429720768133081,-0.313740294338525,-0.635332884886527,-0.348487359936157,0.030122783221865,-0.000991629605972581,0.0300138198637615,-0.000561228494891304,0.0298470785225587,0.000318343965820381
307.467650683538,-0.325717967670162,-0.304490711475717,-0.390458986609842,-0.314487639109963,-0.59629186010537,-0.348076344214638,0.0301105074223213,-0.000991632320770898,0.0300023974857629,-0.000581035898347206,0.0298334671155167,0.000312679192813273
308.77602366517,-0.286330209956578,-0.305788138109143,-0.35121224739948,-0.315260696503019,-0.557250990809058,-0.347679468288496,0.0300982366159826,-0.000991634896998618,0.0299908089082192,-0.00060056154726915,0.0298175245815094,0.000292010654833384
310.084396646803,-0.246958471828807,-0.307085568025183,-0.311980740984507,-0.316059044292428,-0.518230339750325,-0.347306645845782,0.030085970800773,-0.000991637350883441,0.0299790684092524,-0.000619766335678044,0.0298369858067175,0.000272684874843141
311.392769628435,-0.207602844078326,-0.308383001092592,-0.272764656537605,-0.316882240527031,-0.479179522042853,-0.346967941252933,0.0300737100049348,-0.000991639697028403,0.0299671894500098,-0.000638614352300811,0.029855221764339,0.000237833268430048
312.701142610067,-0.168263262249311,-0.309680437168513,-0.233564244978416,-0.317729917919673,-0.440124832569934,-0.346672795972722,0.0300614542083426,-0.000991641950151301,0.0299551841936228,-0.000657070729085147,0.0298076582664101,0.000223356945668854
314.009515591699,-0.128939680395683,-0.310977876133104,-0.194379641158155,-0.318601506776957,-0.401139056097593,-0.34637239689617,0.0300492033966407,-0.000991644123768095,0.0299430648205081,-0.000675105677693218,0.0297875993026937,0.000219535134881337
315.317888573331,-0.0896320920215447,-0.312275317890873,-0.155210930868573,-0.319496355006294,-0.362211115743353,-0.346110024880846,0.0300369575677669,-0.000991646230214753,0.0299308425207331,-0.000692692625624489,0.0297654563235444,0.000135251706034598
316.626261554963,-0.0503405293421161,-0.313572762368221,-0.116058242136753,-0.320413860872842,-0.323264863533796,-0.346010824988692,0.0300247167317264,-0.00099164828083529,0.0299185267861511,-0.00070980496272888,0.0297592858596562,-1.48602397000022e-05
317.934634536595,NaN,NaN,-0.0769217359354561,-0.32135343926547,-0.284313104528425,-0.346064856537805,NaN,NaN,0.0299061242697446,-0.000726412556569206,0.029788857235444,-0.000103238660857321
319.243007518227,NaN,NaN,NaN,NaN,-0.245318475120508,-0.346344113989194,NaN,NaN,NaN,NaN,0.0298155213447955,-0.000288814488766154
320.551380499859,NaN,NaN,NaN,NaN,-0.206299488668289,-0.346736541317123,NaN,NaN,NaN,NaN,0.02982830951606,-0.000301597125721372
321.859753481491,NaN,NaN,NaN,NaN,-0.167261040373593,-0.347162944890616,NaN,NaN,NaN,NaN,0.0298513582944871,-0.000350756238440145
323.168126463123,NaN,NaN,NaN,NaN,-0.128199114195696,-0.34765756239472,NaN,NaN,NaN,NaN,0.0298632641722927,-0.000406735105323942
324.476499444755,NaN,NaN,NaN,NaN,-0.0891137183396168,-0.348229011139477,NaN,NaN,NaN,NaN,0.0298911669795073,-0.000508793542280297
325.784872426387,NaN,NaN,NaN,NaN,-0.0499999999999958,-0.34901359053497,NaN,NaN,NaN,NaN,0.0299026095719123,-0.000738737040332347


==> figures/TrajSat090fine.csv <==
0,-10,-0.1,-10,-0.1,-10,-0.1,0,0,0,0,0,0
0.933481009817729,-9.9909237064854,-0.0999000709367568,-9.98568728005117,-0.0999052004467606,-9.98564497456779,-0.0998909189032584,0.0172685802300917,0.000204526792043192,0.0249736268593482,0.000191511835444077,0.02508672382481,0.00022316333133327
1.86696201963546,-9.97047320646352,-0.0996302187981147,-9.95885206120357,-0.0996546907780035,-9.95869898408371,-0.0995999860480332,0.0255382929776751,0.000368413896309303,0.0311257060749421,0.000341057587769799,0.0312356986819089,0.000392499629575291
2.80044302945319,-9.94456533565142,-0.0992201444110168,-9.92892848083206,-0.0992739515002998,-9.92869954146498,-0.0991686029637187,0.0294867559820634,0.000506676924038476,0.0326423439238083,0.000471933554618184,0.0326717279621308,0.000523342397577295
3.73392403927092,-9.91605082363928,-0.0986896108030044,-9.89823520041212,-0.0987776928721553,-9.89801697942569,-0.0986356488035858,0.0313676237536248,0.000626824145210717,0.0330388963394949,0.000589624542746654,0.0330088022098558,0.000613243602984676
4.66740504908865,-9.88630078829576,-0.0980541796771389,-9.86732251215759,-0.0981767763524133,-9.86704005299923,-0.0980120955985661,0.0322648801226174,0.000732831042423707,0.0331717518611991,0.000695544294716426,0.0333809274342225,0.000732222433576056
5.60088605890638,-9.85596029712467,-0.0973254709806846,-9.8363256786496,-0.0974821314608257,-9.83570747609879,-0.0972456024628204,0.0326884393539979,0.000826754464154142,0.0332320787167224,0.000790464541931573,0.0336390877225904,0.00089159929769536
6.5343670687241,-9.82534168837421,-0.0965137201993969,-9.80528845482701,-0.0967037329213646,-9.80431395092901,-0.0963814635844963,0.0328851672839606,0.000909827670595691,0.033261976896094,0.000874994260215512,0.0336354926049205,0.000954260560963851
7.46784807854183,-9.79459636253185,-0.0956293775426173,-9.77423184609204,-0.0958514165046288,-9.77284067061621,-0.0954256447131207,0.0329748060972141,0.000983029131086967,0.033275273013271,0.000949756526330916,0.0337775388179748,0.00109904525014909
8.40132908835956,-9.76379460707302,-0.0946813606743806,-9.74316805402929,-0.0949339550528483,-9.7413622996775,-0.0943992294126385,0.0330129169252027,0.00104703340209552,0.0332780728970603,0.00101528068178356,0.0336519567794429,0.00108642592224642
9.33481009817729,-9.73297022081998,-0.0936776770658252,-9.71210523838965,-0.0939587893117839,-9.70998322839579,-0.09337349811843,0.0330261710305407,0.00110235713378097,0.0332736345524246,0.00107192891250116,0.0335740059889642,0.00110252801462596
10.268291107995,-9.70213967025243,-0.0926258057533764,-9.68104904501633,-0.0929348414997194,-9.6786793282274,-0.0923410466070924,0.033027503309393,0.00114943185841424,0.0332641554200864,0.00112034266647788,0.0334986052719215,0.00111203223073004
11.2017721178128,-9.67131082643187,-0.0915338336916107,-9.65000344806138,-0.0918695636360075,-9.64743977122856,-0.0912968016701239,0.0330232223741122,0.00118884483939114,0.0332510029642708,0.00116100442098127,0.0334431757342148,0.00113536070730426
12.1352531276305,-9.64048736883592,-0.0904086302213169,-9.61897142330973,-0.0907698152115729,-9.61623338579301,-0.0902152373670434,0.0330162238592645,0.00122103491727632,0.0332351365250833,0.00119434547254415,0.0334172730461585,0.00118036417070931
13.0687341374482,-9.60967116303102,-0.0892564810129428,-9.58795537054601,-0.089641932616924,-9.58505971552113,-0.0891029983861146,0.0330079046458405,0.00124636277892039,0.0332172576676835,0.0012207256786017,0.0333710606057375,0.00119906524719538
14.0022151472659,-9.57886309479225,-0.0880836505431587,-9.55695663094125,-0.0884925900190247,-9.55393119022255,-0.0879789405895681,0.0329989500562842,0.00126524203586214,0.0331979444493017,0.00124068171743433,0.0333237581028544,0.00120945187467149
14.9356961570837,-9.54806350382557,-0.0868961117001985,-9.52597632772874,-0.0873275303975133,-9.52284293301734,-0.0868435102452199,0.0329896865337964,0.00127812822694453,0.0331776144482658,0.00125461761031341,0.0332852596223995,0.00122219604284618
15.8691771669014,-9.5172725962516,-0.0856992239264855,-9.49501539746027,-0.0861520940206947,-9.49178748583074,-0.0856981443392549,0.0329802671367468,0.00128539606196594,0.0331565965810236,0.00126288064359807,0.0332540257472167,0.00123121658282237
16.8026581767191,-9.48649060188258,-0.0844980199237206,-9.46407442347783,-0.0849714302481428,-9.46075359408064,-0.084544914703908,0.0329707658128045,0.00128733825923316,0.0331351638855343,0.00126583601631635,0.0332328835858525,0.00123861286789895
17.7361391865369,-9.45571750033044,-0.0832973459437901,-9.43315345899502,-0.0837903308791134,-9.4297538928665,-0.083396472815461,0.0329612199194881,0.00128435762651495,0.033113541252045,0.00126390438359029,0.0331818135949506,0.00121685390908465
18.6696201963546,-9.42495327782793,-0.0821015878186943,-9.40225259348401,-0.0826131491027129,-9.39879187012441,-0.0822634878837996,0.0329516472781643,0.00127681511860247,0.0330919094348885,0.00125742747271473,0.033167982593236,0.00121670271779985
19.6031012061723,-9.39419795451972,-0.0809148089988036,-9.3713720116444,-0.0814440814415728,-9.36781510640207,-0.081122729105668,0.0329420568100372,0.00126503161013389,0.033070424706714,0.00124668371946947,0.0331898789969912,0.0012243372013573
20.53658221599,-9.36345171086652,-0.079741094068753,-9.34051139473192,-0.080286929575844,-9.33682914814594,-0.0799796359205286,0.0329324530938568,0.00124924807041342,0.0330492203774379,0.00123201808112192,0.0331853286534995,0.00121916541551767
21.4700632258078,-9.33271439636677,-0.0785837709324102,-9.30967029644501,-0.0791450955554847,-9.30586791183452,-0.0788498404440231,0.0329228391133042,0.00122983709977656,0.0330284091364719,0.00121375577021317,0.0331502253614568,0.00120033003310261
22.4035442356255,-9.30198601484087,-0.0774460476185454,-9.27884830647989,-0.0780217689252975,-9.27494025863154,-0.0777398094177814,0.0329132165820151,0.00120708355712142,0.033008092119859,0.00119217960918911,0.0331153009422499,0.0011789565963422
23.3370252454432,-9.27126661024585,-0.0763309893618253,-9.24804523430436,-0.0769203039864133,-9.24404361596068,-0.0766506382183801,0.0329035867022183,0.00118124674777389,0.0329883720486683,0.00116751116534935,0.0330829559764286,0.0011549826074918
24.270506255261,-9.24055628733612,-0.0752416555342224,-9.21726020510217,-0.075843124889099,-9.21315633681886,-0.0755803130291613,0.0328939504035496,0.00115256116465388,0.032969323975442,0.00114005681023198,0.0330856892917891,0.00113558536719129
25.2039872650787,-9.20985491667485,-0.0741801779908403,-9.18649252674854,-0.0747926406986189,-9.18225946254654,-0.0745282482125652,0.0328843086307923,0.00112132015214792,0.0329510192015503,0.00111006389067679,0.0331090362400158,0.00111765386669477
26.1374682748964,-9.17916250296241,-0.073148806189404,-9.15574152492557,-0.073771169616934,-9.15134921817261,-0.073494094427708,0.032874662137443,0.00108775937169046,0.0329335206124294,0.00107775525033648,0.0331118243155844,0.00109634074412592
27.0709492847141,-9.14847912851606,-0.0721498762427281,-9.12500663926513,-0.0727812246176867,-9.12045251188246,-0.0724838435608882,0.0328650115927238,0.00105208725422237,0.0329168849842312,0.00104332230742913,0.033086897581583,0.0010686488425044
28.0044302945319,-9.11780481222846,-0.0711853328642315,-9.0942867968218,-0.0718241560994981,-9.08956676577337,-0.0714981881488525,0.032855357665312,0.00101452080457001,0.0329011193136034,0.00100700713522387,0.0330874938191581,0.00104310737767273
28.9379113043496,-9.08713946325598,-0.0702564734996828,-9.06358119565207,-0.0709016117443468,-9.05867963083784,-0.0705386288381135,0.0328457010150595,0.000975284984677403,0.032886215814983,0.000969002591516997,0.0330787240041853,0.00100985475730392
29.8713923141673,-9.05648308384008,-0.0693647496814137,-9.03288914631337,-0.0700153365968965,-9.02778976671422,-0.0696157113281874,0.0328360422275693,0.000934572737713385,0.0328721418167827,0.000929482231691197,0.0330733227261521,0.000963635801754801
30.8048733239851,-9.0258357956444,-0.0685119701573916,-9.00220995721592,-0.0691668525361695,-8.99692358428689,-0.0687379015854538,0.0328263818448855,0.000892552420133458,0.0328588327708148,0.00088861867976122,0.0330512948172028,0.000914126445357292
31.7383543338028,-8.99519753213328,-0.0676989841651943,-8.97154280904666,-0.0683568744335107,-8.96608886994754,-0.0679059093772035,0.0328167204190982,0.000849411746593916,0.0328461929051234,0.000846595471335409,0.0330120247414627,0.000867787497018349
32.6718353436205,-8.96456824187102,-0.0669265187628504,-8.94088712698,-0.0675863995679375,-8.93529050208175,-0.0671182000409989,0.0328070584570391,0.000805321991955637,0.032834128661151,0.000803570314686311,0.0329756376220101,0.000820733290523921
33.6053163534383,-8.93394792513416,-0.0661953783696438,-8.91024254638975,-0.0668567714630394,-8.90452423242876,-0.0663742590010991,0.0327973964298502,0.000760437969296472,0.0328225535703129,0.000759685120245095,0.0329423540625524,0.000774108035817481
34.538797363256,-8.90333674332206,-0.0655069960084578,-8.87960859889952,-0.0661685454720845,-8.87378917608094,-0.0656735280133057,0.0327877347981971,0.000714896883576464,0.0328113819045591,0.000715090320752707,0.0329120764629632,0.000729572848795135
35.4722783730737,-8.8727345448807,-0.0648612072484697,-8.84898486759907,-0.0655220115157892,-8.84307654761626,-0.0650145681227232,0.0327780739843936,0.000668850020848414,0.0328005421735896,0.000669927056612881,0.0329123074317177,0.000682008317912661
36.4057593828914,-8.84214131829975,-0.0642583682814548,-8.81837107222904,-0.0649176351752924,-8.81233895655734,-0.0644008605197789,0.0327684143830655,0.000622427258839533,0.0327899795685347,0.00062432290131632,0.0329539036702802,0.000635551757786531
37.3392403927092,-8.81155709329989,-0.0636989201878806,-8.78776713362347,-0.0643564735065772,-8.78155564171178,-0.0638277100315373,0.0327587563728705,0.000575749430826419,0.0327796542593865,0.000578394961683106,0.0330023311808924,0.000593151503519783
38.2727214025269,-8.7809819782242,-0.0631835806145813,-8.75717271406841,-0.0638381863938673,-8.75074352144512,-0.063294441776034,0.032749100335232,0.000528931220857282,0.0327695291730593,0.000532263270307786,0.0330085371269602,0.000550226935513683
39.2062024123446,-8.75041583006571,-0.0627117452188552,-8.72658761544053,-0.0633627967241282,-8.71991292099213,-0.0627992308082312,0.032739446572002,0.000482082719525068,0.0327595783132562,0.000486034545094389,0.0330371397561697,0.000510218980467233
40.1396834221624,-8.71985864658138,-0.0622833955925216,-8.69601170377248,-0.0629304312781768,-8.68907683384096,-0.0623426637333203,0.0327297953889217,0.000435302953303236,0.0327497823321571,0.000439808093798103,0.03302687961119,0.000467748531906842
41.0731644319801,-8.68931049776847,-0.0618987751279337,-8.66544497890493,-0.0625416992651249,-8.65825118550251,-0.0619262661404878,0.0327201470972115,0.000388686265227475,0.0327401278520684,0.000393679949474237,0.033011760693373,0.000424155582039314
42.0066454417978,-8.65877140760013,-0.0615578172649515,-8.63488716017585,-0.0621957285077994,-8.6274492047612,-0.0615514762285736,0.0327105019800107,0.00034232157972161,0.0327306004663778,0.000347735982121061,0.0329857367022197,0.000378736888580128
42.9401264516155,-8.62824127368298,-0.0612597723135735,-8.60433813470473,-0.061892311544981,-8.59667150750875,-0.0612199722488338,0.0327008602523048,0.000296286353751468,0.0327211909069351,0.000302055921859486,0.0329568056766641,0.000331676175411204
43.8736074614333,-8.59772009278061,-0.0610043018280006,-8.57379785364627,-0.0616314460959764,-8.56592136677077,-0.0609329501502479,0.0326912221430396,0.000250653870331828,0.0327118924598487,0.000256716317838988,0.0329249101782686,0.000283672190165052
44.807088471251,-8.56720797532572,-0.0607915332641212,-8.543266267014,-0.0614130306008383,-8.53520306902292,-0.0606907996509616,0.0326815879155601,0.000205498557203079,0.0327026996345282,0.000211789580592352,0.032891008624541,0.000235202926168561
45.7405694810687,-8.53670486141101,-0.060620724358976,-8.51274317135756,-0.0612361249464817,-8.50451367802375,-0.0604932963279014,0.0326719577461969,0.000160881117120032,0.032693606167715,0.000167333898846183,0.0328627587449156,0.000187735925060297
46.6740504908865,-8.50621068948107,-0.0604910823775428,-8.48222847689001,-0.0611002673860746,-8.47380425983989,-0.0603414073026072,0.0326623317891153,0.000116855089716629,0.0326846079516943,0.000123406513047692,0.0328987014019963,0.000138467428075894
47.6075315007042,-8.47572545557027,-0.060402037175355,-8.45172218953667,-0.0610053937005237,-8.44305408281041,-0.0602364604137464,0.0326527102082574,7.3472080002744e-05,0.0326757024186552,8.00667831028187e-05,0.032955582209001,8.55209167074656e-05
48.5410125105219,-8.445249310625,-0.0603536552436171,-8.42122419681552,-0.0609507968875666,-8.41227925092561,-0.0601808508052073,0.0326430932344657,3.07917331290997e-05,0.0326668860144145,3.73616005320975e-05,0.0329691391037999,3.7218575886533e-05
49.4744935203396,-8.41478211139768,-0.0603446422319845,-8.39073435219302,-0.0609355518450304,-8.38149404493174,-0.0601672515615073,0.0326334809358613,-1.11535886275124e-05,0.0326581550995686,-4.67093562883423e-06,0.0329731316368501,-7.90676040318392e-06
50.4079745301574,-8.38432383729128,-0.060374230178788,-8.36025257801872,-0.0609590195162596,-8.35072739628718,-0.0601958069936041,0.0326238734263873,-5.23273980195058e-05,0.0326495069119523,-4.59923895341248e-05,0.0329451972934794,-5.3024979845287e-05
51.3414555399751,-8.35387450896675,-0.0604417955936367,-8.32977892457279,-0.0610211181259268,-8.31998720466509,-0.0602663262987253,0.0326142708299697,-9.2693681890453e-05,0.0326409399841565,-8.65560664962442e-05,0.0329170273468488,-9.77292559949924e-05
52.2749365497928,-8.32343424249906,-0.0605470649849137,-8.299313217475,-0.0611206513878068,-8.28927502557777,-0.0603785295673647,0.0326046733144384,-0.000132210731058996,0.0326324505772565,-0.000126340231618812,0.0328860454573622,-0.000142147118001626
53.2084175596106,-8.29300288726058,-0.0606886336560839,-8.26885535998059,-0.0612567623666879,-8.25858665783236,-0.060531134449204,0.0325950808858476,-0.000170865855976879,0.0326240357282511,-0.000165320803683455,0.0328599025246201,-0.000185255635741348
54.1418985694283,-8.26258043851886,-0.0608656951934201,-8.23840529453516,-0.0614287437980444,-8.22793129910268,-0.0607246702269727,0.0325854936197708,-0.000208636692438405,0.0326156927823684,-0.000203473575040155,0.03282057246708,-0.000228806610718435
55.075379579246,-8.23216695779826,-0.0610776760296844,-8.20796308265357,-0.0616363865643322,-8.19731070310053,-0.0609577724591901,0.0325759116211808,-0.000245497310796464,0.0326074200119658,-0.000240764300126895,0.0327861988236901,-0.000270116073304926
56.0088605890638,-8.20176247811254,-0.061323854312539,-8.17752852286108,-0.0618782589674947,-8.16672307413841,-0.0612289836375163,0.0325663349700536,-0.000281427460581206,0.0325992132467325,-0.000277191207158296,0.0327486426300007,-0.000310406107971525
56.9423415988815,-8.17136689016733,-0.0616029676671386,-8.14710155558022,-0.0621535569242509,-8.1361698561838,-0.0615369370180083,0.0325567636515842,-0.00031642491098839,0.0325910695344449,-0.000312740658021007,0.0327112302675102,-0.000349059929285492
57.8758226086992,-8.14098018902094,-0.0619141501031478,-8.11668216836706,-0.0624616535450275,-8.10565132965769,-0.0618798352510922,0.0325471977038248,-0.000350479599578762,0.0325829861826374,-0.000347396409905704,0.0326752764883718,-0.000385899109130968
58.8093036185169,-8.11060247702062,-0.0622568933445414,-8.08627036047448,-0.0628019341388136,-8.07516723165179,-0.0622568606576527,0.0325376372224548,-0.000383572506610031,0.0325749604575735,-0.000381143414933351,0.0326393426649616,-0.000420942043314854
59.7427846283347,-8.08023370462399,-0.0626301364618768,-8.0558659810491,-0.0631731352924508,-8.04471318587974,-0.0626653736699508,0.0325280822034327,-0.000415703303223351,0.0325669884387573,-0.000413987660754212,0.0326085006849608,-0.000454032560794026
60.6762656381524,-8.04987380383234,-0.0630327747300102,-8.02546898196382,-0.0635744217076784,-8.01428994795995,-0.0631046855570983,0.0325185326235517,-0.000446876139543663,0.0325590669651353,-0.000445925608604747,0.0325749642743804,-0.000485937607013666
61.6097466479701,-8.01952276961943,-0.0634639233177358,-7.99507939506295,-0.0640052555425378,-7.98389631786381,-0.0635719722457866,0.0325089884913247,-0.000477090557206169,0.032551193319086,-0.000476946226102986,0.0325428364440746,-0.000516226253211828
62.5432276577879,-7.98918074508154,-0.0639231438309413,-7.96469716249957,-0.0644647162311762,-7.95353318376016,-0.0640680725513512,0.0324994499001766,-0.000506332145807842,0.0325433641223915,-0.000507051891403593,0.0325128534225188,-0.000544965480178312
63.4767086676056,-7.95884759861103,-0.0644091395675976,-7.93432218193698,-0.0649517152957003,-7.92319548607957,-0.0645896757338604,0.0324899167685887,-0.00053461810690825,0.0325355757839672,-0.000536252878038491,0.0324865113294135,-0.000572315190555951
64.4101896774233,-7.92852330342408,-0.0649209648781503,-7.90395441711104,-0.0654654192508257,-7.8928817795295,-0.0651358889318237,0.0324803890740397,-0.000561956014857296,0.0325278251400482,-0.00056455332758695,0.0324608245621519,-0.000598560286665191
65.343670687241,-7.8982078737825,-0.0654577999230532,-7.87359394336134,-0.0660053790177668,-7.86259102659352,-0.0657061545536345,0.0324708668141993,-0.000588350651864356,0.0325201095342552,-0.000591945455363937,0.0324377695746085,-0.000623724677748637
66.2771516970588,-7.8679014356083,-0.0660191161780079,-7.84324064884488,-0.0665704605667612,-7.83231991684754,-0.066300196993726,0.0324613500498878,-0.000613796707754188,0.032512425415928,-0.00061844670190362,0.0324200344354179,-0.000647715328648389
67.2106327068765,-7.8376038335198,-0.0666036320154209,-7.81289447748487,-0.0671597457100082,-7.8020650823035,-0.066916736663849,0.0324518386656081,-0.00063831992749002,0.0325047696190717,-0.00064406919765674,0.032404671818849,-0.000670855479248973
68.1441137166942,-7.80731506256206,-0.0672105003965593,-7.78255540917588,-0.0677724424509539,-7.77182334753659,-0.0675536807677299,0.0324423326341667,-0.000661931284201336,0.0324971391949655,-0.000668822171479902,0.0323906035458148,-0.000693268663273885
69.077594726512,-7.77703517793053,-0.0678390256141232,-7.75222354777327,-0.0684081397330957,-7.74159367556224,-0.0682111653302866,0.0324328319607933,-0.000684636847762464,0.0324895315940759,-0.000692701480221717,0.0323765374025905,-0.000715001540578665
70.0110757363297,-7.74676422354443,-0.0684884745547614,-7.72189874247794,-0.0690656171780329,-7.71137699290048,-0.0688886077935287,0.0324233366396518,-0.000706445245733733,0.0324819435370296,-0.000715735246789055,0.03236162667669,-0.000736117430141526
70.9445567461474,-7.71650208539613,-0.0691577693327577,-7.69158097650207,-0.0697441000450408,-7.6811734248864,-0.0695843627975248,0.032413846567602,-0.000727381755018413,0.032474372315659,-0.000737936408567255,0.0323470334117928,-0.000756550820451723
71.8780377559652,-7.68624875865756,-0.0698461118148294,-7.66127027269172,-0.0704429289714704,-7.65098366328679,-0.0702989740532361,0.0324043617046022,-0.000747461362595727,0.0324668153265566,-0.000759314548928882,0.0323331042474665,-0.000776207849042007
72.8115187657829,-7.65600433933066,-0.0705529176744568,-7.63096667903474,-0.0711615021395873,-7.62080884632825,-0.0710330780559077,0.0323948820667426,-0.00076669038050722,0.0324592701575425,-0.000779877666070181,0.0323195471421779,-0.000795053151683322
73.7449997756006,-7.62576878975274,-0.0712773277613064,-7.6006700883941,-0.0718988032070919,-7.59064428406386,-0.0717830026780363,0.0323854075886776,-0.000785088859652623,0.0324517341980052,-0.000799652421962852,0.0323100739125506,-0.000812912978280984
74.6784807854183,-7.59554203714307,-0.072018447934245,-7.57038049333937,-0.0726541116038268,-7.56048775019965,-0.0725498581791063,0.0323759381836252,-0.000802680355428734,0.0324442051469122,-0.000818654710995669,0.0322982235657373,-0.000830006485314296
75.6119617952361,-7.5653240768401,-0.0727755411749392,-7.54009795789206,-0.0734268861325978,-7.53033241862601,-0.0733321185811282,0.0323664738030114,-0.000819482435795298,0.0324366808402433,-0.000836893639988323,0.0323076719483878,-0.000845918094764605
76.5454428050538,-7.53511504551819,-0.0735481197981237,-7.50982247382081,-0.0742164038058323,-7.5001767587668,-0.0741290431151043,0.0323570144758508,-0.000835501028839093,0.0324291591397777,-0.000854387178617429,0.0323020434398925,-0.000861422822422733
77.4789238148715,-7.50491482432047,-0.0743352654545688,-7.47955397502849,-0.0750218308249449,-7.47001626016526,-0.0749400929132825,0.0323475600847859,-0.000850765010117763,0.0324216380489265,-0.000871159684447105,0.0323154256009135,-0.000875755689152979
78.4124048246892,-7.47472338153687,-0.0751362451502482,-7.44929246180797,-0.0758425096181591,-7.43984328730468,-0.0757642626705227,0.0323381105617929,-0.00086529549898695,0.03241411573003,-0.000887228877617413,0.0323340442775061,-0.000890173211288929
79.345885834507,-7.44454072621499,-0.0759504096244632,-7.41903803793428,-0.0766780019884441,-7.40964829135959,-0.076602093065619,0.0323286658606311,-0.000879110412073475,0.0324065903921436,-0.000902603089868594,0.0323504216830123,-0.00090462458812701
80.2793668443247,-7.41436699501237,-0.0767772948405246,-7.38879063745122,-0.0775275225766584,-7.37945178323003,-0.0774528016454978,0.0323192260023237,-0.000892218185697349,0.0323990604201336,-0.000917307906800519,0.0323537590190189,-0.000918145239633835
81.2128478541424,-7.38420202878379,-0.0776160357857968,-7.35855023310324,-0.0783903974864843,-7.34924013646932,-0.0783162913149988,0.0323097908468888,-0.000904650785545761,0.032391524288627,-0.000931365056360925,0.0323774247976263,-0.000931992027723208
82.1463288639602,-7.35404582321288,-0.0784660180946439,-7.32831683138215,-0.0792660375976503,-7.31900215122841,-0.0791928233702102,0.0323003603388838,-0.00091642764886769,0.0323839806588539,-0.000944793176499535,0.0324040516293364,-0.000946004730471799
83.0798098737779,-7.32389842809671,-0.0793267072551108,-7.29809057408336,-0.080154092180263,-7.28874023978209,-0.0800825295244334,0.0322909344505366,-0.000927564458029104,0.0323764281300714,-0.000957599721765628,0.0324424839279874,-0.000960708490840635
84.0132908835956,-7.29375989885924,-0.080197577805046,-7.26787133569317,-0.0810537621497872,-7.25843903230012,-0.0809865191582668,0.032281513155322,-0.000938077036085026,0.032368865685506,-0.000969815662423386,0.0324822799690415,-0.000976365195749469
84.9467718934134,-7.26363011746705,-0.0810779314896842,-7.23765912585992,-0.0819645110048994,-7.22809278102856,-0.0819060715125965,0.0322720963375013,-0.000947993121595578,0.0323612922817225,-0.000981459940991566,0.0325297873140988,-0.000993884077364405
85.8802529032311,-7.23350907981213,-0.0819672265448344,-7.20745398802435,-0.0828858664251556,-7.19772702565778,-0.0828412208423493,0.0322626839411512,-0.000957332096395738,0.0323537068121876,-0.000992549175672839,0.0325349692005144,-0.00100973052593466
86.8137339130488,-7.20339687629261,-0.08286502409489,-7.17725600349064,-0.0838174133240509,-7.1673241229581,-0.0837928910857464,0.0322532759570877,-0.000966107423646339,0.032346108435165,-0.00100309741638719,0.0325917587446011,-0.00102913746376077
87.7472149228665,-7.17329348142383,-0.0837707826513181,-7.14706508211822,-0.0847585148250551,-7.13686257145454,-0.0847640727306003,0.0322438723175225,-0.000974340166724303,0.0323384966083957,-0.00101313159558742,0.0326762744141395,-0.00105232000240935
88.6806959326843,-7.14319881811346,-0.0846839439376493,-7.11688123663428,-0.0857087050474816,-7.10632274611504,-0.0857582614261299,0.0322344729308375,-0.000982053948574912,0.0323308706800092,-0.00102267059609037,0.0327623910102093,-0.00107875420432505
89.614176942502,-7.11311288246013,-0.0856040374625578,-7.08670454633825,-0.0866676114299207,-7.0757245233842,-0.086777147943857,0.0322250777424209,-0.000989267522820767,0.0323232299562601,-0.00103172898103289,0.0327824271808349,-0.00110367784432746
90.5476579523197,-7.08303580531899,-0.0865307025814305,-7.05653502963447,-0.0876347947235264,-7.04512122481761,-0.0878186667882371,0.0322156867613247,-0.000995992285913684,0.0323155739514287,-0.0010403257647388,0.0327856746950643,-0.00112772682867483
91.4811389621375,-7.05296748059136,-0.0874634167893136,-7.02637263058321,-0.0886097562762797,-7.0145182448751,-0.0888823737170656,0.0322062998842442,-0.00100225260668954,0.0323079024457694,-0.00104848424246901,0.0327792435833635,-0.00115117934835041
92.4146199719552,-7.02290787196084,-0.0884017371618835,-6.99621736362541,-0.0895920999255047,-6.98392399898988,-0.0899675882947595,0.0321969170429672,-0.0010080682812648,0.0323002151727272,-0.00105622286866183,0.0327771352619811,-0.00117425717501388
93.3481009817729,-6.9928569835864,-0.0893452656595632,-6.96606934318149,-0.0905815384463856,-6.95333399658068,-0.0910740869069383,0.0321875381890422,-0.00101345665177196,0.03229251171839,-0.00106355459068372,0.0327654641411354,-0.00119642005290364
94.2815819915906,-6.96281496305842,-0.0902936915051431,-6.93592852243361,-0.0915776395016993,-6.92275280760147,-0.0922010247104625,0.0321781633384923,-0.00101842838877612,0.0322847921087523,-0.00107050154908588,0.0327554132000888,-0.00121792880235952
95.2150630014084,-6.93278164751444,-0.091246549787048,-6.9057948786712,-0.0925800214979272,-6.89217852194771,-0.0933476544625216,0.0321687923681404,-0.00102300838088955,0.0322770564299487,-0.00107708392340883,0.0327475768379859,-0.0012387765913239
96.1485440112261,-6.90275703339495,-0.0922034866041347,-6.87566842674063,-0.0935883559758201,-6.86161876679139,-0.0945132959624134,0.0321594252285999,-0.00102721336103551,0.0322693046878113,-0.00108331947106192,0.0327277987135938,-0.00125835552832762
97.0820250210438,-6.87274116533776,-0.0931641820756175,-6.84554931552572,-0.094602429393235,-6.83106306422886,-0.0956976769977499,0.0321500618920675,-0.0010310578235977,0.032261536685096,-0.00108922009848568,0.0327359005113184,-0.00127907808673213
98.0155060308616,-6.84273411024622,-0.094128331674758,-6.81543743065926,-0.0956218389383185,-6.80049778502092,-0.0969017209676697,0.0321407023400615,-0.00103455544861312,0.0322537528608389,-0.00109480956351565,0.0327548967705775,-0.00130111717608811
98.9489870406793,-6.81273574602632,-0.0950955758798753,-6.7853327822181,-0.0966463020818646,-6.76991003843562,-0.0981272388779344,0.0321313464745221,-0.00103772677962377,0.0322459533964257,-0.0011001053659311,0.0327690366581639,-0.00132384389776922
99.882468050497,-6.78274606929552,-0.0960656205197847,-6.7552354135109,-0.097675573844657,-6.73930613292451,-0.0993746773163814,0.0321219942500434,-0.00104058708672328,0.0322381391197539,-0.00110512382332094,0.032828750973825,-0.00135205849423627
100.815949060315,-6.75276516503022,-0.097038207996775,-6.72514541931953,-0.0987094515345283,-6.70863295778273,-0.100652580651062,0.0321126456584063,-0.00104314840563286,0.0322303099077206,-0.00110987940037613,0.0328707559546924,-0.00138474274087609
101.749430070132,-6.72279301969873,-0.0980130608285001,-6.69506270322844,-0.099747631400895,-6.67795764403351,-0.1019597712988,0.032103300650847,-0.00104542601864851,0.0322224662617966,-0.00111439308555641,0.0328269226509268,-0.00141425870255392
102.68291107995,-6.69282955181858,-0.0989899034194274,-6.66498727834897,-0.100789897846141,-6.64734067389292,-0.103290957389516,0.0320939591528277,-0.00104743668851446,0.0322146086543429,-0.0011186815715417,0.0327676087005989,-0.0014360638072707
103.616392089768,-6.66287475816849,-0.0999684956509386,-6.63491922066558,-0.101836082451034,-6.6167779331296,-0.104639072055226,0.0320846211233085,-0.00104919411754756,0.0322067374898387,-0.00112275976436428,0.0327150162135661,-0.00145154916377515
104.549873099586,-6.63292876393051,-0.10094862886084,-6.60485855638939,-0.102886001822339,-6.58626073278446,-0.105999768641278,0.0320752865725183,-0.00105070826963447,0.0321988533188138,-0.00112664424081284,0.0326695897396179,-0.00146321865283073
105.483354109403,-6.6029914753691,-0.101930066454607,-6.57480522023909,-0.103939445835828,-6.55578444752074,-0.107369888859541,0.0320659554249034,-0.00105199487767778,0.0321909568797866,-0.00113035353440455,0.032627469467579,-0.00147159075592673
106.416835119221,-6.57306285146563,-0.10291259851506,-6.54475922325281,-0.104996260249235,-6.52534543069817,-0.108746426689017,0.032056627627854,-0.00105306748588473,0.0321830488041132,-0.00113390389395477,0.0325905796185185,-0.0014771679114198
107.350316129039,-6.54314289142862,-0.103896033238374,-6.51472067369744,-0.106056346841242,-6.49493679046051,-0.110127092361562,0.0320473031457166,-0.00105393814675913,0.0321751296184349,-0.00113730983833952,0.0325601289277113,-0.00148068141218332
108.283797138857,-6.51323175366431,-0.104880199348706,-6.48468952725395,-0.107119554357707,-6.46455635055948,-0.111510138886062,0.0320379820035276,-0.00105461526690754,0.032167200114032,-0.00114058900557517,0.0325312100856295,-0.00148232225344567
109.217278148674,-6.48332927130232,-0.105864909765751,-6.45466574976146,-0.10818575501077,-6.43420119018481,-0.112894062684913,0.0320286641043321,-0.00105511397469327,0.032159261071216,-0.00114375836547364,0.0325056097534145,-0.00148248679291633
110.150759158492,-6.45343544136392,-0.106850004857927,-6.42464934969001,-0.109254854836171,-6.40387023090218,-0.114277496726968,0.0320193494150249,-0.00105544517985568,0.0321513132250743,-0.00114683406199495,0.0324826389522582,-0.00148137724075383
111.08424016831,-6.42355030326463,-0.107835335253651,-6.39464046735808,-0.110326823977083,-6.37355585249367,-0.115659746299359,0.0320100379190165,-0.00105561869235156,0.0321433571962554,-0.00114983121809074,0.0324674268265364,-0.00148008329617188
112.017721178128,-6.39367393513296,-0.108820758061222,-6.36463898686489,-0.111401550452533,-6.3432528384947,-0.117040773513414,0.0320007296141177,-0.00105564354136411,0.0321353938960866,-0.00115276776101711,0.032457097791917,-0.00147891719370353
112.951202187945,-6.36380621054517,-0.10980613927022,-6.33464490528888,-0.112478982461572,-6.31296336572471,-0.118420372479674,0.0319914244251464,-0.00105553172392992,0.0321274240993559,-0.00115566019478986,0.0324382483683758,-0.00147675885834114
113.884683197763,-6.33394712663777,-0.110791357066716,-6.30465825332663,-0.113559095826301,-6.28269206934569,-0.11979754485573,0.0319821223233835,-0.00105529262097593,0.0321194485519288,-0.00115852506108182,0.0324211761325816,-0.00147399174940365
114.818164207581,-6.30409676290952,-0.111776294364341,-6.27467912806764,-0.114641905624197,-6.25243798403226,-0.121171839430866,0.0319728233100697,-0.00105493421036144,0.0321114679637416,-0.00116137944387649,0.032398036812335,-0.00147005222816564
115.751645217398,-6.27425511741884,-0.112760842846939,-6.24470741673742,-0.11572736835694,-6.22220508417715,-0.122541814316108,0.0319635273581127,-0.00105446539744913,0.032103483160548,-0.00116424087431014,0.0323733196324071,-0.00146488494421338
116.685126227216,-6.24442210405495,-0.113744908190745,-6.21474312289843,-0.116815498565252,-6.19199205551137,-0.123906901752337,0.0319542344124538,-0.00105389561023936,0.0320954948455631,-0.00116712676758212,0.032363141905638,-0.00146014506919072
117.618607237034,-6.21459772005359,-0.114728400855587,-6.18478630891377,-0.117906348970947,-6.16178380712649,-0.125268293095055,0.0319449444485431,-0.00105323279014944,0.0320875040230898,-0.00117005550069904,0.0323579725321237,-0.00145676155423833
118.552088246852,-6.1847820848793,-0.115711227985,-6.15483699999663,-0.11899997753512,-6.13157621288785,-0.126627598375932,0.0319356574843917,-0.00105248344206408,0.0320795114389084,-0.00117304619347186,0.0323722502208585,-0.00145726473881046
119.485569256669,-6.15497511671638,-0.116693318280867,-6.1248951148611,-0.120096419686014,-6.10134781899501,-0.127989913555757,0.0319263734697405,-0.00105165579905037,0.0320715173636799,-0.00117611721685545,0.0323969377432398,-0.00146272329173963
120.419050266487,-6.1251767696412,-0.117674606387041,-6.09496065462802,-0.121195758552792,-6.0710922163288,-0.129359890631161,0.0319170923681767,-0.00105075721744236,0.0320635223378356,-0.00117928811277167,0.0324230004443215,-0.0014726894898896
121.352531276305,-6.09538704097377,-0.11865502986979,-6.06503371391423,-0.122298135077259,-6.04082407847595,-0.130738603434844,0.0319078141590273,-0.00104979431018367,0.0320555268094935,-0.0011825809775643,0.0324354288498264,-0.00148319706859297
122.286012286123,-6.06560609003232,-0.119634513841117,-6.03511424755743,-0.123403655397426,-6.01053150370184,-0.132130891834808,0.0318985388761533,-0.00104877241557995,0.0320475311274566,-0.00118601684707437,0.0324649542561024,-0.00150019749831417
123.21949329594,-6.03583375531395,-0.120613023614338,-6.00520220710485,-0.124512441525494,-5.98021633047844,-0.133540606029964,0.0318892664473454,-0.00104769871875214,0.0320395354944017,-0.00118961713072133,0.0324741793322551,-0.00151808973181247
124.152974305758,-6.00607003096343,-0.121590514392683,-5.97529759247992,-0.125624655887755,-5.94989169227761,-0.134967531438782,0.0318799968535423,-0.00104657893415898,0.0320315399485835,-0.00119340514089306,0.0324981053408733,-0.00154011231217443
125.086455315576,-5.97631495103624,-0.122566941453166,-5.94540053203341,-0.12674054922742,-5.91954082901751,-0.136417432613348,0.031870730089533,-0.00104541831991039,0.0320235443257489,-0.0011974096204572,0.0325286550013634,-0.00156761593595968
126.019936325393,-5.94656860460173,-0.123542257128154,-5.91551091169956,-0.127860279285971,-5.88917218871164,-0.13789327193895,0.031861466168443,-0.00104422175457505,0.032015548217241,-0.00120165397596957,0.032535603574027,-0.00159430949319122
126.953417335211,-5.91683086064527,-0.124516446865185,-5.88562871815853,-0.128984073078976,-5.85879791973606,-0.139394058147902,0.0318522050327212,-0.00104299469442339,0.0320075509329006,-0.00120616555541247,0.0325432840085454,-0.00162166094630634
127.886898345029,-5.88710171660207,-0.125489484651067,-5.85575397331252,-0.130112203400753,-5.82842056303212,-0.140921057128248,0.0318429466676373,-0.0010417417259209,0.0319995514319499,-0.00121097484899369,0.0325390765393951,-0.00164954661790712
128.820379354847,-5.85738124638375,-0.126461337947685,-5.8258867817008,-0.131245029324147,-5.79804433244619,-0.142474371242543,0.0318336910836073,-0.00104046703037816,0.0319915481679211,-0.00121611882823694,0.0325389476859528,-0.00167805597369101
129.753860364664,-5.82766945930773,-0.127431986614477,-5.79602702549068,-0.132382800398723,-5.76767089100205,-0.144054204366586,0.0318244382707925,-0.00103917479086322,0.0319835396483587,-0.00122162689278379,0.0325340655221509,-0.00170657863080786
130.687341374482,-5.79796626442264,-0.128401428543698,-5.76617471000376,-0.133525869823759,-5.73730549897942,-0.145660835888741,0.0318151881883188,-0.00103786906905586,0.0319755241332346,-0.00122753620099351,0.0325251351389925,-0.00173488892754866
131.6208223843,-5.76827165921313,-0.129369652970181,-5.73632989876608,-0.134674671110062,-5.70694868918903,-0.147293585002504,0.0318059408243442,-0.00103655347633801,0.0319674972664453,-0.00123388989335012,0.032512952641112,-0.00176353152007493
132.554303394118,-5.73858575734219,-0.130336635694756,-5.70649263737964,-0.135829671083819,-5.67661083605422,-0.148952891222031,0.0317966962041539,-0.00103523136307749,0.0319594548662073,-0.00124073455225877,0.0324778829648182,-0.00179147243692842
133.487784403935,-5.70890848855579,-0.131302381826845,-5.67666285441038,-0.136991273018331,-5.64632951722316,-0.150635998385454,0.0317874542955733,-0.00103390603701584,0.0319513920253253,-0.00124811204525395,0.0324008692980714,-0.00181250548353449
134.421265413753,-5.67923980185737,-0.132266896751392,-5.64684057150946,-0.13815999216777,-5.61611529973831,-0.15233385424024,0.0317782150733902,-0.00103258049615393,0.0319433025013584,-0.00125607359961254,0.032332190959228,-0.00182437527959676
135.354746423571,-5.64957969477097,-0.133230181555833,-5.61702590758113,-0.139336493054252,-5.58596897076383,-0.154038749468308,0.0317689785282691,-0.00103125750553219,0.0319351780754545,-0.00126468356556622,0.032265738894421,-0.00182736050400857
136.288227433388,-5.61992832060954,-0.134192217608375,-5.58721886335247,-0.140521376185407,-5.55586852412639,-0.155744546708406,0.0317597446997544,-0.00102993978215443,0.0319270091496536,-0.00127400185605736,0.0322249949329011,-0.00182658186534909
137.221708443206,-5.59028552972466,-0.135153031992607,-5.55741943098333,-0.141715267190653,-5.52580635456937,-0.157447829412865,0.031750513533692,-0.00102862967586664,0.0319187843060844,-0.00128409110039063,0.0321851206708998,-0.00182222655281628
138.155189453024,-5.56065131097037,-0.136112634018623,-5.52762766842072,-0.142918911208505,-5.49577735099926,-0.159146416003678,0.031741285019702,-0.00102732938985521,0.0319104893350215,-0.00129502489927404,0.0321543007104164,-0.00181643237417268
139.088670462842,-5.53102569293256,-0.137071029390109,-5.49784377851001,-0.144133316178874,-5.46577183830047,-0.160840180995578,0.0317320591601661,-0.00102604101575372,0.0319021051101591,-0.00130690087916443,0.0321340831668612,-0.00181416120387709
140.022151472659,-5.50140877538203,-0.138028216049931,-5.46806774482199,-0.14535925063604,-5.43578990564625,-0.162533605757083,0.0317228359797278,-0.00102476664246546,0.0318936110948975,-0.00131979665328289,0.0320945919910485,-0.00181308291275784
140.955632482477,-5.47180042254417,-0.138984226291654,-5.43829966076737,-0.146597671564039,-5.40584203649256,-0.164222659774568,0.0317136154310306,-0.00102350780498331,0.031884980927284,-0.00133380664904028,0.0320737816138124,-0.00180618472216825
141.889113492295,-5.44220063199185,-0.139939075198005,-5.40853968282524,-0.147849686786674,-5.37589909938383,-0.165911667881136,0.031704397508311,-0.00102226607569615,0.031876185089255,-0.00134904057322487,0.0320408032172197,-0.00180853413872118
142.822594502113,-5.41260947196777,-0.140892769929345,-5.37878805458584,-0.149116766191442,-5.34679461651608,-0.167278538180277,0.0316951822278134,-0.00102104305199535,0.0318677121468464,-0.00136588264290192,0.0298874283467307,-0.000915026455955302
143.75607551193,-5.38302696279668,-0.14184532576124,-5.34906359883982,-0.150389963375192,-5.32057848335006,-0.167350120876302,0.0316859695914259,-0.00101984012110751,0.0317771647606073,-0.0013389595778128,0.0261854250165279,0.000844233890476415
144.689556521748,-5.35345300855887,-0.142796774124894,-5.31956841083642,-0.151539737950917,-5.29797049409768,-0.165594491638735,0.0316767595659815,-0.00101865824522234,0.031358946227819,-0.00107075279414531,0.0223338100739416,0.00291777334654305
145.623037531566,-5.32388760684568,-0.143747134950627,-5.29060209652742,-0.15228098821736,-5.27872625013449,-0.161905876418955,0.0316675521473082,-0.00101749846835705,0.0306605563755818,-0.000449259781024112,0.0190001622180911,0.00497585964550929
146.556518541383,-5.29433086546005,-0.144696415620132,-5.26238449665935,-0.152242879782557,-5.26225331787371,-0.15636452564324,0.0316583473650885,-0.00101636202826754,0.029784966681317,0.000593584011379344,0.0164419680941598,0.00682372054700015
147.489999551201,-5.26478272545683,-0.145644645443358,-5.23502008752447,-0.151027671920584,-5.24780035052037,-0.149265894265095,0.0316491451985472,-0.00101524961191546,0.0288417911527798,0.00208523637627444,0.0146434183412749,0.0083398592773803
148.423480561019,-5.23524313067355,-0.146591853514907,-5.2085212818106,-0.148220101746727,-5.23470403320431,-0.140907349209257,0.0316399456281529,-0.00101416178496901,0.0279393150468482,0.00402091832374111,0.0135169286744963,0.00951281035762436
149.356961570837,-5.20571207871462,-0.147538062826777,-5.18280868046653,-0.143401661704169,-5.22240355947787,-0.131616124227269,0.031630748651039,-0.00101309916042156,0.0271857961458671,0.00635644285961249,0.0129051944478907,0.0103372923439208
150.290442580654,-5.17618971684832,-0.148483280255912,-5.15769301641931,-0.136246967407242,-5.21050034232542,-0.121718105035733,0.0316215543099898,-0.00101206271820429,0.0266761507597568,0.0089899158316462,0.0126386342212034,0.0108153574608504
151.223923590472,-5.14667590703511,-0.149427545788011,-5.13291066823296,-0.12656487404319,-5.19874491961034,-0.111527045227868,0.0316123625615209,-0.00101105248920177,0.0264749152300533,0.0117698278339153,0.0125724188294248,0.0109701038203453
152.15740460029,-5.11717063277427,-0.150370885363667,-5.10816212711422,-0.114304477447853,-5.18697791107615,-0.101289583782952,0.0316031733992962,-0.0010100687767033,0.0266059098244249,0.0145076861754759,0.0126812174924712,0.0109613346482793
153.090885610108,-5.08767391712879,-0.151313320981328,-5.08314059931176,-0.0995645051952825,-5.17498802160927,-0.0910617166853405,0.0315939868292034,-0.00100911192984662,0.0270445277139787,0.0169896232999411,0.0130464595514278,0.0109498677432604
154.024366619925,-5.0581858703889,-0.152254866492731,-5.05759777717394,-0.0827089967122065,-5.16256007349367,-0.080853751256389,0.0315848028837466,-0.0010081825041879,0.0277063362312634,0.0190241930458272,0.0136082346779229,0.0109206909383342
154.957847629743,-5.028706351946,-0.153195561498062,-5.03137824777865,-0.0642284438753854,-5.14952455060782,-0.0706753843747382,0.0315756215196941,-0.00100728018923572,0.0284829764578542,0.020470753935994,0.0143578019332631,0.0108960366193725
155.891328639561,-4.9992353594173,-0.154135431060365,-5.00442439089529,-0.0447077355871956,-5.13569871079231,-0.0605083511564452,0.031566442735871,-0.00100640504467402,0.0292705570407461,0.0212431495076369,0.0152966318431827,0.0108815735278804
156.824809649378,-4.96977295534314,-0.155074494373264,-4.97670180074288,-0.0249639643805799,-5.12092612523999,-0.0503728840797815,0.0315572665509368,-0.00100555727723327,0.0302440524096505,0.0204773099806283,0.0163753726241209,0.0108237794560085
157.758290659196,-4.94031917087636,-0.156012774175036,-4.947929226079,-0.00734763503598305,-5.10506069097522,-0.0403007111665358,0.0315480929742228,-0.00100473693508753,0.0312502193563061,0.0173171851655475,0.0176404474826562,0.0107478580390349
158.691771669014,-4.91087390508186,-0.156950304711403,-4.91855365397663,0.00747314185471483,-5.08796316298969,-0.0303412789116499,0.0315389219752646,-0.00100394359343079,0.0316210660594069,0.0144660463791897,0.0190107102443876,0.0105720254512838
159.625252678832,-4.88143715557991,-0.157887110841681,-4.88898119438125,0.0197488971528743,-5.06952439719818,-0.020590586531386,0.0315297535535651,-0.00100317709383041,0.0317085733710005,0.0118935958785095,0.0205338421321152,0.0103113552224501
160.558733688649,-4.8520090242959,-0.158823209007025,-4.85939021568276,0.029744087361692,-5.04955046910283,-0.0111091440525455,0.0315205877403505,-0.00100243755673011,0.0316793090815132,0.00958119234925276,0.0222810396678539,0.0099785362095855
161.492214698467,-4.82258946342203,-0.159758628108781,-4.82984956847603,0.0377070260986123,-5.02789382933498,-0.0020187145951873,0.0315114245216674,-0.00100172458795379,0.0316085479668665,0.00751380178915912,0.0241530826656361,0.00946754854252487
162.425695708285,-4.79317841160452,-0.160693397225005,-4.80037991389657,0.0438558087556483,-5.00447449583938,0.00648211970120613,0.0315022638795626,-0.00100103771889712,0.0315299956149068,0.00567312379709858,0.026038885726754,0.00871100102264667
163.359176718103,-4.76377586646448,-0.161627540308942,-4.77098201797998,0.0483669263645459,-4.97931903109773,0.014157180587006,0.031493105814043,-0.00100037663103382,0.0314579393798843,0.00404174485148905,0.0278576086312439,0.00769998737240124
164.29265772792,-4.73438196922074,-0.162561071263484,-4.74164614141338,0.0514479334285371,-4.9525056821156,0.0207621747906924,0.031483950368742,-0.000999741396810652,0.031396996506561,0.00259620624023851,0.029534165420311,0.00639788717765314
165.226138737738,-4.70499659328215,-0.163494022717823,-4.71236141836971,0.053265241769016,-4.924362313157,0.0260250611170794,0.0314747975062553,-0.000999131256137245,0.0313476929466172,0.00131742556103465,0.0306629913054718,0.00483109222019979
166.159619747556,-4.67561971678482,-0.164426418978829,-4.68311756063445,0.0539628799352435,-4.89544620669485,0.0297854534588341,0.0314656472209688,-0.000998545744176684,0.0313090529288309,0.000188866389080802,0.0312163104720275,0.00322195894142273
167.093100757374,-4.64625135726534,-0.165358281394917,-4.65390567702609,0.0536603674720655,-4.86617446046438,0.0319724793771487,0.0314564995192944,-0.000997984486660195,0.0312797200577542,-0.000802837736698901,0.0314534641900998,0.00151112733679568
168.026581767191,-4.61689163539628,-0.166289625223128,-4.62471734183156,0.0524944384272124,-4.83677743805554,0.0326539919120944,0.0314473544390426,-0.000997447365727922,0.0312580346932732,-0.00167370061291183,0.0315112109697655,-1.59338628187256e-05
168.960062777009,-4.58754040572952,-0.167220481139226,-4.59554612481679,0.050570954338255,-4.80736694676514,0.03202363167123,0.0314382119373188,-0.000996933502881209,0.0312426656390174,-0.00243583005367941,0.031494293891007,-0.00128865532929387
169.893543786827,-4.55819766588412,-0.168150870392402,-4.56638678422005,0.0479813647126147,-4.77798414525225,0.0303419985428359,0.0314290720146748,-0.000996442411211358,0.0312324886754716,-0.00309956746408385,0.0314580122581638,-0.00227628392267351
170.827024796644,-4.52886347270589,-0.16908081081577,-4.53723495382455,0.0448103228293486,-4.74863305677864,0.0278581204042897,0.0314199346897369,-0.000995973741274204,0.0312265212800878,-0.00367455535542268,0.0314295601612039,-0.00300812189768109
171.760505806462,-4.49953786804564,-0.170010321085155,-4.50808705683072,0.0411426644037651,-4.71930209018192,0.0247870599061796,0.0314107999766415,-0.00099552707825319,0.0312238686099144,-0.00417092270219044,0.0314148821861248,-0.00354302274411247
172.69398681628,-4.47022074596153,-0.170939426470912,-4.47894037142907,0.0370471777403018,-4.68996805929958,0.0213390557331426,0.0314016678445967,-0.00099510162581688,0.0312238141091458,-0.00459676876317567,0.0314443969070345,-0.00376806453997786
173.627467826098,-4.44091210407022,-0.171868146310752,-4.44979276296613,0.0325820639151789,-4.66062258549434,0.0177136590070969,0.0313925382943189,-0.000994696851058276,0.0312257408207048,-0.00495884059555276,0.0314079277185866,-0.00405196721161843
174.560948835915,-4.41161203843626,-0.172796495419364,-4.42064265669435,0.0278052404735223,-4.6313456946673,0.0137149448295337,0.031383411356554,-0.00099431244133396,0.0312290459378443,-0.00526430392480744,0.0313376773296115,-0.00449052445425205
175.494429845733,-4.38232051226747,-0.173724494143831,-4.39148906483351,0.0227684400401397,-4.6021010281939,0.00935902623309679,0.031374287021633,-0.000993947753995174,0.0312331469204132,-0.00551986235064185,0.0313328052534216,-0.00481480130170179
176.427910855551,-4.35303745903818,-0.174652163072316,-4.36233152865134,0.0175150341038039,-4.57284054285759,0.00475876435701867,0.0313651652707966,-0.00099360208746567,0.0312374298073591,-0.00573133742587391,0.0313550479637416,-0.00503377420972765
177.361391865369,-4.32376287636223,-0.175579519512537,-4.33317016030314,0.0120808944173952,-4.54356703811516,-2.88214040707448e-05,0.03135604610483,-0.000993274890184406,0.0312411199036828,-0.00590380102391553,0.0313602124670835,-0.00521731334245283
178.294872875186,-4.29449689943261,-0.176506575749508,-4.3040060265475,0.00650193919386655,-4.51427801733536,-0.00496262759937084,0.0313469295665814,-0.000992965890840873,0.0312431772909725,-0.00604345591044416,0.0313965390166103,-0.00534958056396974
179.228353885004,-4.26523941299347,-0.177433352382841,-4.27484126296496,0.000806256584724078,-4.48494571339607,-0.0100096455746076,0.0313378156224217,-0.000992674285013589,0.0312422187544169,-0.00615615850027072,0.0314475089394777,-0.00545592702876567
180.161834894822,-4.23599038984543,-0.17835986603238,-4.24567938221731,-0.00498404133344792,-4.4555933685576,-0.0151443067187931,0.0313287042655915,-0.000992399468937834,0.0312366879728784,-0.00624764623453009,0.0314340543345029,-0.00554175032794968
181.095315904639,-4.20674984202772,-0.179286131550972,-4.21652540547785,-0.0108527620119729,-4.42627381431914,-0.0203514957018169,0.0313195955013082,-0.000992140920362729,0.0312253948051395,-0.00632289473832057,0.031374286572253,-0.00562170240786423
182.028796914457,-4.17751790048628,-0.180212160340336,-4.18738464043326,-0.0167854554269244,-4.39706419414747,-0.0256751417550867,0.0313104893712222,-0.000991898328581313,0.0312083631950983,-0.00638602908157003,0.0312103930250835,-0.00578876726375437
182.962277924275,-4.14829441496681,-0.181137970958787,-4.15826208906071,-0.022772128770356,-4.36803972222074,-0.0311802994265671,0.0313013858308899,-0.000991670868008958,0.0311863202008016,-0.00643941507174509,0.0309894563212463,-0.00600025024494102
183.895758934093,-4.11907938307792,-0.182063577127622,-4.12916208289457,-0.028804701542132,-4.3391700951304,-0.0368559892305024,0.0312922848810873,-0.000991458002442725,0.0311602482385184,-0.00648437794575893,0.0308782794085786,-0.00614726637035015
184.82923994391,-4.08987285600524,-0.182988990951353,-4.10008813628246,-0.0348758992320308,-4.31036703566903,-0.0426372091016241,0.0312831865390194,-0.000991259287173398,0.0311310822141286,-0.00652164064853891,0.0308359036132149,-0.00623285815429138
185.762720953728,-4.06067488619469,-0.183914224360878,-4.07104240198671,-0.0409783211647551,-4.28159342193103,-0.0484852680928564,0.0312740908222972,-0.000991074271824128,0.0310996190262591,-0.00655171349907046,0.0308036386093588,-0.00629760903504934
186.696201963546,-4.0314853627368,-0.184839292056191,-4.04202672522861,-0.0471054371283872,-4.25285241947805,-0.0543897810994088,0.0312649976983837,-0.000990902259259188,0.0310664289492519,-0.00657480612874977,0.030769751652918,-0.00634989602749515
187.629682973364,-4.00230428323735,-0.185764205806854,-4.01304284315751,-0.0532509786150983,-4.22414172189473,-0.060340263575576,0.031255907167988,-0.000990742740894086,0.0310319365807377,-0.00659094558977039,0.0307464071731007,-0.00639558555800409
188.563163983181,-3.97313173793844,-0.18668897548146,-3.98409173930533,-0.0594083844338947,-4.19545755119403,-0.066328290461451,0.0312468192602912,-0.000990595342281197,0.0309964893998089,-0.00660018895995559,0.0307171152375859,-0.00643942185270786
189.496644992999,-3.94396770096635,-0.187613612633383,-3.95517389158074,-0.0655711926468465,-4.16679112503683,-0.0723607485301794,0.0312377339687794,-0.000990459524271579,0.0309603638813052,-0.00660260586474246,0.030700356504389,-0.00648295595308543
190.430126002817,-3.91481210066673,-0.188538128809428,-3.92628982207843,-0.0717331023004475,-4.13814080127901,-0.0784303760084011,0.0312286512728223,-0.000990334706551284,0.0309237798575243,-0.00659819989756767,0.0306855974548698,-0.00652209575154695
191.363607012635,-3.88566493464288,-0.189462533947644,-3.89744039447646,-0.0778876009566305,-4.10950645653099,-0.0845299192686492,0.0312195711730347,-0.000990220416777018,0.030886923624232,-0.0065868741188725,0.0306632434207418,-0.00654440195422465
192.297088022452,-3.85652633210333,-0.190386836126824,-3.86862538655434,-0.084028332028002,-4.08089209426689,-0.0906476791937428,0.0312104937105568,-0.000990116341942917,0.030849966280645,-0.00656872800474021,0.0306420678789565,-0.00656012605393971
193.23056903227,-3.82739618903553,-0.191311045865211,-3.83984469169866,-0.0901490657950521,-4.05230195623541,-0.0967723734624118,0.0312014188546889,-0.000990021897828391,0.0308130554098894,-0.00654382490424978,0.0306097082845323,-0.00655855536848128
194.164050042088,-3.79827447295054,-0.192235172177372,-3.811098233256,-0.0962435612445205,-4.02374528069895,-0.10288935684415,0.0311923465966938,-0.000989936607302232,0.030776324709482,-0.00651221673029613,0.0305740050505742,-0.00654631701649278
195.097531051905,-3.76916119043627,-0.193159223244558,-3.78238637654381,-0.102304966107051,-3.99522197592957,-0.108991151792168,0.0311832769398497,-0.000989860048595411,0.0307399046363332,-0.00647386892573703,0.0305387548296164,-0.00652629549278326
196.031012061723,-3.74005648261755,-0.194083205949342,-3.75370815607512,-0.108327692397829,-3.96673088438869,-0.11507100394711,0.031174209928942,-0.000989791934272003,0.0307039047836548,-0.00642900758902239,0.0305025855658397,-0.0064974019951847
196.964493071541,-3.71096019448425,-0.195007129118737,-3.72506313480216,-0.114305782854283,-3.93827229544505,-0.121121125769719,0.0311651455173452,-0.000989731697705423,0.0306684296057589,-0.0063777583435706,0.0304711328341004,-0.00646433497066197
197.897974081359,-3.68187232363629,-0.195930999841038,-3.69645095876382,-0.120233096872697,-3.90984067169217,-0.127138381226766,0.0311560837054706,-0.000989678941734123,0.030633579684655,-0.00632023576436155,0.0304464140237434,-0.00642885388633246
198.831455091176,-3.65279291564693,-0.196854824622862,-3.66787125861777,-0.126103335960805,-3.88143300119719,-0.133118403002968,0.0311470245085295,-0.000989633318513303,0.0305994522866958,-0.00625656414982977,0.0304167395967667,-0.00638085179925207
199.764936100994,-3.62372203346641,-0.197778609702786,-3.63932288807285,-0.131911678840669,-3.85304791314732,-0.139054306501168,0.0311379679471012,-0.000989594495465089,0.0305661203906783,-0.00618701996620276,0.0303969909687641,-0.00633397689067069
200.698417110812,-3.59465956126918,-0.198702361718977,-3.61080507775803,-0.137652799067519,-3.82467733008317,-0.144946369116114,0.0311289139864569,-0.000989562013773861,0.0305336583107956,-0.00611181300449259,0.0303834094162082,-0.00628462392296379
201.63189812063,-3.56560549665388,-0.199626086362752,-3.58231728424879,-0.143320786497556,-3.79632475112185,-0.150782998911139,0.0311198626268863,-0.000989535521580501,0.0305021434234353,-0.00603111830663762,0.0303639216918572,-0.006220890507684
202.565379130447,-3.5365599240891,-0.200549788836367,-3.55385855480427,-0.148910663579898,-3.76799182616889,-0.156556513728592,0.0311108138955321,-0.000989514732944399,0.030471636625113,-0.00594519287083928,0.0303393084779169,-0.00614625628193645
203.498860140265,-3.50752282853176,-0.201473474382264,-3.52542767135991,-0.154418422087628,-3.73966460420959,-0.162276377788056,0.0311017677887328,-0.000989499300184285,0.0304421823156231,-0.00585434475938779,0.0303471193023687,-0.00610729282635031
204.432341150083,-3.47849413325104,-0.202397147945049,-3.49702364042833,-0.159839641158738,-3.71136192418016,-0.167936646467008,0.0310927242836701,-0.000989488855446341,0.0304138265512611,-0.00575884544858337,0.0302721324407849,-0.00600464031945208
205.3658221599,-3.44947383584477,-0.203320813987803,-3.46864579289386,-0.165168753664763,-3.68313588878514,-0.173487347990964,0.0310836833805023,-0.0009894830917993,0.0303866261928216,-0.00565891639525883,0.0302058989710576,-0.00588948985625331
206.299303169718,-3.42046205958692,-0.204244476710961,-3.44029276833478,-0.170402701506317,-3.65496140825595,-0.178935880776252,0.0310746451183191,-0.000989481774154786,0.0303606027981522,-0.00555490257238695,0.0301640823391632,-0.00578702603362737
207.232784179536,-3.39145871162243,-0.205168140158506,-3.41196335751662,-0.175538272683786,-3.62681688124357,-0.184292798497862,0.0310656094692032,-0.000989484563128666,0.0303357774052041,-0.00544712247656755,0.0301406505095344,-0.0056933100120296
208.166265189354,-3.36246375422531,-0.206091807990428,-3.38365644894299,-0.180572108721408,-3.59868560443278,-0.189565144559655,0.0310565764222686,-0.000989491166160614,0.0303121701885688,-0.00533588014269988,0.0301322400141028,-0.00560354894246375
209.099746199171,-3.33347718858436,-0.207015483611003,-3.35537128831927,-0.185499125435854,-3.57055890723474,-0.194752657334815,0.0310475459786665,-0.000989501320960412,0.0302898184683531,-0.00522143154154229,0.0301304468611455,-0.0055099187813736
210.033227208989,-3.30449916591489,-0.207939170446745,-3.32710630519803,-0.190318497404247,-3.54243294924885,-0.19984715761319,0.0310385181860838,-0.000989514829239287,0.0302687070707838,-0.0051041536744926,0.0301295470151512,-0.00540788344874165
210.966708218807,-3.2755295265053,-0.208862871274556,-3.29886035283241,-0.195027756992299,-3.51430850366642,-0.204843387220152,0.0310294929957006,-0.000989531381457997,0.0302488385357821,-0.0049843580579256,0.0301269185309886,-0.00529409452166251
211.900189228625,-3.24656826795308,-0.209786588796069,-3.27063236519129,-0.199624169558852,-3.4861880808313,-0.209725730634031,0.0310204704074606,-0.000989550744842937,0.0302302162454186,-0.00486234622293675,0.0301215805750633,-0.00516653149304146
212.833670238442,-3.21761543027146,-0.210710325613268,-3.24242132951338,-0.204104707921526,-3.45807458054129,-0.214484034971889,0.0310114504344551,-0.000989572708332138,0.0302128442088308,-0.00473841652427586,0.0301109951792246,-0.00502449315884317
213.76715124826,-3.18867108682802,-0.211634084268707,-3.21422585600795,-0.20846938425906,-3.42997170750727,-0.219108523122408,0.0310024331001258,-0.000989597074491001,0.0301966924150497,-0.00461290530503994,0.0300997396885114,-0.00487885894341248
214.700632258078,-3.15973511693508,-0.21255786658099,-3.1860448253141,-0.212716877379118,-3.40187947231053,-0.223596864689171,0.0309934183675968,-0.000989623603109527,0.030181744493539,-0.00448611218192178,0.0300883112772746,-0.00473196894529014
215.634113267895,-3.13080751819053,-0.213481674456043,-3.1578772502876,-0.216845010690059,-3.37379420565382,-0.22795240577625,0.0309844062367037,-0.000989652099735539,0.0301679911885355,-0.00435832429988969,0.0300862993592878,-0.00460269272477228
216.567594277713,-3.10188836934202,-0.214405509906511,-3.12972201871366,-0.220852956898424,-3.34571024926218,-0.232187981371746,0.0309753967324821,-0.000989682394277625,0.0301554081723355,-0.00422983671722426,0.0300826618566943,-0.0044691312333542
217.501075287531,-3.07297766609079,-0.215329374534966,-3.10157794339491,-0.224741357906469,-3.31763189334003,-0.236291170719319,0.0309663898541457,-0.000989714304283912,0.030143956766617,-0.00410093717897651,0.0300776602256259,-0.00432908753751191
218.434556297349,-3.04407532668296,-0.216253269479609,-3.07344399318802,-0.22850995817719,-3.28954994182692,-0.24028354880891,0.0309573855767832,-0.000989747644984608,0.0301336068985656,-0.00397189488356418,0.0300913226752332,-0.00422637272909702
219.368037307166,-3.01518134871724,-0.217177195987173,-3.04531927954584,-0.232157058135763,-3.26145341576447,-0.244182065848984,0.0309483839001269,-0.000989782256767462,0.0301243405263389,-0.00384297508973291,0.0301053205491743,-0.00412501470735237
220.301518316984,-2.98629584958567,-0.218101155645052,-3.01720272444466,-0.235683975290933,-3.23333979851289,-0.247994553757811,0.030939384861164,-0.000989818001838809,0.0301161121673912,-0.00371443256183639,0.0301295133754293,-0.00404563980202156
221.234999326802,-2.9574187475044,-0.219025149131621,-2.98909334527833,-0.239091777621127,-3.20520048674635,-0.251740732390557,0.0309303884348994,-0.000989854722305132,0.0301088794553432,-0.00358650491826631,0.0301625269364101,-0.00398792791750168
222.16848033662,-2.92854999956325,-0.219949177120263,-2.96099024040001,-0.242381138039033,-3.17703172786614,-0.255430661210374,0.0309213946083937,-0.000989892276976195,0.0301026038029061,-0.00345941926092623,0.030189760724372,-0.00391900657209206
223.101961346437,-2.89968960336211,-0.22087324032162,-2.9328926284372,-0.245550751394417,-3.14883778210642,-0.259056865295175,0.0309124033812878,-0.000989930537408071,0.0300972615833035,-0.00333341527631334,0.0302152221693922,-0.00384770122850858
224.035442356255,-2.87083771484743,-0.221797340021329,-2.90479956646349,-0.248603868567984,-3.12061485300184,-0.262629433883589,0.0309034148025013,-0.000989969390940291,0.0300927940320614,-0.0032086812579046,0.0302498992679603,-0.00380013047711987
224.968923366073,-2.84199417493138,-0.222721476040649,-2.87671026435138,-0.251541803267228,-3.092359937195,-0.266158121721176,0.0308944288228585,-0.000990008710084592,0.0300891587509806,-0.00308540799611679,0.0302871340298975,-0.00376221608411145
225.90240437589,-2.8131589794574,-0.223645648751454,-2.84862398268413,-0.254365516985545,-3.06406514406929,-0.269667073375545,0.0308854454414067,-0.00099004838731588,0.0300863162543789,-0.00296378237559963,0.0303339528474466,-0.00375368498429306
226.835885385708,-2.78433216293119,-0.224569858602167,-2.82054001943305,-0.257075434811966,-3.03572579397143,-0.273173061439141,0.0308764646691953,-0.000990088322336039,0.0300842304789802,-0.00284399514099931,0.030383797209763,-0.00375946141335583
227.769366395526,-2.75551380905074,-0.225494106173593,-2.79245766159037,-0.259675010892409,-3.00734027498225,-0.276687614102475,0.0308674865325882,-0.000990128419710645,0.0300828463532375,-0.00272617628051844,0.0304323954234219,-0.00377007158577445
228.702847405344,-2.7267037923181,-0.226418391024554,-2.76437628133547,-0.262166129466357,-2.97891407060402,-0.280213610812029,0.0308585109927789,-0.000990168587140687,0.0300821206763681,-0.00261046837344635,0.0304466971884872,-0.003766242906532
229.636328415161,-2.69790211033594,-0.227342713181028,-2.73629528868907,-0.264549880016995,-2.95048023392236,-0.283736159140202,0.0308495380492733,-0.000990208741909314,0.030082015450687,-0.00249702313922025,0.030418411033645,-0.0037381836348474
230.569809424979,-2.66910883618328,-0.228267072932182,-2.7082141190562,-0.266828296335032,-2.92211767299828,-0.287180494647382,0.0308405677250851,-0.000990248805308429,0.0300824875995783,-0.00238596673419559,0.0302825437076461,-0.00357490203478525
231.503290434797,-2.64032397621807,-0.229191470195922,-2.68013226086353,-0.26900471608509,-2.89391458207881,-0.290416814738526,0.0308316000224241,-0.000990288703233869,0.0300834885935416,-0.00227738319948169,0.0301219881746157,-0.00332661810000085
232.436771444615,-2.61154744371463,-0.230115904411694,-2.65204924504251,-0.271081467612594,-2.86584329550414,-0.293402595247345,0.0308226349144818,-0.000990328370141914,0.0300849769108395,-0.00217136873461781,0.0300399227862732,-0.0030831310364761
233.370252454432,-2.58277923627758,-0.231040375337456,-2.62396461312153,-0.273059689065888,-2.8378130444219,-0.296189812747463,0.0308136724007,-0.00099036774448161,0.0300869172515747,-0.00206804576680098,0.0300048574693664,-0.00287320865529683
234.30373346425,-2.55401946546936,-0.231964883170503,-2.59587797384941,-0.274942689423133,-2.80981136799347,-0.298786865901669,0.0308047125160292,-0.000990406763828178,0.0300892652178994,-0.00196747052822675,0.0299929677432662,-0.00269671228895209
235.237214474068,-2.52526806048862,-0.232889427254222,-2.56778898056519,-0.276733578285067,-2.78181865218863,-0.301223805799436,0.0307957552385692,-0.000990445377456896,0.0300919792962107,-0.00186969214172772,0.0299849908070778,-0.00252913261372938
236.170695483885,-2.49652497329184,-0.233814006993448,-2.53969731274103,-0.27843496382523,-2.75382317057282,-0.303521374235578,0.030786800553504,-0.000990483539497267,0.030095021602685,-0.00177476538711532,0.0299975314056131,-0.00239834799313718
237.104176493703,-2.46779020148582,-0.234738621950853,-2.51160262546301,-0.280047981699159,-2.72580784478959,-0.305713295580991,0.0307778484602241,-0.000990521206259085,0.0300983599142566,-0.00168278896538367,0.0300246408272036,-0.0022968486955291
238.037657503521,-2.43906389502658,-0.235663272277454,-2.48350471209642,-0.281576861868868,-2.69777314090178,-0.307801503396548,0.0307688990056072,-0.00099055832743218,0.0301019529147518,-0.00159375062677264,0.0300418043388417,-0.00217939361067083
238.971138513339,-2.41034590613392,-0.236587956843043,-2.4554033570017,-0.28302442146193,-2.66971902546099,-0.309788045912333,0.0307599521437,-0.000990594875731709,0.0301057660476311,-0.00150767520466633,0.0300696541520921,-0.00208677340444113
239.904619523156,-2.38163622535647,-0.237512675074378,-2.42729835871296,-0.284393136474992,-2.64163537418554,-0.311697948933589,0.0307510078716679,-0.000990630819368233,0.0301097666878621,-0.00142459289905446,0.0300964450094192,-0.00199956860360559
240.838100532974,-2.35293488174318,-0.238437426522677,-2.39918951019067,-0.285684920762506,-2.61352721260772,-0.313528229020282,0.0307420661986649,-0.000990666126961152,0.0301139240780667,-0.00134455199346118,0.030127126727166,-0.00192548865982108
241.771581542792,-2.32424196923449,-0.239362210952719,-2.37107674045137,-0.286903771848097,-2.58538989338553,-0.315292388543242,0.0307331271540664,-0.000990700764618984,0.0301182048224818,-0.00126751034377984,0.0301570081323864,-0.00185554297138628
242.70506255261,-2.29555735757095,-0.240287027234285,-2.34295994919822,-0.288052458322629,-2.55722476886555,-0.316994199382527,0.0307241906973381,-0.000990734719680839,0.0301225797764788,-0.00119346567539047,0.030185066206986,-0.00178749595427842
243.638543562427,-2.26688104436357,-0.2412118747279,-2.31483902827545,-0.289133215501125,-2.52903700057662,-0.318627882647713,0.0307152568277993,-0.000990767972630195,0.0301270214243006,-0.00112243373952398,0.0302085029137731,-0.00171527246219587
244.572024572245,-2.23821309707357,-0.242136753028836,-2.28671391614893,-0.290148696956877,-2.50082735468826,-0.320196662972136,0.0307063255665418,-0.000990800500500364,0.0301315026168835,-0.00105440771023112,0.030230946687222,-0.00164622222087479
245.505505582063,-2.20955353262634,-0.243061661516086,-2.2585846338539,-0.291102380065508,-2.47259709012674,-0.321703141515071,0.0306973969188996,-0.000990832287033462,0.0301359975041667,-0.00098933430894131,0.0302534624651648,-0.00158175757230487
246.438986591881,-2.1809022593729,-0.24398659917776,-2.23045117983316,-0.291996979509367,-2.44434636004916,-0.323149186897101,0.0306884708563377,-0.000990863328363372,0.0301404822733046,-0.000927187987146193,0.0302734579886296,-0.00151720371386106
247.372467601698,-2.15225927492685,-0.244911565321365,-2.20231352106333,-0.292834497713037,-2.41607692747123,-0.324537093038465,0.0306795473781469,-0.000990893615183962,0.030144933685411,-0.000867975123936315,0.030294134922769,-0.00145795847338196
248.305948611516,-2.12362468507199,-0.245836559599714,-2.17417172604594,-0.293618031303215,-2.38779022293413,-0.325868892926349,0.0306706265173403,-0.000990923130331508,0.0301493301544859,-0.000811641158953694,0.0303098862894379,-0.00139421328919763
249.239429621334,-2.09499842989864,-0.246761581094976,-2.14602588110012,-0.294350561890149,-2.35949188836403,-0.327137931972568,0.0306617082552633,-0.000990951873909936,0.0301536519596132,-0.000758128698006938,0.0303203781247862,-0.00132483951005251
250.172910631151,-2.06638045627833,-0.24768662892735,-2.11787606385746,-0.295034675155708,-2.33118250443552,-0.328345278571421,0.0306527925753695,-0.000990979847499173,0.0301578803921806,-0.000707395086478549,0.0303337767066103,-0.00126445729531257
251.106391640969,-2.03777076182736,-0.248611702385183,-2.08972230293794,-0.295672162988954,-2.30285955709437,-0.329499035880115,0.0306438794769288,-0.000991007049772401,0.0301619957334628,-0.00065944123217286,0.0303476463599192,-0.00120803232990299
252.039872650787,-2.00916949056254,-0.249536801183366,-2.06156477213788,-0.296266303502764,-2.27452566364921,-0.330600132435563,0.0306349690048536,-0.000991033467472467,0.0301659832554198,-0.000614174412141514,0.0303583175518326,-0.00114963542091648
252.973353660605,-1.98057650591874,-0.250461924191443,-2.03340360321901,-0.296819627750029,-2.2461812607664,-0.33164779791472,0.0306260611165583,-0.000991059115115239,0.0301698277478581,-0.000571537351321945,0.0303700324287619,-0.00109668748238626
253.906834670422,-1.95199179319824,-0.251387070663937,-2.00523892500691,-0.29733443404405,-2.21782627588029,-0.33264730030791,0.0306171558074602,-0.000991083997297015,0.0301735146628062,-0.000531483037591473,0.0303811769820484,-0.00104632886665709
254.84031568024,-1.92341537604222,-0.252312239965571,-1.97707084775875,-0.297812649486135,-2.18946035092375,-0.333603309225815,0.0306082530849214,-0.000991108116426399,0.0301770284466759,-0.00049398715728842,0.0303927808430174,-0.00100032617018497
255.773796690058,-1.89484735854467,-0.253237431663851,-1.94889959169176,-0.298257196793264,-2.16108463437407,-0.334515309625403,0.0305993529813873,-0.000991131468976965,0.0301803597426301,-0.000458949253128842,0.0304030852902774,-0.000955636525909765
256.707277699876,-1.86628760573076,-0.254162644700123,-1.92072533042409,-0.298670317614072,-2.13270192774685,-0.33538240845596,0.0305904554547567,-0.000991154074387564,0.0301834976315314,-0.000426309177471715,0.0304062671661103,-0.000900976436570957
257.640758709693,-1.83773611522166,-0.255087878388328,-1.89254822736257,-0.299053993910992,-2.10431530891713,-0.336202060404833,0.0305815605042711,-0.000991175940939344,0.0301864305319794,-0.000396022533603732,0.0304130561666761,-0.000855408515013875
258.574239719511,-1.80919294891004,-0.256013132200413,-1.86436846956837,-0.299410304270534,-2.075921966037,-0.336980533803318,0.0305726681492052,-0.000991197072276624,0.0301891482726507,-0.000368033998383617,0.0304200469640799,-0.000813225634840226
259.507720729329,-1.78065813419823,-0.256938405517653,-1.83618629027871,-0.299741656336084,-2.04752387082618,-0.337717183672407,0.0305637783980773,-0.000991217476239805,0.0301916450753521,-0.000342252624616729,0.030422678616983,-0.000766066974083142
260.441201739146,-1.75213157456022,-0.257863697453356,-1.80800189691495,-0.300050058204376,-2.01912205074434,-0.338414123284675,0.0305548912207685,-0.000991237172110748,0.0301939136347201,-0.000318613914534857,0.0304287037667167,-0.000727505571108248
261.374682748964,-1.72361326762001,-0.258789007359086,-1.77981548172189,-0.300337227323786,-1.99071751050921,-0.339072537061232,0.0305460066165072,-0.0009912561715492,0.0301959445023224,-0.000297077263835207,0.0304292377797247,-0.000682198975562895
262.308163758782,-1.69510331343235,-0.259714334804304,-1.75162728089744,-0.300605212932627,-1.96231217224203,-0.339688773005857,0.0305371246164558,-0.000991274478558052,0.030197733007729,-0.000277564541827682,0.0304309274785051,-0.00064108488343439
263.2416447686,-1.66660166288711,-0.260639679047957,-1.72343753307975,-0.300855986583188,-1.93389989325262,-0.340276938515373,0.0305282452052722,-0.000991292110301851,0.0301992758061245,-0.000259995500330929,0.0304410994636194,-0.000616196952202379
264.175125778417,-1.63810825781737,-0.261565039359856,-1.69524646715541,-0.301091312561465,-1.90548385923727,-0.340833643205539,0.0305193683647783,-0.000991309084864461,0.0302005685936316,-0.000244304350926841,0.0304444865042668,-0.000582910095453966
265.108606788235,-1.60962309585006,-0.262490415139607,-1.66705430173248,-0.301312693881903,-1.87706107421612,-0.341366484853605,0.0305104940942028,-0.000991325416150324,0.0302016033905486,-0.000230454650883095,0.0304560991756708,-0.00056624116854639
266.042087798053,-1.58114631511278,-0.263415806042804,-1.63886129370464,-0.301522008534238,-1.84862539698586,-0.341888920645977,0.0305016224365699,-0.000991341108000184,0.0302023807733228,-0.000218353132094398,0.0304666200111479,-0.0005511067415806
266.975568807871,-1.55267779016169,-0.264341211260573,-1.61066768390929,-0.301720868640276,-1.82018241395981,-0.342393927896017,0.0304927533527247,-0.000991356184782069,0.0302028989158148,-0.000207930331064053,0.0304754047559905,-0.000535384842616892
267.909049817688,-1.52421750109954,-0.265266630201561,-1.58247371234001,-0.301910777479368,-1.79172602161396,-0.342893952002944,0.0304838868364327,-0.000991370662763474,0.0302031553478502,-0.00019912502776059,0.0304885110442751,-0.000529746427164119
268.842530827506,-1.49576546620722,-0.266192062351526,-1.55427962472713,-0.302093119992039,-1.76326593949602,-0.343376921293698,0.0304750228933455,-0.00099138455568063,0.0302031448567181,-0.00019189417687505,0.0304937155265815,-0.000513890498912332
269.776011837324,-1.4673217996429,-0.267117507345255,-1.52608567019445,-0.302269446959937,-1.73479350835365,-0.343857556700341,0.0304661615590057,-0.000991397871201124,0.0302028710228244,-0.00018614691567943,0.0305085079139373,-0.000515143317736308
270.709492847141,-1.43888636176072,-0.26804296444577,-1.4978920920871,-0.30244109898873,-1.70630802940773,-0.344339113241108,0.0304573027898437,-0.000991410634553104,0.0302023334730728,-0.000181820448055601,0.0305219788248975,-0.000516210115029722
271.642973856959,-1.41045915019267,-0.268968433150472,-1.46969913994542,-0.302609344949909,-1.67780932066973,-0.344820766291989,0.0304484465850806,-0.000991422861307717,0.0302015304485264,-0.0001788617341889,0.0305351763636355,-0.000514499289549809
272.576454866777,-1.38204022131076,-0.269893913046937,-1.44150706855914,-0.302775433470358,-1.64930194804782,-0.345298003211589,0.0304395929622435,-0.000991434563513432,0.030200461035296,-0.000177214895078441,0.0305421145988382,-0.000508307363272857
273.509935876595,-1.35362961290337,-0.270819403700137,-1.41331611299943,-0.302940574192662,-1.62078798314615,-0.345770166704145,0.0304307419330609,-0.000991445754827371,0.0301991293492939,-0.000176803134004785,0.0305500499442594,-0.000502983844176534
274.443416886412,-1.32522722361216,-0.271744904517538,-1.38512651486914,-0.303105880061735,-1.59226517646769,-0.346238060834197,0.0304218934659005,-0.000991456457192617,0.030197536633664,-0.000177567351259926,0.0305600845434951,-0.000499776573382733
275.37689789623,-1.29683305107204,-0.272670415054926,-1.35693853590568,-0.303272436849323,-1.56373499409459,-0.346701216046919,0.0304130475599746,-0.000991466686232638,0.0301956814096234,-0.000179461478000549,0.0305663076108947,-0.000492602527044662
276.310378906048,-1.26844718965713,-0.273595934986567,-1.32875241535102,-0.303441273747438,-1.5351987708528,-0.347158909751721,0.0304042042446622,-0.00099147645230163,0.0301935678991866,-0.000182425575584099,0.0305716334002683,-0.000485783258966186
277.243859915866,-1.24006960096432,-0.274521463844623,-1.30056837539871,-0.303613338689487,-1.50665669638912,-0.34761042943426,0.0303953635079432,-0.000991485773298619,0.0301912012980386,-0.000186398386522255,0.0305815495672265,-0.000483739366527111
278.177340925683,-1.21170022183351,-0.275447001159675,-1.27238665004253,-0.303789534360681,-1.47810637456756,-0.348059935262144,0.0303865253300865,-0.000991494667933359,0.0301885818407452,-0.00019131994091274,0.0305865748398467,-0.000476339505184691
279.110821935501,-1.18333904990253,-0.276372546545065,-1.24420751671489,-0.303970807331105,-1.44955445655142,-0.348495407670337,0.030377689710316,-0.000991503151378346,0.0301857084233344,-0.000197150649638845,0.0305861794989468,-0.000455629222736554
280.044302945319,-1.15498621745876,-0.277298099747901,-1.21603117659923,-0.304157912510321,-1.42100214011192,-0.348914417994503,0.0303688566898197,-0.000991511232398709,0.0301825875431629,-0.000203825511677923,0.03058905304749,-0.000445355433511917
280.977783955136,-1.12664161008553,-0.278223660296065,-1.1878578482901,-0.304351588187942,-1.39244561373821,-0.349326797226772,0.030360026232895,-0.000991518931540921,0.030179223327637,-0.000211291186400031,0.0305926151131286,-0.000435747596843641
281.911264964954,-1.09830520273187,-0.279149227823509,-1.15968776048592,-0.304552554799617,-1.36388815799599,-0.349725503437296,0.0303511983316909,-0.000991526264481485,0.030175619004263,-0.000219499424113439,0.0305929201504675,-0.000418517814060114
282.844745974772,-1.06997700836482,-0.280074802010557,-1.13152119269716,-0.304761615522575,-1.33533332337829,-0.350099551072844,0.0303423729902079,-0.000991533244964419,0.0301717747549072,-0.000228412079176162,0.0305875776354346,-0.000385294034777323
283.77822698459,-1.04165715111741,-0.281000382629427,-1.10335830412162,-0.304979259551216,-1.30678048275178,-0.350446537439368,0.0303335502470951,-0.000991539882235904,0.0301676988591146,-0.000237969388411425,0.0305856331698032,-0.00035385296774647
284.711707994407,-1.01334548671595,-0.281925969260046,-1.07519930666576,-0.305206060928383,-1.27823198575723,-0.350759402102758,0.0303247300573431,-0.000991546196269895,0.0301633955936695,-0.000248125943377567,0.0305815467700988,-0.000318806360351091
285.645189004225,-0.98504201280335,-0.282851561610302,-1.04704443528548,-0.305442616718276,-1.24968336399637,-0.351044686042667,0.0303159124201787,-0.000991552200674119,0.0301588680649105,-0.000258840842878065,0.0305840015337247,-0.000290014115759799
286.578670014043,-0.956746780278035,-0.283777159434002,-1.01889392777104,-0.305689500192709,-1.22113282687704,-0.351298967720998,0.0303070973514249,-0.000991557906945194,0.0301541196241353,-0.000270073533144906,0.0305862006502476,-0.000256181958377783
287.512151023861,-0.928459837223547,-0.284702762488238,-0.99074793035078,-0.30594703840708,-1.19257782553648,-0.351527376613004,0.030298284866029,-0.000991563326747386,0.0301491580047435,-0.000281775424725163,0.0305958815036736,-0.000237159797154289
288.445632033678,-0.90018107749308,-0.285628370448921,-0.96260663753906,-0.306215645932561,-1.16405049231511,-0.351741921794045,0.0302894749308754,-0.000991568476586077,0.0301439882300968,-0.000293906409261338,0.0303843865688403,-0.000206430588653764
289.379113043496,-0.871910498732418,-0.286553983072577,-0.934470294730299,-0.306495830066785,-1.13585573939368,-0.351897406539285,0.0302806675451945,-0.000991573368908983,0.0301386133300471,-0.000306431489612337,0.0300432785221211,-0.000118146896914182
290.312594053314,-0.843648189682754,-0.28747960017373,-0.906339079347024,-0.306787912933017,-1.10788338945627,-0.351971194564735,0.0302718627366049,-0.000991578013266366,0.0301330393346289,-0.000319311029849687,0.0299038002550348,-4.00545138702365e-05
291.246075063132,-0.815394122555602,-0.288405221511292,-0.878213130650407,-0.30709210716152,-1.08000112743675,-0.351979813908095,0.0302630604964084,-0.000991582422571886,0.0301272733988774,-0.000332505620958199,0.0298288895865282,2.66080820565579e-05
292.179556072949,-0.787148229242151,-0.289330846839817,-0.850092623285312,-0.307408687455541,-1.05216997842083,-0.351931974613291,0.0302542608033537,-0.00099158661030093,0.030121321121175,-0.000345980345671641,0.0297944966194099,7.65058067715091e-05
293.113037082767,-0.758910507391044,-0.290256475959907,-0.82197781671858,-0.30773809701661,-1.02437545015593,-0.351836808815868,0.0302454636566747,-0.000991590587650008,0.0301151854992768,-0.000359704816641413,0.029762070222532,0.000124218184613149
294.046518092585,-0.730681083497766,-0.291182108736038,-0.793868812118349,-0.308080402329531,-0.996602055846558,-0.351699936738232,0.0302366690957488,-0.000991594362534401,0.0301088746333911,-0.000373642913484005,0.0297525438216373,0.000166725126676175
294.979999102402,-0.70245985407896,-0.292107744940245,-0.765765747541626,-0.308435739298326,-0.968823807520816,-0.351531570508667,0.0302278770883037,-0.000991597948231091,0.0301023950676551,-0.00038776260631694,0.0297553837751054,0.000195302850535628
295.91348011222,-0.674246788975082,-0.293033384391005,-0.737668782265307,-0.308804275080593,-0.941029176293363,-0.351339034894974,0.0302190876249086,-0.000991601355645382,0.0300957525965262,-0.000402034087081182,0.029788127781086,0.000217293623235378
296.846961122038,-0.646041895885156,-0.293959026931898,-0.709578174222171,-0.309186367567059,-0.913209244536689,-0.351130511318372,0.030210300707935,-0.000991604594491984,0.0300889506593626,-0.000416430111859948,0.0298187633677803,0.000229859154181541
297.780442131856,-0.617845308828058,-0.294884672457704,-0.681493954443548,-0.309581876537384,-0.885371496893431,-0.35090890961267,0.030201516379115,-0.000991607671919644,0.0300819982511584,-0.000430920403990602,0.0298273032788161,0.000243158117668793
298.713923141673,-0.589656878944967,-0.295810320771015,-0.653416259053975,-0.309990876724345,-0.857522901844333,-0.350676631183795,0.0301927345920372,-0.000991610600219018,0.030074901413618,-0.000445478628554228,0.0298417667103318,0.000250214440379741
299.647404151491,-0.561476603889512,-0.296735971738319,-0.625345256885783,-0.310413495736375,-0.829666130520099,-0.350438212395644,0.030183955345942,-0.000991613388337092,0.030067665439322,-0.000460079688128418,0.0298342872315862,0.000260336991517767
300.580885161309,-0.533304529133038,-0.297661625248272,-0.597281129867639,-0.310849869564435,-0.801810950979309,-0.350191993114617,0.0301751786549742,-0.00099161604418306,0.0300602954602267,-0.000474699032865418,0.0298420239569055,0.000269001058919902
301.514366171127,-0.505140712963782,-0.298587281198129,-0.569223907100056,-0.311299820289756,-0.773960138661715,-0.349932881725772,0.0301664045372702,-0.000991618575365805,0.030052799329816,-0.000489313177350931,0.0298262811899787,0.000287636723545129
302.447847180944,-0.47698504448984,-0.299512939444468,-0.541173702313314,-0.311763332947142,-0.746116609106192,-0.349656609237041,0.0301576329582532,-0.000991620991647961,0.0300451829702668,-0.000503900312438072,0.0298368228081738,0.000301450734822835
303.381328190762,-0.448837521367657,-0.300438599884793,-0.513130698166885,-0.31224051144028,-0.718267000062598,-0.34937016036496,0.0301488639171715,-0.000991623300740791,0.0300374511240676,-0.000518438991013102,0.029838742968175,0.000311251591641977
304.31480920058,-0.420698226752656,-0.301364262444582,-0.485094990899075,-0.312731282076254,-0.690407565522834,-0.349078663230034,0.03014009743991,-0.000991625509092832,0.0300296098920325,-0.000532909025165139,0.0298488221258883,0.000317037958509699
305.248290210397,-0.392567143379115,-0.302289927028663,-0.457066614423791,-0.31323545255936,-0.662538297879977,-0.348780243277851,0.0301313335210656,-0.000991627624217256,0.0300216659657245,-0.000547292248298314,0.0298625840230473,0.000320271083538243
306.181771220215,-0.364444198233559,-0.303215593536749,-0.429045660986781,-0.313752934557679,-0.634661534818172,-0.348480186601685,0.0301225721378743,-0.000991629653802611,0.0300136249001259,-0.000561571062162202,0.0298477133490462,0.000317918950501255
307.115252230033,-0.336329388975235,-0.304141261892898,-0.40103233108835,-0.314283819017928,-0.606803935053027,-0.348186003435139,0.0301138132895837,-0.000991631604390749,0.030005490849626,-0.000575726792524951,0.0298268945896464,0.000311034962452958
308.048733239851,-0.308222836355559,-0.305066932052898,-0.373026629028991,-0.314827843066113,-0.578955634335471,-0.347895655146856,0.0301050570137983,-0.000991633481246551,0.0299972702292285,-0.000589744721674676,0.0298372068203831,0.0003067233098757
308.982214249668,-0.280124447731218,-0.305992603931191,-0.345028599866788,-0.315384816592865,-0.551102526948839,-0.347619198236427,0.0300963032816336,-0.000991635291314381,0.0299889685735959,-0.000603610680929986,0.0298219434606765,0.000292373598838354
309.915695259486,-0.252034187878831,-0.30691827746188,-0.317038318938384,-0.315954597467144,-0.523263421910662,-0.347353015507893,0.0300875520820999,-0.000991637040605072,0.0299805908590748,-0.000617310834670415,0.0298310371970369,0.000277526569037585
310.849176269304,-0.223952059274859,-0.30784395259229,-0.289055999832201,-0.316537256460912,-0.495405120196048,-0.347103594994932,0.0300788034159514,-0.000991638734533977,0.0299721407137232,-0.000630828719871154,0.0298499604369768,0.000258445865033677
311.782657279122,-0.19587820573551,-0.308769629300636,-0.261081560199178,-0.317132381290973,-0.467539443924028,-0.346876478993421,0.0300700573279807,-0.000991640377497059,0.0299636242226623,-0.000644155400150319,0.0298605271310966,0.000226534706437361
312.716138288939,-0.167812473859202,-0.309695307513394,-0.233115059214618,-0.317739790125282,-0.439677840919056,-0.346669452412014,0.0300613137703793,-0.000991641975477919,0.0299550458330293,-0.000657279575072762,0.0298089477200634,0.000223565006553471
313.649619298757,-0.139754861310056,-0.310620987191236,-0.205156592296367,-0.318359350459394,-0.411855574491337,-0.346455989427252,0.0300525727424015,-0.000991643533187855,0.029946409493543,-0.000670189479719745,0.0297678123842732,0.000234833274626671
314.583100308575,-0.111705408178459,-0.311546668306356,-0.177206286075055,-0.318990964525746,-0.384076839795371,-0.34623761795275,0.0300438342565286,-0.000991645054942089,0.0299377187555026,-0.000682872697467191,0.029744730391891,0.000225306167485419
315.516581318392,-0.0836641828674603,-0.312472350839123,-0.149264074956308,-0.319634249573325,-0.356296621505321,-0.346084642919769,0.0300350983340552,-0.000991646544826362,0.0299289779905102,-0.000695322443446367,0.0297683600399316,0.000123461065060554
316.45006232821,-0.0556310200656562,-0.313398034734258,-0.121330003698203,-0.320288985461408,-0.328508740532315,-0.346011272153076,0.0300263649234675,-0.000991648007504719,0.0299201902328157,-0.000707528833035321,0.029763514793393,2.49152463438663e-05
317.383543338028,NaN,NaN,-0.0934041944793049,-0.320955047222135,-0.300724830750982,-0.346026228071375,NaN,NaN,0.0299113546417289,-0.000719473782741745,0.0297727235615333,-3.64923312928375e-05
318.317024347846,NaN,NaN,-0.0654866859059155,-0.321632190851199,-0.272919916811351,-0.346116706001511,NaN,NaN,0.0299024858171348,-0.000731169407723981,0.029798452287534,-0.000174427084163921
319.250505357663,NaN,NaN,NaN,NaN,-0.245094925872365,-0.34634626726894,NaN,NaN,NaN,NaN,0.0298157329491936,-0.000289651518511528
320.183986367481,NaN,NaN,NaN,NaN,-0.217257473133251,-0.346626262248119,NaN,NaN,NaN,NaN,0.0298238619663825,-0.000296003363345168
321.117467377299,NaN,NaN,NaN,NaN,-0.189412133401938,-0.346910827362571,NaN,NaN,NaN,NaN,0.0298348092717444,-0.000325100590322455
322.050948387117,NaN,NaN,NaN,NaN,-0.161553559231832,-0.347231731597245,NaN,NaN,NaN,NaN,0.0298514626852075,-0.000369701474238277
322.984429396934,NaN,NaN,NaN,NaN,-0.133685032232804,-0.347583972026314,NaN,NaN,NaN,NaN,0.0298626497495154,-0.000388509559687426
323.917910406752,NaN,NaN,NaN,NaN,-0.105805526578077,-0.347967158870886,NaN,NaN,NaN,NaN,0.0298734749281151,-0.000429145605033175
324.85139141657,NaN,NaN,NaN,NaN,-0.0779087161044453,-0.34842353367322,NaN,NaN,NaN,NaN,0.0298896732494928,-0.000554503561753057
325.784872426387,NaN,NaN,NaN,NaN,-0.0499999999999958,-0.34901359053497,NaN,NaN,NaN,NaN,0.0299026095719123,-0.000738737040332347


==> figures/TrajSat090finer.csv <==
0,-10,-0.1,-10,-0.1,-10,-0.1,0,0,0,0,0,0
0.72557878045966,-9.99424323074465,-0.0999385521730977,-9.99058932783788,-0.0999412171997914,-9.99056599304754,-0.0999329926361519,0.0144493825448631,0.000163291902682011,0.0219880795527186,0.000154095319795442,0.0220995558132188,0.000181497249076475
1.45115756091932,-9.98051019259044,-0.0997691620529151,-9.97147074547223,-0.0997834492971706,-9.97136375373868,-0.0997486584508099,0.0225888746144707,0.000299227398516044,0.0293855092380953,0.000277422560928078,0.029504215138539,0.000322337430281633
2.17673634137898,-9.96229334432758,-0.0995084379564555,-9.94908466871957,-0.0995419556645002,-9.94889989677169,-0.0994707706280137,0.0271794997555077,0.000416640411415066,0.0318718449844193,0.000386135668226927,0.0319662567887108,0.000440426441877459
2.90231512183864,-9.94154375925615,-0.0991676604230973,-9.92559939907912,-0.099225182600866,-9.92536799834888,-0.0991146866537629,0.0297636946069651,0.000520556447870774,0.0327139124447811,0.000485376509800564,0.032721064655271,0.000533137983955226
3.6278939022983,-9.91936933676863,-0.098755453958044,-9.9017366155151,-0.0988393097716343,-9.90151491501615,-0.0987000377530022,0.0312173174725926,0.000613947935594957,0.033013587164571,0.000576840296120307,0.0329849857095455,0.000605258421426535
4.35347268275796,-9.89639226572524,-0.0982785301882819,-9.87773100108027,-0.0983894386856555,-9.87749515634418,-0.0982340348375864,0.0320322243936882,0.000698569698521621,0.0331390051535306,0.000661136671785471,0.0331995754817814,0.000676395043623694
5.07905146321762,-9.87296904261475,-0.0977434616268072,-9.85366028944219,-0.0978811083243142,-9.85325666108256,-0.097694562831476,0.0324902880087847,0.000775621570631556,0.0332035187810608,0.000738685574762518,0.0335776080753486,0.000814082332815607
5.80463024367728,-9.84929324521682,-0.0971547455439733,-9.82955385507187,-0.097318859038576,-9.82885512747406,-0.0970628084600275,0.032744479809651,0.000845739525732735,0.0332404707689082,0.000809756954106851,0.0336287342316148,0.000907017804989255
6.53020902413694,-9.82547839271471,-0.0965174831768448,-9.80542675885247,-0.0967073668300106,-9.80445380706339,-0.0963854303526873,0.0328845561721039,0.000909477264515985,0.0332618860083067,0.000874639256530742,0.0336341530491138,0.00095345748124501
7.2557878045966,-9.80158751736117,-0.0958362004202234,-9.78128799978111,-0.0960510156249825,-9.7800024675274,-0.0956554976883836,0.0329603440628652,0.000967233003543784,0.0332733244818939,0.000933595530677464,0.033764463204757,0.00106763171349795
7.98136658505626,-9.77765617297169,-0.0951151336302083,-9.75714359878329,-0.0953540030569371,-9.75550390784439,-0.0948553735195674,0.0329999453765936,0.00101932913225405,0.0332778273704831,0.000986878662429732,0.033701517859353,0.00109151636597045
8.70694536551592,-9.75370426824615,-0.0943582776585223,-9.73299785391181,-0.094620347082424,-9.73108179819564,-0.094066348453184,0.0330190914810965,0.00106604117319203,0.0332772602527308,0.00103473319179258,0.0336267418564673,0.00109461170435804
9.43252414597559,-9.72974305298825,-0.0935694384270882,-9.7088539611187,-0.0938538915949154,-9.70670296587811,-0.0932657146747572,0.0330266686673271,0.00110761827945348,0.0332728644651333,0.00107739625958585,0.0335661997817564,0.00110437424942055
10.1581029264352,-9.70577892248451,-0.0927522484796832,-9.68471436004184,-0.0930583114908841,-9.6823708801002,-0.0924634372131553,0.0330277257580217,0.00114429252880985,0.0332655156928161,0.00111509814837243,0.0335063780572193,0.00110996310759427
10.8836817068949,-9.68181548416957,-0.0919101771391476,-9.66058099243416,-0.0922369835339316,-9.65807939141499,-0.0916555398779193,0.033025107936983,0.00117628397645565,0.0332558485400206,0.00114803532011999,0.0334546982487685,0.00112022167825626
11.6092604873546,-9.6578547619713,-0.0910465379532025,-9.63645536273465,-0.0913933281532325,-9.63381462105334,-0.0908299947810167,0.0330204088564097,0.00120380360583253,0.0332443627595144,0.00117643128955832,0.0334312345786179,0.00115624678983802
12.3348392678142,-9.63389794165487,-0.0901643756608771,-9.612338598774,-0.0905306784612436,-9.60956460145401,-0.0899789620465404,0.0330145268267133,0.00122702341042503,0.0332314527508509,0.00120052345169613,0.0334097956950668,0.0011871767393734
13.0604180482739,-9.60994566688923,-0.089266827502134,-9.58823161613599,-0.0896520747157684,-9.58533719953629,-0.089112978085987,0.0330079817118356,0.00124616066521192,0.033217423350708,0.00122051678110026,0.0333715015129653,0.00119896664847959
13.7859968287335,-9.58599828676051,-0.0883568369044563,-9.56413513198703,-0.0887604111893933,-9.56113726996711,-0.0882401755239469,0.0330010602244017,0.00126142289080214,0.0332025221303105,0.00123661026076459,0.033333856752775,0.00120667611829281
14.5115756091932,-9.56205600912395,-0.0874371408325327,-9.54004970123019,-0.0878584404817362,-9.53696310209772,-0.0873609005555102,0.0329939215636009,0.00127299582135461,0.0331869528927348,0.00124899694667514,0.0333018929768071,0.0012165598503507
15.2371543896529,-9.53811895514299,-0.0865103439230154,-9.51597574418999,-0.0869487777422817,-9.51281070891714,-0.086474523650024,0.032986656687633,0.00128105989885102,0.0331708853017207,0.00125786402442301,0.0332742411162137,0.00122565279849088
15.9627331701125,-9.51418719590266,-0.0855789222634121,-9.49191356857051,-0.0860339048807145,-9.48867621034081,-0.0855830216091255,0.0329793172507809,0.00128579040186144,0.0331544620346075,0.00126339286623641,0.0332513077201939,0.0012319060604672
16.6883119505722,-9.49026077372936,-0.084645227056196,-9.46786338705909,-0.085116174777451,-9.4645539059243,-0.0846866813416961,0.0329719324500934,0.00128735754083536,0.0331378042237418,0.00126575908914977,0.0332379757246679,0.00123897616158516
17.4138907310318,-9.46633971481024,-0.0837114882425244,-9.44382533128849,-0.0841978154204717,-9.4404501252974,-0.0837908438510634,0.0329645189938578,0.00128592653617144,0.0331210156195524,0.00126513261149726,0.0332022785344434,0.00122896282317233
18.1394695114915,-9.44242403611543,-0.0827798181075035,-9.41979950322756,-0.0832809455617756,-9.41637452569215,-0.0829071647163923,0.0329570865659787,0.0012816576866427,0.0331041859688169,0.00126166891794163,0.0331681985447134,0.00121341537392845
18.8650482919512,-9.41851374918655,-0.0818522148130564,-9.39578596438893,-0.0823676021401107,-9.39230885777033,-0.0820253657648482,0.0329496408132543,0.00127470643351099,0.033087394658817,0.00125551569673252,0.0331793495568738,0.00122025551353297
19.5906270724108,-9.3946088896061,-0.0809306051150919,-9.37178455987798,-0.0814596465742218,-9.36822911535161,-0.0811380005165095,0.0329421850471764,0.00126521141718223,0.0330707105458676,0.00124684944472175,0.0331887036157352,0.00122403474359224
20.3162058528705,-9.37070947213678,-0.0800168100006351,-9.34779518944347,-0.0805588438171917,-9.34414366966493,-0.0802489033835836,0.0329347213591878,0.00125331734902409,0.0330541946194634,0.00123581767904356,0.0331956670584895,0.00122385437894381
21.0417846333301,-9.34681546647792,-0.0791124630908016,-9.32381771099164,-0.0796668541211903,-9.32006929586495,-0.0793662244025258,0.0329272511503247,0.00123918194428923,0.033037901751075,0.00122256252610773,0.0331627560023924,0.00120892947041989
21.7673634137898,-9.32292687699454,-0.0782191367632776,-9.29985194465305,-0.0787852369358294,-9.29601424113515,-0.0784940823796206,0.0329197753429113,0.00122294168835173,0.0330218818582609,0.00120722078919547,0.0331374643034199,0.00119281514274997
22.4929421942495,-9.29904370747753,-0.0773383063565983,-9.27589767601952,-0.0779154547348654,-9.27197999294524,-0.0776345324318582,0.0329122946216217,0.00120472854152271,0.0330061807799945,0.00118992401733675,0.0331113965421143,0.00117626473923979
23.2185209747091,-9.27516596127925,-0.0764713534393377,-9.25195465880575,-0.0770588767576724,-9.24796429212858,-0.0767876785684873,0.0329048095333803,0.00118467001077806,0.032990840851465,0.00117079857797674,0.0330861703473184,0.00115769162447999
23.9440997551688,-9.25129364138986,-0.0756195690068968,-9.22802261728683,-0.0762167827186892,-9.2239564204038,-0.0759523046156056,0.0328973205405412,0.00116288922297296,0.0329759011758721,0.00114996573920329,0.0330862946632077,0.00114305965242943
24.6696785356285,-9.22742675048539,-0.0747841565917134,-9.20410124867431,-0.0753903664784739,-9.19994529510023,-0.0751278930661767,0.0328898280519506,0.00113950499892378,0.0329613975099256,0.00112754176525963,0.0331010841965297,0.00112955586778761
25.3952573160881,-9.2035652909598,-0.0739662353427443,-9.18019023112752,-0.0745807493608421,-9.17592655325349,-0.0743147858479949,0.0328823324413889,0.00111463192939934,0.0329473619332147,0.00110363728156478,0.033108081351186,0.00111349902517794
26.1208360965478,-9.17970926494644,-0.073166843074624,-9.15628931655634,-0.0737891637831265,-9.15189993875999,-0.0735123286216234,0.0328748340577139,0.00108838045310941,0.0329338267057515,0.00107834577342422,0.0331119679668515,0.0010969316465192
26.8464148770074,-9.15585868678339,-0.0723869859351484,-9.13239802420911,-0.0730163787603554,-9.12788185782044,-0.0727244581990619,0.0328673332256692,0.00106085426214858,0.0329208066392109,0.0010517855243405,0.0330875075108887,0.00107448265294923
27.5719936574671,-9.13201359637181,-0.071627702902358,-9.10851597638308,-0.072263276821918,-9.10387422902252,-0.0719518676009999,0.0328598302484048,0.00103214893480059,0.0329083132535475,0.00102405407765254,0.03308743079611,0.00105507733381972
28.2975724379268,-9.10817394447883,-0.0708896211535721,-9.08464279061172,-0.0715306714874003,-9.07986703518612,-0.0711937067723051,0.0328523254482653,0.00100237465331251,0.0328963478720575,0.000995244883270048,0.0330906918657303,0.00103405743284579
29.0231512183864,-9.08433973231846,-0.0701734797555844,-9.06077808766114,-0.0708193101112605,-9.05585921933559,-0.0704526267086574,0.0328448191122949,0.000971625902940361,0.0328849005904827,0.000965447572745092,0.0330910329849702,0.00100698087068722
29.7487299988461,-9.06051096090152,-0.0694799508380759,-9.03692149961192,-0.0701298765568497,-9.0318470805247,-0.0697344110077001,0.0328373115158083,0.000939993422615707,0.0328739501190735,0.000934748231634974,0.0330815865386227,0.000971939905880098
30.4743087793057,-9.03668763104381,-0.068809642253021,-9.01307267754796,-0.0694629936674849,-9.00785277953525,-0.0690434006565188,0.0328298029229437,0.000907564286705898,0.0328634649139775,0.000903229647661904,0.0330709095193357,0.00093389586922326
31.1998875597654,-9.01286974337414,-0.0681631002129429,-8.98923129840622,-0.0688192255555464,-8.98387110136217,-0.0683806240369685,0.032822293587088,0.000874421988239972,0.0328534058150497,0.000870971515843359,0.0330370406769022,0.000896694164482351
31.9254663402251,-8.98905729834195,-0.0675408118516149,-8.96539706940829,-0.0681990797799376,-8.95991252884395,-0.0677443475660282,0.0328147837511839,0.00084064652185314,0.0328437292720952,0.000838050583472324,0.0330065264850389,0.000859761314729814
32.6510451206847,-8.96525029622468,-0.0669432076981029,-8.9415697297182,-0.0676030094517571,-8.93597609531598,-0.0671352971201868,0.0328072736480403,0.000806314465936148,0.0328343904150716,0.000804540739302095,0.0329762011903462,0.000821643136976199
33.3766239011444,-8.94144873713503,-0.0663706641151883,-8.91774911102543,-0.0670316489164934,-8.91205859826979,-0.0665523719640676,0.0327997635005937,0.000771499065445793,0.0328253482980922,0.000770508864285301,0.0329485136732881,0.000783717898872151
34.102202681604,-8.91765262102801,-0.0658235056940192,-8.89393496460153,-0.0664851761266881,-8.88816034988916,-0.0659960793044533,0.0327922535221622,0.000736270315164314,0.0328165609000981,0.00073602789570892,0.0329227777714483,0.000749195686793197
34.8277814620637,-8.8938620083811,-0.0653022963155642,-8.87012710488081,-0.0659638372651494,-8.86427972516062,-0.0654649551569958,0.0327847439231257,0.000700691924147898,0.0328079929495055,0.000701164400099765,0.0329010921910519,0.000715003061310604
35.5533602425234,-8.87007684068259,-0.0648069913395487,-8.84632538402894,-0.0654678862246059,-8.84040811659258,-0.0649594616602042,0.0327772348964923,0.000664832048585595,0.0327996147571921,0.000665981048184526,0.0329088291975807,0.000677102335768619
36.278939022983,-8.84629711493661,-0.064337760221665,-8.8225296739461,-0.0649975325857187,-8.81651807176637,-0.0644818675361989,0.0327697266276753,0.00062875147512243,0.0327914015415728,0.000630537777517053,0.0329485154998429,0.000640721457098356
37.0045178034427,-8.8225228305296,-0.0638947415204849,-8.798739862928,-0.0645529435706037,-8.79259975959138,-0.0640288651949917,0.0327622192936094,0.000592507912309473,0.032783332912611,0.000594891821246904,0.0329880113823552,0.000608707154541305
37.7300965839023,-8.79875398672317,-0.0634780331099396,-8.77495585256944,-0.0641342459979441,-8.76865722381898,-0.0635996472029276,0.0327547130628069,0.00055615623029909,0.0327753921101376,0.000559097745865889,0.0330104730225826,0.000574905402459966
38.455675364362,-8.77499058266007,-0.0630876941905223,-8.75117755540166,-0.0637415281954901,-8.74470337032536,-0.0631944658697071,0.0327472080955917,0.000519748540402938,0.0327675654461786,0.000523207497145971,0.0330211294141305,0.000542853699475039
39.1812541448217,-8.75123261737003,-0.0627237472690626,-8.72740489295988,-0.063374841857063,-8.72073715088535,-0.0628119667996104,0.0327397045443275,0.000483334274958839,0.0327598418073287,0.00048727045118065,0.0330375336308306,0.000511354237714352
39.9068329252813,-8.72748008977548,-0.0623861800671883,-8.70363779405497,-0.0630342038809201,-8.69676787936949,-0.0624528058625342,0.0327322025536358,0.000446960265916209,0.0327522121075637,0.000451333470131399,0.0330322801111763,0.000478610357987201
40.632411705741,-8.70373299869699,-0.0620749473533512,-8.67987622959985,-0.0627197710538969,-8.67280393829563,-0.0621177775488803,0.0327247022606305,0.000410670821740699,0.0327446694151558,0.000415441547423358,0.0330226764085837,0.000444955925086211
41.3579904862006,-8.67999134285859,-0.0617899727409414,-8.65612012897394,-0.062431450484294,-8.64885046889467,-0.0618073875421297,0.0327172037951379,0.000374507804258847,0.0327372073648938,0.00037963729889857,0.0329994370919879,0.000410346874977847
42.0835692666603,-8.65625516650668,-0.0615313688782784,-8.63236940876492,-0.0621690351836941,-8.62491191771221,-0.061522503528591,0.032709707297285,0.000338512423234068,0.0327298204956955,0.000343960105140335,0.0329831201256333,0.000374820006811825
42.80914804712,-8.63252443999812,-0.0612988640664405,-8.60862401612705,-0.0619324194191176,-8.60098854816266,-0.0612640628462347,0.0327022128744857,0.000302721535820789,0.0327225046106774,0.000308447307808336,0.0329609088851037,0.00033823266651233
43.5347268275796,-8.60879914433433,-0.0610922137264581,-8.58488390099136,-0.0617214712726821,-8.5770813623018,-0.0610321615156649,0.0326947206294757,0.000267169500834265,0.0327152561922606,0.000273134054627397,0.0329385475550029,0.000301444373254394
44.2603056080393,-8.58507927790106,-0.0609112328856325,-8.56114901562815,-0.061536034191119,-8.55319212493812,-0.0608269328907782,0.0326872306648373,0.000231889065455035,0.0327080722682458,0.00023805336525983,0.0329084526406574,0.00026326447419797
44.9858843884989,-8.5613648390122,-0.0607557136639712,-8.53741931429416,-0.0613759284930096,-8.52932279491886,-0.0606495045495426,0.0326797430769468,0.000196910903054996,0.0327009503004882,0.0002032361976698,0.0328845769298969,0.000225859002024574
45.7114631689586,-8.53765582591413,-0.0606254267353039,-8.51369475295254,-0.0612409528450245,-8.50547019254805,-0.0604987766825318,0.0326722579561643,0.000162263683102114,0.0326938880948749,0.000168711515244922,0.0328628432085677,0.000188877653644281
46.4370419494183,-8.51395223679002,-0.0605201227445114,-8.4899752890486,-0.0611308856793919,-8.48160264528891,-0.0603756964785073,0.0326647753870487,0.000127974140142455,0.0326868837240925,0.000134506353302624,0.0329075435047833,0.000150767878107713
47.1626207298779,-8.49025406976395,-0.0604395336913447,-8.46626088134425,-0.0610454865490833,-8.45772246410979,-0.060280737303626,0.0326572954485497,9.40671423762093e-05,0.0326799354696427,0.000100645884606828,0.0329646436422739,0.000111187740942423
47.8881995103376,-8.46656132290489,-0.0603833742548433,-8.44255150920371,-0.0609845915949246,-8.4338050884383,-0.0602152167891379,0.0326498182141976,6.05657585418651e-05,0.0326730419797354,6.71550079596821e-05,0.0329669681863333,6.78536064147319e-05
48.6137782907972,-8.44287399423054,-0.0603513430560544,-8.41884715199228,-0.06094801374697,-8.40988022789349,-0.0601782338994835,0.0326423437523088,2.74913228361118e-05,0.0326662019865503,3.40571734742608e-05,0.0329685666440117,3.37686935070012e-05
49.3393570712569,-8.41919211227365,-0.060343256399346,-8.39514773311677,-0.0609352749609563,-8.38595012375604,-0.0601665810215217,0.0326348721425059,-5.13387399270196e-06,0.0326594137009508,1.36946137395685e-06,0.0329764998685634,-1.46840184631273e-06
50.0649358517166,-8.39551567665373,-0.0603587858217829,-8.37145321563266,-0.0609460715735639,-8.36203067360689,-0.0601804209270617,0.0326274034451,-3.72913318554454e-05,0.032652675814083,-3.08898133944897e-05,0.0329558465601634,-3.64207383466097e-05
50.7905146321762,-8.37184465294824,-0.060397446503448,-8.34776356352992,-0.0609800872475635,-8.3381269129279,-0.0602196790707276,0.0326199376967755,-6.8967257805724e-05,0.0326459870448584,-6.27038747414961e-05,0.0329329419792376,-7.15114429292887e-05
51.5160934126359,-8.34817903900418,-0.0604588843179008,-8.32407874171021,-0.061036994063369,-8.31423910401282,-0.0602840797604084,0.0326124749466387,-0.000100146676917279,0.0326393461179344,-9.40574242261509e-05,0.0329115920452082,-0.000106004868409456
52.2416721930955,-8.32451883263469,-0.0605427348365849,-8.30039871599893,-0.0611164535563617,-8.29036895758803,-0.0603738148698412,0.0326050152394845,-0.000130816036625532,0.0326327517604577,-0.000124936581312985,0.0328865134892162,-0.000140635487929735
52.9672509735552,-8.30086403162202,-0.0606486243372966,-8.27672345315482,-0.0612181177174183,-8.26651254206305,-0.0604878481423543,0.0325975586159717,-0.000160963148782911,0.0326262026947626,-0.00015532882462523,0.0328694131807375,-0.000173874623376485
53.6928297540149,-8.27721463372048,-0.0607761707611559,-8.25305292086074,-0.0613416299609078,-8.24267401223371,-0.0606264657502963,0.0325901051127821,-0.000190577133627178,0.0326196976193168,-0.000185222934228871,0.0328387794103914,-0.000208179005122794
54.4184085344745,-8.25357063665923,-0.060924984635667,-8.22938708773835,-0.0614866260442219,-8.21885762112009,-0.060789658381097,0.0325826547627895,-0.000219648364748161,0.0326132352044069,-0.000214608935419321,0.0328095523716996,-0.000241302823145406
55.1439873149342,-8.229932038145,-0.0610946699674259,-8.20572592872586,-0.0616527587760533,-8.19506113873342,-0.0609760529782193,0.0325752075952168,-0.000248168414826404,0.0326068141502665,-0.000243477440643704,0.0327838463270488,-0.000273086722407737
55.8695660953938,-8.20629883586467,-0.0612848250890564,-8.18206945722752,-0.0618398391324008,-8.17128511131305,-0.0611861483441691,0.03256776363579,-0.000276130003089701,0.0326004334384971,-0.000271815831306456,0.0327537095867735,-0.000304571518495231
56.5951448758535,-8.18267104308828,-0.06149510030116,-8.15841759601973,-0.062047263910941,-8.14752974979059,-0.0614182319291379,0.032560322916292,-0.000303525295471693,0.0325940912291095,-0.00029962299013759,0.032726110411362,-0.000334742625882181
57.3207236563132,-8.15904868882886,-0.061725193128744,-8.1347703177452,-0.0622746464999298,-8.12379540621851,-0.0616719679414455,0.0325528854750682,-0.000330345772570196,0.032587786088229,-0.000326893423958441,0.0326963461579547,-0.000364237883354045
58.0463024367728,-8.13543172371189,-0.0619745145422098,-8.11112759610894,-0.0625215966703058,-8.10008183712297,-0.0619465433563623,0.0325454512999757,-0.000356592249591672,0.0325815165644439,-0.000353622619175745,0.0326680826111449,-0.000392456827442482
58.7718812172325,-8.11182014536815,-0.0622426478283597,-8.08748940586025,-0.0627877212803257,-8.07638875762486,-0.0622412047669719,0.0325380204041239,-0.000382261567472238,0.0325752811978907,-0.000379807009571229,0.032640550607608,-0.000419581274815416
59.4974599976921,-8.08821395141994,-0.0625291743169187,-8.06385572280516,-0.0630726249345254,-8.05271393950837,-0.0625550668004915,0.0325305927978464,-0.000407351468933023,0.032569078495579,-0.000405443909298648,0.0326170358748356,-0.000445447127488668
60.2230387781518,-8.06461313948305,-0.0628336740213981,-8.04022652384022,-0.0633759106013544,-8.02905780338468,-0.0628882332145659,0.0325231684888416,-0.000431860553415425,0.0325629069565913,-0.000430531476119428,0.0325911379103416,-0.000470603148906131
60.9486175586115,-8.04101770716863,-0.063155726243016,-8.01660178695781,-0.0636971802063997,-8.00541941326099,-0.0632382843701128,0.0325157474823056,-0.000455788233586525,0.0325567650740904,-0.000455068668032637,0.0325655172242587,-0.000494936523473685
61.6741963390711,-8.01742765208495,-0.0634949101376101,-7.99298149123442,-0.0640360351991327,-7.98179886778252,-0.0636051708029377,0.0325083297810361,-0.000479134693571277,0.032550651331035,-0.000479055201281537,0.0325406521602133,-0.000518265603468528
62.3997751195308,-7.99384297183907,-0.0638508052577078,-7.96936561683694,-0.0643920770854086,-7.95819755659247,-0.0639902039527815,0.0325009153855655,-0.000501900848082787,0.0325445642064218,-0.000502491509670975,0.0325171306435586,-0.000540638752760218
63.1253538999904,-7.97026366403845,-0.0642229920698167,-7.94575418892153,-0.0647650718108168,-7.93461125767677,-0.0643901764071118,0.0324935042942886,-0.000524088302439125,0.0325385024244878,-0.000525373227636763,0.0324963147598059,-0.00056217526361085
63.8509326804501,-7.94668972705464,-0.064611054633028,-7.92214715263181,-0.0651544759583577,-7.91103974024462,-0.064805301989678,0.032486096504033,-0.000545699232668005,0.0325324642473623,-0.000547706762739848,0.0324760573755098,-0.000582978454639134
64.5765114609098,-7.92312121926494,-0.0650147466308552,-7.89854448440236,-0.0655598672966659,-7.88748361743104,-0.0652362370248166,0.0324786920464759,-0.000566730057632481,0.0325264481350259,-0.000569495372172109,0.0324564960985742,-0.000603105541113922
65.3020902413694,-7.89955807670269,-0.0654334720121523,-7.87494616879906,-0.0659808524072239,-7.86394002807541,-0.0656804756792645,0.0324712908763238,-0.000587190861726029,0.0325204526031179,-0.000590742000283834,0.0324387478925319,-0.000622617349250161
66.0276690218291,-7.87600029699148,-0.0658668195875532,-7.8513521914636,-0.0664170401936662,-7.84040860717966,-0.0661392911936518,0.0324638929844425,-0.000607085659601739,0.0325144761887432,-0.000611450124293989,0.0324244216277896,-0.000641395583668727
66.7532478022888,-7.85244787776204,-0.0663143812572431,-7.8277625390837,-0.0668680422579072,-7.81688827377524,-0.0666132412684992,0.0324564983600953,-0.000626418974566816,0.0325085174466496,-0.000631623721778272,0.0324120970551831,-0.000659566416592137
67.4788265827484,-7.82890081665344,-0.0667757523642902,-7.80417719937778,-0.0673334732503223,-7.79337461425331,-0.0670967779837774,0.0324491069910419,-0.000645195806221211,0.0325025749526849,-0.000651267239230469,0.0324004468920987,-0.000677400544147138
68.2044053632081,-7.80535911131411,-0.0672505320302822,-7.7805961610899,-0.067812951194552,-7.76987026399038,-0.0675950875825256,0.0324417188636353,-0.000663421598725396,0.0324966473119238,-0.000670385561772661,0.0323897114925578,-0.000694706711569747
68.9299841436677,-7.78182275940284,-0.0677383234656093,-7.75701941396592,-0.0683060977940783,-7.74637345385285,-0.0681064781738296,0.0324343339629095,-0.000681102210395512,0.0324907331592494,-0.000688983984245085,0.0323787728517562,-0.000711588297396675
69.6555629241274,-7.75829175858967,-0.0682387342551213,-7.73344694872244,-0.0688125387200671,-7.72288363587162,-0.0686287193634852,0.0324269522726638,-0.000698243884687579,0.0324848311577116,-0.000707068183572203,0.0323674001523258,-0.00072813299515275
70.3811417045871,-7.73476610655677,-0.0687513766264174,-7.7098787879831,-0.069331994918346,-7.69940101882567,-0.069161458055464,0.0324195737755563,-0.000714853221944227,0.0324789400828151,-0.000724640542110088,0.0323557153524379,-0.000744336262782481
71.1067204850467,-7.71124580099925,-0.0692758676996791,-7.68631491184263,-0.0698640572938976,-7.67592748301283,-0.0697065989179317,0.0324121984531894,-0.000730937151986893,0.0324730585645678,-0.000741709052250061,0.0323445513641727,-0.000760045017505783
71.8322992655064,-7.68773088770434,-0.0698119294704769,-7.66275529526893,-0.070408308888792,-7.65246281162634,-0.0702638466867221,0.0324048263143866,-0.000746498314408791,0.0324671853588924,-0.000758282585017069,0.0323337830522308,-0.000775249406201584
72.557878045966,-7.66422133020813,-0.0703591108482978,-7.63919993266601,-0.0709643939105524,-7.62900690854406,-0.0708323125230019,0.032397457318356,-0.000761547648742233,0.0324613192939032,-0.000774368077184646,0.0323230046329246,-0.000790006594440165
73.2834568264257,-7.64071711230337,-0.0709170152087819,-7.61564881928652,-0.071531961687893,-7.60555809426097,-0.071411092803979,0.0323900914357029,-0.000776094281412216,0.0324554592131544,-0.000789972743816868,0.0323139303299695,-0.000804185081906004
74.0090356068853,-7.61721823174432,-0.07148528156313,-7.59210195120872,-0.0721106668516114,-7.58211351532764,-0.071998323623673,0.0323827286445014,-0.000790146216161737,0.0324496040030929,-0.000805104036253962,0.0323084493992668,-0.000817761622759174
74.734614387345,-7.59372468630133,-0.0720635547851964,-7.56855932529799,-0.0727001694992881,-7.55867466785547,-0.072596551726998,0.0323753689221377,-0.000803711664118149,0.0324437525904996,-0.000819769621729915,0.0322982508874527,-0.000830978767007922
75.4601931678047,-7.57023647376133,-0.0726514857528848,-7.54502093917727,-0.0733001353440409,-7.53523571233932,-0.0732039378031052,0.032368012245367,-0.000816799022533121,0.0324379039434108,-0.000833977363778615,0.0323090846649668,-0.000843291692869583
76.1857719482643,-7.54675359192827,-0.0732487314763865,-7.52148679120386,-0.0739102358481009,-7.51179479152021,-0.0738202654947318,0.0323606585903764,-0.000829416854127998,0.0324320570741186,-0.000847735303502792,0.0323032493038014,-0.00085555221076021
76.911350728724,-7.5232760386235,-0.0738549552104755,-7.4979568804351,-0.0745301483450509,-7.48835561346293,-0.0744453390948183,0.0323533079328441,-0.000841573867471648,0.032426211038169,-0.000861051641874552,0.0323098433047994,-0.000867388191460697
77.6369295091837,-7.49980381168612,-0.0744698265519307,-7.4744312256823,-0.0751595974910914,-7.46491010067194,-0.075078651628722,0.0323459602480028,-0.000853278898408684,0.0324203649286503,-0.000873932810078506,0.0323181332540872,-0.000878124743045426
78.3625082896433,-7.47633690897325,-0.0750930215253684,-7.45090983833419,-0.0757982914561362,-7.44145649471326,-0.0757198907170439,0.0323386155106886,-0.000864540892088404,0.0324145178697481,-0.000886386318656888,0.0323313807486354,-0.000889368314750367
79.088087070103,-7.45287536160384,-0.0757242706798254,-7.42739268927855,-0.076445858549966,-7.41798796161635,-0.0763693309078252,0.0323312737134909,-0.000875366232425035,0.0324086690486868,-0.000898423832518088,0.0323488509567032,-0.000900716412544743
79.8136658505626,-7.42941916271047,-0.0763632506564345,-7.40387978007584,-0.0771020008067352,-7.39451661555928,-0.0770268605969515,0.032323934827555,-0.000885764579118401,0.0324028176945032,-0.000910054034148675,0.032344924646093,-0.000911349930359478
80.5392446310223,-7.40596828167427,-0.0770096144742012,-7.38037111282587,-0.0777664265688347,-7.37104308613158,-0.077691908881327,0.0323165988111638,-0.000895747434179591,0.0323969630781961,-0.000921285688758438,0.0323588891742933,-0.000921916204353375
81.264823411482,-7.38252271642759,-0.07766306472944,-7.35686669015762,-0.0784388505592487,-7.34755724301808,-0.0783647401507366,0.0323092656380719,-0.000905324017274444,0.0323911044557042,-0.000932127697647514,0.0323796974721665,-0.000932790668029219
81.9904021919416,-7.35908246492184,-0.0783233106958317,-7.33336651519717,-0.0791189939326636,-7.32405454394118,-0.0790455058331899,0.0323019352818777,-0.000914503578608961,0.0323852412441627,-0.000942588898399119,0.0324002393024759,-0.000943664645985931
82.7159809724013,-7.33564752512755,-0.0789900683412483,-7.30987059147268,-0.0798065842395981,-7.30053970276319,-0.0797341257662121,0.0322946077160592,-0.000923295385663128,0.0323793728614944,-0.000952678202830635,0.0324181334613936,-0.000954458156031453
83.4415597528609,-7.31221789503445,-0.0796630603357059,-7.28637892293268,-0.0805013555048786,-7.27700156815822,-0.08043115443242,0.0322872829140238,-0.000931708710550399,0.0323734987401426,-0.000962404586173334,0.0324567563207714,-0.000966658012174118
84.1671385333206,-7.28879357265152,-0.0803420160504865,-7.2628915139231,-0.0812030482506496,-7.25344102295977,-0.0811369377968794,0.0322799608491492,-0.000939752817892395,0.0323676183552812,-0.000971777048383044,0.0324919347635012,-0.000979199348383016
84.8927173137803,-7.26537455600697,-0.0810266715484054,-7.23940837664117,-0.0819114207643813,-7.22985119662034,-0.0818523619099675,0.0322726414948024,-0.00094743695344063,0.0323617312150559,-0.000980804010402333,0.0325301717841594,-0.000992958575681594
85.6182960942399,-7.24196084314827,-0.0817167695663517,-7.21592955081534,-0.0826262752994806,-7.20624906384874,-0.0825773078684182,0.0322653248243898,-0.000954770333437049,0.0323558367314411,-0.000989491993296902,0.0325298508817749,-0.00100529209182268
86.3438748746996,-7.21855245067745,-0.0824120767739552,-7.19245499982607,-0.0833473064707632,-7.18263558334258,-0.0833115379453973,0.0322580108205761,-0.000961760972480054,0.0323499346405265,-0.000997853347300107,0.0325743420914208,-0.00101952560530792
87.0694536551592,-7.19514940111148,-0.0831123682718725,-7.16898472929161,-0.0840742810985008,-7.1589867443168,-0.0840568446986068,0.0322506994686558,-0.000968416606286999,0.032344024615905,-0.00100589702954474,0.0326130483428029,-0.00103512364527141
87.7950324356189,-7.17175164954371,-0.0838173647435794,-7.14551874508174,-0.0848069725064514,-7.1352999814318,-0.0848144205511887,0.0322433907207481,-0.000974749073376582,0.0323381063169339,-0.00101363203895094,0.0326811822651748,-0.00105363091087302
88.5206112160786,-7.14835919409872,-0.084526835545711,-7.12205705329725,-0.0855451605158211,-7.11156663743373,-0.0855859349606524,0.0322360845506978,-0.000980767373131923,0.0323321794414854,-0.00102106735054644,0.0327483132692926,-0.0010739837598809
89.2461899965382,-7.12497203291994,-0.0852405565140081,-7.09859966024458,-0.0862886314257043,-7.08778848317499,-0.0863727427165677,0.0322287809325169,-0.000986480429883586,0.0323262437246659,-0.00102821190996375,0.0327851222258519,-0.00109428161228983
89.9717687769979,-7.10159016416949,-0.0859583099061457,-7.07514657240962,-0.0870371779900208,-7.06400209935063,-0.0871734450692854,0.0322214798404183,-0.000991897085516352,0.0323202989363103,-0.00103507462848595,0.0327833338794996,-0.00111288752286287
90.6973475574575,-7.07821358602808,-0.0866798843400022,-7.05169779643349,-0.0877905993914858,-7.04021356606147,-0.0879877646028172,0.0322141812488385,-0.000997026092637165,0.0323143448751848,-0.00104166437760967,0.0327855115079004,-0.00113153161322044
91.4229263379172,-7.05484229669479,-0.0874050747271314,-7.02825333908771,-0.0885487012079087,-7.0164264392995,-0.0888154078993782,0.0322068851324464,-0.00100187610818163,0.0323083813819243,-0.0010479899765559,0.0327802950286992,-0.00114975013368421
92.1485051183769,-7.03147629438697,-0.0881336822010522,-7.00481320724704,-0.0893112953739958,-6.99264577024354,-0.0896559995425524,0.0321995914661718,-0.00100645568741843,0.0323024083315908,-0.00105406019453095,0.0327714267496658,-0.00116734234727902
92.8740838988365,-7.00811557733993,-0.0888655140416527,-6.98137745391927,-0.0900782439520559,-6.96886570988592,-0.0905096107751205,0.0321923002252175,-0.0010107732784365,0.032296425528388,-0.00105988124537055,0.0327685165008477,-0.00118516088092349
93.5996626792962,-6.98476014774579,-0.0896003857251758,-6.95794604455768,-0.090849327897894,-6.94509196446523,-0.0913757767089593,0.032185011386857,-0.00101483703417893,0.0322904329774934,-0.00106546418095947,0.0327609486022222,-0.00120219712190197
94.3252414597558,-6.96141005729651,-0.0903381432289523,-6.93451898189841,-0.0916243739055439,-6.92132271722156,-0.092254197716407,0.0321777249506418,-0.00101865279509689,0.0322844306919662,-0.0010708179940526,0.0327552833065927,-0.00121892288443237
95.0508202402155,-6.93806524687937,-0.0910785789619163,-6.91109627298679,-0.0924032192455078,-6.89755702938904,-0.0931445053057699,0.0321704408666158,-0.00102223141188272,0.0322784186517894,-0.00107595118972911,0.0327491120519933,-0.00123513070270107
95.7763990206752,-6.91472571480029,-0.0918215241787311,-6.88767792488779,-0.0931857072867445,-6.87379963610752,-0.0940464063546381,0.0321631591112698,-0.00102558085236766,0.0322723968610364,-0.00108087222511692,0.0327348374193696,-0.00125077427790557
96.5019778011348,-6.89139145938205,-0.0925668158481229,-6.86426394464693,-0.0939716875083324,-6.85005076374778,-0.0949594277796614,0.0321558796614289,-0.00102870895561851,0.0322663653578837,-0.00108558951953031,0.0327343126309989,-0.00126632764960344
97.2275565815945,-6.86806247896406,-0.0933142965580275,-6.84085433927452,-0.0947610154527032,-6.82629862239131,-0.0958840862633521,0.0321486024942721,-0.00103162342873447,0.0322603242020117,-0.00109011142924377,0.0327395300955722,-0.0012824576212047
97.9531353620541,-6.8447387719021,-0.0940638144189463,-6.81744911573096,-0.0955535526800272,-6.8025406710492,-0.0968206230709182,0.0321413275873613,-0.00103433184401379,0.0322542734699242,-0.00109444624571602,0.0327522955079234,-0.00129951614608709
98.6787141425138,-6.82142033656802,-0.0948152229663927,-6.79404828091853,-0.0963491667205968,-6.7787669045188,-0.097770262217361,0.0321340549186235,-0.00103684163646855,0.0322482132467801,-0.00109860219341149,0.0327744140454165,-0.001317961674507
99.4042929229735,-6.79810717134951,-0.0955683810611569,-6.77065184164763,-0.0971477310352872,-6.7549884466003,-0.0987325523662666,0.032126784466373,-0.00103916010161541,0.0322421438209351,-0.00110258749349164,0.0327773237533542,-0.00133524391521669
100.129871703433,-6.77479927464978,-0.096323152787154,-6.74725983899699,-0.0979491463739383,-6.73118078113661,-0.0997103458522098,0.0321195162093162,-0.00104129439354282,0.0322360655735759,-0.00110640916194246,0.0328539029113764,-0.00136137027541517
100.855450483893,-6.7514966448873,-0.097079407348591,-6.72387226142284,-0.0987532846546573,-6.70733447121006,-0.100707310460037,0.0321122501265641,-0.00104325152327542,0.032229978327523,-0.00111007592569296,0.032873061789341,-0.00138616122889433
101.581029264352,-6.72819933104945,-0.0978370307892503,-6.70048909883012,-0.0995600265069448,-6.68348688220633,-0.101721999712351,0.0321049862181057,-0.00104503678920974,0.0322238823368043,-0.00111359639367877,0.0328425701303546,-0.00140975693852971
102.306608044812,-6.70490729155456,-0.0985958903467312,-6.67711035746875,-0.100369268930544,-6.65967542097482,-0.102751941187302,0.0320977244472125,-0.00104665829745523,0.0322177778248256,-0.00111697850834313,0.0327906222807132,-0.00142855302563014
103.032186825272,-6.68162051430446,-0.0993558674176897,-6.65373604342053,-0.101180914648285,-6.63589938706535,-0.103793698790949,0.0320904647898981,-0.00104812295868774,0.0322116650312159,-0.00112023016211668,0.0327472109735839,-0.00144236083505417
103.757765605731,-6.6583389977762,-0.100116850814038,-6.63036616258841,-0.101994872071793,-6.61215354441495,-0.104844460654994,0.0320832072269137,-0.00104943719505882,0.0322055442113508,-0.00112335920095318,0.0327078002688432,-0.00145353219668312
104.483344386191,-6.63506274046063,-0.10087873393751,-6.60700072068592,-0.102811055269552,-6.58843449033432,-0.105902493193827,0.0320759517394268,-0.00105060728126933,0.032199415635651,-0.00112637342847731,0.0326726484893034,-0.00146248393175994
105.208923166651,-6.61179174086205,-0.101641414672263,-6.58363972322562,-0.103629383937443,-6.56473980915461,-0.106966264608593,0.0320686983090154,-0.00105163934436613,0.0321932795883709,-0.00112928061083501,0.0326399280093929,-0.00146946529727982
105.93450194711,-6.58852599749791,-0.102404795277985,-6.56028317550916,-0.104449783373535,-6.54106885136967,-0.108034478826973,0.0320614469176874,-0.00105253936374823,0.032187136366648,-0.00113208848195833,0.0326082894725622,-0.0014746033698884
106.66008072757,-6.56526550889854,-0.103168782284219,-6.53693108261962,-0.105272184457507,-6.51741843024091,-0.10910582272971,0.0320541975478572,-0.00105331317135824,0.0321809862799295,-0.00113480474926596,0.0325822778527949,-0.00147829818831383
107.38565950803,-6.54201027360684,-0.103933286384065,-6.51358347222192,-0.106096533229366,-6.49378584454327,-0.110179409892108,0.0320469501823607,-0.00105396645204312,0.0321748296172797,-0.00113743671169427,0.0325589778367138,-0.00148078693500062
108.111238288489,-6.51876029017792,-0.104698222327388,-6.49024035522534,-0.106922773396133,-6.4701709444924,-0.111254396572193,0.0320397048044616,-0.00105450474408859,0.0321686667062369,-0.001139992070887,0.0325362562959413,-0.00148209770874383
108.836817068949,-6.49551559314803,-0.105463510667625,-6.46690170700562,-0.107750840107461,-6.44657055805989,-0.11232999762629,0.0320324614112179,-0.00105493272609954,0.0321624979288559,-0.00114247904229549,0.0325159009864427,-0.0014825720220137
109.562395849409,-6.47227617007089,-0.106229071981076,-6.44356753168358,-0.108580686659,-6.42298611308737,-0.113405613380223,0.0320252199823259,-0.00105525596117552,0.0321563236325998,-0.00114490529900546,0.0324965841958083,-0.00148210993525824
110.287974629868,-6.44904199455897,-0.106994831027397,-6.42023783312649,-0.109412271897667,-6.39941342052527,-0.11448075819579,0.0320179804929232,-0.00105548006869345,0.0321501441711757,-0.00114727852705606,0.032479884257908,-0.00148117522858546
111.013553410328,-6.42581306521383,-0.107760717866303,-6.39691261494242,-0.110245560233745,-6.37585094974518,-0.115555119473883,0.0320107429279399,-0.00105561000374102,0.0321439599027253,-0.00114960643556115,0.0324683038943819,-0.00148017501908972
111.739132190788,-6.40258938064779,-0.108526666088124,-6.37359188047991,-0.111080521662576,-6.35229586806265,-0.116628690898462,0.0320035072727023,-0.00105565057977629,0.0321377711890493,-0.00115189676725496,0.0324600431977537,-0.00147926026103627
112.464710971247,-6.37937093948363,-0.109292612712573,-6.35027563282672,-0.111917131793474,-6.32874683596498,-0.11770162994409,0.0319962735129455,-0.00105560646996758,0.032131578394145,-0.00115415731012703,0.0324490426985652,-0.00147804636130304
113.190289751707,-6.3561577403543,-0.110058498087155,-6.32696387480597,-0.11275537188541,-6.30520824040482,-0.118773379838625,0.0319890416347982,-0.00105548220865853,0.0321253818815476,-0.00115639591039503,0.0324326528620836,-0.00147602760015703
113.915868532167,-6.33294978190264,-0.110824265787303,-6.30365660897741,-0.113595228893855,-6.28168103708054,-0.119843508787352,0.0319818116247905,-0.00105528219293294,0.0321191820125015,-0.00115862048606477,0.0324208372019473,-0.0014739099055875
114.641447312626,-6.30974706278106,-0.111589862518741,-6.28035384824296,-0.114436699319499,-6.25816372988597,-0.12091192641185,0.0319745834698456,-0.00105501068425336,0.0321129791383604,-0.00116083904657099,0.0324011538870854,-0.00147075667218805
115.367026093086,-6.28654958165132,-0.112355238020086,-6.25705562567981,-0.115279792849572,-6.23465877045861,-0.121978005381633,0.0319673571572691,-0.00105467181019565,0.0321067735971968,-0.00116305983266383,0.0323867241200934,-0.0014673694836381
116.092604873546,-6.26335735865458,-0.113120343677174,-6.23376190148615,-0.116124499251364,-6.21116839966362,-0.123040958087753,0.0319601326822106,-0.00105426932266547,0.0321005657571407,-0.00116529113235535,0.0323655975699825,-0.00146284930253356
116.818183654005,-6.24017041028996,-0.113885133258262,-6.21047267720714,-0.116970829181432,-6.18768612931441,-0.124101121158153,0.0319529100387438,-0.00105380694530224,0.0320943559303441,-0.00116754131212467,0.0323613461097506,-0.00145950119214819
117.543762434465,-6.21698869592422,-0.114649567143307,-6.18718795409763,-0.117818799416463,-6.16420566879315,-0.125159252629826,0.031945689201582,-0.00105328888656502,0.0320881447551225,-0.00116981896462063,0.0323588343409926,-0.00145705473201223
118.269341214925,-6.19381221425393,-0.115413606349941,-6.16390773293791,-0.118668433025815,-6.14072825573202,-0.126215697048064,0.0319384701595483,-0.00105271875270623,0.0320819325377532,-0.00117213283972252,0.0323633485643904,-0.00145618641250347
118.994919995384,-6.17064096398359,-0.116177214457112,-6.14063201451098,-0.119519759428439,-6.11723805611625,-0.12727339719963,0.0319312529018233,-0.00105210002594551,0.0320757193009663,-0.0011744918194049,0.0323807454866035,-0.00145900641031394
119.720498775844,-6.1474749438254,-0.116940357516877,-6.11736079945213,-0.120372814568171,-6.09373596493508,-0.128333803369426,0.0319240374179462,-0.00105143606657508,0.0320695053224732,-0.0011769050597541,0.0324030398546994,-0.00146477574238541
120.446077556304,-6.124314152499,-0.1177030039675,-6.09409408821167,-0.121227641101822,-6.07021590551295,-0.129399700279106,0.0319168236978083,-0.00105073011510525,0.0320632908452172,-0.00117938197579711,0.0324228645858769,-0.00147289928932907
121.171656336763,-6.1011585887312,-0.118465124547061,-6.07083188107335,-0.122084288593284,-6.04669022981769,-0.130470600789059,0.0319096117316413,-0.00104998529447515,0.0320570760759298,-0.00118193227316792,0.0324316148081273,-0.00148056192178053
121.897235117223,-6.07800825125576,-0.119226692209269,-6.0475741781836,-0.122942813734992,-6.02315088364624,-0.131549126656811,0.0319024015100179,-0.00104920461230684,0.0320508611798235,-0.00118456598038459,0.0324511990591955,-0.00149237525729176
122.622813897683,-6.05486313881313,-0.119987682041799,-6.02432103010907,-0.123803303213574,-5.99959397529915,-0.132637651177586,0.0318951930238296,-0.00104839096313579,0.0320446462762396,-0.00118729466168445,0.0324811179185535,-0.00150876931571483
123.348392678142,-6.03172325719816,-0.120748070345816,-6.00107238808816,-0.12466580882424,-5.97603047412444,-0.133736417630709,0.0318879862666191,-0.00104754709364104,0.0320384314282428,-0.0011901282279072,0.0324718484623294,-0.00151999744769421
124.073971458602,-6.00858865168463,-0.121507830438356,-5.97782825029947,-0.125530409775055,-5.95245905623917,-0.134845937884845,0.0318807812451237,-0.00104667546883584,0.0320322166306081,-0.00119307788072208,0.0324961585713245,-0.00153815026609721
124.799550239062,-5.98545926743346,-0.122266949558345,-5.95458861672848,-0.126397194338587,-5.92887341162086,-0.135968837928269,0.0318735779334975,-0.00104577896406524,0.0320260018037888,-0.00119615534371927,0.0325248726456943,-0.00155926897384429
125.525129019521,-5.96233510320978,-0.123025410601246,-5.9313534874542,-0.127266259457508,-5.90527024218484,-0.137107890921015,0.0318663763239057,-0.00104486004077683,0.0320197867831782,-0.00119937287408811,0.0325358299651285,-0.00158070702268392
126.250707799981,-5.93921615778431,-0.123783198204766,-5.90812286270841,-0.128137711144943,-5.88166375117137,-0.138261952717046,0.0318591764088193,-0.00104392105904588,0.0320135713034635,-0.00120274331718534,0.032535008185687,-0.00160059022897625
126.976286580441,-5.91610242993306,-0.124540298676294,-5.88489674294936,-0.129011664925999,-5.85805368970032,-0.139431159550361,0.0318519781809946,-0.0010429642799306,0.0320073549821675,-0.00120628016500571,0.0325426188606868,-0.00162224445877177
127.7018653609,-5.89299391843721,-0.125296699922776,-5.86167512896251,-0.129888246333086,-5.83444129274662,-0.140616358136557,0.0318447816334774,-0.00104199186780514,0.0320011373048306,-0.00120999761739995,0.032539175936798,-0.00164398638841399
128.42744414136,-5.86989062208286,-0.126052391381938,-5.83845802196614,-0.130767591444395,-5.81083047274279,-0.1418173141813,0.0318375867595912,-0.00104100589270002,0.031994917604901,-0.00121391065007876,0.0325409312494439,-0.00166624392606461
129.15302292182,-5.84679253966081,-0.126807363954481,-5.81524542370789,-0.131649847461782,-5.78722039493043,-0.143034257009873,0.0318303935529317,-0.00104000833266356,0.031988694989526,-0.00121803508090243,0.0325392062381369,-0.00168802641796307
129.878601702279,-5.82369966996643,-0.127561609938455,-5.79203737475225,-0.132535200860359,-5.76361257662483,-0.144267152542817,0.0318232020073571,-0.0010390010761016,0.0319824691166,-0.00122238996142674,0.0325326303267329,-0.00171035657302071
130.604180482739,-5.80061201179942,-0.128315122966025,-5.76883385373259,-0.133423809919665,-5.74001026766983,-0.145516428789674,0.031816012116988,-0.00103798592407484,0.0319762386214341,-0.00122699226838873,0.0325257588134997,-0.00173231847476978
131.329759263199,-5.77752961713764,-0.129067890365123,-5.74563485064346,-0.134315850375123,-5.71641284912753,-0.146781517671929,0.0318088238929779,-0.00103696454698241,0.0319700014754719,-0.00123186013600997,0.0325186100081199,-0.00175474285317395
132.055338043658,-5.75445243889134,-0.129819914725612,-5.72244037093354,-0.135211521745928,-5.69282277586094,-0.148062312178677,0.0318016373153519,-0.00103593865252794,0.0319637558615784,-0.00123701377263728,0.0325040283276957,-0.00177650405118589
132.780916824118,-5.73138046856731,-0.130571194389754,-5.69925042149403,-0.136111038644939,-5.66925239760774,-0.149359412522906,0.0317944523766526,-0.00103490979936124,0.031957499609573,-0.0012424747344628,0.0324596565624335,-0.00179777797091981
133.506495604578,-5.70831370498097,-0.131321727757224,-5.67606501094269,-0.137014631804948,-5.64572318054047,-0.15066989972597,0.031787269071975,-0.00103387945943708,0.031951230144948,-0.00124826604731116,0.0323994389396118,-0.00181282890467348
134.232074385037,-5.68525214695121,-0.132071514264,-5.65288414991949,-0.137922549175073,-5.62223369847164,-0.15198890027812,0.0317800873966382,-0.00103284902891663,0.0319449444204408,-0.00125441234377076,0.0323457891969427,-0.00182244348149167
134.957653165497,-5.66219579330022,-0.132820554328311,-5.629707851444,-0.138835057122631,-5.59878521554598,-0.153313294046707,0.0317729073461792,-0.0010318198303964,0.0319386388415671,-0.00126094000786747,0.0322867578571137,-0.00182679651934881
135.683231945956,-5.63914464285332,-0.133568849298734,-5.60653613136432,-0.139752441769635,-5.57537253483138,-0.154639088231164,0.0317657289163508,-0.00103079311509039,0.0319323091904595,-0.00126787732324609,0.0322522584415987,-0.00182753002858386
136.408810726416,-5.61609869443886,-0.134316401403513,-5.5833690088511,-0.14067501043249,-5.5519830286838,-0.155964783114694,0.0317585521031097,-0.00102977006499984,0.0319259505298493,-0.00127525463557566,0.0322195835574538,-0.00182620360015475
137.134389506876,-5.59305794688802,-0.135063213700965,-5.56020653346859,-0.141603126715887,-5.52861634636576,-0.157288751167142,0.0317513769026143,-0.00102875179507647,0.0319195568367686,-0.00128310744078127,0.0321884506310341,-0.00182277062628714
137.859968287335,-5.57002239903469,-0.13580929003183,-5.53704873418512,-0.142537152991921,-5.50527186000159,-0.158609708420899,0.0317442033112142,-0.00102773935534238,0.0319131212023215,-0.0012914715236966,0.032162846865667,-0.00181821117774992
138.585547067795,-5.54699208846862,-0.136554629560569,-5.51389561680451,-0.143477438494846,-5.48194186384765,-0.159927554517831,0.031737031337397,-0.00102673379096134,0.0319066359050807,-0.00130038181804504,0.0321448819950579,-0.00181469253555747
139.311125848255,-5.52396699684001,-0.137299240072049,-5.49074722058949,-0.144424393243833,-5.45862347477135,-0.161243676463235,0.0317298609725321,-0.00102573601967312,0.0319000916895903,-0.00130987884406425,0.0321286329430641,-0.00181428653856014
140.036704628714,-5.50094710139768,-0.138043130545008,-5.46760359201194,-0.145378457589715,-5.43532281181322,-0.162559993615413,0.0317226922068534,-0.00102474687863252,0.0318934776930866,-0.00132000609960493,0.0320937698285551,-0.00181299149986903
140.762283409174,-5.47793240098507,-0.138786307524959,-5.44446478611553,-0.14634010443278,-5.41204367684133,-0.163873340745015,0.0317155250374407,-0.00102376717665098,0.0318867809516265,-0.0013308100848158,0.0320762126426329,-0.00180727789838243
141.487862189634,-5.4549228944477,-0.139528778122356,-5.42133086803105,-0.147309841512256,-5.38877192035507,-0.165183702383726,0.0317083594615325,-0.00102279766782316,0.0318799874628281,-0.00134234096690945,0.0320777469257129,-0.00180755119995386
142.213440970093,-5.43191858063302,-0.140270549973451,-5.3982019129618,-0.148288214557889,-5.36556951662214,-0.16647556436189,0.031701195476529,-0.00102183905347622,0.0318730816022549,-0.00135465311842442,0.0315956940035636,-0.00164132167232673
142.939019750553,-5.40891945839031,-0.141011631202799,-5.37507791497222,-0.14927588411251,-5.34335120439883,-0.167368856452463,0.0316940330799713,-0.00102089198405745,0.0318663974129968,-0.00136797424089285,0.0294675566485644,-0.000726315403218906
143.664598531013,-5.38592552657057,-0.141752030387507,-5.35197029989463,-0.150267516031202,-5.32300199449282,-0.167413300592871,0.0316868722695594,-0.00101995706097502,0.0318020280634869,-0.00135123542550273,0.0265696656610646,0.000652145481943694
144.390177311472,-5.36293678402641,-0.142491756522485,-5.32898078193572,-0.151201607441589,-5.3048281840413,-0.166370728845891,0.0316797130431336,-0.00101903483841837,0.0315299757838196,-0.00119307569916564,0.0235336900038675,0.00224281892759821
145.115756091932,-5.33995322961196,-0.143230818986735,-5.30626230225977,-0.151949546686178,-5.28879981209065,-0.164146880371481,0.0316725553986706,-0.00101812582515659,0.0310687451899887,-0.000835520000420103,0.0207246305944605,0.00387122413751577
145.841334872392,-5.31697488658113,-0.143969224483001,-5.28393230410645,-0.152354567052366,-5.27465326715701,-0.160768636359839,0.0316653993417089,-0.00101723055267679,0.0304672903700039,-0.000243833685222798,0.0183313208190511,0.00543592202320206
146.566913652851,-5.29400176518174,-0.144706981822558,-5.26207451213883,-0.152237224602142,-5.2620811754037,-0.156294526482518,0.0316582448739263,-0.00101634948157835,0.0297746645317496,0.000607463678354698,0.0164171485443337,0.00684239957266778
147.292492433311,-5.27103382845509,-0.145444105875489,-5.24073653946042,-0.151403940418089,-5.25072879308602,-0.150879413713712,0.0316510919827771,-0.0010154828988144,0.0290415758548252,0.0017317997613159,0.0149645333618091,0.00804429777088023
148.018071213771,-5.24807107526047,-0.146180607256899,-5.21992895194868,-0.149656268571768,-5.24026314208846,-0.144672210434526,0.0316439406667422,-0.001014631147191,0.0283195995138985,0.00312888388036283,0.0139307427448158,0.00904416686711108
148.74364999423,-5.22511350445819,-0.146916496816176,-5.19962511766252,-0.146801518936014,-5.23041567961275,-0.137813100461192,0.0316367909244133,-0.00101379453253889,0.0276598255809036,0.00478287108665287,0.0132565426197654,0.00983812169406882
149.46922877469,-5.20216111490958,-0.147651785611,-5.17976228887133,-0.142664644148626,-5.22095719939828,-0.130451620451122,0.0316296427544927,-0.00101297332526579,0.027110586141591,0.00666052155221739,0.0128581304033849,0.010413028949003
150.19480755515,-5.17921390547682,-0.1483864848821,-5.16024473281271,-0.137101298064965,-5.21171015501474,-0.122750188503646,0.031622496155785,-0.00101216776189137,0.0267141081406004,0.00870991892051766,0.0126560217394339,0.010782690887019
150.920386335609,-5.15627187502297,-0.149120606029288,-5.14094967932904,-0.130011424065362,-5.20256184055237,-0.114854988380601,0.0316153511271975,-0.00101137804652717,0.0265022153716501,0.010860598069019,0.0125789070028782,0.0109514041675547
151.645965116069,-5.13333502241181,-0.1498541605888,-5.12173646584077,-0.121351576615682,-5.19343723075781,-0.106897691143889,0.0316082076677276,-0.00101060435232954,0.0264916462582838,0.0130259959854778,0.012588871221599,0.0109672764191349
152.371543896529,-5.11040334650782,-0.150587160211428,-5.10245647065923,-0.111129143935293,-5.18425541116926,-0.0989427173440245,0.03160106577646,-0.00100984682291222,0.0266820893696754,0.0151070159402853,0.0127438065293213,0.0109584365574118
153.097122676988,-5.08747685628326,-0.151319615604005,-5.08297218378096,-0.0994596012302126,-5.17490641249583,-0.0909934349836797,0.0315939254556298,-0.00100910560570494,0.0270481964585303,0.0170051397779605,0.013049733233528,0.0109497078829917
153.822701457448,-5.06455559044835,-0.152051534659745,-5.06317034318897,-0.0865087896331667,-5.16529056967526,-0.0830567107215646,0.0315867867165504,-0.00100838091632209,0.0275496201754531,0.0186313042490565,0.0134704717361951,0.0109265891770052
154.548280237908,-5.04163949789034,-0.152782934500842,-5.04297115414285,-0.0725005921181039,-5.15532942205018,-0.0751379545697859,0.0315796495434268,-0.00100767265971429,0.0281352895281255,0.0199148825349357,0.0139991086416169,0.0108983033501165
155.273859018367,-5.01872857747589,-0.153513827037949,-5.02233294562362,-0.0577016727560606,-5.14494228436872,-0.0672320860273952,0.0315725139356687,-0.00100698087384919,0.0287526381269812,0.0208082708067641,0.0146591463038519,0.0108953923734077
155.999437798827,-4.99582282807205,-0.154244224200633,-5.00125448960483,-0.0424085280711609,-5.13403846845419,-0.0593320382796908,0.0315653798927612,-0.00100630557372831,0.0293592405997121,0.021283394409669,0.0154184107574987,0.0108805207409075
156.725016579287,-4.97292224854625,-0.154974137921343,-4.97971248776199,-0.0270222860992937,-5.12255401624383,-0.0514533471909814,0.0315582474142572,-0.00100564675257083,0.0301003765549431,0.0207579853148668,0.0162521102848372,0.0108312777440348
157.450595359746,-4.95002683776617,-0.155703580120166,-4.95751336057589,-0.0128188706286163,-5.11042461321607,-0.0436135024148877,0.0315511164997683,-0.00100500438296561,0.0310161604592578,0.0183263994242157,0.01720878522597,0.0107818262414444
158.176174140206,-4.92713659459979,-0.156432562690207,-4.93482119652644,-0.000389116757702684,-5.09756662392464,-0.0358222127144007,0.0315439871489759,-0.00100437841800284,0.0314671478991785,0.0160046956180172,0.0182427360464082,0.0106832203554483
158.901752920666,-4.90425151791527,-0.157161097483896,-4.9119095071945,0.0104408349550423,-5.08393556147499,-0.0281269363776463,0.0315368593616085,-0.00100376879236288,0.0316568901915749,0.0138646875714417,0.019337471819762,0.0105193367064958
159.627331701125,-4.88137160658098,-0.15788919630021,-4.88891527475038,0.0197740781951906,-5.06948176651254,-0.0205691414245452,0.0315297331374559,-0.00100317542335977,0.0317086228006932,0.0118881063727813,0.0205375860287498,0.0103107984853781
160.352910481585,-4.8584968594654,-0.158616870872456,-4.865911701825,0.0277260850558394,-5.05409629927539,-0.0131719004209463,0.0315226084763593,-0.00100259821196108,0.0316911498115299,0.0100690533720714,0.0218847143526643,0.010065391024237
161.078489262045,-4.83562733124604,-0.15934412852679,-4.84293394902416,0.0344151340350627,-5.0377071483667,-0.00598790968793656,0.0315154853951068,-0.00100203721577954,0.0316422714109627,0.00840081515888405,0.0232950920589955,0.00971510246709429
161.804068042504,-4.81276296907686,-0.160070985107967,-4.81999653994241,0.0399475667122764,-5.02026664522627,0.000897958569445132,0.0315083638779777,-0.00100149214340565,0.0315821983221563,0.00687530180329966,0.0247631503199932,0.00923395353062567
162.529646822964,-4.78990376770508,-0.160797452411539,-4.7971033197456,0.0444233145297861,-5.001756911712,0.00738254668253907,0.0315012439237015,-0.00100096283930638,0.0315215646439883,0.00548306405975292,0.0262444348106136,0.00861004464353437
163.255225603424,-4.76704972599937,-0.161523541795965,-4.77425260382459,0.0479353005195171,-4.98220418874892,0.0133502690392748,0.0314941255322925,-0.00100044914821597,0.031465475164707,0.00421427594879155,0.0276547071879145,0.00782210632140885
163.980804383883,-4.7442008428284,-0.162249264503114,-4.75144020698082,0.0505693996742124,-4.96163711897989,0.0186920421676676,0.0314870087038037,-0.0009999509031902,0.0314160130174526,0.00305935937242868,0.0290191333990258,0.00687213669124686
164.706383164343,-4.72135711706077,-0.162974631650199,-4.72866109011365,0.0524047648150431,-4.94016208339994,0.0232693193794586,0.031479893438326,-0.000999467926427942,0.0313737039830975,0.00200931255159175,0.0301139004561419,0.00571053972928164
165.431961944803,-4.69851854756502,-0.163699654222248,-4.70591014280963,0.0535142468318853,-4.91803296705586,0.0269788222056213,0.0314727797359784,-0.000999000030067084,0.0313382719365431,0.00105572183799264,0.0308360736811041,0.00443297853384645
166.157540725262,-4.67568513320957,-0.16442434306505,-4.68318266184865,0.0539622072769513,-4.89551109682367,0.0297787118190209,0.031465667596912,-0.000998547016959782,0.0313091306308778,0.000191260352584811,0.0312154276299516,0.00322604213929073
166.883119505722,-4.65285687286274,-0.165148708878728,-4.6604743587248,0.0538096964744236,-4.87277598911108,0.0316179041097248,0.0314585570213057,-0.000998108681412893,0.0312855813977129,-0.000591030966418392,0.0314217230404084,0.00187420046031673
167.608698286182,-4.6300337653927,-0.165872762211884,-4.63778131822871,0.0531180400715607,-4.84994358404453,0.0325259065761913,0.0314514480093645,-0.000997684809892467,0.0312668710425089,-0.00129826198078381,0.0314990702687418,0.00064579934519671
168.334277066641,-4.60721585118183,-0.166596511106854,-4.61510027693985,0.0519393665177684,-4.82708151977909,0.0325779209501092,0.0314443405739236,-0.000997275294617556,0.0312523323512605,-0.00193639035923103,0.031510522012819,-0.000471725653243209
169.059855847101,-4.58440310584406,-0.167319967312866,-4.59242843319877,0.050321669699323,-4.80422420797743,0.0318891753618236,0.0314372347081855,-0.000996879840471329,0.0312413697038829,-0.00251090923996504,0.0314907976430858,-0.0014058423110484
169.785434627561,-4.56159550995935,-0.168043141959173,-4.5697633988599,0.0483091309009755,-4.78138530860945,0.0305821244397717,0.0314301304068643,-0.000996498163652785,0.0312334599081414,-0.00302689252137135,0.0314626485896894,-0.00217078216302905
170.51101340802,-4.53879306239516,-0.16876604493222,-4.54710313601226,0.0459424029648709,-4.75856621410582,0.0287751121876391,0.0314230276702551,-0.000996130025684143,0.0312281370205391,-0.00348902862499043,0.0314373157775238,-0.00278682582500571
171.23659218848,-4.5159957620187,-0.169488685944303,-4.52444591979443,0.0432588753607396,-4.73576233063994,0.0265725625440171,0.031415926498662,-0.000995775183432219,0.0312249888521773,-0.00390165604144515,0.0314211336899062,-0.00326541675575206
171.96217096894,-4.49320360769699,-0.170211074530421,-4.50179031062208,0.0402929192083904,-4.71296707802694,0.0240624195691797,0.0314088268924014,-0.000995433389681644,0.0312236533358974,-0.00426879805325466,0.0314121628345593,-0.00364327356608682
172.687749749399,-4.4704165982968,-0.17093322004554,-4.47913511720358,0.0370761031053968,-4.69016417787555,0.0213625340195531,0.0314017288518033,-0.000995104393650205,0.0312238057941469,-0.00459418954160429,0.0314442225382189,-0.0037671609326563
173.413328529859,-4.44763473268465,-0.171655131662204,-4.45647936676216,0.0336370537200178,-4.66735041161399,0.0185711105398702,0.0313946323772113,-0.000994787941493293,0.031225150548529,-0.0048812429438904,0.0314268602252541,-0.00395986592272204
174.138907310318,-4.42485800972683,-0.172376818368476,-4.43382227716513,0.0300010501314676,-4.64457515832315,0.0155720643923544,0.0313875374689728,-0.000994483776791684,0.0312274143666595,-0.00513295418043573,0.0313540496994998,-0.00431289175402711
174.864486090778,-4.40208642828936,-0.173098288966252,-4.41116329673718,0.0261944792078989,-4.62183536090342,0.0123316036177118,0.0313804441274509,-0.000994191641012996,0.0312303184887218,-0.00535273292766451,0.0313281077516218,-0.00461280295338245
175.590064871238,-4.37932001452005,-0.17381955101447,-4.38850206106745,0.0222394022886457,-4.59910428159764,0.00889671995567333,0.0313733523613351,-0.000993911334994682,0.0312335889311018,-0.00554343996550062,0.0313357882248851,-0.00483941807605173
176.315643651697,-4.35655877236648,-0.17454061288574,-4.36583841132003,0.0181558616195938,-4.57636053893618,0.00532134103506076,0.0313662621725588,-0.000993642604086692,0.0312369254823452,-0.00570780695726757,0.0313531419930484,-0.00500955340989735
177.041222432157,-4.33380266830242,-0.1752614841172,-4.34317242445083,0.0139619571753545,-4.5536076748368,0.00163244807885047,0.0313591735516203,-0.0009933851117751,0.0312399734066803,-0.00584848792956849,0.0313598424885753,-0.00515696693298002
177.766801212617,-4.3110517011928,-0.175982172748331,-4.32050446487553,0.00967388009483029,-4.53085154618697,-0.00215580203409098,0.0313520864989042,-0.000993138595257051,0.0312422852366178,-0.00596812055219892,0.0313736475056801,-0.00527933879723958
178.492379993076,-4.28830586990228,-0.17670268662857,-4.29783526541959,0.00530590059524859,-4.50807608925846,-0.00602153835570121,0.0313450010147949,-0.000992902791624495,0.0312432828820986,-0.00606938900106306,0.031406207480362,-0.00537464612823594
179.217958773536,-4.26556517329525,-0.177423033417352,-4.27516602725283,0.000870322384923267,-4.48527259884272,-0.00995294445048656,0.0313379170996709,-0.000992677438206841,0.0312422558507132,-0.0061550492082221,0.0314470574963397,-0.00545491227999424
179.943537553996,-4.24282961023582,-0.178143220584403,-4.25249848776659,-0.00362254870870308,-4.4624543162868,-0.0139368792524267,0.0313308347539231,-0.000992462272892354,0.0312384575125863,-0.00622784562940208,0.0314261121353777,-0.00552147274851793
180.669116334455,-4.2200991795878,-0.178863255410249,-4.22983487690256,-0.00816432633302352,-4.43965372993531,-0.0179648654198913,0.031323753977932,-0.000992257034420948,0.0312313107029939,-0.00629029638737506,0.031406276941267,-0.00558264996156697
181.394695114915,-4.19737388021474,-0.179583144986935,-4.20717781709239,-0.0127486757111924,-4.41688920480426,-0.0220417015839177,0.0313166747720826,-0.000992061462677306,0.0312205644187591,-0.00634438485355007,0.0313160961954283,-0.00567461000575468
182.120273895375,-4.17465371097993,-0.180302896218958,-4.18452981623283,-0.0173697100173183,-4.39421014131928,-0.0262055933695232,0.0313095971367482,-0.000991875298975171,0.0312064248714694,-0.00639169376341107,0.0311858971791944,-0.00581060990409957
182.845852675834,-4.15193868385853,-0.18102251550488,-4.16189318039835,-0.022022873262313,-4.37164878218199,-0.0304829983770508,0.0313025210763252,-0.000991698309034869,0.0311893032294115,-0.00643322356128302,0.0310082006132864,-0.00597817242767837
183.571431456294,-4.12922883100625,-0.181742008659035,-4.1392698924798,-0.0267042332963732,-4.34918934558074,-0.0348686891739826,0.0312954466013907,-0.000991530291791131,0.0311696836365836,-0.00646961446621288,0.0309092649624246,-0.00610382229302973
184.297010236754,-4.10652410485304,-0.18246138321628,-4.11666159046916,-0.0314102283646766,-4.32678444612647,-0.0393310808205422,0.0312883736980939,-0.000991370911477887,0.031148027651025,-0.00650127225303868,0.030858255486595,-0.00618962751726867
185.022589017213,-4.08382450426111,-0.183180645337072,-4.09406960004176,-0.0361375313269047,-4.30440487982324,-0.043843517762893,0.0312813023667926,-0.000991219917561829,0.0311247327179537,-0.00652845016366279,0.0308363267693247,-0.0062449847713012
185.748167797673,-4.06113002809238,-0.183899801001663,-4.07149498494238,-0.0408829604570097,-4.28204168469456,-0.0483935532180744,0.0312742326078362,-0.000991077062055673,0.0311001252280182,-0.00655130311245346,0.0308040517500228,-0.0062966707846454
186.473746578133,-4.03844067520855,-0.184618856011998,-4.04893859691069,-0.0456434210830195,-4.25969873559698,-0.0529784956965355,0.0312671644215772,-0.000990942099697907,0.0310744686800189,-0.00656992295635874,0.0307810038988076,-0.00633920793403307
187.199325358592,-4.01575644447106,-0.185337815993754,-4.02640111648596,-0.0504158690980127,-4.23737604744806,-0.0575919988389745,0.0312600978083541,-0.000990814788122242,0.0310479756370268,-0.00658436115487044,0.0307558867472965,-0.00637784104701049
187.924904139052,-3.99307733474109,-0.1860566863985,-4.00388308482424,-0.0551972882100192,-4.21506632527617,-0.0622303476135175,0.0312530327684969,-0.000990694888012911,0.0310208191576276,-0.00659464381335258,0.0307352098066377,-0.00640836841337532
188.650482919512,-3.97040334487961,-0.186775472505927,-3.98138508742602,-0.0599846975728097,-4.19277549102408,-0.0668907947544264,0.0312459693023362,-0.000990582163246418,0.0309931395903579,-0.00660074987542277,0.0307155817850212,-0.0064439824733179
189.376061699971,-3.94773447374734,-0.187494179426204,-3.95890737947961,-0.0647750269170691,-4.17049314169904,-0.0715794072844131,0.031238907410177,-0.000990476381023517,0.0309650619844351,-0.00660270001811672,0.0307017143688464,-0.00647714820400565
190.101640480431,-3.92507072020478,-0.188212812102437,-3.93645013362635,-0.0695652570953935,-4.14822145666091,-0.0762900483752124,0.0312318470923366,-0.000990377311989984,0.0309366925901734,-0.006600511344499,0.0306893784733472,-0.00650793067884656
190.827219260891,-3.90241214150521,-0.188931374575493,-3.9140135267704,-0.0743523930410127,-4.12595707852507,-0.0810228819973853,0.0312247883670856,-0.000990284801734239,0.0309081232585264,-0.00659418644129848,0.0306734807548328,-0.00653000714134429
191.55279804135,-3.87975867908339,-0.189649872293159,-3.89159767313497,-0.0791334426648004,-4.10370585368381,-0.0857682797151794,0.0312177312170466,-0.000990198552718762,0.0308794364143212,-0.0065837316527673,0.0306577189062771,-0.00654747189907918
192.27837682181,-3.85711033080407,-0.190368309720413,-3.86920263026777,-0.0839054202638635,-4.08146547579767,-0.090524925211674,0.0312106756421875,-0.000990118345425882,0.0308507070983836,-0.00656915881660627,0.0306427447415127,-0.00656009343555406
193.00395560227,-3.8344670955269,-0.191086691152351,-3.84682840359392,-0.0886653511473349,-4.05923952005847,-0.095285867456052,0.0312036216427754,-0.000990043965427237,0.0308220043614932,-0.00655048641846878,0.0306193260901854,-0.0065609560383401
193.729534382729,-3.81182897211137,-0.191805020730467,-3.82447495037636,-0.0934102767103381,-4.03703362864058,-0.100043503237602,0.0311965692190634,-0.000989975202192407,0.0307933923193907,-0.00652774043433484,0.0305899197115536,-0.00655243810767294
194.455113163189,-3.78919595941677,-0.192523302445471,-3.80214218316509,-0.0981372599055973,-4.01484808661818,-0.10479389702183,0.0311895183712957,-0.000989911849150613,0.0307649309271155,-0.00650095490268142,0.0305626644304933,-0.00654063667640436
195.180691943649,-3.76656805630223,-0.193241540140191,-3.77982997256559,-0.102843391238086,-3.99268237108162,-0.109533866074972,0.0311824690997081,-0.000989853703744945,0.0307366764638284,-0.006470172207994,0.0305357851146864,-0.00652428343593128
195.906270724108,-3.7439452616267,-0.193959737512493,-3.75753825202905,-0.107525659718141,-3.97053645728939,-0.11425994663549,0.0311754214045191,-0.000989800567477966,0.0307086834171791,-0.00643542344137424,0.0305079052845376,-0.00650208171881648
196.631849504568,-3.72132757424899,-0.194677898118204,-3.73526684063598,-0.112181142356943,-3.94841013242065,-0.118968722287175,0.0311683752859403,-0.000989752245949356,0.0306810028654412,-0.00639676340460951,0.0304821562011784,-0.00647692156664882
197.357428285028,-3.69871499302775,-0.195396025374079,-3.7130153629296,-0.116807205740157,-3.92630153840376,-0.123658074748119,0.031161330744173,-0.000989708548887141,0.0306536799069799,-0.00635428583969642,0.0304600068358333,-0.00644972060923673
198.083007065487,-3.67610756104062,-0.196114122328686,-3.69078354387033,-0.12140111370406,-3.90420769933905,-0.128327094499084,0.0311542877930671,-0.000989669326985974,0.0306267585026127,-0.00630806681877921,0.0304413468749422,-0.00642077880117543
198.808585845947,-3.65350524793897,-0.196832192346071,-3.66857107757912,-0.125960188013634,-3.88212876213212,-0.132972230111255,0.031147246423787,-0.000989634370272273,0.0306002798400874,-0.00625819025084313,0.0304175322132045,-0.00638215597672939
199.534164626407,-3.63090803754148,-0.197550238527577,-3.64637762942516,-0.130481813804349,-3.8600634311628,-0.137591106522142,0.0311402066318504,-0.000989603488061648,0.0305742824088987,-0.00620474757576534,0.0304021480732931,-0.0063465791648115
200.259743406866,-3.60831592870628,-0.198268263759146,-3.6242028379588,-0.134963444900628,-3.83800834202144,-0.142182815703969,0.0311331684174093,-0.000989576506927489,0.0305488020276827,-0.00614783738115811,0.0303934098657546,-0.0063119688003851
200.985322187326,-3.58572892029142,-0.198986270802879,-3.60204631675958,-0.139402608893773,-3.81596112358286,-0.146746675465804,0.031126131780609,-0.000989553257618616,0.0305238718509962,-0.00608756497148301,0.0303762797719785,-0.00626497952241684
201.710900967786,-3.56314701115482,-0.199704262300035,-3.57990765636918,-0.14379691180414,-3.79392581649873,-0.151274678791775,0.0311190967215762,-0.000989533575073521,0.0304995223981091,-0.0060240419310961,0.0303621437706443,-0.00621517557819866
202.436479748245,-3.54057020015432,-0.200422240774041,-3.55778642623578,-0.148144042403941,-3.77190292490407,-0.155762955748771,0.0311120632404262,-0.000989517298405429,0.030475781585673,-0.00595738566539267,0.0303425770670441,-0.00615682504123052
203.162058528705,-3.51799848614771,-0.201140208633522,-3.5356822149469,-0.152441656343645,-3.74988548732212,-0.160217109393628,0.0311050313372652,-0.000989504270881894,0.030452676274247,-0.00588771220938285,0.0303593323422741,-0.00613060160432414
203.887637309165,-3.49543186799267,-0.2018581681753,-3.51359466315978,-0.156687231366122,-3.72786791839014,-0.164645794701347,0.0310980010121846,-0.000989494339904738,0.0304302341000654,-0.00581513093576949,0.0303343100552719,-0.00607778472452705
204.613216089624,-3.47287034454683,-0.202576121587336,-3.49152312983589,-0.160879189356249,-3.70588793143908,-0.169020568405941,0.0310909722652673,-0.000989487356986105,0.0304084693041779,-0.00573980195274159,0.0302570765762554,-0.00598127870517508
205.338794870084,-3.45031394477584,-0.203294070939861,-3.46946711799471,-0.165015590339627,-3.68395231016934,-0.173328110327682,0.0310839451059149,-0.000989483193440405,0.0303873996521049,-0.00566186046336119,0.0302080314228829,-0.00589292886416742
206.064373650544,-3.42776266642276,-0.204012018246451,-3.44742611879761,-0.169094593917694,-3.66204887398793,-0.177573457028984,0.0310769195338472,-0.000989481705870414,0.0303670402766748,-0.00558144611714928,0.0301729735874486,-0.00581199304144946
206.789952431003,-3.405216479324,-0.204729965405653,-3.42539961326754,-0.173114461428619,-3.64016565380781,-0.181762403479027,0.0310698955401195,-0.000989482742108274,0.0303474040264151,-0.00549870072858346,0.0301484692425469,-0.00573638822804999
207.515531211463,-3.38267538233703,-0.205447914195901,-3.4033870739995,-0.177073557558734,-3.61829514890101,-0.185898892322128,0.0310628731247675,-0.000989486169938032,0.0303285014216375,-0.00541376835765101,0.0301374252752292,-0.00566626698786088
208.241109991923,-3.36013937431927,-0.206165866301489,-3.38138796681543,-0.180970351790496,-3.59643040095108,-0.189983795318512,0.0310558522878138,-0.000989491861076819,0.0303103407193034,-0.00532679481249983,0.0301319374161043,-0.00559622060686149
208.966688772382,-3.33760845412816,-0.206883823315399,-3.35940175235202,-0.184803419516675,-3.57456799115048,-0.194018195488121,0.0310488330292747,-0.000989499691130234,0.0302929279780228,-0.00523792715856835,0.0301305671677479,-0.00552361559890406
209.692267552842,-3.31508262062112,-0.207601786742069,-3.33742788762898,-0.188571442763855,-3.55270608949498,-0.197996561071001,0.0310418153491502,-0.000989509539545675,0.030276267134681,-0.00514731324685954,0.030129898256142,-0.00544615129873215
210.417846333301,-3.29256187265556,-0.208319758000148,-3.3154658275653,-0.192273210574979,-3.5308446384195,-0.201917470785591,0.0310347992474341,-0.000989521289558769,0.0302603600851687,-0.00505510125483706,0.0301287427808672,-0.00536254765542579
211.143425113761,-3.27004620908893,-0.209037738425225,-3.2935151459521,-0.195906854055214,-3.50898472038442,-0.205775142292265,0.0310277847241073,-0.000989534828136528,0.0302452151728294,-0.0049614247514063,0.0301260850360611,-0.00527061330506374
211.869003894221,-3.24753562877867,-0.209755729272517,-3.27157516995964,-0.199472091260039,-3.48712745828494,-0.209563978847915,0.031020771779141,-0.000989550045944604,0.0302308222790773,-0.00486644864525564,0.0301217909801122,-0.0051709140445388
212.59458267468,-3.22503014664219,-0.210473731759726,-3.2496453519304,-0.202968064218848,-3.46527379481419,-0.213283184497877,0.0310137604174806,-0.000989566841926186,0.0302171772933122,-0.00477032006417349,0.0301142331459579,-0.00506248206837389
213.32016145514,-3.20252978838919,-0.211191747072204,-3.2277251523713,-0.206393991664852,-3.4434271703133,-0.216910621935735,0.0310067506474213,-0.000989585120217706,0.0302042747349796,-0.00467318415860674,0.0301048043161175,-0.0049479530615816
214.0457402356,-3.18003450993762,-0.21190977613916,-3.20581403633397,-0.209749196669693,-3.42158694422012,-0.220459870099981,0.030999742455564,-0.000989604769033759,0.0301921075313368,-0.00457518436977028,0.0300964932550799,-0.00483554242584332
214.771319016059,-3.15754431014506,-0.21262781991779,-3.18391147453121,-0.213033105289695,-3.39975270198597,-0.22392904640397,0.0309927358418395,-0.000989625693346536,0.030180667107103,-0.00447646208202188,0.0300879160844104,-0.00472171149916507
215.496897796519,-3.13505918786918,-0.213345879297817,-3.16201694439153,-0.216245244945125,-3.37792246175628,-0.22731678260414,0.0309857308061642,-0.00098964780151981,0.0301699434797135,-0.00437715630475092,0.0300861211926415,-0.0046207818646924
216.222476576979,-3.11257914196769,-0.214063955103936,-3.14012993103973,-0.219385242595664,-3.35609294614642,-0.230634529701269,0.030978727348448,-0.000989671005246045,0.0301599253541304,-0.00427740337670731,0.0300850285841715,-0.00452065062588331
216.948055357438,-3.09010417129838,-0.214782048098197,-3.11824992820924,-0.222452822732877,-3.33426557102985,-0.233876620197611,0.0309717254685875,-0.000989695219482878,0.0301506002176486,-0.0041773366948038,0.0300798237246605,-0.00441107482818276
217.673634137898,-3.06763427471911,-0.215500158982325,-3.09637643908785,-0.225447805162725,-3.31244170277788,-0.237035405040971,0.03096472516648,-0.000989720362389463,0.0301419544361033,-0.00407708647142684,0.0300788034803907,-0.00430709048950446
218.399212918358,-3.04516945108783,-0.216218288400005,-3.0745090237531,-0.228369489698318,-3.29061346078819,-0.240134149203625,0.0309577264420017,-0.000989746355261761,0.0301339787825405,-0.00397678001690819,0.030090545928726,-0.0042297082278845
219.124791698817,-3.02270969926257,-0.21693643693914,-3.05264716789397,-0.231218263286159,-3.26877604114768,-0.243175240768511,0.0309507292950253,-0.00098977312246669,0.0301266539253975,-0.0038765426620173,0.0301017484613106,-0.00415149820168917
219.850370479277,-3.00025502017626,-0.217654605142289,-3.03079038876405,-0.233994450943413,-3.24692989925549,-0.246161143305576,0.0309437337260634,-0.000989800591634493,0.0301199612865551,-0.00377649385840829,0.030117546760463,-0.00408326847618106
220.575949259737,-2.97780546738006,-0.2183727937151,-3.00893823495828,-0.236698231440384,-3.22507031100617,-0.249101772208211,0.0309367397519865,-0.000989828699047499,0.0301138836280165,-0.00367674887198889,0.0301380583187279,-0.00402572769639075
221.301528040196,-2.95536098293711,-0.219091002869195,-2.98709026777999,-0.239329865384391,-3.20319370680062,-0.25200575213658,0.03092974735498,-0.000989857370108631,0.0301084030417928,-0.00357741887225536,0.0301649130962353,-0.00398394733764053
222.027106820656,-2.93292156570586,-0.219809232989076,-2.96524606169787,-0.241889692230993,-3.18129943517382,-0.254875981350337,0.030922756534878,-0.000989886540910844,0.0301035010333382,-0.00347861081820075,0.0301853829664823,-0.00392880907672519
222.752685601116,-2.91048721454491,-0.220527484414046,-2.9434052047419,-0.244378127217244,-3.15938968578569,-0.257708083960319,0.030915767291511,-0.000989916150284084,0.0300991586018859,-0.00338042736433732,0.0302068836133523,-0.00387674043621653
223.478264381575,-2.88805792831293,-0.221245757440152,-2.9215672988354,-0.246795658212014,-3.13746465048484,-0.260501791247662,0.0309087796246993,-0.000989946139728328,0.030095356316971,-0.00328296678499383,0.0302312776909823,-0.00383303630664543
224.203843162035,-2.86563370586878,-0.221964052322097,-2.89973196007794,-0.249142842527426,-3.11552027061741,-0.263268504937929,0.0309017935342602,-0.000989976453346613,0.0300920743927337,-0.00318632291748308,0.0302562268618582,-0.00379207822048316
224.929421942495,-2.84321454607141,-0.22268236927511,-2.87789881898352,-0.251420303717246,-3.09355633518747,-0.266009505050114,0.030894809019992,-0.000990007037778633,0.0300892927598604,-0.00309058512314611,0.0302857295038628,-0.00376416788397558
225.655000722954,-2.82080044777995,-0.223400708476727,-2.85606752913131,-0.253628340521113,-3.07156851255395,-0.268737576661695,0.0308878260817078,-0.000990037842135335,0.0300869937398578,-0.0029958443645397,0.0303229837725133,-0.00375977362655204
226.380579503414,-2.79839140985365,-0.224119070068559,-2.83423774490292,-0.255767696668244,-3.04955443470196,-0.271461587148818,0.0308808447191943,-0.000990068817933307,0.0300851566408763,-0.00290218261880033,0.0303599277578761,-0.00375682088236313
227.106158283874,-2.77598743115191,-0.224837454158018,-2.81240913055595,-0.257839586338616,-3.02751220369063,-0.274188772656438,0.0308738649322379,-0.000990099919029074,0.0300837580853205,-0.00280966969974709,0.0303961392945395,-0.003756761195788
227.831737064333,-2.7535885574,-0.225555861029611,-2.79058137614428,-0.259844867401486,-3.00544207000127,-0.276922723351094,0.0308668867352168,-0.0009901311019063,0.0300827775129129,-0.00271837681952895,0.0304353054368171,-0.0037699763153796
228.557315844793,-2.73119475241195,-0.226274290570901,-2.76875418657792,-0.261784447587025,-2.98334531475354,-0.279665138133326,0.0308599101169905,-0.000990162323793971,0.0300821943850643,-0.00262837074449276,0.0304560290915158,-0.00377535545653092
229.282894625253,-2.70880600320024,-0.226992742742568,-2.74692728159144,-0.263659281274382,-2.96124381773152,-0.282404388054916,0.0308529350736326,-0.000990193545071232,0.0300819882252842,-0.00253971381582167,0.0304769680605761,-0.00378629262218264
230.008473405712,-2.68642230862494,-0.227711217530432,-2.72510039567779,-0.265470366351963,-2.9391606143833,-0.285125192116104,0.0308459616049092,-0.000990224728387742,0.0300821386974526,-0.00245246407865429,0.0303967486130348,-0.00370535030221158
230.734052186172,-2.6640436675463,-0.228429714894046,-2.7032732779797,-0.267218741127573,-2.91714417380947,-0.287766084308285,0.0308389897105734,-0.000990255838402524,0.0300826256247191,-0.002366675289634,0.0302874479336286,-0.00356980067907015
231.459630966632,-2.64167007882476,-0.229148234768119,-2.68144569215157,-0.26890548125042,-2.89522975796842,-0.290271337580203,0.0308320193903752,-0.000990286841733568,0.0300834290347555,-0.00228239700418039,0.0301251934010292,-0.0033379105469278
232.185209747091,-2.6193015413209,-0.229866777063923,-2.65961741619799,-0.270531696704056,-2.87340149289614,-0.292619723649072,0.0308250506440581,-0.00099031770690527,0.0300845291973908,-0.002199674659642,0.0300466836365215,-0.00313589714542081
232.910788527551,-2.59693805389554,-0.23058534167065,-2.63778823908465,-0.272098358440929,-2.85160560908937,-0.294842283526637,0.030818083471359,-0.000990348404278752,0.0300859074160164,-0.00211855445900216,0.0300302242231653,-0.00298812207751878
233.636367308011,-2.57457961540967,-0.231303928456701,-2.61595795790444,-0.273606319766492,-2.82982886352425,-0.296947637438723,0.0308111178720089,-0.000990378905992913,0.0300875458211723,-0.00203908398328742,0.0299983319795986,-0.00281848277421739
234.36194608847,-2.55222622472446,-0.232022537270952,-2.59412640074992,-0.275057292984107,-2.8080655227738,-0.29894328502728,0.030804153845737,-0.000990409185906042,0.0300894231586222,-0.00196128276916432,0.029989360224236,-0.00268152989398622
235.08752486893,-2.52987791357834,-0.232741168085171,-2.57229340141432,-0.276452497528464,-2.78630724169133,-0.300843150020575,0.0307971914025087,-0.000990439217778789,0.0300915209991254,-0.00188518061742762,0.0299872542202507,-0.00255815165325818
235.81310364939,-2.50753467363532,-0.233459820678181,-2.55045880687641,-0.277793173074802,-2.76454893996143,-0.30265539936776,0.0307902305398031,-0.000990468978721326,0.0300938213062874,-0.00181080373754962,0.0299923037226092,-0.0024460793096844
236.538682429849,-2.48519647805035,-0.23417849473554,-2.52862247700463,-0.279080576971067,-2.74278247123749,-0.304396347563522,0.0307832712493194,-0.000990498448719559,0.0300963064508304,-0.00173817485000364,0.0300091092394195,-0.00235932101395202
237.264261210309,-2.46286332568544,-0.234897190039334,-2.50678428425502,-0.2803159817564,-2.72100110608714,-0.306079520737302,0.030776313530768,-0.000990527607997021,0.0300989592283622,-0.00166731330356354,0.0300295240864196,-0.00228048943011343
237.989839990769,-2.44053521540282,-0.235615906357884,-2.48494411336591,-0.281500672777034,-2.69920959396315,-0.307697205361192,0.030769357383856,-0.000990556438215796,0.0301017628724521,-0.00159823518650094,0.0300400196138356,-0.00218431310626235
238.715418771228,-2.41821214606492,-0.236334643446759,-2.46310186102213,-0.282635945916285,-2.67740671681759,-0.309252536147667,0.030762402808277,-0.000990584922424314,0.0301047011470071,-0.00153095364931839,0.0300557565049571,-0.00210070724590227
239.440997551688,-2.3958941165344,-0.237053401049754,-2.44125743548146,-0.283723105465892,-2.65558665511132,-0.310759221142499,0.0307554498037317,-0.000990613045006043,0.0301077581833616,-0.00146547860324778,0.0300855959286562,-0.00204681864963645
240.166576332148,-2.37358112567412,-0.237772178899845,-2.41941075591924,-0.284763453688581,-2.63375035202647,-0.312218787047871,0.0307484983699121,-0.000990640791627146,0.0301109185913849,-0.0014018173527814,0.0301045505004293,-0.00197713891179451
240.892155112607,-2.3512731723472,-0.238490976720093,-2.39756172599515,-0.285757809305559,-2.61189857012231,-0.313632056049836,0.030741548506512,-0.000990668149176972,0.0301141683029638,-0.00133999468896124,0.0301290557645484,-0.00192170525835791
241.617733893067,-2.32897025541694,-0.239209794224503,-2.37571031297584,-0.286708024392823,-2.59002911854363,-0.315006190307977,0.030734600213215,-0.000990695105738039,0.0301174917521577,-0.00127999144937638,0.0301518730152056,-0.00186625578535605
242.343312673527,-2.30667239269817,-0.239928631190716,-2.35385646858644,-0.287615415794091,-2.56814282476833,-0.316342678710907,0.0307276534956116,-0.000990721648951281,0.0301208750485932,-0.00122180668981821,0.0301759445435749,-0.00181664831736968
243.068891453986,-2.28437960357968,-0.240647487390096,-2.3320001544148,-0.288481298788722,-2.54624087713849,-0.317638869420698,0.0307207083597776,-0.000990747767279865,0.030124304795016,-0.00116543707108652,0.030193716342387,-0.00175785532588863
243.794470234446,-2.26209184742189,-0.241366362362058,-2.31014134155921,-0.289306985410819,-2.52432637450951,-0.318894269645081,0.0307137647930722,-0.000990773455359586,0.0301277680883383,-0.00111087697756176,0.0302124561210462,-0.0017037351526862
244.520049014906,-2.23980912308905,-0.242085255792321,-2.28828001026492,-0.290093782844673,-2.50239875026842,-0.320111432174558,0.0307068227951685,-0.00099079870559722,0.0301312525181775,-0.00105811863426834,0.030229721112904,-0.00164993790861464
245.245627795365,-2.21753142944568,-0.242804167361467,-2.26641614956808,-0.290842991905172,-2.48045820815023,-0.321289308094769,0.03069988236574,-0.00099082351135708,0.0301347461650121,-0.00100715222245112,0.0302471631915841,-0.00159928483749407
245.971206575825,-2.1952587653565,-0.243523096745619,-2.24454975694867,-0.291555905606744,-2.45850532554707,-0.32243150952324,0.0306929435044503,-0.000990847866918842,0.0301382375979118,-0.000957965992808777,0.030263606655273,-0.00154933230046109
246.696785356285,-2.17299112968651,-0.244242043617082,-2.22268083797824,-0.292233807810969,-2.43654104416255,-0.323537822577225,0.0306860062109646,-0.000990871767436856,0.0301417158702829,-0.000910546376157475,0.030278939398167,-0.00150003116607387
247.422364136744,-2.15072852130091,-0.244961007644961,-2.20080940596685,-0.292877971948878,-2.41456539254436,-0.324609925423986,0.0306790704849432,-0.000990895208900278,0.0301451705143237,-0.000864878091984364,0.0302951997204118,-0.00145483181539933
248.147942917204,-2.12847093906519,-0.24567998849575,-2.1789354593581,-0.293489378117921,-2.39257914058986,-0.325647767528127,0.0306721363260467,-0.000990918188093867,0.0301485911418038,-0.00082095975445831,0.030307976119048,-0.00140607260657437
248.873521697664,-2.10621838184505,-0.246398985833897,-2.15705904258909,-0.294069503228087,-2.37058544688698,-0.326647940257294,0.0306652037339338,-0.000990940702560089,0.0301519683134308,-0.000778761466156226,0.030315487766577,-0.00135023598637185
249.599100478123,-2.08397085359467,-0.247117999338343,-2.13518019680835,-0.294619665566663,-2.34858567412183,-0.327610129665145,0.0306582727098456,-0.000990962750089125,0.0301552930645692,-0.000738258923675788,0.0303249481690292,-0.00130008694669634
250.324679258583,-2.06172840130269,-0.247837028818073,-2.11329896312301,-0.295141085014495,-2.32657849744379,-0.328536071327812,0.0306513432684422,-0.000990984325141103,0.0301585567943876,-0.000699430989107209,0.0303363564141416,-0.00125567178504421
251.050258039042,-2.03949097059769,-0.248556073763248,-2.0914153886955,-0.295634965731443,-2.30456310227225,-0.329431281378101,0.0306444153927762,-0.000991005432267748,0.0301617513788927,-0.000662255411067668,0.0303470417658362,-0.00121171782721592
251.775836819502,-2.01725856034637,-0.249275133835199,-2.069529526334,-0.296102495583369,-2.2825408566569,-0.330293896387301,0.0306374890824966,-0.000991026071704079,0.0301648692474222,-0.000626709170068919,0.0303551778099496,-0.00116566553866293
252.501415599962,-1.99503116941573,-0.249994208695638,-2.04764143431282,-0.296544845026623,-2.26051252559527,-0.331123962839875,0.0306305643372502,-0.000991046244271327,0.0301679029083822,-0.000592767300557329,0.0303639691441084,-0.00112271168868731
253.226994380421,-1.972808796673,-0.250713298007075,-2.0257511760991,-0.296963166301424,-2.23847774458504,-0.331923726203551,0.0306236411566807,-0.000991065951341136,0.0301708454728093,-0.000560404376346381,0.0303727484311741,-0.00108207563402484
253.952573160881,-1.95059144098567,-0.251432401433203,-2.0038588199929,-0.297358592963927,-2.21643664103669,-0.332694966853627,0.0306167195404362,-0.000991085194804742,0.0301736904592344,-0.000529594123733544,0.0303818771085525,-0.00104424360041719
254.678151941341,-1.92837910122149,-0.252151518639261,-1.98196443883953,-0.297732239292566,-2.19438879647465,-0.333439983558127,0.0306097994881571,-0.000991103977043418,0.0301764317793723,-0.000500309490467802,0.0303913416005831,-0.00100908442498266
255.4037307218,-1.90617177624847,-0.252870649292373,-1.96006809802901,-0.298085076728199,-2.17233488584369,-0.334158590713172,0.0306028809994859,-0.000991122300899639,0.0301790630050368,-0.000472531951170189,0.0303986631055985,-0.000972445122741731
256.12930950226,-1.88396946493489,-0.253589793061881,-1.93816988202286,-0.298418217717401,-2.15027553993461,-0.334851589383004,0.0305959640740626,-0.000991140169648955,0.0301815788198693,-0.000446231177385097,0.030405134155996,-0.000936065599478218
256.85488828272,-1.86177216614926,-0.254308949619641,-1.91626988615825,-0.298732825104899,-2.12821360720526,-0.335515082562654,0.0305890487115277,-0.000991157586972987,0.0301839748458905,-0.000421370230019615,0.0304071797675236,-0.000893208485270373
257.580467063179,-1.83957992821844,-0.255028118760013,-1.89436819885175,-0.299029930432169,-2.10614888339184,-0.336150015052671,0.0305821349269395,-0.000991174552562841,0.0301862464715011,-0.000397919659725181,0.0304126916393981,-0.000858381717993056
258.306045843639,-1.81739270923859,-0.255747300054997,-1.87246491172847,-0.299310543791589,-2.08408015683487,-0.336760425913133,0.0305752227072221,-0.000991191074542546,0.0301883894204409,-0.000375849586711556,0.0304180394591377,-0.000825204613075812
259.031624624099,-1.79521049936666,-0.256466493164092,-1.85056011938761,-0.299575653535509,-2.06200777187052,-0.337346991481354,0.0305683120492943,-0.000991207158448561,0.0301903997421597,-0.000355129764327978,0.0304218347515005,-0.000790561930421805
259.757203404558,-1.77303329747224,-0.257185697772017,-1.82865391916982,-0.299826226039229,-2.03993382248546,-0.337907669453047,0.0305614029527919,-0.000991222809345633,0.0301922738054285,-0.000335729650018803,0.0304237512759637,-0.00075452635914388
260.482782185018,-1.75086110242519,-0.257904913567252,-1.8067464109288,-0.300063205505577,-2.01785681498432,-0.338444381491656,0.0305544954173526,-0.000991238032576429,0.0301940082835109,-0.000317618452479022,0.0304288989207656,-0.000725729103176624
261.208360965478,-1.72869391309561,-0.258624140242234,-1.78483769681532,-0.300287513804522,-1.99577850270565,-0.33895848436675,0.0305475894426077,-0.000991252833737432,0.0301956001432486,-0.000300765184894932,0.0304286681361715,-0.000689409408396449
261.933939745937,-1.70653172835389,-0.259343377493537,-1.76292788107276,-0.300500050348165,-1.97369979907892,-0.339446522255735,0.0305406850281898,-0.000991267218678325,0.0301970466346397,-0.000285138715417419,0.0304292363166112,-0.000655311297214756
262.659518526397,-1.68437454707068,-0.260062625022047,-1.74101706670768,-0.300701656607844,-1.95161915570626,-0.339912826039804,0.030533782173732,-0.00099128119347141,0.0301983447495836,-0.000270711925592142,0.0304365996533565,-0.00063439681635809
263.385097306857,-1.66222236811689,-0.260781882533113,-1.71910535924299,-0.300893154351046,-1.92953315189529,-0.340364548329558,0.0305268808788683,-0.000991294764390316,0.0301994915589031,-0.000257458331798734,0.0304399894313322,-0.000608372070061127
264.110676087316,-1.64007519036368,-0.261501149736685,-1.69719287612395,-0.301075462461978,-1.9074460031418,-0.340796024765524,0.0305199811432222,-0.000991307937891276,0.0302004863008034,-0.000245336985793887,0.0304441611215835,-0.00058500655863935
264.836254867776,-1.61793304827419,-0.262220426412355,-1.67527972807032,-0.301249389135473,-1.88535497142033,-0.341212396873648,0.030513082977526,-0.000991320717862661,0.0302013272603017,-0.000234316633813433,0.0304494796385271,-0.00056544595260856
265.561833648236,-1.59579592755196,-0.262939712250323,-1.65336602695724,-0.301415719994629,-1.86325627052805,-0.341621585289202,0.0305061863773066,-0.000991333112216785,0.0302020129494707,-0.000224366086212715,0.0304628868427431,-0.000561513955511317
266.287412428695,-1.57366380461833,-0.263659006932998,-1.63145188565414,-0.301575218151192,-1.84115111716523,-0.342023160309056,0.0304992913351886,-0.000991345129613074,0.0302025421009118,-0.000215454260751832,0.0304679123776434,-0.000545089715256429
267.012991209155,-1.55153667834557,-0.264378310190063,-1.6095374178685,-0.301728624299297,-1.81904192530718,-0.342413978714991,0.0304923978508015,-0.000991356777070945,0.0302029136629212,-0.000207550227089746,0.0304765706357454,-0.00053608145713291
267.738569989615,-1.52941454760621,-0.265097621756311,-1.58762273799536,-0.301876656832629,-1.79692369793678,-0.342803291444763,0.0304855059237812,-0.000991368061709763,0.0302031267866247,-0.000200623230256993,0.0304880119173922,-0.00053338368989959
268.464148770074,-1.50729741127303,-0.265816941371717,-1.56570796097218,-0.302020011984328,-1.77480282991902,-0.343182771459775,0.0304786155537527,-0.000991378990734606,0.0302031808166124,-0.000194642720101969,0.0304874397030157,-0.000514020864061476
269.189727550534,-1.4851852682191,-0.26653626878149,-1.54379320214241,-0.302159363985302,-1.75267762251289,-0.343555528987814,0.0304717267403407,-0.000991389571422466,0.0302030752824352,-0.00018957837943762,0.0304995249055806,-0.000514768201287027
269.915306330994,-1.46307811731776,-0.26725560373612,-1.52187857732341,-0.302295363121642,-1.73054364000826,-0.34392933674094,0.0304648394831784,-0.00099139981110905,0.0302028097656388,-0.000185400818840348,0.0305105448788275,-0.00051543354458076
270.640885111453,-1.4409759574426,-0.267974945991419,-1.49996420629923,-0.302428620753333,-1.70840196522462,-0.344303694040691,0.0304579537818961,-0.000991409717168302,0.0302023825346383,-0.00018208848532935,0.0305209577641077,-0.000516158355560808
271.366463891913,-1.41887878746749,-0.268694295308538,-1.4780502034497,-0.302559781858551,-1.68625223305278,-0.344678309059513,0.0304510696361234,-0.000991419297005891,0.0302017953629599,-0.000179602320571275,0.0305322591629052,-0.000515917631122157
272.092042672373,-1.39678662805421,-0.269413651482802,-1.45613668448929,-0.302689433823087,-1.66409609446191,-0.34505108536327,0.0304441870522785,-0.000991428556703667,0.0302010484466456,-0.000177913196981135,0.0305387884090034,-0.000511172208633528
272.817621452832,-1.37469949238927,-0.270133014301378,-1.43422376493797,-0.302818143098405,-1.64193604084787,-0.345420556013906,0.0304373060344515,-0.000991437502945405,0.030200142128627,-0.000176992334733635,0.0305438737260784,-0.000507161248884516
273.543200233292,-1.35261734322054,-0.270852383492302,-1.41231156001597,-0.302946455462806,-1.61977178275604,-0.345786903715304,0.0304304265710069,-0.000991446145496888,0.0301990768919438,-0.000176811319566538,0.030550395850756,-0.00050280267964086
274.268779013752,-1.33054017942295,-0.271571758838457,-1.39040018454468,-0.303074896292348,-1.59760185616641,-0.346150672458647,0.0304235486615757,-0.000991454491807309,0.0301978533535179,-0.000177342119154734,0.0305584638943039,-0.000500514347902627
274.994357794211,-1.30846799987173,-0.27229114012811,-1.36848975285859,-0.303203970825942,-1.57542722227922,-0.346512072538538,0.0304166723057832,-0.000991462549309233,0.0301964722299621,-0.000178557026810157,0.0305636112658271,-0.000495345683112453
275.719936574671,-1.28640080344238,-0.273010527154889,-1.34658037878486,-0.303334164279897,-1.55324904142596,-0.346869960826486,0.0304097975032626,-0.000991470325410096,0.0301949342045282,-0.000180428346278782,0.0305691730200352,-0.000491221290784384
276.445515355131,-1.26433858901064,-0.273729919717767,-1.32467217499143,-0.303465943527071,-1.53106716096863,-0.347224469470537,0.0304029242536396,-0.000991477827484159,0.0301932424320527,-0.000182934647240029,0.0305723624641817,-0.000484543653655034
277.17109413559,-1.24228135545254,-0.274449317621035,-1.30276525242922,-0.30359975877665,-1.50888200265652,-0.347575295754748,0.0303960525565434,-0.000991485062864812,0.0301913967626978,-0.000186046911990503,0.0305806423175159,-0.000483602960407529
277.89667291605,-1.22022910164438,-0.275168720674266,-1.28085973709842,-0.303736066076979,-1.48669105445143,-0.347925671576927,0.0303891824116013,-0.000991492038837419,0.0301893961338655,-0.000189742594144987,0.0305861672578681,-0.00048059078174049
278.62225169651,-1.19818182646272,-0.275888128692283,-1.25895573048636,-0.303875261208885,-1.46449804692148,-0.348270042721098,0.0303823138184461,-0.000991498762632663,0.0301872430789807,-0.000193991487936876,0.0305867630784896,-0.000467518830909091
279.347830476969,-1.17613953683016,-0.276607541502562,-1.23705333944676,-0.304017729796622,-1.44230527544816,-0.348602875690037,0.0303754467792135,-0.000991505241035811,0.0301849393374651,-0.000198767506294366,0.0305858793223273,-0.000450597202432729
280.073409257429,-1.15410227329219,-0.277326958966555,-1.21515267250542,-0.304163844461615,-1.42011180484501,-0.348927373696205,0.0303685813065216,-0.000991511479253591,0.030182486440932,-0.000204046168653292,0.0305892337154183,-0.000445194188616812
280.798988037889,-1.13206998498501,-0.2780463808669,-1.19325383704778,-0.304313960296818,-1.39791543028147,-0.349248788213966,0.030361717384498,-0.000991517486751187,0.0301798860123458,-0.000209803467912573,0.0305930655574849,-0.000439388667101168
281.524566818348,-1.11004267078627,-0.278765807039123,-1.17135693925363,-0.304468415213855,-1.3757182971017,-0.349562136877291,0.0303548550127723,-0.000991523270470379,0.0301771397628388,-0.000216015875204675,0.0305921710500194,-0.000425775854005761
282.250145598808,-1.08802032957386,-0.279485237323742,-1.14946208403461,-0.304627530290615,-1.3535213022946,-0.349864965487286,0.0303479941909741,-0.000991528837279417,0.0301742494887728,-0.000222660343770568,0.0305903327797097,-0.000405125036772275
282.975724379268,-1.06600296022597,-0.280204671566211,-1.12756937497393,-0.304791610117053,-1.33132693627364,-0.35015003606472,0.0303411349187354,-0.000991534193959721,0.030171217068963,-0.000229714311948981,0.0305881559963157,-0.000383103948476001
283.701303159727,-1.04399056162104,-0.280924109616852,-1.10567891426766,-0.304960943146307,-1.30913322275155,-0.350419385700768,0.0303342771956899,-0.000991539347201794,0.030168044461911,-0.000237155705384171,0.0305860981471838,-0.000357070128336381
284.426881940187,-1.02198313263777,-0.28164355133079,-1.08379080266823,-0.305135802050061,-1.2869424649382,-0.350667144469001,0.0303274210214663,-0.000991544303601523,0.0301647337031586,-0.000244962938510335,0.0305818710479818,-0.000328085142133733
285.152460720647,-0.999980672155149,-0.282362996567885,-1.06190515699019,-0.305316485634882,-1.26475269369068,-0.350897249996506,0.0303205663956947,-0.000991549069656749,0.0301612859811137,-0.000253117143078805,0.0305829253108295,-0.000306555671213713
285.878039501106,-0.977983179052406,-0.283082445192656,-1.04002207125418,-0.305503227336433,-1.24256181666549,-0.351110769642489,0.0303137133180105,-0.000991553651764197,0.0301577038105052,-0.000261596627210547,0.0305845179787291,-0.000281376210402866
286.603618281566,-0.955990652209054,-0.283801897074212,-1.01814162993908,-0.305696226747657,-1.22036975232474,-0.351305367462881,0.030306861788044,-0.000991558056216704,0.0301539900870458,-0.000270379664146895,0.0305862894552568,-0.000255343536328963
287.329197062026,-0.934003142503452,-0.284521352117625,-0.996263927430983,-0.305895696421366,-1.19817518312196,-0.351483771359998,0.0303000118216339,-0.000991562287471075,0.0301501471302487,-0.000279446643218229,0.0305929586189637,-0.000238881113356478
288.054775842485,-0.912020602424292,-0.285240810170218,-0.974389056415851,-0.306101834910125,-1.1759733254531,-0.351654566919715,0.0302931634039583,-0.000991566353283652,0.0301461773229534,-0.00028877844033665,0.0306061454260119,-0.000235405565622335
288.780354622945,-0.890043025217704,-0.285960271111006,-0.952517107834608,-0.306314827114905,-1.15390194692326,-0.351807149614223,0.030286316532893,-0.000991570259811802,0.0301420831082845,-0.000298356415989443,0.0302464164202023,-0.000180547016685708
289.505933403404,-0.868070409764268,-0.286679734826827,-0.930648170841255,-0.306534844637264,-1.13204798473491,-0.351911400495927,0.030279471208073,-0.00099157401290599,0.030137866986576,-0.000308162412852918,0.0300067555120395,-0.000102215497809296
290.231512183864,-0.84610275494482,-0.287399201208706,-0.908782332762888,-0.306762046127145,-1.1103086044076,-0.351967596578741,0.0302726274291336,-0.000991577618300582,0.0301335315120836,-0.000318178753012365,0.0299174911299876,-4.89261776501607e-05
290.957090964324,-0.824140059640467,-0.288118670151766,-0.886919679061334,-0.306996577624564,-1.08862604081633,-0.351983467692972,0.0302657851957072,-0.000991581081602932,0.0301290792893158,-0.000328388234825858,0.0298616730671134,-5.44290259429373e-07
291.682669744783,-0.802182322732578,-0.288838141555145,-0.865060293298336,-0.307238572902752,-1.06697891360534,-0.351963988116986,0.0302589445074319,-0.000991584408313069,0.030124512969365,-0.000338774129565819,0.0298196091696221,4.84117546700471e-05
292.408248525243,-0.780229543102784,-0.289557615321919,-0.843204271297603,-0.307488185658772,-1.04535767196554,-0.351912707283001,0.0302521053639463,-0.000991587603819741,0.0301198347968461,-0.000349320773190875,0.0297820418839856,9.14262341574293e-05
293.133827305703,-0.758281719632975,-0.290277091359016,-0.821351705444119,-0.307745553453261,-1.02375670209778,-0.351834213502416,0.0302452677648842,-0.000991590673393805,0.0301150471868783,-0.00036001260201201,0.0297608179187117,0.000125550648623429
293.859406086162,-0.736338851205312,-0.290996569577131,-0.799502648315911,-0.308010718192828,-1.00216899038579,-0.35173030019131,0.030238431709877,-0.000991593622187741,0.0301101537393093,-0.000370833100947361,0.0297507757774398,0.000158703812555327
294.584984866622,-0.714400974955686,-0.291716049906171,-0.777657175506934,-0.308283767566705,-0.980578062555251,-0.351606154612214,0.0302315972104875,-0.000991596454380755,0.0301051572513019,-0.000381767410885113,0.0297602658345614,0.000182031216237864
295.310563647082,-0.692468070738857,-0.292435532254829,-0.75581536058009,-0.308564778689021,-0.958984993047621,-0.351465690272944,0.0302247642604209,-0.000991599175408372,0.0301000605451646,-0.00039280112558977,0.0297731523646705,0.000203270256416904
296.036142427541,-0.670540118185356,-0.293155016536577,-0.733977275050118,-0.308853818421684,-0.937375137599445,-0.351312297755205,0.0302179328533169,-0.000991601790512148,0.0300948664632327,-0.000403920286797676,0.02979074220513,0.000218685105897918
296.761721208001,-0.648617116178399,-0.29387450267645,-0.71214298837054,-0.309150943694819,-0.915750879773346,-0.351150030112997,0.0302111029888137,-0.000991604304365243,0.0300895778629422,-0.000415111379612286,0.0298152250310882,0.000228416829690274
297.487299988461,-0.626699063601464,-0.29459399060282,-0.690312567925587,-0.309456201827923,-0.894114318135038,-0.350979727074098,0.0302042746665507,-0.000991606721522524,0.0300841976120655,-0.000426361327819436,0.0298247272384764,0.000239783794875959
298.21287876892,-0.60478595933829,-0.295313480247309,-0.668486079024583,-0.309769630845303,-0.872472173289589,-0.350801973579413,0.0301974478861675,-0.000991609046421019,0.0300787285837248,-0.00043765748908505,0.0298298824524821,0.000250283076925504
298.93845754938,-0.582877802272872,-0.296032971544701,-0.646663584898647,-0.310091259784446,-0.850822736951448,-0.350620107288509,0.0301906226473037,-0.000991611283380498,0.0300731736512325,-0.000448987650077834,0.0298348771131145,0.000254255564100682
299.66403632984,-0.560974591289472,-0.296752464432864,-0.624845152403317,-0.310421120406846,-0.829169912459876,-0.350433881635516,0.0301837989495965,-0.000991613436604257,0.0300675355722964,-0.000460340036273816,0.0298356050534516,0.000260281557843051
300.389615110299,-0.539076325272609,-0.297471958852663,-0.603030877776923,-0.31075929752897,-0.807518597642878,-0.350242951676607,0.0301769767926894,-0.000991615510175774,0.0300618165362276,-0.000471703224188402,0.0298419255108154,0.00026451000882213
301.115193890759,-0.517183003107062,-0.298191454747865,-0.581220776503874,-0.311105710717984,-0.785868839361007,-0.350045281029298,0.0301701561762229,-0.000991617508053077,0.030056020237172,-0.000483066043868207,0.0298381024235538,0.000276445393782956
301.840772671219,-0.495294648247997,-0.298910952071877,-0.559414903479338,-0.311460355834805,-0.764224127272063,-0.349837976993483,0.0301633371074928,-0.00099161943375497,0.0300501495005525,-0.000494417963061839,0.0298227339766874,0.000294559953006612
302.566351451678,-0.473411267792953,-0.299630450775501,-0.537613311564474,-0.31182322127411,-0.742581399426833,-0.349620637046213,0.0301565195887006,-0.000991621290977702,0.0300442071285268,-0.000505748852884668,0.0298308276936894,0.000304458802116571
303.291930232138,-0.451532827818309,-0.300349950801407,-0.515816051604997,-0.312194288254567,-0.720934382272243,-0.349398008671445,0.030149703609265,-0.000991623083829677,0.0300381958958542,-0.00051704898249465,0.0298365155285697,0.000311073748722047
304.017509012598,-0.429659327209896,-0.301069452104291,-0.494023172451472,-0.312573531102133,-0.699280897872383,-0.349172918222506,0.0301428891688261,-0.000991624815832036,0.0300321185458261,-0.000528309013706319,0.0298442817996579,0.000317440319110784
304.743087793057,-0.407790764853796,-0.301788954641353,-0.472234720983206,-0.312960917530738,-0.677623172148027,-0.348941873171567,0.0301360762670299,-0.000991626490397,0.0300259777865127,-0.000539519995403543,0.0298527738270666,0.000319532983482402
305.468666573517,-0.385927139636353,-0.302508458372222,-0.450450742135775,-0.313356408922312,-0.655956973501406,-0.348709451762043,0.0301292649035173,-0.000991628110829268,0.0300197762873623,-0.000550673357662853,0.0298673371907251,0.000321477890439052
306.194245353977,-0.364068450444164,-0.303227963258877,-0.428671278933167,-0.313759960594307,-0.634289205026507,-0.348476222680153,0.0301224550779329,-0.000991629680327505,0.0300135166675015,-0.000561760889604842,0.0298479785184198,0.000317944194833997
306.919824134436,-0.342214696164086,-0.303947469265573,-0.406896372520152,-0.314171522060375,-0.612635206010437,-0.348247001132823,0.0301156467899208,-0.000991631201985863,0.0300072015054567,-0.000572774755772195,0.0298407078206055,0.000312462299883557
307.645402914896,-0.320365875683235,-0.304666976358761,-0.385126109674348,-0.314591118119778,-0.590988963330597,-0.348020723479728,0.0301088400391254,-0.000991632678795558,0.0300008328162967,-0.000583706576338216,0.0298326988268281,0.000312922766302124
308.370981695356,-0.298521987888981,-0.305386484507022,-0.363360487542561,-0.315018615927488,-0.569338222800048,-0.347798531618786,0.0301020348251923,-0.00099163411364649,0.0299944135751082,-0.000594549851315863,0.0298486921989577,0.000297385844864346
309.096560475815,-0.2766830426173,-0.306105993683205,-0.341599535500035,-0.315453938097559,-0.547692715091861,-0.347585659505554,0.0300952311511751,-0.000991635509248056,0.0299879462671726,-0.000605297907322694,0.0298162335921804,0.000294690225269178
309.822139256275,-0.254849074085635,-0.306825503866712,-0.319843287476196,-0.315897013335227,-0.52605427493389,-0.347379022512772,0.030088429027729,-0.000991636868068708,0.0299814332543793,-0.000615944305260352,0.029831000383697,0.000278009614687656
310.547718036735,-0.233020034877478,-0.307545015022505,-0.298091775715754,-0.316347765808288,-0.504404166094665,-0.347182231239568,0.030081628440071,-0.000991638193062198,0.029974876836079,-0.000626482925539437,0.0298437198445601,0.000265091180100788
311.273296817194,-0.211195923881234,-0.30826452712701,-0.276345030825585,-0.316806115373389,-0.482746032629788,-0.34699682898074,0.0300748293878513,-0.000991639486713562,0.0299682792447391,-0.000636907953880101,0.0298510076331035,0.000245600124392533
311.998875597654,-0.189376739985564,-0.30898404015842,-0.254603081824177,-0.317271977788346,-0.461082749786196,-0.34682858082381,0.0300680318707109,-0.0009916407514285,0.0299616426403031,-0.000647213863710426,0.0298610664463502,0.000219826810524044
312.724454378114,-0.167562482079385,-0.309703554096634,-0.232865956196387,-0.317745264911911,-0.439429895216477,-0.346667588789159,0.0300612358883017,-0.000991641989523192,0.0299549691029896,-0.000657395393894402,0.0298104426137485,0.000223730457877094
313.450033158573,-0.145753149051871,-0.310423068923197,-0.211133679955031,-0.318225884887378,-0.417797492693212,-0.346502582647843,0.030054441440266,-0.000991643203224914,0.0299482606235946,-0.000667447519694672,0.0297831681301938,0.000230351753543774
314.175611939033,-0.123948739792447,-0.31114258462123,-0.189406277709329,-0.318713742301148,-0.396194143803448,-0.346335101171682,0.0300476485262565,-0.000991644394673905,0.0299415190935185,-0.000677365419522422,0.0297468045814981,0.000233829425846912
314.901190719493,-0.102149253190793,-0.311862101175369,-0.167683809602788,-0.319208790998618,-0.37461259196258,-0.346176295697591,0.0300408571459151,-0.000991645565925244,0.0299347460586164,-0.000687143337598174,0.0297587819539225,0.000169460402199379
315.626769499952,-0.0803546881368475,-0.312581618571708,-0.145966281514508,-0.319710902950023,-0.353016440464139,-0.346071146270917,0.030034067298896,-0.000991646718950713,0.0299279432373025,-0.000696777011066658,0.0297696111002265,0.000123919793542056
316.352348280412,-0.0585650515635474,-0.313301136799075,-0.124253694243273,-0.32021994300673,-0.331417225996533,-0.3460146305215,0.0300272789873497,-0.000991647855616778,0.0299211120703242,-0.000706262167436908,0.029766674414686,4.5943862026566e-05
317.077927060872,NaN,NaN,-0.102546067954773,-0.320735801744472,-0.309822731088663,-0.346017612236995,NaN,NaN,0.0299142525062126,-0.000715591770112408,0.02976480102841,-1.56789856372906e-05
317.803505841331,NaN,NaN,-0.080843422729035,-0.321258364841883,-0.288218977031901,-0.34605212212437,NaN,NaN,0.0299073698271128,-0.000724768235805882,0.0297843321546485,-9.10660540497367e-05
318.529084621791,NaN,NaN,-0.0591457027515589,-0.321787433055897,-0.266600401403101,-0.346157904632,NaN,NaN,0.0299004663928374,-0.00073379226591614,0.0298029537864661,-0.000212569285808023
319.254663402251,NaN,NaN,NaN,NaN,-0.244970953126735,-0.346347461404033,NaN,NaN,NaN,NaN,0.029815850297735,-0.000290115706499503
319.98024218271,NaN,NaN,NaN,NaN,-0.223333732195988,-0.346566076721768,NaN,NaN,NaN,NaN,0.0298224384230909,-0.000297950613252822
320.70582096317,NaN,NaN,NaN,NaN,-0.201692662682256,-0.346783015868713,NaN,NaN,NaN,NaN,0.0298302010481682,-0.000300607528750155
321.43139974363,NaN,NaN,NaN,NaN,-0.180044989617812,-0.347014448982975,NaN,NaN,NaN,NaN,0.0298402613072972,-0.000337245194018882
322.156978524089,NaN,NaN,NaN,NaN,-0.15838837643847,-0.347271134004758,NaN,NaN,NaN,NaN,0.0298523945186149,-0.000373631122562852
322.882557304549,NaN,NaN,NaN,NaN,-0.136727030550075,-0.347544607867453,NaN,NaN,NaN,NaN,0.0298592608124892,-0.000382944367539198
323.608136085009,NaN,NaN,NaN,NaN,-0.115058301865401,-0.347835841187718,NaN,NaN,NaN,NaN,0.0298660237853237,-0.000411652177113651
324.333714865468,NaN,NaN,NaN,NaN,-0.093381356727581,-0.348157479764351,NaN,NaN,NaN,NaN,0.029884962113811,-0.000493664321827606
325.059293645928,NaN,NaN,NaN,NaN,-0.071694420918838,-0.348541728048743,NaN,NaN,NaN,NaN,0.0298932706471104,-0.000570469300485507
325.784872426387,NaN,NaN,NaN,NaN,-0.0499999999999958,-0.34901359053497,NaN,NaN,NaN,NaN,0.0299026095719123,-0.000738737040332347


==> figures/TrajSat095.csv <==
0,-10,-0.1,-10,-0.1,-10,-0.1,0,0,0,0,0,0
1.32220213499277,-9.98335056533853,-0.0998062769001111,-9.97487195868256,-0.0998183908623873,-9.9748194218825,-0.0997967196102325,0.021458495489023,0.000276600875576909,0.0288162372263123,0.00025603784592223,0.0289094052443304,0.000287982345774789
2.64440426998554,-9.9491299899684,-0.099297509106373,-9.93349664625807,-0.0993479160404079,-9.93336863165324,-0.0992768529504339,0.0290121666726655,0.000484966850311793,0.032575911932874,0.000450008741345363,0.0325192144958086,0.000473984376238941
3.96660640497831,-9.90871652594749,-0.0985404402726623,-9.88997656020526,-0.098639826483137,-9.88981232992463,-0.0985237718755168,0.0316561756598959,0.000654455964440574,0.033105114150005,0.000615983369831702,0.033135660887799,0.000651469851112674
5.28880853997108,-9.86614335318029,-0.0975783034963367,-9.84610496877901,-0.0977288112541855,-9.84593716167585,-0.0975761442178679,0.0325789908681608,0.00079654503883694,0.0332346897674191,0.000758910975319193,0.0332220175934967,0.000780192919940594
6.61101067496386,-9.82282154333329,-0.0964441561326265,-9.80212338139023,-0.0966425298890354,-9.80197255134918,-0.0964641246825917,0.0328961532906607,0.000916258940131506,0.0332856623124139,0.000880488437608063,0.0332754138681561,0.000898793050731132
7.93321280995663,-9.77924525066323,-0.0951642039268576,-9.75809764275768,-0.0954086697561833,-9.75793559346979,-0.0952029008083198,0.0329981261561067,0.00101605082908786,0.0333051381240096,0.000982402102393112,0.0333189401617038,0.00099224632465089
9.2554149449494,-9.7355922754619,-0.0937647218246536,-9.71405864697692,-0.0940525573574585,-9.71389383657778,-0.0938548097754561,0.0330255541469483,0.00109792762448777,0.0333072284757801,0.00106621088586034,0.0332964842186862,0.00104102761025808
10.5776170799422,-9.69192352896119,-0.0922682718064576,-9.67002469039266,-0.0925968758122764,-9.66980862016004,-0.0924060992044334,0.0330265476613696,0.00116336162832429,0.0332982363837714,0.00113329190729527,0.0333721920152701,0.00114561370466163
11.8998192149349,-9.64826074731362,-0.0906951953598009,-9.62600801823342,-0.0910624787109461,-9.62566911985758,-0.090840488993157,0.0330181524974272,0.00121357529762826,0.03328167496146,0.00118491929179026,0.0333859498901141,0.00121853137195002
13.2220213499277,-9.60461162385572,-0.0890650621454334,-9.58201686701231,-0.0894694418957479,-9.58153084277123,-0.0891932595541879,0.0330064639036668,0.00124986629029489,0.033259830943795,0.00122250423220298,0.0333763136359124,0.00126818034229544
14.5442234849205,-9.56097881618214,-0.0873955949328071,-9.53805713334462,-0.0878354215669685,-9.53741644561834,-0.0874940403380884,0.0329935972828356,0.00127344417393001,0.0332342115455319,0.00124726191927051,0.0333626769983931,0.0013057689699741
15.8664256199133,-9.51736334001733,-0.0857027620818934,-9.49413333825152,-0.0861764375079171,-9.49332190866942,-0.0857541899739864,0.0329802950735523,0.00128538446415591,0.033205891165276,0.00126026112680265,0.0333348734764355,0.00132239372747821
17.188627754906,-9.47376567262591,-0.0840012534598791,-9.45024827838565,-0.0845074102018028,-9.44925495658628,-0.0839896571949839,0.0329668229089838,0.00128667758936129,0.0331757114306549,0.00126266950413897,0.0333226508580043,0.00134498357274621
18.5108298898988,-9.43018581969647,-0.0823044695763319,-9.40640386814464,-0.0828416013769276,-9.40520667413297,-0.0822012480358963,0.0329532770601716,0.00127840390268019,0.0331443141486774,0.00125554397945835,0.0333090723623468,0.00136026876083593
19.8330320248916,-9.38662385154592,-0.080624369214166,-9.3626014950562,-0.0811909849533328,-9.36117001810227,-0.0803984016269107,0.0329396923382545,0.00126149599252064,0.0331122105412521,0.00123982904552842,0.0333012031498125,0.00136458672842119
21.1552341598843,-9.34307994788472,-0.0789720083225092,-9.31884197519523,-0.0795664497276015,-9.31716130864492,-0.0786124831204045,0.0329260826103369,0.00123678068926634,0.0330798317808187,0.0012164136320435,0.0332756222924788,0.00133027827608147
22.4774362948771,-9.29955404487898,-0.0773569938657061,-9.27512511099062,-0.0779773585136757,-9.27316577721861,-0.0768811503889728,0.0329124545338311,0.00120513701432742,0.0330475543391146,0.00118620822167669,0.0332503360739675,0.0012848105497005
23.7996384298699,-9.25604611714891,-0.0757878169114722,-9.23145054228565,-0.0764321120219867,-9.22924215042332,-0.0752227300437947,0.0328988118910282,0.00116736436352417,0.0330157206889656,0.0011500040265946,0.0331949476706843,0.00122921533936554
25.1218405648627,-9.21255623524129,-0.0742722282619784,-9.1878178173554,-0.0749386122227129,-9.18538172996715,-0.0736285114054628,0.0328851573399411,0.00112418017209158,0.0329846767955942,0.00110849488335277,0.0331485034120672,0.00118019291394473
26.4440426998554,-9.16908449345102,-0.0728172126549326,-9.14422536944715,-0.0735030302504901,-9.14157944237289,-0.0721091781960956,0.0328714930953181,0.00107625661093365,0.0329547725534154,0.00106240145072016,0.0331220768743132,0.00111659293211989
27.7662448348482,-9.12563076992515,-0.0714281239143965,-9.10067138652233,-0.072130883505752,-9.09785168559947,-0.070673569081275,0.0328578212273611,0.00102427229450887,0.0329263865620679,0.00101235065926197,0.033107150571823,0.00106506987420244
29.088446969841,-9.08219507347523,-0.0701099046224068,-9.05715374372356,-0.0708272840928776,-9.05405327706396,-0.0692909952236418,0.0328441435543198,0.000968822961450408,0.0328999237003722,0.00095889299877126,0.0331297226896857,0.00102357010875338
30.4106491048337,-9.03877756434471,-0.0688674124157328,-9.01366972965652,-0.0695965893508748,-9.01023026955509,-0.0679651620518777,0.0328304617365188,0.000910442227755891,0.0328757371042847,0.000902535481434474,0.0331529347030399,0.000981600336108449
31.7328512398265,-8.99537812632027,-0.0677036617074784,-8.97021600487124,-0.068441833851347,-8.96640687564415,-0.0666996486122426,0.032816777377546,0.000849668952915091,0.0328539678179154,0.00084376012841803,0.0331340367130627,0.000931450466387353
33.0550533748193,-8.9519967287024,-0.0666213363067996,-8.92678945369903,-0.0673659136964553,-8.92261972331839,-0.0655064217837792,0.0328030919273955,0.000786983254923194,0.0328344671098922,0.000782992404844046,0.0330984770084874,0.000873582386615393
34.377255509812,-8.90863343937662,-0.0656229779484591,-8.88338755407575,-0.0663719712786655,-8.87888234507735,-0.0643945980279484,0.0327894067254662,0.000722819303208037,0.0328168370475746,0.000720621374019114,0.0330590669226687,0.000807121841466635
35.6994576448048,-8.86528830932224,-0.0647105205532675,-8.84000796524328,-0.0654611612063555,-8.83519902337888,-0.0633750524653571,0.0327757230215039,0.000657582130653124,0.0328005637599106,0.000657043894666043,0.0330183368385975,0.000736058816259245
37.0216597797976,-8.82196121632468,-0.0638845604848899,-8.79664916993637,-0.0646347596790467,-8.79157102726689,-0.0624482463072742,0.0327620419423034,0.000591650253470431,0.0327852322713623,0.000592617687257914,0.0329753086894009,0.000665434962849941
38.3438619147904,-8.7786521562432,-0.0631457861756147,-8.75331021978863,-0.0638940654093677,-8.74789345859282,-0.0616159265267338,0.0327483645226531,0.000525360847783205,0.0327705599979449,0.000527673034199441,0.0330892073432376,0.000593835119832105
39.6660640497831,-8.73536129121742,-0.0624952761497373,-8.70999038677654,-0.0632396415066305,-8.70412892085958,-0.060880496652724,0.0327346917585257,0.00045902302081045,0.0327563686535495,0.000462518645130869,0.0330957879019972,0.000518967053496619
40.9882661847759,-8.69208846595112,-0.0619321839994968,-8.6666890068295,-0.0626710905052987,-8.66038660222223,-0.0602419954405601,0.032721024480102,0.000392918164930767,0.0327425498872295,0.00039743507991043,0.0330660040091667,0.000446669196721989
42.3104683197687,-8.64883365366273,-0.0614559429195311,-8.62340563515098,-0.0621881510800302,-8.61669487127243,-0.0597017555545553,0.0327073634602175,0.000327297066169214,0.0327290403348604,0.00033267422208259,0.0330241372987959,0.000371009259583318
43.6326704547614,-8.60559692680083,-0.061066150002993,-8.58014007064358,-0.0617911122106485,-8.57306181156871,-0.0592633860396355,0.0326937094347434,0.000262389088937533,0.0327158027726553,0.00026847079737811,0.0329762768493828,0.000292043386137331
44.9548725897542,-8.5623782997155,-0.0607618344907386,-8.53689179513207,-0.0614782385337037,-8.52949251618934,-0.0589302767419405,0.0326800630516388,0.000198399228435495,0.0327028083277078,0.00020502418485736,0.0329285760324265,0.000213858881499145
46.277074724747,-8.51917765677253,-0.0605411718219016,-8.49366049973537,-0.0612484058529982,-8.48598716590218,-0.0586984563390615,0.0326664248303774,0.00013550132845044,0.032690039155074,0.000142514733025925,0.0328786758199793,0.00013601732291602
47.5992768597398,-8.47599498690827,-0.0604026210747865,-8.45044598707124,-0.0611007142568351,-8.44254560475773,-0.0585676885768374,0.0326527952677942,7.38522735138865e-05,0.0326774833352111,8.11085146469327e-05,0.0328318270133692,6.21111718397305e-05
48.9214789947325,-8.43283045930168,-0.060345240246835,-8.40724797140579,-0.0610335565857355,-8.39916941757614,-0.0585341532777521,0.0326391748964879,1.36042523022834e-05,0.0326651304787706,2.0946137682464e-05,0.0327797213974473,-1.08788964766471e-05
50.2436811297253,-8.38968388567141,-0.0603663190400444,-8.36406611146401,-0.0610448241962352,-8.35586060677711,-0.0585939824285028,0.0326255640115344,-4.51369320334309e-05,0.0326529711115274,-3.78573258231078e-05,0.0327305951389179,-7.9361651036764e-05
51.5658832647181,-8.34655524829235,-0.0604637861824736,-8.32090016857531,-0.0611327117102482,-8.31261640740075,-0.0587428194213368,0.0326119629382058,-0.000102270879178031,0.0326409977660904,-9.51976240948113e-05,0.0326833267152047,-0.000143224294529341
52.8880853997108,-8.30344462874874,-0.060635851906715,-8.27775004153879,-0.0612958871380694,-8.26943417513743,-0.0589747696156315,0.032598372010335,-0.000157703525607672,0.0326292047226561,-0.000150972913331564,0.032638941558512,-0.000203399469996203
54.2102875347036,-8.26035200954424,-0.0608801940611288,-8.23461534668655,-0.0615315226701918,-8.22630503957513,-0.0592783393219918,0.032584791462662,-0.000211364548611497,0.0326175829646671,-0.00020512555772039,0.0325958571445898,-0.000260163892696626
55.5324896696964,-8.21727728610044,-0.061194080594531,-8.19149586367618,-0.0618374452847267,-8.18323513283013,-0.0596609084314572,0.0325712214350609,-0.0002632068265182,0.0326061250826103,-0.000257597439063437,0.0325571836047871,-0.000313244622876158
56.8546918046892,-8.17422045335043,-0.0615751228394786,-8.14839147453421,-0.062211825230579,-8.14020910156876,-0.0601066427814509,0.032557662085319,-0.000313186384282113,0.0325948243084115,-0.000308332092324331,0.03252462538617,-0.000363609430865488
58.1768939396819,-8.13118166433597,-0.0620214307388958,-8.10530194445726,-0.0626521921819052,-8.09722527520432,-0.0606208602633558,0.0325441136321089,-0.000361253911311968,0.0325836721832328,-0.000357299051715126,0.0324955274622676,-0.000411586986863878
59.4990960746747,-8.08816072851042,-0.0625298395967558,-8.0622270226961,-0.0631559358978865,-8.05427369179018,-0.0611950424667295,0.0325305760531401,-0.000407407428311939,0.0325726597670765,-0.000404482506732505,0.0324717419041141,-0.0004579387857195
60.8212982096675,-8.04515763153907,-0.0630978250068145,-8.01916655195291,-0.0637207873502388,-8.01135348055086,-0.0618318425630654,0.0325170494014402,-0.000451636331852857,0.0325617786580694,-0.000449866586898966,0.0324517786911701,-0.000502766592555768
62.1435003446602,-8.00217246701389,-0.0637231853671537,-7.97612046992186,-0.0643447902704482,-7.96845807741511,-0.0625229135736304,0.0325035337690195,-0.000493927266197318,0.0325510208895945,-0.000493433482240112,0.0324345990907595,-0.000546427451512139
63.465702479653,-7.95920518879482,-0.0644032555540283,-7.93308849354333,-0.0650250363328963,-7.92558286061037,-0.0632743871685364,0.0324900291367323,-0.000534290197075369,0.0325403763836226,-0.000535202936295786,0.0324189467964436,-0.000588931860944799
64.7879046146458,-7.91625570596976,-0.065135275430037,-7.89007047980148,-0.0657591688292716,-7.8827302622755,-0.064081298630072,0.0324765354348809,-0.000572747231194489,0.0325298361615493,-0.000575185869939158,0.0324024298563411,-0.000630049581983972
66.1101067496385,-7.87332402681133,-0.0659168117526757,-7.84706639378803,-0.0665451958730545,-7.83990057016126,-0.0649400366825872,0.032463052634189,-0.000609316360430356,0.0325193918754743,-0.000613387380074124,0.0323743906128992,-0.000674623655566965
67.4323088846313,-7.83041027564465,-0.0667457421650548,-7.8040760635452,-0.0673805863334962,-7.7971272690053,-0.0658659430723374,0.0324495807569882,-0.000644009599023602,0.0325090341892693,-0.000649837517813783,0.0323262333648484,-0.000725447340102966
68.7545110196241,-7.78751427679027,-0.0676191951829951,-7.76109933532428,-0.0682628920288457,-7.75438956012109,-0.0668484362454695,0.0324361196262518,-0.000676875572026329,0.032498754065907,-0.000684570578653107,0.0323219563241113,-0.000759444339664684
70.0767131546169,-7.74463601617894,-0.0685347916970869,-7.71813614274349,-0.0691899715340829,-7.71165656485202,-0.0678734647349513,0.0324226691493621,-0.000707950331414455,0.0324885431330207,-0.000717615808406438,0.0323140292678287,-0.000790877853118494
71.3989152896096,-7.70177560100143,-0.0694904596098793,-7.67518647854336,-0.0701598588299175,-7.66893189123227,-0.0689381379225587,0.0324092292923549,-0.000737262215003756,0.0324783933781279,-0.000749000925766355,0.0323125179559702,-0.000819401946647738
72.7211174246024,-7.65893295839388,-0.0704837633999052,-7.63225015867262,-0.0711700537441506,-7.62621515330421,-0.070039839447269,0.0323957999020216,-0.000764861123969735,0.0324682963388239,-0.000778780058710092,0.0323027379030054,-0.000846452553763455
74.0433195595952,-7.61610801239761,-0.071512349627212,-7.58932711879669,-0.0722184730595958,-7.58350633522149,-0.0711757148887373,0.0323823808149184,-0.000790799690522704,0.0324582444785063,-0.000806996614225013,0.0322978819210696,-0.000870610954667391
75.365521694588,-7.57330078577146,-0.0725741308760613,-7.54641740709554,-0.0733033597057402,-7.54080354309709,-0.072340555404853,0.0323689719170977,-0.000815123652380547,0.032448230837372,-0.000833685139456325,0.0323012144974543,-0.000891954982218509
76.6877238295807,-7.53051137563759,-0.0736671920544466,-7.50352090833173,-0.0744225383036846,-7.49807116015967,-0.0735337369361892,0.0323555731281988,-0.000837874832366957,0.0324382483444674,-0.000858902386885694,0.0323449436075767,-0.00091274891315319
78.0099259645735,-7.48773962203695,-0.0747892432891253,-7.46063755212573,-0.0755740200295003,-7.45527227056357,-0.07475393657515,0.032342184216649,-0.000859119232596528,0.0324282905488177,-0.00088270225982107,0.0323937423751766,-0.000932950212657731
79.3321280995663,-7.44498551208282,-0.0759383388903063,-7.41776734935806,-0.0767560615076003,-7.41240687606408,-0.076000853832013,0.0323288050308074,-0.000878910741108962,0.0324183515800621,-0.0009051323019713,0.0324444772686995,-0.000953021731025013
80.654330234559,-7.40224916727431,-0.0771127827594879,-7.37491033549903,-0.077967004161921,-7.36946953755429,-0.0772749542469374,0.0323154354872871,-0.00089729392343214,0.0324084259673738,-0.000926240179516978,0.0324974124271641,-0.000974299556570095
81.9765323695518,-7.35953048901197,-0.0783106290760784,-7.33206640027724,-0.0792049350888667,-7.32649386906941,-0.0785765508267342,0.0323020753798345,-0.000914331693979837,0.0323985084900484,-0.000946089635420709,0.0325096733075442,-0.000994369610892605
83.2987345045446,-7.31682941672144,-0.0795300818964801,-7.28923553591236,-0.0804682352833587,-7.28349144069901,-0.0799047576963177,0.0322887245229285,-0.000930083612719616,0.0323885947825554,-0.000964734742430405,0.0325592079500117,-0.00101584830402329
84.6209366395373,-7.27414598803866,-0.0807695391937771,-7.24641785228166,-0.0817555490920977,-7.24038122859705,-0.0812649698777776,0.0322753827816888,-0.00094460214805746,0.0323786807261222,-0.000982220794332083,0.0326517519289949,-0.00104235603692101
85.9431387745301,-7.23148027366495,-0.0820274875789532,-7.20361326352268,-0.0830652233351925,-7.19714195560823,-0.0826635382044295,0.032262050035892,-0.000957938078585645,0.032368762551548,-0.000998611341577066,0.032726244086875,-0.00107240044776818
87.2653409095229,-7.18883212949749,-0.0833022712833117,-7.16082175389824,-0.0843958143279124,-7.1538575739426,-0.0841010052035168,0.032248726057508,-0.00097015585456162,0.0323588372413061,-0.00101396332012516,0.032740834525406,-0.0011018409306994
88.5875430445157,-7.14620154411386,-0.0845924562158608,-7.1180433841982,-0.0857460620527837,-7.11056901623846,-0.0855765417196286,0.0322354106880599,-0.000981310099779869,0.0323489020619929,-0.00102832813643394,0.0327519376941085,-0.00113061598828881
89.9097451795084,-7.10358865347943,-0.0858967866937515,-7.07527820557414,-0.0871147441076503,-7.06727026076679,-0.0870913385456256,0.0322221038404553,-0.000991446643855359,0.0323389546207781,-0.00104175880043741,0.0327395213424239,-0.00115972161664757
91.2319473145012,-7.06099333363946,-0.0872138658455067,-7.0325261493838,-0.0885005486114672,-7.02396738164602,-0.0886437657704622,0.0322088053040145,-0.00100062554319016,0.03232899307801,-0.00105431633373525,0.032754968470941,-0.00118863112649346
92.554149449494,-7.01841553933817,-0.0885424440444605,-6.98978723517968,-0.0899023632824216,-6.98065800340156,-0.0902340148286168,0.032195514910209,-0.00100890068058934,0.0323190159631971,-0.00106605493799366,0.0327562212122695,-0.0012167537691392
93.8763515844867,-6.97585532303729,-0.0898813998486584,-6.94706160750419,-0.0913192777905844,-6.93735409218602,-0.0918609810950959,0.0321822325383452,-0.00101631990918043,0.0323090220450194,-0.00107702159626154,0.0327436826633621,-0.00124402220172726
95.1985537194795,-6.93331272932601,-0.0912296597500291,-6.9043491790403,-0.0927501867795344,-6.8940695692445,-0.0935231141307952,0.0321689580655819,-0.00102293083272384,0.0322990107725188,-0.00108727679787738,0.0327300166424439,-0.00126990438004418
96.5207558544723,-6.89078762970934,-0.0925861310220593,-6.86164995966155,-0.094194175657391,-6.85079433683866,-0.0952189313312707,0.0321556912959912,-0.00102878731516139,0.0322889818068105,-0.00109687399794109,0.0327156299799189,-0.00129386375072696
97.8429579894651,-6.84828001415097,-0.0939498526278019,-6.81896403318536,-0.095650466134684,-6.80752639267525,-0.0969463997465581,0.0321424320913826,-0.00103393606277898,0.0322789350358884,-0.00110586301655796,0.0327413442741884,-0.00132044154872338
99.1651601244578,-6.80579003293393,-0.0953199745404105,-6.77629143937902,-0.0971183000387241,-6.76416707652979,-0.0987178139003464,0.0321291803845799,-0.00103841662481552,0.032268870724271,-0.00111429579625786,0.0328414721007179,-0.00136021649868349
100.487362259451,-6.76331753678091,-0.0966955955778699,-6.73363212372744,-0.0985969141385166,-6.7207225966312,-0.100542048411284,0.0321159359849477,-0.00104227845261324,0.0322587902161225,-0.00112222760923691,0.0328744069143219,-0.00140074224696183
101.809564394443,-6.72086249544408,-0.0980759237009561,-6.69098610725421,-0.100085683289295,-6.6772706588797,-0.102423291375083,0.0321026987581429,-0.00104556444877466,0.0322486939546162,-0.00112970938142598,0.0328402228830186,-0.00144308455785592
103.131766529436,-6.67842497593856,-0.0994602430473685,-6.64835354504526,-0.101584141421928,-6.63389234796198,-0.104352386757923,0.0320894686133974,-0.00104831297286233,0.0322385829885731,-0.0011367884008715,0.0327800058419535,-0.0014728992191988
104.453968664429,-6.63600499678271,-0.100847871867352,-6.60573432356366,-0.103091697983717,-6.59058320856272,-0.106315185147514,0.032076245443559,-0.00105056268990472,0.0322284589079517,-0.00114351978486591,0.0327312983639003,-0.00149511468133781
105.776170799422,-6.59360244467888,-0.102238159760465,-6.56312845598656,-0.104607927190886,-6.54733703211747,-0.108304134738019,0.0320630290945281,-0.00105235406833554,0.032218323361706,-0.00114995422220107,0.0326876030579837,-0.00151170584987976
107.098372934414,-6.55121731073063,-0.10363052773994,-6.52053602766669,-0.106132514674121,-6.50414477446337,-0.110311394289623,0.0320498194588824,-0.00105372277558466,0.0322081781408012,-0.00115614135040451,0.0326463047823107,-0.00152384252554327
108.420575069407,-6.50884975925054,-0.105024453204718,-6.47795704575464,-0.107665163843971,-6.46100480109591,-0.112331919467846,0.0320366164985786,-0.00105469931944704,0.0321980252694545,-0.00116213294122168,0.0326095473841023,-0.00153197232990511
109.7427772044,-6.4664996155109,-0.106419427620924,-6.43539145181876,-0.109205611468119,-6.41790867163799,-0.114361119368305,0.0320234200513561,-0.00105532016895053,0.0321878669154103,-0.00116798163404973,0.0325793524307602,-0.00153708679246229
111.064979339393,-6.42416686387694,-0.107815003401222,-6.39283925901274,-0.110753707954731,-6.37485095005639,-0.116395679964202,0.0320102300208563,-0.00105561632486653,0.0321777052861774,-0.0011737395134676,0.0325531129593429,-0.00154005958727218
112.387181474386,-6.38185158556571,-0.109210772118842,-6.35030059413207,-0.112309438214515,-6.33182403321682,-0.118433005722618,0.0319970463500863,-0.00105561569033386,0.0321675426499513,-0.0011794598586279,0.0325306141670698,-0.00154172781660762
113.709383609378,-6.33955377294612,-0.110606358692841,-6.30777532564572,-0.113872714986619,-6.28882601605404,-0.120472170767102,0.0319838689533259,-0.00105534639528452,0.0321573812878047,-0.00118519789696963,0.0325079196697375,-0.00154222887506446
115.031585744371,-6.29727332747864,-0.112001428453376,-6.26526345043058,-0.115443598169028,-6.24585672869559,-0.122511228417609,0.0319706977173487,-0.00105483618076958,0.0321472233847726,-0.00119100961688394,0.0324887986093398,-0.00154201831649145
116.353787879364,-6.25501024747628,-0.113395680662082,-6.22276504442736,-0.117022270953826,-6.20291616024809,-0.124549459736358,0.0319575325682589,-0.00105410971999119,0.0321370710330985,-0.00119695419647673,0.032460166714925,-0.00154070381565845
117.675990014357,-6.21276469186951,-0.11478883356183,-6.18028007378814,-0.118608935226473,-6.16001485199461,-0.126584447239458,0.0319443734912648,-0.00105318869639563,0.0321269263494524,-0.0012030928198838,0.0324422367972167,-0.0015380977023641
118.998192149349,-6.17053647939965,-0.116180657145854,-6.13780847036608,-0.120203854236348,-6.11711981874801,-0.128618311275062,0.0319312203578381,-0.0010520971364841,0.0321167910141378,-0.00120948863905036,0.0324458298346799,-0.00153932082887336
120.320394284342,-6.12832560229501,-0.117570940861811,-6.09535023909498,-0.121807421876652,-6.0742084296322,-0.130657917976476,0.0319180731041173,-0.00105085557191828,0.0321066658454988,-0.00121620940473216,0.0324644041902654,-0.00154686581916028
121.642596419335,-6.08613215562593,-0.118959489049938,-6.05290546876735,-0.123420187316917,-6.03127641720888,-0.1327102904547,0.0319049317042695,-0.00104948255564387,0.0320965514603249,-0.00122333062397726,0.032486519427816,-0.00156012735359124
122.964798554328,-6.0439561055074,-0.120346142315288,-6.01047402485385,-0.125042645258638,-5.98831106212718,-0.134785108553721,0.0318917960924191,-0.00104799647767168,0.0320864474939676,-0.00123092624633168,0.0324784364740214,-0.00157371363563863
124.28700068932,-6.00179736775992,-0.121730771577455,-5.96805589437997,-0.126675473267511,-5.94533804039257,-0.136882529020679,0.0318786661901391,-0.00104641462020191,0.0320763526435186,-0.00123907927322314,0.0325213128206383,-0.00159998211634969
125.609202824313,-5.95965595468673,-0.123113258676642,-5.92565115859095,-0.128319545358618,-5.90231808202776,-0.139019086623049,0.0318655419546069,-0.0010447524426717,0.0320662642940113,-0.00124788498069423,0.0325457725058353,-0.00163171757809054
126.931404959306,-5.917531998374,-0.12449348873837,-5.88325976594554,-0.129975751843072,-5.85928193312665,-0.14119797134542,0.0318524233847233,-0.00104302396934005,0.0320561779925067,-0.00125744111167313,0.0325496124528282,-0.00166419115676636
128.253607094299,-5.8754253320501,-0.12587140424726,-5.84088167180651,-0.131645108107148,-5.81624019108268,-0.143422108511645,0.0318393103856973,-0.00104124323054386,0.0320460871099582,-0.00126785403474629,0.0325510916989548,-0.00169967453053966
129.575809229292,-5.83333594841726,-0.127246944669186,-5.79851691609484,-0.133328851058156,-5.77320518315604,-0.145692999185242,0.0318262029179112,-0.00103942249403907,0.032035982301103,-0.00127924618449219,0.0325463786416913,-0.00173598910553819
130.898011364284,-5.79126395609311,-0.128620048460509,-5.75616560672375,-0.135028465759319,-5.73017913191824,-0.14801350206992,0.0318131009812977,-0.00103757291807312,0.0320258512962475,-0.00129175998469172,0.0325344961577525,-0.0017740369569575
132.220213499277,-5.74920929486063,-0.129990691919003,-5.71382767993533,-0.136745394140528,-5.68717769815686,-0.150384759292708,0.0318000045247008,-0.00103570505651146,0.0320156756103985,-0.0013055365940055,0.0325038349350694,-0.00181369354692146
133.54241563427,-5.70717189457144,-0.131358866282267,-5.6715032091577,-0.138481404372053,-5.64423350390063,-0.152808625901652,0.031786913496869,-0.00103382843826338,0.0320054317947016,-0.00132074341334778,0.0324539469809265,-0.00185178541442418
134.864617769263,-5.66515178122133,-0.13272456101294,-5.62919240846422,-0.140238675860091,-5.60136316299416,-0.155279406265215,0.0317738278794233,-0.00103195165643587,0.0319950878637456,-0.00133758254100126,0.032392441175405,-0.00188427752299929
136.186819904255,-5.6231490600247,-0.134087765109202,-5.58689536853239,-0.142019398988341,-5.55856733818721,-0.157787269793051,0.0317607476807931,-0.0010300826183739,0.0319846031013711,-0.00135626083427173,0.0323434849176263,-0.00190818927095511
137.509022039248,-5.58116357838358,-0.135448514337173,-5.54461227124947,-0.143826084126168,-5.51583214196596,-0.160324006172079,0.0317476728314625,-0.00102822831674617,0.0319739245816843,-0.0013770136679128,0.0323003164328924,-0.00192870892340933
138.831224174241,-5.53919532927971,-0.136806832276939,-5.5023434568372,-0.14566172487904,-5.47314891682544,-0.162885660981653,0.0317346033095902,-0.00102639503084613,0.0319629822485207,-0.00140011889699548,0.0322661724907108,-0.00194538478263095
140.153426309234,-5.49724443462765,-0.138162732606353,-5.46008940049592,-0.147529792237284,-5.43050846982364,-0.165470579643879,0.0317215391349629,-0.00102458860134582,0.0319516835307129,-0.0014258969126863,0.0322265950264738,-0.00196743698292097
141.475628444227,-5.45531080784948,-0.139516265288291,-5.41785053571575,-0.149433781602393,-5.38792010793668,-0.168084628159015,0.031708480264979,-0.00102281392760911,0.0319399136522302,-0.00145467134684385,0.0322041831883961,-0.00198600026401434
142.797830579219,-5.41339439257122,-0.140867481794143,-5.37562741819956,-0.151377960875426,-5.34645179430793,-0.170292226140984,0.0316954266683322,-0.00102107529175463,0.0319285527815771,-0.0014873365033064,0.0296254476007558,-0.000957764372858543
144.120032714212,-5.37149522824627,-0.142216426091483,-5.33347737220917,-0.153335259563863,-5.31085832661922,-0.169936609291969,0.031682378344746,-0.00101937661289605,0.0317703965587054,-0.00143461991333061,0.0241122262394796,0.00160207750266947
145.442234849205,-5.32961339322913,-0.143563142505765,-5.29176661775112,-0.155025093085374,-5.28251659496608,-0.165974100836621,0.0316693353072744,-0.00101772142291226,0.0312752819401449,-0.00105472976757626,0.0189548349048516,0.00436082994023589
146.764436984198,-5.28774874885809,-0.144907707043014,-5.25087196200552,-0.155921160059986,-5.26007211445417,-0.158595998576759,0.0316562975043102,-0.00101611220036598,0.03055345244328,-0.000211265663867757,0.0152326139614529,0.00671466573701529
148.08663911919,-5.2459012882579,-0.146250181720766,-5.21100888495913,-0.155343125098695,-5.2415708596694,-0.148496602291628,0.0316432649258789,-0.00101455128096608,0.0297395112101169,0.00118461606582938,0.0129963386939138,0.00845193331797125
149.408841254183,-5.2040711464436,-0.147590615146887,-5.17220535010438,-0.152527518793305,-5.22522540416889,-0.136516597758603,0.0316302376063112,-0.00101304101086576,0.0289817847724318,0.00315749310618341,0.0118867029061383,0.00956832567757302
150.731043389176,-5.16225821050053,-0.148929087699725,-5.13428226104353,-0.146762231039584,-5.20981951936686,-0.123430742071325,0.0316172155058322,-0.00101158262452077,0.0284265375246989,0.00563959729369851,0.0115065639137126,0.0101400725012894
152.053245524169,-5.12046243763521,-0.150265672496268,-5.09689073000754,-0.137476341086798,-5.19465280147084,-0.109933044508423,0.0316041986071211,-0.00101017718384425,0.0281918047899625,0.00846251270842421,0.0114774817464435,0.0102126436190807
153.375447659161,-5.07868388057853,-0.151600433663096,-5.05956308406864,-0.124353806807079,-5.17928496996294,-0.0964514929015934,0.0315911869227846,-0.00100882571815067,0.0283311196111349,0.0113550263304517,0.0118330028561236,0.0101777316042717
154.697649794154,-5.03692259087931,-0.152933437284965,-5.02182816494268,-0.10754716006637,-5.16322368518879,-0.0830299447965466,0.031578180465976,-0.0010075289572862,0.0287909508436199,0.0139930297909817,0.0125013447876003,0.0101162955510474
156.019851929147,-4.99517844363621,-0.154264767486312,-4.98334778449037,-0.0875898750613991,-5.14614322833713,-0.0697287976789422,0.0315651791972984,-0.00100628679074209,0.0294352921614111,0.0160953877128132,0.013386513856649,0.0100075566584423
157.34205406414,-4.95345143203025,-0.155594496077359,-4.9439807207282,-0.065305362719108,-5.12772514217091,-0.0565725851600431,0.0315521831138901,-0.00100509923016462,0.0301058138848755,0.0174893702214533,0.0145073498352097,0.00988554253026257
158.664256199133,-4.91174170402519,-0.156922681527211,-4.90377856675259,-0.0416774480095926,-5.10766871411142,-0.0435932476168706,0.0315391922604285,-0.00100396655015512,0.0306855757146305,0.0181272183582798,0.0158766172346151,0.00974087074262921
159.986458334125,-4.87004912044071,-0.158249407683299,-4.86286105619987,-0.0182235795078025,-5.08561094645767,-0.0308247430006259,0.0315262065953425,-0.00100288790578247,0.0312304898467405,0.0162919804212024,0.0175398110954622,0.00956331959732165
161.308660469118,-4.82837365191857,-0.159574747126863,-4.82138694119275,0.000687701401635423,-5.06118220931538,-0.0183664249608252,0.0315132261108789,-0.00100186262127707,0.0314346573892867,0.0124449101413308,0.0194565214683967,0.00925613225370569
162.630862604111,-4.78671536432979,-0.160898764217414,-4.77983185260165,0.0149370114947604,-5.03405582038174,-0.00643809562727198,0.0315002508286205,-0.001000890149809,0.0314048987083142,0.00917579948818912,0.0216117125939182,0.00874608431832916
163.953064739104,-4.7450742825087,-0.162221526138671,-4.73835988641152,0.0251794483139326,-5.00383295438284,0.00468209009800978,0.0314872807582025,-0.000999969662333984,0.031325937538152,0.00641364722540476,0.0241607441572471,0.00802086805538352
165.275266874096,-4.70345029518378,-0.163543108164228,-4.69699031185477,0.0320721167014347,-4.97014130588658,0.0145676771824843,0.0314743158684348,-0.00099909979711409,0.0312537247425649,0.00408282239210221,0.0267918851875432,0.00684694292073087
166.597469009089,-4.66184339554343,-0.164863576103815,-4.65570393705317,0.0361415055224494,-4.93314416508457,0.0225518310559273,0.0314613561601081,-0.000998279403167093,0.0312002167817352,0.00212118341874505,0.0291619471414004,0.00515454251908323
167.919671144082,-4.62025374438211,-0.166182984481082,-4.61447606944744,0.0378272356486558,-4.89337498075631,0.0279608920666995,0.0314484016852122,-0.000997507695182844,0.0311649823945616,0.00047748933396628,0.0307908713712365,0.00293497086867002
169.241873279075,-4.57868117636119,-0.167501406189558,-4.57328466432311,0.0375204915185169,-4.85220945956736,0.030349633271922,0.0314354523970616,-0.00099678288342383,0.0311445348536634,-0.000893523263702386,0.0313472476816669,0.000765048551243388
170.564075414067,-4.53712567544677,-0.168818902503738,-4.53211247158847,0.0355640619428649,-4.81066891130517,0.0301598424205357,0.0314225082944632,-0.000996103544591095,0.0311352657458847,-0.00203153056117158,0.0314514010557645,-0.000978514240500414
171.88627754906,-4.49558732054305,-0.170135528188645,-4.49094681012811,0.0322417950020985,-4.76909005623932,0.0279206246417636,0.0314095694053075,-0.000995468439503184,0.0311342181532247,-0.00296924719078431,0.0314342274640168,-0.00234271628722004
173.208479684053,-4.45406610988953,-0.17145134070529,-4.44977840048367,0.0277893981791788,-4.72754863688454,0.024130847473759,0.0313966357331395,-0.000994876061049085,0.031139031433406,-0.00373368426808421,0.0314062256678752,-0.00331853243354326
174.530681819046,-4.41256194574429,-0.172766399517865,-4.40860091005665,0.0224288516040439,-4.68602118585426,0.0193309022575272,0.0313837072523835,-0.000994324642271039,0.0311476805688123,-0.00435144981565682,0.0314320067367915,-0.00380670596766442
175.852883954039,-4.37107482531794,-0.174080757303012,-4.36741041944686,0.0163384742512465,-4.64446926854882,0.0140882466220953,0.0313707839664497,-0.000993812635002263,0.0311584909915533,-0.00484414370637961,0.0313783582509377,-0.00422576412959448
177.175086089031,-4.32960491002876,-0.175394458910321,-4.32620504439517,0.00966723541498635,-4.60302281229829,0.00812791768777592,0.0313578659289367,-0.000993338824033233,0.0311698519131961,-0.00523038856511337,0.0313350822517093,-0.00474884195640688
178.497288224024,-4.2881520206244,-0.176707560049481,-4.28498525685313,0.00254528282648534,-4.56156730952923,0.00164788244379014,0.0313449530895791,-0.000992901230544169,0.0311799191753228,-0.00552793248380645,0.0313614151022649,-0.005048541362414
179.819490359017,-4.2467161502692,-0.178020107295519,-4.24375434459067,-0.00491968731373428,-4.52007770395894,-0.00518124440462742,0.0313320454506806,-0.000992498273021271,0.0311862478178233,-0.00575355494856724,0.0314052445699495,-0.00526546705793789
181.14169249401,-4.20529739081339,-0.179332142439308,-4.20251933505725,-0.0126438474588338,-4.47851461763337,-0.0122354206081387,0.0313191430447662,-0.000992128558878151,0.0311854825137858,-0.00592316510689792,0.0314578112427385,-0.00540560215493201
182.463894629002,-4.16389571404082,-0.18064370913225,-4.1612921111405,-0.0205647305865316,-4.43698432526744,-0.0194950129009979,0.0313062458676522,-0.000991790461260348,0.0311740725317034,-0.00605168297252176,0.0313840536628458,-0.00555130683321625
183.786096763995,-4.12251103565744,-0.181954850034173,-4.1200878624665,-0.0286350733926823,-4.39559755887435,-0.0269662067406835,0.0312933538978971,-0.000991482284028955,0.0311506780922046,-0.00615167485794181,0.0311956861960979,-0.00577616019033676
185.108298898988,-4.0811433660329,-0.183265603123802,-4.07892175569155,-0.0368229316847683,-4.35453773472264,-0.0348043723568258,0.0312804671429889,-0.000991202530622003,0.0311165457228697,-0.0062308909732088,0.0309461073543338,-0.00605852180998722
186.430501033981,-4.03979283970072,-0.18457600220436,-4.0378067716911,-0.0451045811218257,-4.31369054401411,-0.0429378499155284,0.031267585648489,-0.000990949911494889,0.0310740437526616,-0.00629350540006162,0.0308574695130101,-0.00622726097773125
187.752703168973,-3.99845929107118,-0.185886085228447,-3.99675226789485,-0.0534594008357475,-4.27292057187172,-0.0512408031607806,0.0312547093677988,-0.00099072269529919,0.0310254621118917,-0.00634178758636712,0.0308147227971118,-0.00632661854780582
189.074905303966,-3.95714271328824,-0.187195884647058,-3.9557648469253,-0.0618690953533841,-4.23220974653371,-0.0596610930320968,0.0312418383029,-0.00099051944837115,0.0309725070439147,-0.00637688979177282,0.0307700120206248,-0.00640961713645963
190.397107438959,-3.91584321107262,-0.188505429575689,-3.91484957635877,-0.0703167725682222,-4.19155572109347,-0.0681822691084086,0.0312289724900266,-0.00099033891272422,0.0309163718867163,-0.00639932343629855,0.03072452753754,-0.00647793933077925
191.719309573952,-3.87456072990347,-0.189814749866057,-3.87401055309659,-0.0787859442994873,-4.15096384860888,-0.0767873591185488,0.0312161119163606,-0.000990179648050875,0.0308579197204033,-0.00640926338038806,0.0306819872400284,-0.00654124456372044
193.041511708945,-3.83329519886289,-0.191123873450009,-3.83324972857504,-0.0872601014494785,-4.11042854935465,-0.0854684347476098,0.0312032565638694,-0.00099004025126352,0.0307978350958526,-0.0064069378236719,0.0306349631994699,-0.00659015706475672
194.363713843937,-3.79204664140778,-0.192432825342141,-3.79256888893016,-0.0957231730968145,-4.06994597509677,-0.0942161266838816,0.0311904064434628,-0.000989919477374349,0.0307366491275622,-0.00639242857793588,0.0305959797630303,-0.00663510575308479
195.68591597893,-3.75081516533963,-0.19374162843043,-3.75196979494026,-0.104158878301278,-4.02952739846288,-0.103001879582605,0.0311775615919946,-0.000989816197398397,0.0306748098654665,-0.00636573633923069,0.0305411732590226,-0.00665091303073372
197.008118113923,-3.70960061866266,-0.195050306173138,-3.71145265970563,-0.11255132949961,-3.98918559884382,-0.111795595451008,0.031164721966039,-0.000989729065322964,0.0306127207525034,-0.00632704854224392,0.0304804986903726,-0.00664802511705634
198.330320248916,-3.66840299450597,-0.196358879044165,-3.67101734001355,-0.120884993572303,-3.94892310569029,-0.120578003138072,0.031151887566791,-0.000989656938783171,0.0305507405128585,-0.00627658372977195,0.0304216882246815,-0.00663436631834305
199.652522383908,-3.62722241039108,-0.197667365544229,-3.63066369515961,-0.129144298863642,-3.90873459748515,-0.129337964889117,0.0311390584337847,-0.000989598815599318,0.0304891985075681,-0.00621455819947193,0.0303689512997533,-0.00661420556918372
200.974724518901,-3.58605878564942,-0.198975783843089,-3.59039133313305,-0.137313666061754,-3.86861873890838,-0.138059021770034,0.0311262345451913,-0.000989553571400576,0.0304284041517926,-0.00614123461075792,0.0303130952341098,-0.00657650885003363
202.296926653894,-3.54491206267165,-0.200284150407304,-3.55019846742472,-0.145379172259818,-3.82857100534878,-0.146727480125516,0.0311134158861413,-0.000989520160233833,0.030368632893335,-0.00605708180824811,0.0302611357297409,-0.00653013464889133
203.619128788887,-3.50378227793407,-0.201592480101067,-3.51008358160294,-0.153326865391159,-3.78859516185223,-0.155321481310758,0.0311006024707333,-0.000989497648905474,0.0303101417730287,-0.00596254437361601,0.0302082275676646,-0.00646805413715828
204.94133092388,-3.46266951266332,-0.202900786653612,-3.47004545073806,-0.161142225727127,-3.74869026563982,-0.163823495913108,0.0310877943268333,-0.000989485165162189,0.0302531804507705,-0.00585804825323997,0.0301555246871297,-0.00639297185003639
206.263533058872,-3.4215736283912,-0.204209082840353,-3.43008143686172,-0.168813303357113,-3.70884077731583,-0.172235049790227,0.0310749914141212,-0.000989481757040584,0.0301979554043447,-0.00574422197114517,0.0301289861646532,-0.00633577871481944
207.585735193865,-3.38049461823992,-0.205517380047046,-3.39018897594367,-0.17632852536843,-3.66904417330584,-0.180546033910116,0.03106219373289,-0.000989486600945425,0.0301446546970335,-0.00562169408947048,0.030059055477852,-0.00622467168206904
208.907937328858,-3.33943261246443,-0.206825688774485,-3.3503656562123,-0.183676253045761,-3.62934573406615,-0.188698239189381,0.0310494013258588,-0.000989498971479494,0.030093455312941,-0.00549108833405034,0.0299925639229861,-0.00610922058851267
210.230139463851,-3.29838750440724,-0.208134018388079,-3.31060880847106,-0.190845628086324,-3.58972126776245,-0.196703743030449,0.0310366141621538,-0.000989518078581794,0.0300445134551264,-0.00535307332818335,0.0299465997058467,-0.00599912990271184
211.552341598843,-3.25735924970093,-0.209442377234353,-3.27091492753443,-0.197828596085297,-3.55015237218913,-0.204556627452805,0.0310238322300812,-0.000989543210386893,0.0299979391599319,-0.00520841578405273,0.0299070159089391,-0.00587747099623707
212.874543733836,-3.2163478977742,-0.21075077294549,-3.2312808308106,-0.204616902675456,-3.5106358247158,-0.212235195471802,0.0310110555469369,-0.000989573727923094,0.0299538351737284,-0.00505784700211875,0.0298673090249847,-0.00573630018980295
214.196745868829,-3.17535350343726,-0.212059212411381,-3.19170369745054,-0.211201373778548,-3.47117355803404,-0.219711126538065,0.0309982841315993,-0.000989609025560767,0.0299123067237994,-0.00490207042071618,0.0298243908791402,-0.00557008999936231
215.518948003822,-3.13437594168279,-0.21336770122254,-3.15217965254933,-0.217577223532375,-3.43176919590287,-0.226954861349851,0.0309855179469668,-0.000989648489512579,0.0298733952179155,-0.00474188369309861,0.0297809515793974,-0.00538949037772585
216.841150138814,-3.09341520563418,-0.214676244498044,-3.11270515836042,-0.223739415554998,-3.39241759210545,-0.233967790590589,0.0309727569925085,-0.000989691580326154,0.0298371380165296,-0.00457804133554267,0.0297436210239192,-0.00521270735828072
218.163352273807,-3.05247143821258,-0.215984847230952,-3.07327689102847,-0.229682682456013,-3.35311199891908,-0.240745369623884,0.0309600013141938,-0.000989737817950506,0.0298035684122816,-0.00441127414648293,0.029711858451064,-0.00503868883910314
219.4855544088,-3.01154450692977,-0.217293512809738,-3.03389135511948,-0.235403235374835,-3.31383329490316,-0.247326129282023,0.0309472508722456,-0.000989786705038736,0.0297726951513323,-0.00424231494365321,0.0297065310308113,-0.00492523929510195
220.807756543793,-2.97063438059276,-0.218602244336106,-2.99454475485071,-0.240900010814894,-3.2745520264528,-0.253778984223588,0.0309345056582843,-0.000989837801627693,0.0297444890757203,-0.00407188905226811,0.0297118599774164,-0.00483657600271627
222.129958678786,-2.92974112151499,-0.219911044738334,-2.95523360053855,-0.246171532665696,-3.23525726346885,-0.260132471095524,0.0309217656929304,-0.000989890709851854,0.0297189219421529,-0.00390068064996777,0.0297283469734306,-0.0047792443229508
223.452160813778,-2.888864758248,-0.221219916316267,-2.91595473183866,-0.251214982341458,-3.19594503929577,-0.266392829553401,0.0309090309862099,-0.000989945054676964,0.0296959765511216,-0.00372935109537214,0.0297370575184663,-0.00469151412324835
224.774362948771,-2.84800517917713,-0.222528860285655,-2.87670443740461,-0.256032731310022,-3.15661638238555,-0.272550243888853,0.0308963015044291,-0.000990000481521902,0.0296755729281282,-0.00355853289799652,0.0297567566296513,-0.00463634402507646
226.096565083764,-2.80716237743376,-0.223837877858705,-2.83747940362347,-0.260625959759255,-3.11724935147724,-0.27867702301678,0.0308835772464158,-0.000990056674683692,0.0296576431571765,-0.00338881671497106,0.0297937278192481,-0.00464414148509957
227.418767218757,-2.76633650853716,-0.225146970576398,-2.79827652324029,-0.264995369836599,-3.07782895404703,-0.284835710028296,0.0308708582614932,-0.000990113347019702,0.0296421223659807,-0.00322076772690316,0.029839781578998,-0.00469416324067354
228.740969353749,-2.72552741432478,-0.226456138218715,-2.7590926600461,-0.269143472472202,-3.03842995423595,-0.29095806835491,0.0308581445012262,-0.000990170227807125,0.0296289245125511,-0.00305490951822609,0.0297495838456699,-0.00455345083911475
230.063171488742,-2.68473507670895,-0.227765380849155,-2.71992472096694,-0.273074634386021,-2.99922354132216,-0.296717990833542,0.0308454359607185,-0.000990227077100572,0.0296179440416479,-0.00289170860452412,0.0295467437653071,-0.00412354784489559
231.385373623735,-2.64395957081904,-0.229074698645885,-2.68076985786447,-0.276792583721507,-2.96022206973475,-0.301917001585929,0.0308327326640601,-0.000990283675637598,0.0296090825423802,-0.00273160127521924,0.0294584740697746,-0.00375065455987638
232.707575758728,-2.60320089910391,-0.230384091183894,-2.64162542831253,-0.280299646447117,-2.92130218377995,-0.306676194548541,0.0308200346126348,-0.000990339824885522,0.0296022547806052,-0.00257502026708444,0.0294140050707052,-0.00344927847508183
234.02977789372,-2.5624589632715,-0.231693557348326,-2.60248872724886,-0.283602804287138,-2.88242680739286,-0.311063705868968,0.0308073417763623,-0.000990395351249303,0.0295973316988157,-0.0024222878922222,0.0293929361063296,-0.00319431719020961
235.351980028713,-2.52173375826203,-0.233003096223457,-2.56335732315154,-0.286707327663107,-2.84356088792624,-0.315160929928093,0.0307946541541541,-0.000990450098574274,0.029594202559998,-0.0022737174481012,0.0293970684894937,-0.00300375617370367
236.674182163706,-2.48102544673673,-0.234312707406159,-2.52422893623506,-0.289617780878541,-2.8046942840697,-0.318991519055906,0.0307819717971512,-0.000990503918080567,0.0295927640456808,-0.00212961073728035,0.0294007404119537,-0.00281034678401089
237.996384298699,-2.44033385039967,-0.235622388860741,-2.48510139782747,-0.292340496774201,-2.76581443205683,-0.322589210245904,0.0307692946501788,-0.000990556696774074,0.0295928989281779,-0.00199020138202982,0.0294117385848165,-0.00263819326137455
239.318586433692,-2.39965896240228,-0.236932139147752,-2.44597271094496,-0.294882632077517,-2.72691674197016,-0.325970923540519,0.0307566227114362,-0.000990608329183253,0.0295944861850409,-0.00185566875348868,0.0294324486196671,-0.00249564982289308
240.640788568684,-2.35900087061956,-0.238241957071385,-2.40684103534461,-0.297250535587472,-2.68798833405658,-0.329175386820211,0.0307439560086235,-0.000990658716952124,0.0295974141996466,-0.00172618256543732,0.0294585007139206,-0.00237278743422372
241.962990703677,-2.31835955155179,-0.239551840861198,-2.36770462766307,-0.299449614534278,-2.64901387573582,-0.332256141439437,0.0307312945346831,-0.000990707783042261,0.0296015801560039,-0.00160191724611312,0.029494512146176,-0.00228513251058519
243.28519283867,-2.27773492015778,-0.240861788428669,-2.32856197823874,-0.301488357309945,-2.60999178912447,-0.335224336741608,0.0307186382633142,-0.000990755468927865,0.0296068618752268,-0.00148292438851352,0.0295315453681088,-0.00220652353824478
244.607394973663,-2.23712698433943,-0.242171797976461,-2.2894116910871,-0.303373744398637,-2.57092317151489,-0.338084479421217,0.0307059871971592,-0.000990801720663106,0.0296131519484127,-0.00136927315981784,0.0295644368143418,-0.00211906290530345
245.929597108655,-2.1965358803817,-0.243481868086691,-2.25025244319155,-0.305111907572877,-2.53181037604281,-0.340834372430145,0.0306933413788659,-0.000990846483400288,0.0296203510690328,-0.00126104092611462,0.0295985107174209,-0.00204087261440746
247.251799243648,-2.15596144345497,-0.244791996212046,-2.21108312544446,-0.306710451246074,-2.49265381690262,-0.343478865763319,0.0306807007571569,-0.000990889739143668,0.0296283538827129,-0.00115822826407829,0.0296297617851379,-0.00195834796656501
248.574001378641,-2.11540366672848,-0.246102180355502,-2.17190278407091,-0.308177018687956,-2.45345812677232,-0.346010777811161,0.0306680653299926,-0.00099093146543181,0.0296370591123156,-0.00106080701539819,0.0296590491572642,-0.00187444315403874
249.896203513634,-2.07486265075157,-0.247412418831593,-2.13271053480305,-0.309518466505188,-2.41422854748393,-0.348419946663467,0.0306554351287919,-0.000990971638178349,0.0296463735153291,-0.000968757401788853,0.0296794483076409,-0.00176499146136435
251.218405648626,-2.03433834622797,-0.248722709441062,-2.09350554525848,-0.310741103149471,-2.37497163765295,-0.350689100096011,0.0306428101382309,-0.000991010254869212,0.0296562093148889,-0.000882065423503184,0.0297008153988572,-0.0016638301920954
252.540607783619,-1.99383068129436,-0.250033049935091,-2.05428729563484,-0.311852933993536,-2.33568562456673,-0.352829334706355,0.030630190335924,-0.000991047322209571,0.0296664757022865,-0.000800619939472397,0.0297230505291058,-0.00157043005812176
253.862809918612,-1.953339676742,-0.251343438356743,-2.01505527441641,-0.312860803016642,-2.29637353135816,-0.354838441014966,0.0306175757283466,-0.00099108284465774,0.0296770903446625,-0.00072433664357064,0.0297417837005769,-0.00146972858242634
255.185012053605,-1.9128654426321,-0.252653872985435,-1.97580896805937,-0.313770764402177,-2.25703660608153,-0.356717007396561,0.030604966349799,-0.000991116824322072,0.0296879770154389,-0.000653155334653447,0.0297610555013756,-0.00137560568688157
256.507214188598,-1.87240782752731,-0.253964351406587,-1.93654812944472,-0.314589917774185,-2.21767273912717,-0.358479342088063,0.0305923621530277,-0.000991149292502556,0.0296990602545338,-0.000586942999767203,0.0297823191786927,-0.0012929358207527
257.82941632359,-1.83196682461645,-0.255274871647277,-1.89727258930227,-0.315324986378704,-2.17828071053672,-0.360133495084248,0.0305797631358622,-0.00099118027160918,0.0297102702302541,-0.000525564517035835,0.0298056170210564,-0.00121889875795973
259.151618458583,-1.79154254705103,-0.256585432041411,-1.85798218535386,-0.315982055298557,-2.13885847505102,-0.361693887022867,0.030567169333518,-0.000991209777696481,0.029721542128966,-0.000468902449350543,0.0298245430157527,-0.00113849949890192
260.473820593576,-1.75113491988852,-0.25789603049816,-1.81867679988328,-0.316566923671803,-2.0994107847634,-0.363152349161591,0.0305545807225587,-0.00099123784712527,0.0297328146030881,-0.000416841485565022,0.0298467752448417,-0.00107437783874863
261.796022728569,-1.71074388436969,-0.25920666503157,-1.77935658556799,-0.317086099869017,-2.05993570068167,-0.364523630509507,0.030541997284583,-0.000991264517511327,0.029744030759634,-0.000369201451662964,0.0298623337923477,-0.000996568699676718
263.118224863561,-1.67036947410205,-0.260517333904631,-1.74002165135789,-0.317545298811599,-2.02043828361699,-0.3657981268015,0.0305294190299778,-0.000991289821338795,0.029755138151605,-0.000325833405200459,0.0298846566920897,-0.000937825434306702
264.440426998554,-1.63001177307414,-0.261828035506697,-1.70067205554413,-0.317949634939041,-1.98090735341057,-0.367014094751378,0.030516845984823,-0.000991313789800117,0.0297660865541968,-0.000286616624705103,0.0299078973228268,-0.000892606621448468
265.762629133547,-1.58967064316611,-0.263138767851883,-1.66130812519777,-0.318304806417104,-1.94135047606634,-0.368158520916528,0.0305042781059566,-0.0009913364735761,0.0297768316211586,-0.000251368475561466,0.0299287208752294,-0.000844609312463747
267.08483126854,-1.54934607758719,-0.26444952927826,-1.62193018654969,-0.318616034068809,-1.90176178672154,-0.369255485703817,0.030491715391141,-0.000991357914092263,0.0297873326047123,-0.00021992162215716,0.0299543959560179,-0.000816721117985079
268.407033403533,-1.50903820201848,-0.265760318386861,-1.58253854075696,-0.318888095060304,-1.86214085636134,-0.37031423134064,0.0304791578794534,-0.000991378144718991,0.029797550812915,-0.000192128253843574,0.0299769169323902,-0.000783251744236104
269.729235538525,-1.46874691602006,-0.267071133454647,-1.54313353870585,-0.319125607279075,-1.82249111498594,-0.371328535692199,0.0304666055394481,-0.000991397216344222,0.0298074503919028,-0.000167838818929416,0.0299991272690301,-0.000753754907168582
271.051437673518,-1.42847217386249,-0.268381972926107,-1.50371571285898,-0.319333309609667,-1.7828119456085,-0.372305924739504,0.0304540583567594,-0.000991415176012524,0.0298170022655235,-0.000146868152361915,0.0300198190464435,-0.000723662549801604
272.373639808511,-1.3882140218961,-0.269692835437958,-1.46428553910879,-0.319515460780344,-1.74310453315894,-0.37324635169135,0.030441516345718,-0.000991432065053048,0.029826178378129,-0.000129057346658129,0.0300427054315008,-0.000699237042194658
273.695841943504,-1.34797251818653,-0.271003719684049,-1.42484342711559,-0.319675953189544,-1.70337136933425,-0.374145105436745,0.0304289795242877,-0.00099144792488072,0.0298349498766567,-0.000114275002051856,0.0300588478396647,-0.000661992109955825
275.018044078496,-1.30774753785634,-0.272314624187289,-1.38539001220282,-0.319818843109184,-1.66361678257565,-0.37499957324808,0.0304164478534197,-0.000991462807945603,0.0298433001344935,-0.000102354231850378,0.030074583777794,-0.000628827032981696
276.340246213489,-1.26753907413541,-0.273625547692869,-1.34592587961973,-0.319947808660207,-1.62384072757001,-0.375815583119889,0.0304039213308802,-0.000991476758890076,0.0298512066723402,-9.31257285134781e-05,0.0300910133186097,-0.000602115992513268
277.662448348482,-1.22734726516173,-0.27493648915093,-1.30645158509468,-0.320066260245952,-1.58404649055599,-0.376583267563612,0.0303913999995949,-0.000991489814571126,0.0298586499216722,-8.6449132454558e-05,0.0301023527186685,-0.000558571188835
278.984650483475,-1.18717198514556,-0.276247447282713,-1.2669677345474,-0.320177471010499,-1.54423564190645,-0.377301615058474,0.0303788838202328,-0.000991502025635652,0.029865613413822,-8.21805350022047e-05,0.030116314065833,-0.000527662994321279
280.306852618467,-1.14701320131286,-0.277558420980071,-1.22747502656166,-0.320284555274228,-1.50440974476779,-0.377966975240755,0.0303663727824581,-0.00099151343658743,0.0298720868215664,-8.0160869487251e-05,0.030124978045281,-0.000477141452605676
281.62905475346,-1.10687097268328,-0.278869409273076,-1.18797411308202,-0.320390377617266,-1.46457137106484,-0.378572544940992,0.0303538669045488,-0.000991524086868584,0.0298780588548956,-8.02504816839393e-05,0.0301370579290439,-0.000442176014241145
282.951256888453,-1.06674533154827,-0.280180411212289,-1.14846559275983,-0.320497659433611,-1.42471714590372,-0.379134360570383,0.0303413661964459,-0.000991534016799972,0.0298835149488297,-8.23315364047094e-05,0.0301387758935479,-0.000391488118034459
284.273459023446,-1.02663616619762,-0.281491425791547,-1.10895021821562,-0.32060891900135,-1.38486118287587,-0.379613057528869,0.0303288706232222,-0.000991543271705486,0.029888451792378,-8.62531118766129e-05,0.0301277175224097,-0.000309109989140752
285.595661158439,-0.986543469881837,-0.282802452149429,-1.0694286808486,-0.320726489152821,-1.34505674974369,-0.379937075440987,0.0303163801826525,-0.000991551891065218,0.0298928633579538,-9.18865275418171e-05,0.0300797120492766,-0.000175513094078601
286.917863293431,-0.946467393123029,-0.284113489573351,-1.02990165111589,-0.320852590962244,-1.30531256707721,-0.380084760333276,0.0303038949215366,-0.000991559907900328,0.0298967420373541,-9.9115904089839e-05,0.0300461567383582,-5.88979599343469e-05
288.240065428424,-0.906407784928342,-0.285424537199424,-0.990369836537491,-0.320989267563602,-1.26560481303777,-0.380086468690259,0.0302914147927125,-0.000991567365042471,0.0299000838125642,-0.000107821557175732,0.0300155188458916,5.94379073215464e-05
289.562267563417,-0.866364625404801,-0.28673559430752,-0.950833970551407,-0.321138326189657,-1.22595497729818,-0.379917129966751,0.0302789397898773,-0.000991574298972284,0.0299028890427955,-0.000117880672095035,0.0299699843697968,0.000182134336488755
290.88446969841,-0.826337986167964,-0.28804666027177,-0.91129475927582,-0.321301475857968,-1.18642443753684,-0.379586603325672,0.0302664699352467,-0.000991580742274924,0.0299051561963029,-0.000129183637572175,0.0298003239249902,0.000317629674468998
292.206671833402,-0.786327873882861,-0.289357734470362,-0.87175289099424,-0.321480454733328,-1.14713793751494,-0.379036867645347,0.030254005230801,-0.000991586728507055,0.0299068793686237,-0.000141635595544524,0.0296516795491523,0.000501828373310187
293.528873968395,-0.746334189931563,-0.290668816278216,-0.832209107220343,-0.32167654463335,-1.10800176904457,-0.378249888033699,0.0302415456457165,-0.000991592292592858,0.0299080645081289,-0.000155123154224146,0.0295754044293009,0.000656385283645787
294.851076103388,-0.706356927584973,-0.291979905160769,-0.792664114563116,-0.321891043195864,-1.0689341410585,-0.377309003500822,0.0302290911777998,-0.000991597465447785,0.0299087128993681,-0.000169549955162554,0.029539649085611,0.000744249290741662
296.173278238381,-0.666396249676739,-0.293291000686582,-0.753118618484099,-0.322125242199445,-1.02986702369981,-0.376302711859254,0.0302166418777042,-0.000991602273236515,0.0299088235766168,-0.000184828323119522,0.0295485430753422,0.000784239314323153
297.495480373373,-0.626451980156788,-0.294602102327196,-0.713573330635472,-0.322380190667299,-0.990793802924816,-0.375245335527584,0.0302041976904897,-0.000991606748261875,0.0299083999716175,-0.000200868472591847,0.0295592356005427,0.000800506313336006
298.817682508366,-0.586524111939112,-0.295913209662893,-0.6740289501551,-0.322656738201781,-0.9517162934538,-0.374170505236993,0.0301917586138719,-0.000991610917527773,0.0299074481283076,-0.000217583099546664,0.0295541163040211,0.000825161244133002
300.139884643359,-0.546612729161988,-0.297224322336169,-0.634486170906188,-0.322955740270812,-0.912658554091091,-0.373039518694367,0.0301793246739872,-0.000991614805330351,0.029905971828928,-0.000234893422662959,0.0295229769345787,0.000893519264211122
301.462086778352,-0.506717813011073,-0.298535439986399,-0.594945705420601,-0.323278134344195,-0.873626371437441,-0.371820115707708,0.0301668958649048,-0.000991618436617302,0.0299039716581908,-0.000252727869955243,0.029516735624596,0.000945434784638386
302.784288913345,-0.46683927788603,-0.299846562268016,-0.555408216813853,-0.323624342368206,-0.834582228720245,-0.370575326933752,0.0301544721598823,-0.000991621835876681,0.029901458230473,-0.000271009645100813,0.0295424667389658,0.000935474380937559
304.106491048337,-0.426977129425501,-0.301157688893582,-0.515874375760314,-0.323994907684071,-0.795504036932989,-0.369351380822825,0.0301420535606106,-0.000991625024916382,0.029898437925598,-0.000289671310983122,0.0295679485719265,0.000915186467223152
305.42869318333,-0.387131505659417,-0.302468819634143,-0.476344876160343,-0.324390450828458,-0.756392801438112,-0.368156449820348,0.0301296401100348,-0.000991628023020786,0.0298949146646083,-0.000308650745685255,0.029591964741227,0.000891757759900922
306.750895318323,-0.347302242668659,-0.303779954212846,-0.436820367413826,-0.324811286966299,-0.717251865873617,-0.366995057263522,0.0301172317570229,-0.000991630851740032,0.0298908977315965,-0.000327886093418727,0.0296133438862547,0.000864707927765972
308.073097453316,-0.30748933375275,-0.305091092419227,-0.3973014736147,-0.325257616886014,-0.678082599927332,-0.365873810553342,0.0301048284994339,-0.000991633529477591,0.0298863977293977,-0.000347319319353875,0.0296349890615904,0.000830108757384218
309.395299588308,-0.2676928754998,-0.306402234086943,-0.357788835344141,-0.325729708978153,-0.638885509713362,-0.364799896748155,0.0300924303673074,-0.000991636072782651,0.0298814233451768,-0.000366896969851277,0.0296550168631985,0.000795095607913
310.717501723301,-0.227912823762466,-0.307713379041117,-0.31828312338524,-0.326227901137478,-0.599662715435077,-0.363773836553961,0.0300800373468405,-0.000991638498369816,0.0298759817676492,-0.000386568584856894,0.0296744755805526,0.000755909931976739
312.039703858294,-0.188149105883628,-0.309024527123896,-0.278784884978154,-0.326752060353784,-0.560414558746268,-0.362801246005873,0.0300676494153527,-0.000991640821870834,0.0298700880469772,-0.000406284779133597,0.0296934751827714,0.000714389889543093
313.361905993287,-0.148401740161789,-0.31033567821488,-0.23929470727787,-0.327302214012585,-0.521142431164606,-0.361884980520416,0.0300552665785004,-0.000991643057308465,0.0298637533562,-0.000425998351909056,0.0297106898560781,0.00067085101602476
314.684108128279,-0.108670838874026,-0.311646832227243,-0.199813229422257,-0.327878515450108,-0.481849198445177,-0.361026136127609,0.0300428888712242,-0.00099164521745206,0.0298569854897951,-0.000445660758613382,0.0297249428515655,0.000625840483174312
316.006310263272,-0.0689562512539247,-0.312957989044738,-0.16034098023351,-0.328480758400205,-0.442562107067509,-0.360224627650146,0.0300305162465145,-0.000991647315287516,0.0298498029083643,-0.000465238366174504,0.0296857216323366,0.000584186365395214
317.328512398265,NaN,NaN,-0.120878457669933,-0.32910875086052,-0.403346521688401,-0.359463503736437,NaN,NaN,0.0298422310371218,-0.000484720210813249,0.0296607028158132,0.00057221755932857
318.650714533258,NaN,NaN,-0.0814261888181672,-0.329762410688835,-0.364122232829169,-0.358712229444202,NaN,NaN,0.0298342830963441,-0.00050407005997418,0.0296717785731877,0.000557249704079808
319.972916668251,NaN,NaN,NaN,NaN,-0.324885566043833,-0.357985714830128,NaN,NaN,NaN,NaN,0.0296766102651859,0.000544223500426886
321.295118803243,NaN,NaN,NaN,NaN,-0.285651808961353,-0.35728595057907,NaN,NaN,NaN,NaN,0.0296749921288807,0.000465438828895306
322.617320938236,NaN,NaN,NaN,NaN,-0.246406914262299,-0.356817018144922,NaN,NaN,NaN,NaN,0.0296830712839474,0.000230064942694781
323.939523073229,NaN,NaN,NaN,NaN,-0.207150524885206,-0.356558684259871,NaN,NaN,NaN,NaN,0.0296968697586394,0.000182042513816776
325.261725208222,NaN,NaN,NaN,NaN,-0.167872637361409,-0.356324724229247,NaN,NaN,NaN,NaN,0.029716016230198,0.000151557961303334
326.583927343214,NaN,NaN,NaN,NaN,-0.128579699000649,-0.356159504728128,NaN,NaN,NaN,NaN,0.029703700176291,0.000101664729488462
327.906129478207,NaN,NaN,NaN,NaN,-0.0892958086613597,-0.35612643227943,NaN,NaN,NaN,NaN,0.0297124662398594,-7.7890735293109e-05
329.2283316132,NaN,NaN,NaN,NaN,-0.0499999999998921,-0.356419296997081,NaN,NaN,NaN,NaN,0.0297244728430901,-0.000364203841433965


==> figures/hbf.csv <==
0.5,-26,-26,-26.0000000000001,432.006874127878,432.006874134294,432.001068237078
0.504016064257028,-25.8875502008032,-25.8875502008032,-25.8875502008034,425.614079912484,425.614079914873,425.61465238481
0.508032128514056,-25.7751004016064,-25.7751004016064,-25.7751004016066,419.273943521485,419.273943515505,419.273913821941
0.512048192771084,-25.6626506024096,-25.6626506024096,-25.6626506024098,412.980747696367,412.980747703384,412.980717808845
0.516064257028112,-25.5502008032129,-25.5502008032128,-25.550200803213,406.736463650909,406.73646366066,406.734313808435
0.520080321285141,-25.4377510040161,-25.4377510040161,-25.4377510040162,400.5344750648,400.534475049612,400.53483939925
0.524096385542169,-25.3253012048193,-25.3253012048193,-25.3253012048194,394.384167404816,394.384167403207,394.382760189258
0.528112449799197,-25.2128514056225,-25.2128514056225,-25.2128514056226,388.275404873701,388.275404862697,388.276325981832
0.532128514056225,-25.1004016064257,-25.1004016064257,-25.1004016064258,382.217841425253,382.21784142775,382.217259374996
0.536144578313253,-24.9879518072289,-24.9879518072289,-24.9879518072291,376.204472230342,376.204472221537,376.20203392597
0.540160642570281,-24.8755020080321,-24.8755020080321,-24.8755020080323,370.236836710278,370.236836723761,370.237805211229
0.544176706827309,-24.7630522088353,-24.7630522088353,-24.7630522088355,364.319204939712,364.319204942071,364.317391215055
0.548192771084337,-24.6506024096386,-24.6506024096385,-24.6506024096387,358.44306078248,358.443060812136,358.444359607272
0.552208835341365,-24.5381526104418,-24.5381526104418,-24.5381526104419,352.618012783602,352.618012743289,352.616983846141
0.556224899598394,-24.425702811245,-24.425702811245,-24.4257028112451,346.838866086048,346.838866073895,346.837275952947
0.560240963855422,-24.3132530120482,-24.3132530120482,-24.3132530120483,341.105455491334,341.105455544762,341.104310203452
0.56425702811245,-24.2008032128514,-24.2008032128514,-24.2008032128515,335.417839264359,335.417839491213,335.418174804125
0.568273092369478,-24.0883534136546,-24.0883534136546,-24.0883534136548,329.780723012256,329.780723267486,329.777984431303
0.572289156626506,-23.9759036144578,-23.9759036144578,-23.975903614458,324.188951258733,324.188951268336,324.18495293337
0.576305220883534,-23.863453815261,-23.863453815261,-23.8634538152612,318.642522941264,318.642522431257,318.638633696357
0.580321285140562,-23.7510040160643,-23.7510040160643,-23.7510040160644,313.161937883993,313.161942217408,313.138971245308
0.58433734939759,-23.6385542168675,-23.6385542168675,-23.6385542168676,307.703065999024,307.703070762925,307.686615509226
0.588353413654618,-23.5261044176707,-23.5261044176707,-23.5261044176708,302.300344601208,302.300344729085,302.280318057868
0.592369477911647,-23.4136546184739,-23.4136546184739,-23.413654618474,296.940193161495,296.940202217145,296.92059792653
0.596385542168675,-23.3012048192771,-23.3012048192771,-23.3012048192773,291.624793391282,291.624787350649,291.607586647445
0.600401606425703,-23.1887550200803,-23.1887550200803,-23.1887550200805,286.363357625125,286.363369008749,286.340987712026
0.604417670682731,-23.0763052208835,-23.0763052208835,-23.0763052208837,281.135275872899,281.135261701034,281.121357118795
0.608433734939759,-22.9638554216867,-22.9638554216867,-22.9638554216869,275.97255118723,275.972562935347,275.948483326294
0.612449799196787,-22.85140562249,-22.85140562249,-22.8514056224901,270.831906310484,270.821970003185,270.822973912226
0.616465863453815,-22.7389558232932,-22.7389558232932,-22.7389558232933,265.768438299616,265.742576520596,265.743315588527
0.620481927710843,-22.6265060240964,-22.6265060240964,-22.6265060240965,260.713297088544,260.716167645943,260.70931384241
0.624497991967871,-22.5140562248996,-22.5140562248996,-22.5140562248997,255.749631504655,255.729195725399,255.723003999521
0.6285140562249,-22.4016064257028,-22.4016064257028,-22.401606425703,250.785965920767,250.7884231155,250.783189001726
0.632530120481928,-22.289156626506,-22.289156626506,-22.2891566265062,245.916551321611,245.893848966557,245.890087770734
0.636546184738956,-22.1767068273092,-22.1767068273092,-22.1767068273094,241.052684109853,241.044124340287,241.043631151484
0.640562248995984,-22.0642570281124,-22.0642570281125,-22.0642570281126,236.269190941942,236.244137453679,236.243893150615
0.644578313253012,-21.9518072289157,-21.9518072289157,-21.9518072289158,231.505118263206,231.491337074122,231.491178034405
0.64859437751004,-21.8393574297189,-21.8393574297189,-21.839357429719,226.809508597598,226.789571285106,226.78813194146
0.652610441767068,-21.7269076305221,-21.7269076305221,-21.7269076305222,222.148175160388,222.131132158292,222.129825445038
0.656626506024096,-21.6144578313253,-21.6144578313253,-21.6144578313255,217.529216750442,217.51936958778,217.518232433372
0.660642570281124,-21.5020080321285,-21.5020080321285,-21.5020080321287,212.973567239227,212.954298796192,212.953368230717
0.664658634538153,-21.3895582329317,-21.3895582329317,-21.3895582329319,208.432242023506,208.437276764903,208.436894879134
0.668674698795181,-21.2771084337349,-21.2771084337349,-21.2771084337351,203.982272915716,203.964877392997,203.965232444427
0.672690763052209,-21.1646586345381,-21.1646586345382,-21.1646586345383,199.532303807926,199.538128675318,199.539233198322
0.676706827309237,-21.0522088353414,-21.0522088353414,-21.0522088353415,195.174287230704,195.157047970677,195.15891463013
0.680722891566265,-20.9397590361446,-20.9397590361446,-20.9397590361447,190.829995252114,190.826821511681,190.824298887811
0.684738955823293,-20.8273092369478,-20.8273092369478,-20.8273092369479,186.550963552614,186.548081465093,186.546385363977
0.688755020080321,-20.714859437751,-20.714859437751,-20.7148594377512,182.314591427011,182.313187368193,182.312639884452
0.692771084337349,-20.6024096385542,-20.6024096385542,-20.6024096385544,178.104989354421,178.122349232462,178.122969872962
0.696787148594378,-20.4899598393574,-20.4899598393574,-20.4899598393576,173.978779912839,173.975586277406,173.977394766282
0.700803212851406,-20.3775100401606,-20.3775100401606,-20.3775100401608,169.852570471257,169.879056870925,169.876222750365
0.704819277108434,-20.2650602409639,-20.2650602409639,-20.265060240964,165.823444859081,165.837131764565,165.835657250437
0.708835341365462,-20.1526104417671,-20.1526104417671,-20.1526104417672,161.807395358012,161.836934804402,161.837035681073
0.71285140562249,-20.0401606425703,-20.0401606425703,-20.0401606425704,157.848582887549,157.878682300891,157.880385778823
0.716867469879518,-19.9277108433735,-19.9277108433735,-19.9277108433736,153.942690822409,153.968948638896,153.965896003098
0.720883534136546,-19.8152610441767,-19.8152610441767,-19.8152610441769,150.054485849633,150.115672325297,150.114211437904
0.724899598393574,-19.7028112449799,-19.7028112449799,-19.7028112449801,146.260617447955,146.30552040302,146.305874120485
0.728915662650602,-19.5903614457831,-19.5903614457831,-19.5903614457833,142.466749046278,142.533716525752,142.536118886615
0.732931726907631,-19.4779116465863,-19.4779116465863,-19.4779116465865,138.754432715917,138.818987531568,138.816512712841
0.736947791164659,-19.3654618473896,-19.3654618473896,-19.3654618473897,135.074454355185,135.153455394017,135.153024709818
0.740963855421687,-19.2530120481928,-19.2530120481928,-19.2530120481929,131.42570779228,131.527217561484,131.52886939693
0.744979919678715,-19.140562248996,-19.140562248996,-19.1405622489961,127.859617523224,127.946718839198,127.944081160568
0.748995983935743,-19.0281124497992,-19.0281124497992,-19.0281124497993,124.293527254168,124.428874379715,124.427853116277
0.753012048192771,-18.9156626506024,-18.9156626506024,-18.9156626506026,120.822236538301,120.946538323444,120.948072624138
0.757028112449799,-18.8032128514056,-18.8032128514056,-18.8032128514058,117.370032608629,117.506733969374,117.50404705922
0.761044176706827,-18.6907630522088,-18.6907630522088,-18.690763052209,113.955214900417,114.131630047577,114.130666392749
0.765060240963855,-18.578313253012,-18.5783132530121,-18.5783132530122,110.5987313201,110.792346183049,110.793995891052
0.769076305220884,-18.4658634538153,-18.4658634538153,-18.4658634538154,107.298683768056,107.495725658559,107.493229914719
0.773092369477912,-18.3534136546185,-18.3534136546185,-18.3534136546186,104.02478095841,104.266052149937,104.265401521948
0.77710843373494,-18.2409638554217,-18.2409638554217,-18.2409638554218,100.82340679091,101.067272437932,101.06979291308
0.781124497991968,-18.1285140562249,-18.1285140562249,-18.1285140562251,97.6532027387341,97.9210267999988,97.9182790873565
0.785140562248996,-18.0160642570281,-18.0160642570281,-18.0160642570283,94.52938241617,94.8298592740432,94.8302993538362
0.789156626506024,-17.9036144578313,-17.9036144578313,-17.9036144578315,91.462876245751,91.7699020458262,91.7736060162187
0.793172690763052,-17.7911646586345,-17.7911646586345,-17.7911646586347,88.4225142618895,88.7769123306069,88.7752304636544
0.79718875502008,-17.6787148594378,-17.6787148594378,-17.6787148594379,85.4538001240825,85.8263593241311,85.8282374698887
0.801204819277108,-17.566265060241,-17.566265060241,-17.5662650602411,82.5171346823658,82.9127567464826,82.9091848113728
0.805220883534137,-17.4538152610442,-17.4538152610442,-17.4538152610443,79.6259725933823,80.0680598685887,80.0683643370911
0.809236947791165,-17.3413654618474,-17.3413654618474,-17.3413654618475,76.7930022659605,77.2484232120891,77.2527100122637
0.813253012048193,-17.2289156626506,-17.2289156626506,-17.2289156626507,73.9852756847331,74.499237697475,74.4979345350377
0.817269076305221,-17.1164658634538,-17.1164658634538,-17.116465863454,71.2389309138208,71.7871445394977,71.7898608555497
0.821285140562249,-17.004016064257,-17.004016064257,-17.0040160642572,68.5419110005647,69.1205447649707,69.1175995963286
0.825301204819277,-16.8915662650602,-16.8915662650602,-16.8915662650604,65.8892309503671,66.5185543941234,66.5199960931249
0.829317269076305,-16.7791164658635,-16.7791164658635,-16.7791164658636,63.2808905537761,63.9376436269279,63.9389156399492
0.833333333333333,-16.6666666666667,-16.6666666666667,-16.6666666666668,60.7168896094782,61.4405312973996,61.4410173735016
0.837349397590361,-16.5542168674699,-16.5542168674699,-16.55421686747,58.1984699074939,58.9602809734312,58.9657021786653
0.84136546184739,-16.4417670682731,-16.4417670682731,-16.4417670682732,55.735788641552,56.5573936982447,56.5569043727903
0.845381526104418,-16.3293172690763,-16.3293172690763,-16.3293172690765,53.3174461700819,54.1833312877076,54.1878450132377
0.849397590361446,-16.2168674698795,-16.2168674698795,-16.2168674698797,50.943442337997,51.8700015454572,51.8685169222956
0.853413654618474,-16.1044176706827,-16.1044176706827,-16.1044176706829,48.6151781431682,49.6043315317983,49.6083221320099
0.857429718875502,-15.9919678714859,-15.9919678714859,-15.9919678714861,46.3291601217399,47.384242855548,47.3821387244855
0.86144578313253,-15.8795180722892,-15.8795180722892,-15.8795180722893,44.1023964291577,45.219279038459,45.2231668006278
0.865461847389558,-15.7670682730924,-15.7670682730924,-15.7670682730925,41.9142707491107,43.09618110561,43.093868874719
0.869477911646586,-15.6546184738956,-15.6546184738956,-15.6546184738957,39.7647830298531,41.0340740395866,41.0378660894309
0.873493975903614,-15.5421686746988,-15.5421686746988,-15.5421686746989,37.6765921805638,39.0084744078447,39.00595901583
0.877510040160643,-15.429718875502,-15.429718875502,-15.4297188755022,35.634467999092,37.049809678699,37.0535138654441
0.881526104417671,-15.3172690763052,-15.3172690763052,-15.3172690763054,33.6209566426948,35.1222451353234,35.1195321313459
0.885542168674699,-15.2048192771084,-15.2048192771084,-15.2048192771086,31.6773726403322,33.2705341286511,33.2746602826082
0.889558232931727,-15.0923694779116,-15.0923694779117,-15.0923694779118,29.768355065215,31.445478347512,31.4430659530998
0.893574297188755,-14.9799196787149,-14.9799196787149,-14.979919678715,27.8991945939661,29.6893686974097,29.6944837540111
0.897590361445783,-14.8674698795181,-14.8674698795181,-14.8674698795182,26.0946702121438,27.9713944966444,27.9698375523508
0.901606425702811,-14.7550200803213,-14.7550200803213,-14.7550200803214,24.3217302113224,26.312479464591,26.3186375280179
0.905622489959839,-14.6425702811245,-14.6425702811245,-14.6425702811246,22.6069735562493,24.7023247540978,24.7016741311468
0.909638554216867,-14.5301204819277,-14.5301204819277,-14.5301204819279,20.9296999965075,23.1412188110292,23.1484765013009
0.913654618473896,-14.4176706827309,-14.4176706827309,-14.4176706827311,19.3004812959314,21.6396622307036,21.6399711578867
0.917670682730924,-14.3052208835341,-14.3052208835341,-14.3052208835343,17.7229167248645,20.1616225297898,20.1877701517456
0.921686746987952,-14.1927710843373,-14.1927710843374,-14.1927710843375,16.1792355735364,18.7588427056909,18.7932873550844
0.92570281124498,-14.0803212851406,-14.0803212851406,-14.0803212851407,14.7013794480007,17.4098884062858,17.4249892838805
0.929718875502008,-13.9678714859438,-13.9678714859438,-13.9678714859439,13.2432354359708,16.1129218391841,16.1502433436202
0.933734939759036,-13.855421686747,-13.855421686747,-13.8554216867471,11.8716795688156,14.8676027903211,14.8754974033599
0.937751004016064,-13.7429718875502,-13.7429718875502,-13.7429718875504,10.506121267371,13.6762287044749,13.7147439216142
0.941767068273092,-13.6305220883534,-13.6305220883534,-13.6305220883536,9.22012714977578,12.5386456648276,12.560807586489
0.94578313253012,-13.5180722891566,-13.5180722891566,-13.5180722891568,7.95420302933969,11.4540582774211,11.4883820935714
0.949799196787149,-13.4056224899598,-13.4056224899598,-13.40562248996,6.75422686953574,10.4233991678983,10.4563846071772
0.953815261044177,-13.2931726907631,-13.2931726907631,-13.2931726907632,5.58793635407089,9.44666891909245,9.45272320868498
0.957831325301205,-13.1807228915663,-13.1807228915663,-13.1807228915664,4.47397772489351,8.52346956289352,8.53035972957705
0.961847389558233,-13.0682730923695,-13.0682730923695,-13.0682730923696,3.40732022205002,7.65180386533085,7.65966268641962
0.965863453815261,-12.9558232931727,-12.9558232931727,-12.9558232931728,2.3830194228194,6.82854545753495,6.83865372124159
0.969879518072289,-12.8433734939759,-12.8433734939759,-12.8433734939761,1.42536346318678,6.06094047032839,6.06561853341655
0.973895582329317,-12.7309236947791,-12.7309236947791,-12.7309236947793,0.467707503554179,5.32996731477258,5.3473052290768
0.977911646586345,-12.6184738955823,-12.6184738955823,-12.6184738955825,-0.389324847381279,4.64381325199394,4.66683552504261
0.981927710843373,-12.5060240963855,-12.5060240963855,-12.5060240963857,-1.2286109272712,4.00960859146865,4.03148133857367
0.985943775100402,-12.3935742971888,-12.3935742971888,-12.3935742971889,-2.03101708305773,3.42497736655621,3.44264393212251
0.98995983935743,-12.281124497992,-12.281124497992,-12.2811244979921,-2.75193420035096,2.8840466334951,2.90819023259213
0.993975903614458,-12.1686746987952,-12.1686746987952,-12.1686746987953,-3.47285131764419,2.38864341399038,2.41744732796491
0.997991967871486,-12.0562248995984,-12.0562248995984,-12.0562248995985,-4.10226318545612,1.93826145785653,1.97244930805234
1.00200803212851,-11.9437751004016,-11.9437751004016,-11.9437751004018,-4.70481228739237,1.53276808836295,1.57276964891819
1.00602409638554,-11.8313253012048,-11.8313253012048,-11.831325301205,-5.27759517301094,1.17295349146968,1.21826572472065
1.01004016064257,-11.718875502008,-11.718875502008,-11.7188755020082,-5.7532348487736,0.864699391583725,0.908809036637877
1.0140562248996,-11.6064257028112,-11.6064257028113,-11.6064257028114,-6.22887452453623,0.601499509877361,0.644093728497542
1.01807228915663,-11.4939759036145,-11.4939759036145,-11.4939759036146,-6.65986525358824,0.383164524161759,0.428521985009344
1.02208835341365,-11.3815261044177,-11.3815261044177,-11.3815261044178,-7.00005434736898,0.209518222549685,0.260515093885584
1.02610441767068,-11.2690763052209,-11.2690763052209,-11.269076305221,-7.34024344114969,0.0826977786628327,0.136745095911587
1.03012048192771,-11.1566265060241,-11.1566265060241,-11.1566265060243,-7.6229047440212,-0.00612190387829987,0.0597520026790897
1.03413654618474,-11.0441767068273,-11.0441767068273,-11.0441767068275,-7.82764463160047,-0.0465361617508014,0.0206572299414913
1.03815261044177,-10.9317269076305,-10.9317269076305,-10.9317269076307,-8.03238451917973,-0.0363238652233326,0.0248281199562901
1.0421686746988,-10.8192771084337,-10.8192771084337,-10.8192771084339,-8.16671804929377,0.0135224249257215,0.0847541658500469
1.04618473895582,-10.7068273092369,-10.706827309237,-10.7068273092371,-8.23601013724858,0.103079180700825,0.183598844129391
1.05020080321285,-10.5943775100402,-10.5943775100402,-10.5943775100403,-8.30530222520339,0.239127057442192,0.321384694138061
1.05421686746988,-10.4819277108434,-10.4819277108434,-10.4819277108435,-8.28934868226818,0.425483297865433,0.503612401634
1.05823293172691,-10.3694779116466,-10.3694779116466,-10.3694779116467,-8.2200052314798,0.649189169878323,0.73818383623849
1.06224899598394,-10.2570281124498,-10.2570281124498,-10.25702811245,-8.15066178069143,0.91011935070711,1.00990674499456
1.06626506024096,-10.144578313253,-10.144578313253,-10.1445783132532,-8.00002836130424,1.22375428423033,1.31865314444687
1.07028112449799,-10.0321285140562,-10.0321285140562,-10.0321285140564,-7.78886177731126,1.57978404644703,1.67791641799086
1.07429718875502,-9.91967871485944,-9.91967871485944,-9.91967871485959,-7.57769519331828,1.97275022496362,2.08133891662914
1.07831325301205,-9.80722891566265,-9.80722891566266,-9.8072289156628,-7.29115520246786,2.40243141763236,2.52147770254509
1.08232931726908,-9.69477911646586,-9.69477911646587,-9.69477911646601,-6.9381671390502,2.88773584878897,2.99811750732233
1.0863453815261,-9.58232931726908,-9.58232931726909,-9.58232931726923,-6.58517907563256,3.41007058947806,3.52837705926159
1.09036144578313,-9.46987951807229,-9.4698795180723,-9.46987951807244,-6.16273403224743,3.96816720804286,4.09720845196358
1.09437751004016,-9.35742971887551,-9.35742971887551,-9.35742971887566,-5.66792614954025,4.56468868219002,4.70155743503462
1.09839357429719,-9.24497991967872,-9.24497991967873,-9.24497991967887,-5.17311826683305,5.21357559699613,5.34252130992624
1.10240963855422,-9.13253012048193,-9.13253012048194,-9.13253012048209,-4.61361944098215,5.89807754648964,6.03715914401239
1.10642570281124,-9.02008032128514,-9.02008032128515,-9.0200803212853,-3.97442612204999,6.61802381558368,6.76719314804387
1.11044176706827,-8.90763052208835,-8.90763052208836,-8.90763052208851,-3.33523280311784,7.37552928642494,7.53245116891956
1.1144578313253,-8.79518072289156,-8.79518072289157,-8.79518072289172,-2.65251193963318,8.1762664819564,8.333519826269
1.11847389558233,-8.68273092369478,-8.68273092369479,-8.68273092369493,-1.86636767628481,9.01750576891637,9.1794197635291
1.12248995983936,-8.57028112449799,-8.570281124498,-8.57028112449815,-1.08022341293648,9.89873693665594,10.0649120762087
1.12650602409639,-8.45783132530121,-8.45783132530122,-8.45783132530136,-0.272864723928001,10.8200518323754,10.9904336802376
1.13052208835341,-8.34538152610442,-8.34538152610443,-8.34538152610459,0.660228674101443,11.7824973804551,11.9567580394487
1.13453815261044,-8.23293172690763,-8.23293172690764,-8.2329317269078,1.59332207213094,12.7876412083991,12.9646295248877
1.13855421686747,-8.12048192771084,-8.12048192771086,-8.12048192771102,2.52641547016043,13.83419159687,14.0146030403492
1.1425702811245,-8.00803212851406,-8.00803212851407,-8.00803212851424,3.60535807640082,14.9247838879234,15.107171424117
1.14658634538153,-7.89558232931727,-7.89558232931728,-7.89558232931745,4.68539882650011,16.0577759467021,16.2427331522984
1.15060240963855,-7.78313253012048,-7.78313253012049,-7.78313253012066,5.7654395765994,17.2349144254451,17.4216347044239
1.15461847389558,-7.67068273092369,-7.6706827309237,-7.67068273092387,6.97250409401997,18.4553662977343,18.6441657257955
1.15863453815261,-7.55823293172691,-7.55823293172692,-7.55823293172709,8.20363983562487,19.7196384425815,19.9105503325617
1.16265060240964,-7.44578313253012,-7.44578313253013,-7.4457831325303,9.43477557722983,21.0286454443015,21.2209687342365
1.16666666666667,-7.33333333333334,-7.33333333333335,-7.33333333333352,10.745216451409,22.3817966559796,22.575588491263
1.17068273092369,-7.22088353413655,-7.22088353413656,-7.22088353413673,12.1315946986386,23.782208224839,23.9744431969022
1.17469879518072,-7.10843373493976,-7.10843373493977,-7.10843373493994,13.5179729458681,25.2229516490763,25.4173446267983
1.17871485943775,-6.99598393574297,-6.99598393574298,-6.99598393574315,14.9324505804268,26.7075670209712,26.9043787610972
1.18273092369478,-6.88353413654618,-6.88353413654619,-6.88353413654636,16.4740694296398,28.2359595520708,28.4351039140339
1.18674698795181,-6.77108433734939,-6.77108433734941,-6.77108433734958,18.0156882788527,29.8114604143088,30.0098071184208
1.19076305220884,-6.65863453815261,-6.65863453815262,-6.65863453815279,19.5573071280657,31.4301093135171,31.6280651266249
1.19477911646586,-6.54618473895582,-6.54618473895584,-6.54618473895601,21.2310596280969,33.0919366576268,33.2900474888754
1.19879518072289,-6.43373493975904,-6.43373493975905,-6.43373493975922,22.9279172397912,34.796883704128,34.9956240663294
1.20281124497992,-6.32128514056225,-6.32128514056226,-6.32128514056243,24.6247748514853,36.5453728097539,36.7447318372617
1.20682730923695,-6.20883534136546,-6.20883534136548,-6.20883534136565,26.4063499981409,38.3360645787123,38.537314061186
1.21084337349398,-6.09638554216868,-6.09638554216869,-6.09638554216886,28.2657126019604,40.1693122160112,40.3733328907622
1.214859437751,-5.98393574297189,-5.9839357429719,-5.98393574297207,30.1250752057799,42.0450862067046,42.2527615506923
1.21887550200803,-5.8714859437751,-5.87148594377511,-5.87148594377528,31.9844378095995,43.9649546226923,44.1755437264075
1.22289156626506,-5.75903614457831,-5.75903614457832,-5.75903614457849,33.9931446854674,45.9338064636312,46.1417026131788
1.22690763052209,-5.64658634538152,-5.64658634538153,-5.6465863453817,36.0222783366861,47.9445116381066,48.1511941377573
1.23092369477912,-5.53413654618474,-5.53413654618475,-5.53413654618492,38.0514119879046,49.9970978732524,50.2040264618169
1.23493975903614,-5.42168674698795,-5.42168674698796,-5.42168674698813,40.1209571716263,52.0915688424778,52.3002053195559
1.23895582329317,-5.30923694779117,-5.30923694779118,-5.30923694779135,42.3198598959348,54.2280860067053,54.4397231554515
1.2429718875502,-5.19678714859438,-5.19678714859439,-5.19678714859456,44.5187626202433,56.4054114608475,56.622611165321
1.24698795180723,-5.08433734939759,-5.0843373493976,-5.08433734939777,46.7176653445518,58.6354745549248,58.8488829285843
1.25100401606426,-4.9718875502008,-4.97188755020081,-4.97188755020098,49.0178165576217,60.9071286401176,61.1185528773905
1.25502008032129,-4.85943775100401,-4.85943775100402,-4.8594377510042,51.3864864870542,63.220214042445,63.431659200556
1.25903614457831,-4.74698795180723,-4.74698795180724,-4.74698795180741,53.7551564164867,65.5757408267506,65.7883148657488
1.26305220883534,-4.63453815261044,-4.63453815261045,-4.63453815261062,56.1238263459192,67.9677587729349,68.1884499574986
1.26706827309237,-4.52208835341365,-4.52208835341367,-4.52208835341384,58.6602240647605,70.4184633812573,70.6319954311956
1.2710843373494,-4.40963855421687,-4.40963855421688,-4.40963855421705,61.2045704709553,72.9076866610925,73.1192906210742
1.27510040160643,-4.29718875502008,-4.2971887550201,-4.29718875502027,63.74891687715,75.435375354167,75.6503073746974
1.27911646586345,-4.1847389558233,-4.18473895582331,-4.18473895582348,66.3040701963409,78.0039158300021,78.2250010479792
1.28313253012048,-4.07228915662651,-4.07228915662652,-4.07228915662669,69.0300022861011,80.631227879631,80.8433080720752
1.28714859437751,-3.95983935742972,-3.95983935742973,-3.9598393574299,71.7559343758613,83.2937374991073,83.5055455513588
1.29116465863454,-3.84738955823293,-3.84738955823294,-3.84738955823311,74.4818664656216,85.9915455800671,86.2118068775319
1.29518072289157,-3.73493975903614,-3.73493975903615,-3.73493975903632,77.2376281436575,88.7483954847098,88.9620639243588
1.29919678714859,-3.62248995983936,-3.62248995983937,-3.62248995983954,80.145144127097,91.5452943367406,91.7562856562279
1.30321285140562,-3.51004016064257,-3.51004016064258,-3.51004016064275,83.0526601105367,94.3779638341753,94.5946745562566
1.30722891566265,-3.39759036144578,-3.39759036144579,-3.39759036144596,85.9601760939764,97.2640788827768,97.4775815335369
1.31124497991968,-3.285140562249,-3.28514056224901,-3.28514056224918,88.9165440000763,100.195232145315,100.404660226231
1.31526104417671,-3.17269076305221,-3.17269076305222,-3.17269076305239,92.0056422141436,103.159094674524,103.376445997336
1.31927710843373,-3.06024096385542,-3.06024096385543,-3.0602409638556,95.0947404282109,106.179827126607,106.391429128168
1.32329317269076,-2.94779116465863,-2.94779116465864,-2.94779116465882,98.1838386422782,109.243990397348,109.452563438836
1.32730923694779,-2.83534136546185,-2.83534136546186,-2.83534136546203,101.344560793735,112.341025270272,112.556820450655
1.33132530120482,-2.72289156626506,-2.72289156626507,-2.72289156626524,104.625271889263,115.49699366811,115.706480944375
1.33534136546185,-2.61044176706827,-2.61044176706829,-2.61044176706846,107.905982984791,118.695052396423,118.901052474628
1.33935742971888,-2.49799196787149,-2.4979919678715,-2.49799196787167,111.18669408032,121.926514542351,122.14054094238
1.3433734939759,-2.3855421686747,-2.38554216867471,-2.38554216867488,114.477111237194,125.218041956241,125.425118917622
1.34738955823293,-2.27309236947792,-2.27309236947793,-2.2730923694781,117.959465773811,128.550982798642,128.754631309115
1.35140562248996,-2.16064257028113,-2.16064257028114,-2.16064257028131,121.441820310429,131.917280935486,132.129675105098
1.35542168674699,-2.04819277108434,-2.04819277108435,-2.04819277108452,124.924174847046,135.342802814772,135.54969549412
1.35943775100402,-1.93574297188755,-1.93574297188756,-1.93574297188773,128.406529383664,138.812857043276,139.014861033914
1.36345381526104,-1.82329317269076,-1.82329317269077,-1.82329317269094,132.034565016625,142.321021979935,142.525681555523
1.36746987951807,-1.71084337349397,-1.71084337349398,-1.71084337349415,135.718561392901,145.874187774333,146.082125979271
1.3714859437751,-1.59839357429719,-1.5983935742972,-1.59839357429737,139.402557769177,149.484569383658,149.683815437239
1.37550200803213,-1.4859437751004,-1.48594377510041,-1.48594377510058,143.086554145454,153.133301416702,153.332009298923
1.37951807228916,-1.37349397590362,-1.37349397590363,-1.3734939759038,146.850564308804,156.820365869591,157.025598213179
1.38353413654618,-1.26104417670683,-1.26104417670684,-1.26104417670701,150.736201058831,160.566295082446,160.764498540867
1.38755020080321,-1.14859437751004,-1.14859437751005,-1.14859437751022,154.621837808857,164.356326289801,164.54955672913
1.39156626506024,-1.03614457831325,-1.03614457831326,-1.03614457831343,158.507474558884,168.184918044187,168.383278574469
1.39558232931727,-0.923694779116465,-0.923694779116476,-0.923694779116646,162.408401361831,172.060184962044,172.258366010553
1.3995983935743,-0.811244979919676,-0.811244979919687,-0.811244979919858,166.508924611884,175.992837051363,176.182261822699
1.40361445783133,-0.698795180722888,-0.698795180722899,-0.698795180723069,170.609447861937,179.963073210538,180.152226154962
1.40763052208835,-0.586345381526106,-0.586345381526116,-0.586345381526287,174.70997111199,183.970995505383,184.167917654767
1.41164658634538,-0.473895582329317,-0.473895582329328,-0.473895582329498,178.810494362044,188.044675042799,188.230494941789
1.41566265060241,-0.361445783132535,-0.361445783132545,-0.361445783132716,182.951421945757,192.156947424314,192.339526381444
1.41967871485944,-0.248995983935746,-0.248995983935757,-0.248995983935927,187.280077752431,196.307165251517,196.495196752467
1.42369477911647,-0.136546184738958,-0.136546184738968,-0.136546184739139,191.608733559106,200.514806956034,200.697370486877
1.42771084337349,-0.0240963855421692,-0.0240963855421799,-0.0240963855423502,195.937389365781,204.769471898896,204.946338743483
1.43172690763052,0.0883534136546194,0.0883534136546085,0.0883534136544383,200.266045172455,209.061194069328,209.241914665377
1.43574297188755,0.200803212851408,0.200803212851397,0.200803212851227,204.65927669215,213.404953784997,213.584352715364
1.43975903614458,0.313253012048196,0.313253012048186,0.313253012048015,209.216063676589,217.80198721501,217.97364730095
1.44377510040161,0.425702811244978,0.425702811244968,0.425702811244798,213.772850661028,222.236375450552,222.409853392495
1.44779116465863,0.538152610441766,0.538152610441757,0.538152610441586,218.329637645467,226.717213559404,226.893021160176
1.45180722891566,0.650602409638548,0.650602409638539,0.650602409638369,222.886424629906,231.257013569627,231.423224188561
1.45582329317269,0.763052208835336,0.763052208835327,0.763052208835157,227.531958459173,235.833234515909,236.000529372184
1.45983935742972,0.875502008032125,0.875502008032116,0.875502008031946,232.316875357275,240.453033004125,240.624905002784
1.46385542168675,0.987951807228914,0.987951807228905,0.987951807228734,237.101792255377,245.135308872618,245.296459620202
1.46787148594378,1.1004016064257,1.10040160642569,1.10040160642552,241.886709153478,249.854304220636,250.015235557815
1.4718875502008,1.21285140562249,1.21285140562248,1.21285140562231,246.67162605158,254.613910971646,254.781261671527
1.47590361445783,1.32530120481928,1.32530120481927,1.3253012048191,251.566169513329,259.438997926633,259.594583252657
1.47991967871486,1.43775100401606,1.43775100401605,1.43775100401588,256.5725659313,264.299800257361,264.455252088234
1.48393574297189,1.55020080321285,1.55020080321284,1.55020080321267,261.578962349272,269.200939660192,269.363279894285
1.48795180722892,1.66265060240963,1.66265060240962,1.66265060240945,266.585358767243,274.168337021196,274.318691384161
1.49196787148594,1.77510040160642,1.77510040160641,1.77510040160624,271.591755185214,279.171841789801,279.321511049152
1.49598393574297,1.88755020080321,1.8875502008032,1.88755020080303,276.78853809904,284.215533875291,284.371769095737
1.5,2,1.99999999999999,1.99999999999982,282.009763843922,289.325391655429,289.469489129986


==> figures/hbfSat.csv <==
135,-5.63470345748939,-5.63470345748939,-5.6126490032283,0.648794629272484,0.676511294767239,0.648794629272484
135.200803212851,-5.6283047660276,-5.6283047660276,-5.60623545118996,0.641539233916084,0.669377822324874,0.641539233916084
135.401606425703,-5.62190643595142,-5.62190643595142,-5.59982202572485,0.634261814355431,0.662226939850818,0.634261814355431
135.602409638554,-5.61550846738547,-5.61550846738547,-5.59340865217894,0.626959871291269,0.655058157850379,0.626959871291269
135.803212851406,-5.60911086046096,-5.60911086046096,-5.58699491704941,0.619634691708132,0.647870972194494,0.619634691708132
136.004016064257,-5.60271369578541,-5.60271369578541,-5.58057975138934,0.612284268144788,0.64066043305477,0.612284268144788
136.204819277108,-5.59631693020368,-5.59631693020368,-5.57416184597925,0.604904025599859,0.633427916780549,0.604904025599859
136.40562248996,-5.58992052686366,-5.58992052686366,-5.56774206740911,0.597495595895052,0.626174776021714,0.597495595895052
136.606425702811,-5.58352448592578,-5.58352448592578,-5.56132172952453,0.590059177868684,0.618900389522748,0.590059177868684
136.807228915663,-5.57712880755886,-5.57712880755886,-5.55490222662119,0.582595492843573,0.611604115913872,0.582595492843573
137.008032128514,-5.57073356302193,-5.57073356302193,-5.54848428321673,0.575102996465558,0.604280630807989,0.575102996465558
137.208835341365,-5.56433872834196,-5.56433872834196,-5.54206799969762,0.56758281414798,0.59693025805563,0.56758281414798
137.409638554217,-5.55794425699874,-5.55794425699874,-5.53565393454163,0.560034184782505,0.58955515169891,0.560034184782505
137.610441767068,-5.55155014919823,-5.55155014919823,-5.52924277210206,0.552456826415407,0.582154507614049,0.552456826415407
137.81124497992,-5.54515640515702,-5.54515640515702,-5.52283497189484,0.544851239238943,0.574727493249521,0.544851239238943
138.012048192771,-5.53876308678951,-5.53876308678951,-5.51643119903888,0.537213048409472,0.567268363118812,0.537213048409472
138.212851405623,-5.53237018942681,-5.53237018942681,-5.51003069198392,0.529542252272963,0.559775895136611,0.529542252272963
138.413654618474,-5.52597765679862,-5.52597765679862,-5.5036323559061,0.521835734373567,0.552253328737287,0.521835734373567
138.614457831325,-5.51958548916872,-5.51958548916872,-5.49723499995063,0.514088439780675,0.544699598274426,0.514088439780675
138.815261044177,-5.51319368681432,-5.51319368681432,-5.49083821046332,0.506300276537453,0.537113596549264,0.506300276537453
139.016064257028,-5.50680230230014,-5.50680230230014,-5.48444194161634,0.498468280433441,0.529489098798214,0.498468280433441
139.21686746988,-5.50041135043613,-5.50041135043613,-5.47804610050998,0.490590199419295,0.521822586474998,0.490590199419295
139.417670682731,-5.49402076508909,-5.49402076508909,-5.47165056705023,0.482664543872849,0.514118790359386,0.482664543872849
139.618473895582,-5.4876305465971,-5.4876305465971,-5.46525511880658,0.474686448042025,0.506376256895393,0.474686448042025
139.819277108434,-5.48124069531565,-5.48124069531565,-5.45885951011778,0.466654014035634,0.49859346922128,0.466654014035634
140.020080321285,-5.47485125444365,-5.47485125444365,-5.45246354133095,0.45856407852865,0.490763646790149,0.45856407852865
140.220883534137,-5.46846225852189,-5.46846225852189,-5.44606714554334,0.450413412487932,0.482879790588621,0.450413412487932
140.421686746988,-5.46207363140266,-5.46207363140266,-5.4396694112398,0.442197270538931,0.47494871818266,0.442197270538931
140.622489959839,-5.45568537352654,-5.45568537352654,-5.43326847119257,0.433909099238067,0.466968373901784,0.433909099238067
140.823293172691,-5.44929748535982,-5.44929748535982,-5.42686280775859,0.425542332036487,0.458936600453071,0.425542332036487
141.024096385542,-5.44291000071855,-5.44291000071855,-5.42045186427303,0.41709644352545,0.450845952707252,0.41709644352545
141.224899598394,-5.43652297431991,-5.43652297431991,-5.41403546493642,0.408555876844,0.442683993465071,0.408555876844
141.425702811245,-5.43013631976508,-5.43013631976508,-5.40761246881172,0.399917098656733,0.434460526764658,0.399917098656733
141.626506024096,-5.42375003754109,-5.42375003754109,-5.40117930675434,0.391168737431245,0.426172506200587,0.391168737431245
141.827309236948,-5.4173641281344,-5.4173641281344,-5.39474251386244,0.382313813705522,0.417816710666717,0.382313813705522
142.028112449799,-5.41097861572028,-5.41097861572028,-5.38830922252519,0.373356115690085,0.409384855936421,0.373356115690085
142.228915662651,-5.40459357548146,-5.40459357548146,-5.38187902975913,0.36428881450944,0.400855621034291,0.36428881450944
142.429718875502,-5.39820891025118,-5.39820891025118,-5.37545133806507,0.355104390352628,0.392243200751686,0.355104390352628
142.630522088353,-5.39182462065318,-5.39182462065318,-5.36902699758406,0.345790701411249,0.383542787998633,0.345790701411249
142.831325301205,-5.38544070761261,-5.38544070761261,-5.36261804248013,0.336362804791691,0.374749246932751,0.336362804791691
143.032128514056,-5.37905718641943,-5.37905718641943,-5.35625626596026,0.326864907391889,0.365853126134387,0.326864907391889
143.232931726908,-5.37267358131871,-5.37267358131871,-5.34996955464308,0.317344854504282,0.356816570101787,0.317344854504282
143.433734939759,-5.366290541099,-5.366290541099,-5.34378519815167,0.307844807407732,0.347661714917489,0.307844807407732
143.63453815261,-5.35991081545844,-5.35991081545844,-5.33771481158423,0.298395557452312,0.338385510273756,0.298395557452312
143.835341365462,-5.35353838424778,-5.35353838424778,-5.331769251679,0.289022466743487,0.32898689619211,0.289022466743487
144.036144578313,-5.34717869929712,-5.34717869929712,-5.32597168890639,0.27975914792752,0.319465636906731,0.27975914792752
144.236947791165,-5.34084865563906,-5.34084865563906,-5.32032968738045,0.270627891817637,0.309792151887614,0.270627891817637
144.437751004016,-5.33454975234545,-5.33454975234545,-5.31483770928154,0.261636902556104,0.300006626988912,0.261636902556104
144.638554216867,-5.3282872394029,-5.3282872394029,-5.30949812800204,0.252799849711063,0.290110542953136,0.252799849711063
144.839357429719,-5.32206602810039,-5.32206602810039,-5.30432659070686,0.244145831714692,0.280104669029514,0.244145831714692
145.04016064257,-5.31589069020133,-5.31589069020133,-5.29930912453374,0.235671235279016,0.269989053747907,0.235671235279016
145.240963855422,-5.30978284273375,-5.30978284273375,-5.29444552229109,0.227386500258705,0.259726973801986,0.227386500258705
145.441767068273,-5.30373223712046,-5.30373223712046,-5.28973205899397,0.219298431173541,0.24934592900773,0.219298431173541
145.642570281125,-5.2977405897414,-5.2977405897414,-5.28516501175713,0.211413871818042,0.238841789556982,0.211413871818042
145.843373493976,-5.291810134204,-5.291810134204,-5.28073706272809,0.203733840214551,0.228207004058675,0.203733840214551
146.044176706827,-5.28594278567942,-5.28594278567942,-5.27644220976934,0.196260775601264,0.217432364454665,0.196260775601264
146.244979919679,-5.28015874768313,-5.28015874768313,-5.2722738229987,0.188996194253833,0.20645485681876,0.188996194253833
146.44578313253,-5.2744434991174,-5.2744434991174,-5.26822949747616,0.18194932768191,0.195283713157442,0.18194932768191
146.646586345382,-5.26879431370715,-5.26879431370715,-5.26428762910986,0.175092865965203,0.183898779735488,0.175092865965203
146.847389558233,-5.2632109541779,-5.2632109541779,-5.26044699740192,0.168434889358532,0.172266836067287,0.168434889358532
147.048192771084,-5.25769289691,-5.25769289691,-5.25672086279569,0.162021628222074,0.160347897460635,0.162021628222074
147.248995983936,-5.25225504633374,-5.25225504633374,-5.25308017184178,0.155810507117665,0.147970884207913,0.155810507117665
147.449799196787,-5.24688296524962,-5.24688296524962,-5.24951468695178,0.149791730110874,0.135064647848681,0.149791730110874
147.650602409639,-5.24157009439055,-5.24157009439055,-5.24601838761846,0.143963118650117,0.12150203157818,0.143963118650117
147.85140562249,-5.23631406034037,-5.23631406034037,-5.24258527927626,0.138321638591367,0.107058098600781,0.138321638591367
148.052208835341,-5.23111225465929,-5.23111225465929,-5.23921375768655,0.132880494320906,0.0914111293771001,0.132880494320906
148.253012048193,-5.22597216269819,-5.22597216269819,-5.23589988881047,0.127653307395237,0.0732672470091608,0.127653307395237
148.453815261044,-5.22088153083053,-5.22088153083053,-5.23262639202083,0.122595527746545,0.0492358257050029,0.122595527746545
148.654618473896,-5.21583174192958,-5.21583174192958,-5.22939219086028,0.117718552329422,0.00146839837642158,0.117718552329422
148.855421686747,-5.21081882932186,-5.21081882932186,-5.2261918456532,0.11301576918348,-0.0481713797319196,0.11301576918348
149.056224899598,-5.20583867312818,-5.20583867312818,-5.22302076795806,0.108483112000646,-0.0690517187112153,0.108483112000646
149.25702811245,-5.2008911066318,-5.2008911066318,-5.2198740911439,0.104112999376666,-0.0830825268446642,0.104112999376666
149.457831325301,-5.19596638755319,-5.19596638755319,-5.21674923672717,0.0999181446142893,-0.094229614668967,0.0999181446142893
149.658634538153,-5.19105650887716,-5.19105650887716,-5.21364058504123,0.0958820530985354,-0.103568405758239,0.0958820530985354
149.859437751004,-5.18615673113023,-5.18615673113023,-5.21054483452092,0.0920002378648767,-0.111504357478863,0.0920002378648767
150.060240963855,-5.18126227688294,-5.18126227688294,-5.20745913015856,0.0882766537089529,-0.118311687503859,0.0882766537089529
150.261044176707,-5.17636694735725,-5.17636694735725,-5.20437950447584,0.0846833943568921,-0.124046989723433,0.0846833943568921
150.461847389558,-5.17146274953401,-5.17146274953401,-5.20130460965809,0.0812270957501837,-0.128920850334289,0.0812270957501837
150.66265060241,-5.16654524572618,-5.16654524572618,-5.19823326027654,0.0779179643060277,-0.133135566204244,0.0779179643060277
150.863453815261,-5.16160996195153,-5.16160996195153,-5.1951646291725,0.0747529654264948,-0.136750058430838,0.0747529654264948
151.064257028112,-5.15665251276937,-5.15665251276937,-5.1920977855303,0.0717048039761875,-0.139814274351355,0.0717048039761875
151.265060240964,-5.1516636398279,-5.1516636398279,-5.18903217274822,0.068781910299637,-0.142302051013147,0.068781910299637
151.465863453815,-5.14663599978986,-5.14663599978986,-5.18596650991361,0.0659790161162773,-0.144253735201546,0.0659790161162773
151.666666666667,-5.14157098587314,-5.14157098587314,-5.1828985832182,0.0632917979608237,-0.145779468203475,0.0632917979608237
151.867469879518,-5.13646534602223,-5.13646534602223,-5.17982605651148,0.0607073311092134,-0.146899621826699,0.0607073311092134
152.068273092369,-5.13131598936778,-5.13131598936778,-5.17674460609568,0.0582331125442437,-0.147632558760754,0.0582331125442437
152.269076305221,-5.12611374061984,-5.12611374061984,-5.17364591074682,0.0558748501014435,-0.147952029695711,0.0558748501014435
152.469879518072,-5.12085102887863,-5.12085102887863,-5.1705274232593,0.0536051710647408,-0.147851971856403,0.0536051710647408
152.670682730924,-5.11553553318839,-5.11553553318839,-5.16738217492121,0.0514372196092755,-0.147417772522535,0.0514372196092755
152.871485943775,-5.11016538588125,-5.11016538588125,-5.16420791632676,0.0493623011488284,-0.146661046523196,0.0493623011488284
153.072289156627,-5.10474032289874,-5.10474032289874,-5.16100046414706,0.0473776671897686,-0.14560130029086,0.0473776671897686
153.273092369478,-5.09924539385299,-5.09924539385299,-5.15775755941529,0.0454797590647558,-0.144192181069581,0.0454797590647558
153.473895582329,-5.09368543262277,-5.09368543262277,-5.15447876254382,0.0436671438649429,-0.142494285635261,0.0436671438649429
153.674698795181,-5.08805682841769,-5.08805682841769,-5.15115855022378,0.0419359848636129,-0.140540136172541,0.0419359848636129
153.875502008032,-5.08235823674607,-5.08235823674607,-5.14779075258762,0.0402815358727899,-0.138382125355262,0.0402815358727899
154.076305220884,-5.07658252171813,-5.07658252171813,-5.14437171907779,0.0386997296239906,-0.136061964013361,0.0386997296239906
154.277108433735,-5.07072086123978,-5.07072086123978,-5.14089776095295,0.0371880198869447,-0.133620823115274,0.0371880198869447
154.477911646586,-5.06478481695136,-5.06478481695136,-5.13736616492371,0.0357434152353608,-0.131118012295735,0.0357434152353608
154.678714859438,-5.05877057107048,-5.05877057107048,-5.13377618474091,0.0343673888828943,-0.128587214609126,0.0343673888828943
154.879518072289,-5.05268426232369,-5.05268426232369,-5.13012239473156,0.0330537883924116,-0.126061431939449,0.0330537883924116
155.080321285141,-5.04653725472964,-5.04653725472964,-5.12640218343028,0.0318000301931206,-0.123549511604191,0.0318000301931206
155.281124497992,-5.04033123547571,-5.04033123547571,-5.12261415078615,0.0306057412152738,-0.12102897005192,0.0306057412152738
155.481927710843,-5.03408429555805,-5.03408429555805,-5.1187558398149,0.0294647402839744,-0.118477920643101,0.0294647402839744
155.682730923695,-5.0278009986624,-5.0278009986624,-5.11482248762695,0.0283733763858344,-0.115873259306034,0.0283733763858344
155.883534136546,-5.02149094553246,-5.02149094553246,-5.11081312665637,0.0273300738844739,-0.113204852418379,0.0273300738844739
156.084337349398,-5.01515751939505,-5.01515751939505,-5.10672395772965,0.0263308950396303,-0.110456183977459,0.0263308950396303
156.285140562249,-5.00880527340935,-5.00880527340935,-5.10255513889756,0.0253773161264943,-0.107613705651028,0.0253773161264943
156.4859437751,-5.00243793579876,-5.00243793579876,-5.09830124872158,0.024470274873847,-0.104661414116086,0.024470274873847
156.686746987952,-4.99605961717559,-4.99605961717559,-5.09395972995587,0.023602932947619,-0.101596966573034,0.023602932947619
156.887550200803,-4.98967210023663,-4.98967210023663,-5.08952965780467,0.022769934307956,-0.0984041220853674,0.022769934307956
157.088353413655,-4.98327650569616,-4.98327650569616,-5.08500966779203,0.0219711872376307,-0.0950332814984792,0.0219711872376307
157.289156626506,-4.97687648514543,-4.97687648514543,-5.08040025667081,0.0212102966438315,-0.0914917418915632,0.0212102966438315
157.489959839357,-4.9704735244403,-4.9704735244403,-5.07569818,0.0204870473448445,-0.0877557048002138,0.0204870473448445
157.690763052209,-4.96406885298146,-4.96406885298146,-5.07090079528634,0.0197845261613928,-0.0838121393140951,0.0197845261613928
157.89156626506,-4.95766328259543,-4.95766328259543,-5.06600971058846,0.0191074101762016,-0.0796321650583289,0.0191074101762016
158.092369477912,-4.95125771026285,-4.95125771026285,-5.06102536830495,0.0184580139050113,-0.0751425486761653,0.0184580139050113
158.293172690763,-4.94485331554804,-4.94485331554804,-5.05594923845379,0.0178534828027183,-0.0702380759477663,0.0178534828027183
158.493975903614,-4.9384505781788,-4.9384505781788,-5.05078014765204,0.0172693265498468,-0.0648947056110382,0.0172693265498468
158.694779116466,-4.93204986394528,-4.93204986394528,-5.04551944783471,0.0167011329138629,-0.0590011044090272,0.0167011329138629
158.895582329317,-4.92565148375897,-4.92565148375897,-5.04016834873025,0.016141070513147,-0.0523995665011339,0.016141070513147
159.096385542169,-4.9192560056421,-4.9192560056421,-5.03472987382037,0.0156082037401256,-0.0447302540204191,0.0156082037401256
159.29718875502,-4.91286418192985,-4.91286418192985,-5.02920704323308,0.0151096030254564,-0.0347974189336252,0.0151096030254564
159.497991967871,-4.90647554758167,-4.90647554758167,-5.02359718628888,0.0146107844154365,-0.0169480998457916,0.0146107844154365
159.698795180723,-4.90009019151404,-4.90009019151404,-5.01790213866383,0.0141035528548784,0.00777429268004881,0.0141035528548784
159.899598393574,-4.89370818095829,-4.89370818095829,-5.01212827551484,0.0135839302622652,0.0332258265127719,0.0135839302622652
160.100401606426,-4.88732981261761,-4.88732981261761,-5.00628424869527,0.0130343184610326,0.0440069283009247,0.0130343184610326
160.301204819277,-4.88095575853427,-4.88095575853427,-5.00037734246951,0.0125789153150947,0.0525212075272222,0.0125789153150947
160.502008032129,-4.87458514179635,-4.87458514179635,-4.99441077246152,0.0121915101116489,0.0600653782814081,0.0121915101116489
160.70281124498,-4.86821793474373,-4.86821793474373,-4.98839084921921,0.0117660895007064,0.0669118242010641,0.0117660895007064
160.903614457831,-4.86185410209412,-4.86185410209412,-4.98233061158707,0.0117242526109712,0.0732461387479239,0.0117242526109712
161.104417670683,-4.85549374669708,-4.85549374669708,-4.97623391814798,0.0119479202523774,0.0791778110565843,0.0119479202523774
161.305220883534,-4.84913755082609,-4.84913755082609,-4.97010288127268,0.012342899771669,0.084749279501002,0.012342899771669
161.506024096386,-4.84278451044442,-4.84278451044442,-4.96393860799701,0.0126341890238644,0.0901042309315875,0.0126341890238644
161.706827309237,-4.8364345566517,-4.8364345566517,-4.95774458315901,0.0127508311848583,0.0952754458225413,0.0127508311848583
161.907630522088,-4.83008761836351,-4.83008761836351,-4.95152500838877,0.0127039434965897,0.100290876332024,0.0127039434965897
162.10843373494,-4.82374367254295,-4.82374367254295,-4.9452821970818,0.0125738211014742,0.105172033081387,0.0125738211014742
162.309236947791,-4.81740341266256,-4.81740341266256,-4.9390196974335,0.012718848374115,0.109914854762996,0.012718848374115
162.510040160643,-4.81106585141822,-4.81106585141822,-4.93274227483064,0.0136149120442209,0.114571753995228,0.0136149120442209
162.710843373494,-4.80473091201419,-4.80473091201419,-4.92645279356656,0.0152554161865501,0.119153740603575,0.0152554161865501
162.911646586345,-4.79839851715832,-4.79839851715832,-4.9201529307028,0.0174459264427054,0.123670742587538,0.0174459264427054
163.112449799197,-4.79206858879026,-4.79206858879026,-4.91384484100514,0.0199563568777866,0.128131631923575,0.0199563568777866
163.313253012048,-4.78574174677251,-4.78574174677251,-4.90752902096631,0.0228435435342743,0.132532870745671,0.0228435435342743
163.5140562249,-4.77941714764205,-4.77941714764205,-4.90120256646512,0.0257807013391988,0.136897559955134,0.0257807013391988
163.714859437751,-4.77309469957107,-4.77309469957107,-4.89487039387581,0.028766670251618,0.141231272726039,0.028766670251618
163.915662650602,-4.7667743308243,-4.7667743308243,-4.88853498736635,0.0318122793308099,0.145538796017102,0.0318122793308099
164.116465863454,-4.76045596941051,-4.76045596941051,-4.88219759719516,0.0349377689110333,0.149824528641772,0.0349377689110333
164.317269076305,-4.75414005828729,-4.75414005828729,-4.87585896584387,0.0381383225087539,0.154089184470713,0.0381383225087539
164.518072289157,-4.74782600178226,-4.74782600178226,-4.86951919431375,0.0413242981479316,0.158341969804908,0.0413242981479316
164.718875502008,-4.74151367099244,-4.74151367099244,-4.86317994461695,0.0446693403589485,0.162586299436967,0.0446693403589485
164.919678714859,-4.73520300336518,-4.73520300336518,-4.85684106547265,0.0480865915191915,0.166824828793482,0.0480865915191915
165.120481927711,-4.72889393621422,-4.72889393621422,-4.8505020081161,0.0513952036386754,0.171060029873865,0.0513952036386754
165.321285140562,-4.72258677674264,-4.72258677674264,-4.84416295504635,0.0545208016301493,0.175294871288237,0.0545208016301493
165.522088353414,-4.71628112213053,-4.71628112213053,-4.83782471133486,0.0575476155391715,0.179532430456279,0.0575476155391715
165.722891566265,-4.70997682723939,-4.70997682723939,-4.83148769901689,0.060441812902572,0.18377438748515,0.060441812902572
165.923694779116,-4.70367383933968,-4.70367383933968,-4.82515242085412,0.0632574459098432,0.18802230375532,0.0632574459098432
166.124497991968,-4.69737210560013,-4.69737210560013,-4.81881919435982,0.0660440713572713,0.192277639408974,0.0660440713572713
166.325301204819,-4.69107183182049,-4.69107183182049,-4.81248826217101,0.0688235057250867,0.196544329292951,0.0688235057250867
166.526104417671,-4.68477275808897,-4.68477275808897,-4.80615972834534,0.0716226819869849,0.200822864784725,0.0716226819869849
166.726907630522,-4.67847473721218,-4.67847473721218,-4.79983362076938,0.074460225968847,0.205113425989589,0.074460225968847
166.927710843373,-4.67217772522994,-4.67217772522994,-4.79351003252633,0.0773407423696168,0.209416941056585,0.0773407423696168
167.128514056225,-4.6658816781004,-4.6658816781004,-4.78718914207756,0.080258291083282,0.213734276579889,0.080258291083282
167.329317269076,-4.65958672677556,-4.65958672677556,-4.78087073513538,0.083231052122007,0.218069563551818,0.083231052122007
167.530120481928,-4.65329271295075,-4.65329271295075,-4.77455470493273,0.086269026359984,0.222422506114524,0.086269026359984
167.730923694779,-4.64699949743525,-4.64699949743525,-4.76824087881454,0.0893811799486049,0.226791973945612,0.0893811799486049
167.931726907631,-4.64070704393792,-4.64070704393792,-4.76192891583348,0.092579841720139,0.231178498461854,0.092579841720139
168.132530120482,-4.63441531609129,-4.63441531609129,-4.75561845520556,0.0958762866071357,0.235582571670966,0.0958762866071357
168.333333333333,-4.62812439109826,-4.62812439109826,-4.74930939922664,0.0992707421452949,0.240008067590825,0.0992707421452949
168.534136546185,-4.62183417972174,-4.62183417972174,-4.74300142978608,0.102766837199812,0.244454848046168,0.102766837199812
168.734939759036,-4.61554455742179,-4.61554455742179,-4.73669411426651,0.106371095350967,0.248920656234808,0.106371095350967
168.935742971888,-4.60925549447988,-4.60925549447988,-4.73038749737878,0.11008006381748,0.253405764514356,0.11008006381748
169.136546184739,-4.60296696111854,-4.60296696111854,-4.72408144976302,0.113887883052283,0.257910419309153,0.113887883052283
169.33734939759,-4.5966789972402,-4.5966789972402,-4.71777593532022,0.117792811213319,0.262437988074657,0.117792811213319
169.538152610442,-4.59039155769214,-4.59039155769214,-4.71147077261161,0.121788873356256,0.266988972876413,0.121788873356256
169.738955823293,-4.58410453672319,-4.58410453672319,-4.70516585024972,0.12587400148431,0.271560170622002,0.12587400148431
169.939759036145,-4.57781791023148,-4.57781791023148,-4.69886104746573,0.130046419172852,0.276151681191814,0.130046419172852
170.140562248996,-4.57153165408525,-4.57153165408525,-4.69255624591072,0.134308634797739,0.280763587244109,0.134308634797739
170.341365461847,-4.56524578360879,-4.56524578360879,-4.68624989629583,0.138683587547996,0.285398629509184,0.138683587547996
170.542168674699,-4.55896027906022,-4.55896027906022,-4.67994098730332,0.143187218004427,0.290058166669987,0.143187218004427
170.74297188755,-4.5526750556931,-4.5526750556931,-4.67363103191315,0.147800009336654,0.294738221646313,0.147800009336654
170.943775100402,-4.54639009423215,-4.54639009423215,-4.66732126750911,0.152503195214103,0.29943877909123,0.152503195214103
171.144578313253,-4.54010537541117,-4.54010537541117,-4.66101283682509,0.157283897256023,0.304159812276981,0.157283897256023
171.345381526104,-4.53382089970721,-4.53382089970721,-4.65470701786804,0.162122398251382,0.308903396785101,0.162122398251382
171.546184738956,-4.52753665932018,-4.52753665932018,-4.64840534421584,0.167002231140777,0.313671807387375,0.167002231140777
171.746987951807,-4.52125259121133,-4.52125259121133,-4.64210860284904,0.17191606523268,0.318460453152076,0.17191606523268
171.947791164659,-4.51496868030751,-4.51496868030751,-4.63581762638191,0.176851711115454,0.323269242484555,0.176851711115454
172.14859437751,-4.50868491159321,-4.50868491159321,-4.62953353369509,0.181800624162099,0.3280980763996,0.181800624162099
172.349397590361,-4.50240127801768,-4.50240127801768,-4.62325698026734,0.186753241862308,0.332948377418116,0.186753241862308
172.550200803213,-4.49611777460088,-4.49611777460088,-4.61698342484005,0.191720607798062,0.337823303827701,0.191720607798062
172.751004016064,-4.48983435948063,-4.48983435948063,-4.61071197691764,0.196703697128963,0.342717796032775,0.196703697128963
172.951807228916,-4.48355102133288,-4.48355102133288,-4.60444982665267,0.201676911688089,0.347631713074774,0.201676911688089
173.152610441767,-4.47726774895317,-4.47726774895317,-4.59819436108545,0.206647121806589,0.352564909336046,0.206647121806589
173.353413654618,-4.47098453313103,-4.47098453313103,-4.59193478541478,0.211646948985737,0.357518196267055,0.211646948985737
173.55421686747,-4.46470136638058,-4.46470136638058,-4.58567066017719,0.216677880336751,0.362495530758757,0.216677880336751
173.755020080321,-4.45841822641774,-4.45841822641774,-4.57940221915422,0.221741140498037,0.367491513649042,0.221741140498037
173.955823293173,-4.45213510542509,-4.45213510542509,-4.57312999193344,0.2268362703469,0.372505973072179,0.2268362703469
174.156626506024,-4.44585199579154,-4.44585199579154,-4.56685466932034,0.231960409948776,0.377538734331966,0.231960409948776
174.357429718875,-4.43956888993102,-4.43956888993102,-4.56057664619734,0.237112731854361,0.382590056124753,0.237112731854361
174.558232931727,-4.43328577619857,-4.43328577619857,-4.5542960454947,0.242295579916742,0.387664580824268,0.242295579916742
174.759036144578,-4.42700264926105,-4.42700264926105,-4.54801443137293,0.247502495084924,0.392756682964026,0.247502495084924
174.95983935743,-4.42071950489356,-4.42071950489356,-4.54173155831584,0.252735439232589,0.397866171975171,0.252735439232589
175.160642570281,-4.41443633921798,-4.41443633921798,-4.53544629668045,0.257995314924487,0.402992855580894,0.257995314924487
175.361445783133,-4.40815314870063,-4.40815314870063,-4.52915731172092,0.263283794655116,0.408136539813237,0.263283794655116
175.562248995984,-4.40186992037939,-4.40186992037939,-4.52286366343912,0.268600775227229,0.413302321757367,0.268600775227229
175.763052208835,-4.39558666187297,-4.39558666187297,-4.51656363877557,0.273947566371973,0.418484551331431,0.273947566371973
175.963855421687,-4.38930337332118,-4.38930337332118,-4.51025991990689,0.279320855219843,0.423682991980934,0.279320855219843
176.164658634538,-4.38302005541127,-4.38302005541127,-4.50395250644067,0.284721586014273,0.428897440178681,0.284721586014273
176.36546184739,-4.37673670944791,-4.37673670944791,-4.49764098594033,0.290148586070741,0.434127691159988,0.290148586070741
176.566265060241,-4.37045333212856,-4.37045333212856,-4.49132428030491,0.295602251410694,0.439378036132192,0.295602251410694
176.767068273092,-4.36416993665975,-4.36416993665975,-4.48500489860845,0.301078876556658,0.444644009807673,0.301078876556658
176.967871485944,-4.35788653010595,-4.35788653010595,-4.4786842487403,0.306575159541042,0.449924957335008,0.306575159541042
177.168674698795,-4.35160311993413,-4.35160311993413,-4.47236030383767,0.312096150892993,0.455220664905794,0.312096150892993
177.369477911647,-4.34531971471425,-4.34531971471425,-4.4660360599958,0.317635883875754,0.460530917219085,0.317635883875754
177.570281124498,-4.33903633478359,-4.33903633478359,-4.4597124347719,0.323191964540151,0.465859246431884,0.323191964540151
177.771084337349,-4.33275299664235,-4.33275299664235,-4.45339078559745,0.328761965044938,0.471202252684683,0.328761965044938
177.971887550201,-4.32646971573125,-4.32646971573125,-4.447072787393,0.33434359031565,0.476558926318728,0.33434359031565
178.172690763052,-4.32018651030593,-4.32018651030593,-4.44076214440565,0.339929639636262,0.48192903918725,0.339929639636262
178.373493975904,-4.31390340032122,-4.31390340032122,-4.43445465833012,0.345527179845183,0.48731236104431,0.345527179845183
178.574297188755,-4.3076204475784,-4.3076204475784,-4.42815085580112,0.351134106335864,0.492711706363,0.351134106335864
178.775100401606,-4.30133767338481,-4.30133767338481,-4.4218540326076,0.356744108726938,0.498124612310704,0.356744108726938
178.975903614458,-4.2950550968005,-4.2950550968005,-4.41556928420405,0.36234697856722,0.503549786422635,0.36234697856722
179.176706827309,-4.28877274870274,-4.28877274870274,-4.40929833822037,0.367938754902049,0.508986985981781,0.367938754902049
179.377510040161,-4.28249066139653,-4.28249066139653,-4.40304010757753,0.373520887655369,0.514435967188985,0.373520887655369
179.578313253012,-4.27620894646237,-4.27620894646237,-4.39679439957626,0.37909428558751,0.519898887074232,0.37909428558751
179.779116465863,-4.26992762830761,-4.26992762830761,-4.39055818857333,0.384663227538929,0.525374101548423,0.384663227538929
179.979919678715,-4.2636467094993,-4.2636467094993,-4.38433104583072,0.390228462039984,0.53086013154166,0.390228462039984
180.180722891566,-4.25736622581706,-4.25736622581706,-4.37811193026467,0.395791870702276,0.536356737475546,0.395791870702276
180.381526104418,-4.25108621306221,-4.25108621306221,-4.37189885589271,0.401356483269328,0.541863681737298,0.401356483269328
180.582329317269,-4.24480681479653,-4.24480681479653,-4.36569202752001,0.406922012240883,0.547382571699909,0.406922012240883
180.78313253012,-4.23852805785974,-4.23852805785974,-4.35948993798407,0.412490815620653,0.552912468649102,0.412490815620653
180.983935742972,-4.23224990392269,-4.23224990392269,-4.35329065138251,0.418065329025387,0.558451803706798,0.418065329025387
181.184738955823,-4.22597238342906,-4.22597238342906,-4.34709382676096,0.423646201108768,0.564000361898022,0.423646201108768
181.385542168675,-4.21969552596857,-4.21969552596857,-4.34089979777257,0.429232908815598,0.569557932059842,0.429232908815598
181.586345381526,-4.21341948057934,-4.21341948057934,-4.33470785251288,0.434826186273856,0.575125690912877,0.434826186273856
181.787148594378,-4.20714428823306,-4.20714428823306,-4.32851875356771,0.440424860627854,0.580703278505672,0.440424860627854
181.987951807229,-4.20086985906983,-4.20086985906983,-4.32233154993643,0.446030322453622,0.586289098274182,0.446030322453622
182.18875502008,-4.19459621485464,-4.19459621485464,-4.31614592748396,0.451642807342955,0.591882967265581,0.451642807342955
182.389558232932,-4.18832337643377,-4.18832337643377,-4.30996144652844,0.457262162205916,0.597484706466131,0.457262162205916
182.590361445783,-4.18205148081447,-4.18205148081447,-4.30377793844489,0.462888550910351,0.603095156955019,0.462888550910351
182.791164658635,-4.17578059928832,-4.17578059928832,-4.29759532572955,0.468521919749939,0.608714414477399,0.468521919749939
182.991967871486,-4.16951059123219,-4.16951059123219,-4.29141455709594,0.474161199115325,0.614340886183675,0.474161199115325
183.192771084337,-4.16324147092397,-4.16324147092397,-4.28523541371626,0.47980678935861,0.619974418919059,0.47980678935861
183.393574297189,-4.15697325193023,-4.15697325193023,-4.2790572672382,0.485458751874237,0.625614862937236,0.485458751874237
183.59437751004,-4.15070605011365,-4.15070605011365,-4.27287944231756,0.491117347787226,0.631262794416462,0.491117347787226
183.795180722892,-4.14443997932386,-4.14443997932386,-4.26670292402665,0.49678171574839,0.636918661684782,0.49678171574839
183.995983935743,-4.13817485281755,-4.13817485281755,-4.26052828325106,0.502451244727434,0.64258089116183,0.502451244727434
184.196787148594,-4.13191067945881,-4.13191067945881,-4.25435557086233,0.508126444936593,0.648249354616547,0.508126444936593
184.397590361446,-4.12564746760976,-4.12564746760976,-4.24818417081288,0.513807241151458,0.653923926610238,0.513807241151458
184.598393574297,-4.11938530747034,-4.11938530747034,-4.24201454075968,0.519492884136793,0.659604971813139,0.519492884136793
184.799196787149,-4.1131243624807,-4.1131243624807,-4.23584510414757,0.5251845587964,0.665293210118387,0.5251845587964
185,-4.10686440473125,-4.10686440473125,-4.2296758593013,0.530881829286997,0.670987095431159,0.530881829286997


==> figures/hbfSat030.csv <==
135,-5.64866924085933,-5.64866924085933,-5.64960249363189,0.693415326384448,0.693252078786908,0.693415326384448
135.200803212851,-5.6422845120323,-5.6422845120323,-5.64320986129951,0.686342910846842,0.686190607776916,0.686342910846842
135.401606425703,-5.63590015981499,-5.63590015981499,-5.63681795945255,0.67925402251325,0.6791134846626,0.67925402251325
135.602409638554,-5.62951618424541,-5.62951618424541,-5.63042607228386,0.672147215818217,0.672020288396007,0.672147215818217
135.803212851406,-5.62313265765853,-5.62313265765853,-5.62403814689421,0.665027239317606,0.664907261578612,0.665027239317606
136.004016064257,-5.61674955778667,-5.61674955778667,-5.61765558942673,0.657895557325431,0.657774610557015,0.657895557325431
136.204819277108,-5.61036683471217,-5.61036683471217,-5.6112775290014,0.650750697457812,0.650624044360382,0.650750697457812
136.40562248996,-5.60398448847853,-5.60398448847853,-5.60490295963964,0.643590753180985,0.643455049935674,0.643590753180985
136.606425702811,-5.59760251913199,-5.59760251913199,-5.59853337525017,0.636417103086785,0.636267098503881,0.636417103086785
136.807228915663,-5.59122098907889,-5.59122098907889,-5.59216908209116,0.629230466950389,0.629056252562642,0.629230466950389
137.008032128514,-5.5848398960227,-5.5848398960227,-5.58580934838086,0.622028816412711,0.621821628378692,0.622028816412711
137.208835341365,-5.57845918003651,-5.57845918003651,-5.57944814935808,0.614803169635514,0.614565719041781,0.614803169635514
137.409638554217,-5.57207884117376,-5.57207884117376,-5.57307911518787,0.607543877433457,0.607287870377001,0.607543877433457
137.610441767068,-5.56569887949103,-5.56569887949103,-5.56670827857266,0.600258231649808,0.599987406443718,0.600258231649808
137.81124497992,-5.55931934746255,-5.55931934746255,-5.56032961276855,0.592936567467258,0.59266021437931,0.592936567467258
138.012048192771,-5.552940262796,-5.552940262796,-5.55394436944798,0.585579233404376,0.585303873432921,0.585579233404376
138.212851405623,-5.54656155553413,-5.54656155553413,-5.54755679634952,0.578190959061793,0.577921918504651,0.578190959061793
138.413654618474,-5.54018322574287,-5.54018322574287,-5.54117186413274,0.570777593095419,0.570513498185635,0.570777593095419
138.614457831325,-5.53380527349182,-5.53380527349182,-5.53478838216454,0.563336039893388,0.563077730048854,0.563336039893388
138.815261044177,-5.5274277413172,-5.5274277413172,-5.52840628379787,0.555863943032602,0.555610339766299,0.555863943032602
139.016064257028,-5.52105066697571,-5.52105066697571,-5.52202540224267,0.548364118367305,0.548106712740713,0.548364118367305
139.21686746988,-5.51467397045219,-5.51467397045219,-5.51564593304787,0.540829563097576,0.540571787183982,0.540829563097576
139.417670682731,-5.50829765182894,-5.50829765182894,-5.50926790810067,0.533265657055273,0.533004427239226,0.533265657055273
139.618473895582,-5.50192171119274,-5.50192171119274,-5.50289209169919,0.525665198775088,0.525403451252149,0.525665198775088
139.819277108434,-5.49554618113402,-5.49554618113402,-5.49651891362362,0.518034156723095,0.517764452362526,0.518034156723095
140.020080321285,-5.4891711195216,-5.4891711195216,-5.49014977831351,0.51036632109064,0.51007962628329,0.51036632109064
140.220883534137,-5.48279643624827,-5.48279643624827,-5.48378496572632,0.502668574543443,0.502355833902029,0.502668574543443
140.421686746988,-5.47642213142179,-5.47642213142179,-5.47742530773411,0.4949344108709,0.494591513076988,0.4949344108709
140.622489959839,-5.47004820515723,-5.47004820515723,-5.47106365350952,0.487152412117956,0.486785031017845,0.487152412117956
140.823293172691,-5.46367468009639,-5.46367468009639,-5.46470067025324,0.479321509781309,0.478931902069879,0.479321509781309
141.024096385542,-5.45730163432667,-5.45730163432667,-5.4583396013022,0.471444996622814,0.471019562137895,0.471444996622814
141.224899598394,-5.45092896761624,-5.45092896761624,-5.45197916544258,0.463518161889891,0.463057562343945,0.463518161889891
141.425702811245,-5.44455668013926,-5.44455668013926,-5.44561795444575,0.455535464195631,0.455043670258342,0.455535464195631
141.626506024096,-5.43818477211646,-5.43818477211646,-5.43925790109086,0.447497418524941,0.446975538272126,0.447497418524941
141.827309236948,-5.43181325634972,-5.43181325634972,-5.43289871504993,0.439400413851526,0.438848696936846,0.439400413851526
142.028112449799,-5.42544223133851,-5.42544223133851,-5.42654266941062,0.431245063079398,0.430643219150847,0.431245063079398
142.228915662651,-5.41907158625175,-5.41907158625175,-5.4201908444439,0.423029980739086,0.422372517908193,0.423029980739086
142.429718875502,-5.41270132098988,-5.41270132098988,-5.41384369466313,0.414752255612258,0.414033238655418,0.414752255612258
142.630522088353,-5.40633143563294,-5.40633143563294,-5.40750020383219,0.406406553409022,0.405621824829282,0.406406553409022
142.831325301205,-5.39996193292349,-5.39996193292349,-5.40115854987573,0.397985337669847,0.397133985360075,0.397985337669847
143.032128514056,-5.39359293080679,-5.39359293080679,-5.39481301064951,0.389473018409338,0.388537814772615,0.389473018409338
143.232931726908,-5.38722430857642,-5.38722430857642,-5.38846222597827,0.380861253514635,0.379852447167068,0.380861253514635
143.433734939759,-5.38085606767042,-5.38085606767042,-5.3821069521943,0.372143798522954,0.371072490926065,0.372143798522954
143.63453815261,-5.37448789759923,-5.37448789759923,-5.37574653421319,0.363311805248627,0.362191570104211,0.363311805248627
143.835341365462,-5.3681192379585,-5.3681192379585,-5.36938327060627,0.354360469415263,0.353202431276773,0.354360469415263
144.036144578313,-5.36175195812966,-5.36175195812966,-5.36302252807707,0.345290455253709,0.344062251736863,0.345290455253709
144.236947791165,-5.35539620540268,-5.35539620540268,-5.35666992776355,0.336105748056277,0.334811814219671,0.336105748056277
144.437751004016,-5.3490649203756,-5.3490649203756,-5.35034331852508,0.326828232841661,0.325470646672562,0.326828232841661
144.638554216867,-5.34277185068364,-5.34277185068364,-5.34406815365961,0.317499380259526,0.316060469873283,0.317499380259526
144.839357429719,-5.33653786841908,-5.33653786841908,-5.33787050458737,0.308162677298774,0.30660500705579,0.308162677298774
145.04016064257,-5.33038118873469,-5.33038118873469,-5.33176840617521,0.298855117050335,0.297131214050064,0.298855117050335
145.240963855422,-5.32432173276005,-5.32432173276005,-5.32577453409007,0.289608540503856,0.287668817217673,0.289608540503856
145.441767068273,-5.31835751230455,-5.31835751230455,-5.31990114477461,0.280450358783185,0.278239494154837,0.280450358783185
145.642570281125,-5.31249547739542,-5.31249547739542,-5.31415744945204,0.271403692501688,0.268861627301284,0.271403692501688
145.843373493976,-5.30673572121575,-5.30673572121575,-5.3085482238675,0.262488104665154,0.259548366741681,0.262488104665154
146.044176706827,-5.30108060739597,-5.30108060739597,-5.30307415395999,0.253720387764789,0.25031289695341,0.253720387764789
146.244979919679,-5.29553116294927,-5.29553116294927,-5.29773748042911,0.245114247238799,0.241167621414063,0.245114247238799
146.44578313253,-5.29011157894579,-5.29011157894579,-5.29253554680515,0.236680952565542,0.232152688470271,0.236680952565542
146.646586345382,-5.28479335805342,-5.28479335805342,-5.28746032706044,0.228429974402177,0.223255661605082,0.228429974402177
146.847389558233,-5.27956978200448,-5.27956978200448,-5.28250330332103,0.220368247297768,0.214480785362201,0.220368247297768
147.048192771084,-5.27443623554941,-5.27443623554941,-5.27765916137811,0.212502091744746,0.205834421249335,0.212502091744746
147.248995983936,-5.26938735805494,-5.26938735805494,-5.27291969078663,0.204835749874173,0.197322219740376,0.204835749874173
147.449799196787,-5.26442771570859,-5.26442771570859,-5.26827872161778,0.197373058147158,0.188971808529363,0.197373058147158
147.650602409639,-5.2595463626906,-5.2595463626906,-5.2637291329103,0.190114576482387,0.180790298983907,0.190114576482387
147.85140562249,-5.25472322526743,-5.25472322526743,-5.25926184718867,0.183062404361521,0.172757162702187,0.183062404361521
148.052208835341,-5.24995088078854,-5.24995088078854,-5.25486806852897,0.176218966157361,0.164874717709824,0.176218966157361
148.253012048193,-5.24522173311962,-5.24522173311962,-5.25053628915961,0.16958025536307,0.157144951547426,0.16958025536307
148.453815261044,-5.24053100739215,-5.24053100739215,-5.24625784058642,0.163145761657438,0.149589866111083,0.163145761657438
148.654618473896,-5.23586709728493,-5.23586709728493,-5.24202238122973,0.156911736293775,0.142221972793683,0.156911736293775
148.855421686747,-5.23121545808756,-5.23121545808756,-5.23782169447146,0.150882345450731,0.13501074072033,0.150882345450731
149.056224899598,-5.22656844292004,-5.22656844292004,-5.23364751122816,0.145050626453182,0.127956153563954,0.145050626453182
149.25702811245,-5.22191852802066,-5.22191852802066,-5.22949236575474,0.139414686396402,0.121058013505834,0.139414686396402
149.457831325301,-5.21725607162315,-5.21725607162315,-5.22534779392889,0.133971155493565,0.114331606639395,0.133971155493565
149.658634538153,-5.21256682376685,-5.21256682376685,-5.22120696586339,0.128716304770789,0.107793339150257,0.128716304770789
149.859437751004,-5.20784730985661,-5.20784730985661,-5.21706296982713,0.12364623807181,0.101407358530725,0.12364623807181
150.060240963855,-5.20309172634141,-5.20309172634141,-5.21290870856014,0.118757146548115,0.0951722417263452,0.118757146548115
150.261044176707,-5.19829447811157,-5.19829447811157,-5.20874000058365,0.114044937508698,0.0890859575175814,0.114044937508698
150.461847389558,-5.19344599999915,-5.19344599999915,-5.20454734442804,0.109505396141119,0.0831561132389005,0.109505396141119
150.66265060241,-5.18852895405224,-5.18852895405224,-5.20032375344976,0.10513400604314,0.0773986824465711,0.10513400604314
150.863453815261,-5.18355239105858,-5.18355239105858,-5.1960603953286,0.100927103850688,0.0717752405873694,0.100927103850688
151.064257028112,-5.1785134536987,-5.1785134536987,-5.19175220489185,0.0968793873263007,0.0662814256401913,0.0968793873263007
151.265060240964,-5.17340939832739,-5.17340939832739,-5.18739075744064,0.0929868988543202,0.0609102131148224,0.0929868988543202
151.465863453815,-5.1682340481316,-5.1682340481316,-5.18297107412118,0.0892454091495798,0.0556556281684888,0.0892454091495798
151.666666666667,-5.16297540655033,-5.16297540655033,-5.17848731031859,0.0856504628132591,0.0505036811357607,0.0856504628132591
151.867469879518,-5.1576405496962,-5.1576405496962,-5.17393446729368,0.0821976002670249,0.0454232173177551,0.0821976002670249
152.068273092369,-5.15222952151227,-5.15222952151227,-5.1693084218443,0.0788827504233563,0.040380483010794,0.0788827504233563
152.269076305221,-5.14674201815218,-5.14674201815218,-5.16460335547466,0.0757005359417982,0.0353150930328022,0.0757005359417982
152.469879518072,-5.14118098148147,-5.14118098148147,-5.15981459706722,0.0726479662057402,0.0301331491593572,0.0726479662057402
152.670682730924,-5.13554435562946,-5.13554435562946,-5.15494127129545,0.0697166802100172,0.0246702552029099,0.0697166802100172
152.871485943775,-5.12983511242934,-5.12983511242934,-5.1499773912369,0.0669066676164328,0.0185739475711229,0.0669066676164328
153.072289156627,-5.12405524917016,-5.12405524917016,-5.14492364679062,0.0642134153738029,0.0106280469493969,0.0642134153738029
153.273092369478,-5.11820416474302,-5.11820416474302,-5.13977670024263,0.0616317709301513,-0.00936681943238128,0.0616317709301513
153.473895582329,-5.11228806531438,-5.11228806531438,-5.13453649915104,0.0591613464677909,-0.0164385405811398,0.0591613464677909
153.674698795181,-5.10631194309314,-5.10631194309314,-5.12920493238978,0.0567938030158503,-0.0207924941870177,0.0567938030158503
153.875502008032,-5.10027945751116,-5.10027945751116,-5.1237853736988,0.0545280463336537,-0.0240275387786444,0.0545280463336537
154.076305220884,-5.0941942742206,-5.0941942742206,-5.11828185994295,0.052358894255228,-0.026598536947478,0.052358894255228
154.277108433735,-5.08806165277522,-5.08806165277522,-5.11269614574829,0.0502841296876445,-0.028703604643333,0.0502841296876445
154.477911646586,-5.08188718472741,-5.08188718472741,-5.10702828796322,0.0483196223161109,-0.0304228159009767,0.0483196223161109
154.678714859438,-5.07567419164491,-5.07567419164491,-5.10128099145833,0.0464534556675255,-0.0317357159493048,0.0464534556675255
154.879518072289,-5.06943312826767,-5.06943312826767,-5.09545960929011,0.0447035121513742,-0.0326887315083858,0.0447035121513742
155.080321285141,-5.0631675831911,-5.0631675831911,-5.08956529535384,0.0430366529510345,-0.0332693995352475,0.0430366529510345
155.281124497992,-5.05688156797171,-5.05688156797171,-5.08360683723142,0.0414282404997334,-0.0334693222502561,0.0414282404997334
155.481927710843,-5.05057856741652,-5.05057856741652,-5.07759202029408,0.0398984381403855,-0.0332712367766456,0.0398984381403855
155.682730923695,-5.04426196753917,-5.04426196753917,-5.07152558814574,0.0384713616498951,-0.0326691585042735,0.0384713616498951
155.883534136546,-5.0379328336302,-5.0379328336302,-5.06541474995224,0.0372194301234044,-0.0315840547098103,0.0372194301234044
156.084337349398,-5.0315934295883,-5.0315934295883,-5.05926160115991,0.0361685703256285,-0.0299257435906556,0.0361685703256285
156.285140562249,-5.02524680708835,-5.02524680708835,-5.05307791808428,0.0354300497862819,-0.02764531812116,0.0354300497862819
156.4859437751,-5.01889428667616,-5.01889428667616,-5.04686276440862,0.0349628476434945,-0.0245332354041442,0.0349628476434945
156.686746987952,-5.01253728611005,-5.01253728611005,-5.04062437474214,0.0348407294397381,-0.020250595983533,0.0348407294397381
156.887550200803,-5.00617653601396,-5.00617653601396,-5.03436645283051,0.0350434765837764,-0.0133905243452198,0.0350434765837764
157.088353413655,-4.99981240793876,-4.99981240793876,-5.02809109013637,0.0355800104308424,0.00604376826896567,0.0355800104308424
157.289156626506,-4.99344626804824,-4.99344626804824,-5.02179947417286,0.0364961342227424,0.0171289283024845,0.0364961342227424
157.489959839357,-4.98707894272101,-4.98707894272101,-5.01548993548156,0.0379071680821491,0.0248164417755849,0.0379071680821491
157.690763052209,-4.9807108466971,-4.9807108466971,-5.00916484295443,0.0397522544416419,0.030954161038892,0.0397522544416419
157.89156626506,-4.97434232993194,-4.97434232993194,-5.00282831129939,0.0418951378782423,0.0364448062218302,0.0418951378782423
158.092369477912,-4.96797378881759,-4.96797378881759,-4.99648243387854,0.0442408148647781,0.0415166038016683,0.0442408148647781
158.293172690763,-4.96160569462055,-4.96160569462055,-4.99014577721749,0.0468408083186327,0.0463438310091495,0.0468408083186327
158.493975903614,-4.9552382606493,-4.9552382606493,-4.98381777765112,0.0496707980033839,0.0510137202247599,0.0496707980033839
158.694779116466,-4.94887165192819,-4.94887165192819,-4.97747322122939,0.0524889655549458,0.0555595701655937,0.0524889655549458
158.895582329317,-4.94250600664009,-4.94250600664009,-4.97111292945459,0.0552315650881571,0.0600067325743213,0.0552315650881571
159.096385542169,-4.93614165408076,-4.93614165408076,-4.96474520087441,0.0579312152336493,0.0643649073043163,0.0579312152336493
159.29718875502,-4.92977878218138,-4.92977878218138,-4.95837658012071,0.0607012116593657,0.0686545447377913,0.0607012116593657
159.497991967871,-4.92341728086167,-4.92341728086167,-4.95200878124791,0.0635766189344101,0.072896080554281,0.0635766189344101
159.698795180723,-4.91705720421276,-4.91705720421276,-4.94564188624536,0.066553091469944,0.0770964508053192,0.066553091469944
159.899598393574,-4.91069859550484,-4.91069859550484,-4.9392745040284,0.0696499817006346,0.0812616500883109,0.0696499817006346
160.100401606426,-4.90434169928969,-4.90434169928969,-4.93290557464487,0.0728712208201319,0.0853936970581303,0.0728712208201319
160.301204819277,-4.89798665201855,-4.89798665201855,-4.9265327297091,0.0762105265835204,0.0894978035363212,0.0762105265835204
160.502008032129,-4.89163317712735,-4.89163317712735,-4.92015692919157,0.079651620865228,0.093582538952816,0.079651620865228
160.70281124498,-4.8852812798754,-4.8852812798754,-4.91377970731612,0.0831633836220203,0.0976506484558403,0.0831633836220203
160.903614457831,-4.87893096140816,-4.87893096140816,-4.90740105451195,0.0867320434707642,0.101704638712886,0.0867320434707642
161.104417670683,-4.87258238761134,-4.87258238761134,-4.90101882460328,0.0903387263841872,0.105745861984425,0.0903387263841872
161.305220883534,-4.86623572143515,-4.86623572143515,-4.89463218520636,0.0939749912932065,0.10977649237776,0.0939749912932065
161.506024096386,-4.85989060591256,-4.85989060591256,-4.88824142857448,0.097630791674494,0.113800630761464,0.097630791674494
161.706827309237,-4.85354702596629,-4.85354702596629,-4.8818471671318,0.101290607797349,0.117819777656466,0.101290607797349
161.907630522088,-4.84720496512036,-4.84720496512036,-4.87544949963307,0.104950244944104,0.121835343290169,0.104950244944104
162.10843373494,-4.84086452361138,-4.84086452361138,-4.86905018169997,0.108604188697519,0.125848619280913,0.108604188697519
162.309236947791,-4.83452590905796,-4.83452590905796,-4.86265164957611,0.112253000357057,0.12986141639569,0.112253000357057
162.510040160643,-4.8281887314856,-4.8281887314856,-4.85625464671209,0.115894720571393,0.133875269568813,0.115894720571393
162.710843373494,-4.82185296838941,-4.82185296838941,-4.84986218252631,0.119539821474492,0.137891150615935,0.119539821474492
162.911646586345,-4.81551859688347,-4.81551859688347,-4.84347291395936,0.123166855212867,0.141909985820255,0.123166855212867
163.112449799197,-4.80918566496476,-4.80918566496476,-4.83709292176884,0.126836175214875,0.14593293007128,0.126836175214875
163.313253012048,-4.80285442108866,-4.80285442108866,-4.83072032793752,0.130529404541863,0.149962338334793,0.130529404541863
163.5140562249,-4.79652446867532,-4.79652446867532,-4.82435406723014,0.134243266493653,0.15399786519669,0.134243266493653
163.714859437751,-4.79019578356056,-4.79019578356056,-4.81799419730271,0.138001839354539,0.158040192050349,0.138001839354539
163.915662650602,-4.78386834151272,-4.78386834151272,-4.81163901051727,0.141749489762251,0.16208997212564,0.141749489762251
164.116465863454,-4.77754215016827,-4.77754215016827,-4.8052879831885,0.145471892941852,0.166148074873554,0.145471892941852
164.317269076305,-4.77121748820801,-4.77121748820801,-4.79894120453319,0.149191431565976,0.170217793327863,0.149191431565976
164.518072289157,-4.764893967407,-4.764893967407,-4.79259866270616,0.152883025395181,0.17429723250077,0.152883025395181
164.718875502008,-4.75857156431223,-4.75857156431223,-4.78626022835084,0.156556504891801,0.178386885122086,0.156556504891801
164.919678714859,-4.7522502554643,-4.7522502554643,-4.77992611907472,0.160205946640543,0.182487223525681,0.160205946640543
165.120481927711,-4.74593001806349,-4.74593001806349,-4.77359642823539,0.16383092759288,0.186598708745043,0.16383092759288
165.321285140562,-4.73961114963626,-4.73961114963626,-4.76727113850724,0.167433277513991,0.190725753542809,0.167433277513991
165.522088353414,-4.7332932791084,-4.7332932791084,-4.76094979428831,0.17102475320191,0.194865119471231,0.17102475320191
165.722891566265,-4.72697638499577,-4.72697638499577,-4.75463216299904,0.174609100743492,0.199017158239741,0.174609100743492
165.923694779116,-4.72066044575053,-4.72066044575053,-4.7483183259886,0.178184930571649,0.203182206535412,0.178184930571649
166.124497991968,-4.71434543972308,-4.71434543972308,-4.74200791579513,0.18175807887798,0.207360586125844,0.18175807887798
166.325301204819,-4.70803160332137,-4.70803160332137,-4.73569992617722,0.185342109687673,0.21155683552589,0.185342109687673
166.526104417671,-4.70171865660189,-4.70171865660189,-4.72939356257397,0.188947147827395,0.215767609371599,0.188947147827395
166.726907630522,-4.6954065571996,-4.6954065571996,-4.72308883571207,0.192573088176015,0.219992797853717,0.192573088176015
166.927710843373,-4.68909528573045,-4.68909528573045,-4.71678541432882,0.196222487664223,0.224232633512941,0.196222487664223
167.128514056225,-4.68278482268909,-4.68278482268909,-4.71048281595171,0.199899554413441,0.228487337324364,0.199899554413441
167.329317269076,-4.67647535191846,-4.67647535191846,-4.70418021366048,0.203612920644028,0.232761318122011,0.203612920644028
167.530120481928,-4.67016667055714,-4.67016667055714,-4.6978767069785,0.2073755099314,0.237051524309314,0.2073755099314
167.730923694779,-4.66385872096575,-4.66385872096575,-4.69157247612828,0.211198433525836,0.241357323624115,0.211198433525836
167.931726907631,-4.65755148595974,-4.65755148595974,-4.68526911847423,0.215080226173403,0.245678865821947,0.215080226173403
168.132530120482,-4.65124494823653,-4.65124494823653,-4.67896907160185,0.219013387294739,0.250016291501548,0.219013387294739
168.333333333333,-4.64493924863918,-4.64493924863918,-4.67267634339149,0.222982011696304,0.254373719038274,0.222982011696304
168.534136546185,-4.63863424652006,-4.63863424652006,-4.66638707481729,0.226983917207638,0.258748640965629,0.226983917207638
168.734939759036,-4.63232987422013,-4.63232987422013,-4.66009511795416,0.23102803775026,0.263139884212597,0.23102803775026
168.935742971888,-4.62602611669531,-4.62602611669531,-4.6538014762845,0.235111193593796,0.267547532219337,0.235111193593796
169.136546184739,-4.61972295878548,-4.61972295878548,-4.64750595763296,0.239234062585247,0.271971661180581,0.239234062585247
169.33734939759,-4.61342050660983,-4.61342050660983,-4.64120905731159,0.243391397287449,0.276415990824103,0.243391397287449
169.538152610442,-4.60711866889934,-4.60711866889934,-4.63491178639,0.247586637949878,0.280878715908642,0.247586637949878
169.738955823293,-4.60081737213002,-4.60081737213002,-4.62860967723481,0.251825915630066,0.28535812963414,0.251825915630066
169.939759036145,-4.59451660328158,-4.59451660328158,-4.62230215084928,0.256111378456439,0.289854262489116,0.256111378456439
170.140562248996,-4.58821634922076,-4.58821634922076,-4.6159891940099,0.260443062998947,0.294367139278491,0.260443062998947
170.341365461847,-4.58191668838125,-4.58191668838125,-4.60967095505452,0.264820998724389,0.298900013952344,0.264820998724389
170.542168674699,-4.57561756809234,-4.57561756809234,-4.60334876354432,0.26924270277096,0.303451872007813,0.26924270277096
170.74297188755,-4.56931891213816,-4.56931891213816,-4.59702342049046,0.273706941392755,0.308020498491309,0.273706941392755
170.943775100402,-4.56302070938009,-4.56302070938009,-4.59069510495527,0.278212082803515,0.312605882006005,0.278212082803515
171.144578313253,-4.55672294857164,-4.55672294857164,-4.58436445632483,0.28275713226522,0.317208006760904,0.28275713226522
171.345381526104,-4.55042568635114,-4.55042568635114,-4.57803134193853,0.287343896391053,0.321829625536315,0.287343896391053
171.546184738956,-4.54412889981081,-4.54412889981081,-4.57169378165361,0.291974532372756,0.326470550699958,0.291974532372756
171.746987951807,-4.53783251235177,-4.53783251235177,-4.56535243486552,0.296647459378119,0.33112809752568,0.296647459378119
171.947791164659,-4.53153651456525,-4.53153651456525,-4.559009083016,0.301358664839488,0.335802221953207,0.301358664839488
172.14859437751,-4.52524089694152,-4.52524089694152,-4.55266778900894,0.306099735412611,0.340492876593439,0.306099735412611
172.349397590361,-4.51894569916768,-4.51894569916768,-4.54632927819211,0.310867456474101,0.345202301805035,0.310867456474101
172.550200803213,-4.5126509210404,-4.5126509210404,-4.53999541369862,0.315655514157532,0.349931134116002,0.315655514157532
172.751004016064,-4.50635648713451,-4.50635648713451,-4.53366660552474,0.320460252766408,0.354676265634184,0.320460252766408
172.951807228916,-4.50006238961733,-4.50006238961733,-4.52734054395077,0.325286165534891,0.359437627311924,0.325286165534891
173.152610441767,-4.49376862056372,-4.49376862056372,-4.5210192391969,0.330126262266946,0.364215147648673,0.330126262266946
173.353413654618,-4.4874752066145,-4.4874752066145,-4.51470162862279,0.334981737789747,0.369010561281294,0.334981737789747
173.55421686747,-4.48118216480163,-4.48118216480163,-4.50838791467988,0.339851327121111,0.37382529811135,0.339851327121111
173.755020080321,-4.47488942178478,-4.47488942178478,-4.50207711639016,0.344736527418939,0.378655878304187,0.344736527418939
173.955823293173,-4.46859697115649,-4.46859697115649,-4.4957685945135,0.349638134270824,0.383502214179628,0.349638134270824
174.156626506024,-4.46230480642665,-4.46230480642665,-4.48946198124736,0.354556518515884,0.388364216318844,0.354556518515884
174.357429718875,-4.4560129442628,-4.4560129442628,-4.48315758663942,0.359490472917537,0.393243133287736,0.359490472917537
174.558232931727,-4.44972141486293,-4.44972141486293,-4.47685404152363,0.364442484403377,0.398141138043048,0.364442484403377
174.759036144578,-4.44343014733711,-4.44343014733711,-4.47054998732232,0.36941532490036,0.403054431877418,0.36941532490036
174.95983935743,-4.43713913655883,-4.43713913655883,-4.46424625867857,0.374406965859241,0.407982913697081,0.374406965859241
175.160642570281,-4.43084837733004,-4.43084837733004,-4.45794692104364,0.379407488153818,0.412926481245585,0.379407488153818
175.361445783133,-4.42455787869075,-4.42455787869075,-4.45164883540493,0.384423689686056,0.41788592562584,0.384423689686056
175.562248995984,-4.41826768115547,-4.41826768115547,-4.44534690426493,0.389467219688217,0.422864099713124,0.389467219688217
175.763052208835,-4.41197771619606,-4.41197771619606,-4.43904473907086,0.394530095480902,0.427856938780894,0.394530095480902
175.963855421687,-4.4056879798334,-4.4056879798334,-4.43274441701787,0.399606895798389,0.432864332563956,0.399606895798389
176.164658634538,-4.39939846802952,-4.39939846802952,-4.42644710458058,0.404694040581052,0.43788617009214,0.404694040581052
176.36546184739,-4.39310918391555,-4.39310918391555,-4.42014867727277,0.409801142341094,0.442922819425616,0.409801142341094
176.566265060241,-4.38682017653153,-4.38682017653153,-4.41384950835068,0.414927357137698,0.447977742590878,0.414927357137698
176.767068273092,-4.38053137924893,-4.38053137924893,-4.40755075685433,0.420069547826634,0.45304666000386,0.420069547826634
176.967871485944,-4.37424278911897,-4.37424278911897,-4.40125551908316,0.425219578330865,0.458129455629681,0.425219578330865
177.168674698795,-4.36795440314936,-4.36795440314936,-4.39496091156144,0.430384329638635,0.463226013084392,0.430384329638635
177.369477911647,-4.36166621974709,-4.36166621974709,-4.38866543912893,0.435567731154711,0.468336315182281,0.435567731154711
177.570281124498,-4.35537829561841,-4.35537829561841,-4.38237157031603,0.440763152985531,0.473464358609437,0.440763152985531
177.771084337349,-4.34909056526397,-4.34909056526397,-4.37607865675128,0.445971962686747,0.478605697398741,0.445971962686747
177.971887550201,-4.34280302667554,-4.34280302667554,-4.36978595630093,0.451195538122003,0.483760212416933,0.451195538122003
178.172690763052,-4.33651567782211,-4.33651567782211,-4.36349473338932,0.456430440968988,0.488927784447358,0.456430440968988
178.373493975904,-4.33022851665505,-4.33022851665505,-4.35720082421843,0.461687532385596,0.494108294188579,0.461687532385596
178.574297188755,-4.32394159695814,-4.32394159695814,-4.35090571953241,0.466963079654355,0.499305466153295,0.466963079654355
178.775100401606,-4.31765486392483,-4.31765486392483,-4.34461052292992,0.472254087749499,0.504515464594854,0.472254087749499
178.975903614458,-4.31136831291659,-4.31136831291659,-4.33831406498266,0.477563764919831,0.509737925485071,0.477563764919831
179.176706827309,-4.30508194283857,-4.30508194283857,-4.33201580950118,0.482893286415784,0.514972728695883,0.482893286415784
179.377510040161,-4.29879575262193,-4.29879575262193,-4.32571874612458,0.488235123811618,0.520219754179915,0.488235123811618
179.578313253012,-4.29250979086587,-4.29250979086587,-4.31942164412646,0.493592124395915,0.525482194026021,0.493592124395915
179.779116465863,-4.28622401539208,-4.28622401539208,-4.31312491966441,0.498963072017322,0.530757049994874,0.498963072017322
179.979919678715,-4.27993841793679,-4.27993841793679,-4.30682723560705,0.504351170461148,0.536043652602029,0.504351170461148
180.180722891566,-4.27365299845788,-4.27365299845788,-4.30053029360677,0.509752207701885,0.541341882020803,0.509752207701885
180.381526104418,-4.26736775701057,-4.26736775701057,-4.29423507482871,0.515163374166279,0.546651618565936,0.515163374166279
180.582329317269,-4.26108273911693,-4.26108273911693,-4.28794961211933,0.520562733879326,0.5519755612288,0.520562733879326
180.78313253012,-4.25479791393206,-4.25479791393206,-4.28167378762284,0.525948596340147,0.557311474699071,0.525948596340147
180.983935742972,-4.24851326988028,-4.24851326988028,-4.27540530476604,0.531324583856058,0.562658421944188,0.531324583856058
181.184738955823,-4.24222880850004,-4.24222880850004,-4.26914193403594,0.536694974189289,0.5680162835598,0.536694974189289
181.385542168675,-4.23594453159658,-4.23594453159658,-4.262882022149,0.542063140813604,0.573384940135205,0.542063140813604
181.586345381526,-4.22966048469706,-4.22966048469706,-4.25662552709205,0.547428636454174,0.57876663501794,0.547428636454174
181.787148594378,-4.22337664884791,-4.22337664884791,-4.25037304212454,0.55278931192034,0.584159818809493,0.55278931192034
181.987951807229,-4.21709300979471,-4.21709300979471,-4.24412393338559,0.558145968329727,0.58956332240467,0.558145968329727
182.18875502008,-4.21080957250838,-4.21080957250838,-4.23787411799401,0.563509279063201,0.59497702438879,0.563509279063201
182.389558232932,-4.20452634268276,-4.20452634268276,-4.23162389304235,0.568878432213237,0.600400802691365,0.568878432213237
182.590361445783,-4.19824337244336,-4.19824337244336,-4.22537255732868,0.574256689198749,0.60583647548875,0.574256689198749
182.791164658635,-4.19196066004099,-4.19196066004099,-4.21911977250788,0.579646181634825,0.611283096480448,0.579646181634825
182.991967871486,-4.18567818961023,-4.18567818961023,-4.21286748681351,0.585040717197213,0.616739297110682,0.585040717197213
183.192771084337,-4.17939597367689,-4.17939597367689,-4.20661494268042,0.590442038386098,0.622204947523407,0.590442038386098
183.393574297189,-4.17311402599004,-4.17311402599004,-4.20036033156398,0.595855978200196,0.627679916477798,0.595855978200196
183.59437751004,-4.16683241574047,-4.16683241574047,-4.19410348300479,0.601283322021342,0.633165619436567,0.601283322021342
183.795180722892,-4.16055116501566,-4.16055116501566,-4.18784440675789,0.606724178219755,0.638661631234662,0.606724178219755
183.995983935743,-4.15427024757666,-4.15427024757666,-4.18158339615534,0.612177701979414,0.64416643054754,0.612177701979414
184.196787148594,-4.14798968111721,-4.14798968111721,-4.17532062416641,0.617644235099375,0.649679883226022,0.617644235099375
184.397590361446,-4.14170948345598,-4.14170948345598,-4.16905630267967,0.623122554965001,0.65520185561111,0.623122554965001
184.598393574297,-4.13542973330986,-4.13542973330986,-4.16279058242,0.628612054905823,0.660733410560197,0.628612054905823
184.799196787149,-4.1291504696167,-4.1291504696167,-4.15652371208423,0.63411319880302,0.666274588334365,0.63411319880302
185,-4.12287163668551,-4.12287163668551,-4.15025588501845,0.639625673254904,0.671823776743831,0.639625673254904


==> figures/hbfSat050.csv <==
135,-5.64237375886669,-5.64237375886669,-5.63400719988726,0.676664523838593,0.685815452772709,0.676664523838593
135.200803212851,-5.63598460651835,-5.63598460651835,-5.62758412659427,0.669489585074873,0.678726770004976,0.669489585074873
135.401606425703,-5.62959582838252,-5.62959582838252,-5.62116290439774,0.662296048584088,0.671621784761134,0.662296048584088
135.602409638554,-5.62320742451922,-5.62320742451922,-5.61474317291606,0.655083946868834,0.66450005308714,0.655083946868834
135.803212851406,-5.61681949152803,-5.61681949152803,-5.60832560731556,0.647853596625598,0.657356446748076,0.647853596625598
136.004016064257,-5.6104319579925,-5.6104319579925,-5.6019119622749,0.640606816986445,0.650193509064089,0.640606816986445
136.204819277108,-5.60404479902214,-5.60404479902214,-5.59549925317642,0.633338913048304,0.64301187404263,0.633338913048304
136.40562248996,-5.59765801469329,-5.59765801469329,-5.58908871435511,0.62605080573925,0.635810998878582,0.62605080573925
136.606425702811,-5.59127160507997,-5.59127160507997,-5.5826762643833,0.618736132040843,0.628590323960185,0.618736132040843
136.807228915663,-5.58488565698875,-5.58488565698875,-5.57626142706584,0.611393289786477,0.621344295727034,0.611393289786477
137.008032128514,-5.57850011880366,-5.57850011880366,-5.56984176724413,0.604017750281553,0.614074744553197,0.604017750281553
137.208835341365,-5.57211495569298,-5.57211495569298,-5.56342068327723,0.596613409353685,0.606782917520802,0.596613409353685
137.409638554217,-5.56573016775029,-5.56573016775029,-5.55699529077979,0.589174961227922,0.59946811953258,0.589174961227922
137.610441767068,-5.5593457550674,-5.5593457550674,-5.5505615184073,0.58169415656244,0.592129632103988,0.58169415656244
137.81124497992,-5.55296179465907,-5.55296179465907,-5.54412711810734,0.574179942753935,0.58476141372982,0.574179942753935
138.012048192771,-5.5465782547582,-5.5465782547582,-5.53769635523773,0.566636427822104,0.577364223378214,0.566636427822104
138.212851405623,-5.54019509055976,-5.54019509055976,-5.53127015270064,0.559066375224414,0.569940138405967,0.559066375224414
138.413654618474,-5.53381230217909,-5.53381230217909,-5.52484823677381,0.551466505558486,0.562488249465584,0.551466505558486
138.614457831325,-5.52742988973066,-5.52742988973066,-5.51842987394221,0.543836584790267,0.555007613661051,0.543836584790267
138.815261044177,-5.52104792043603,-5.52104792043603,-5.51201501282941,0.536173326997561,0.547491620893938,0.536173326997561
139.016064257028,-5.51466638244418,-5.51466638244418,-5.5056032943882,0.528478075711703,0.53993941836513,0.528478075711703
139.21686746988,-5.50828522093401,-5.50828522093401,-5.4991948047632,0.52074750257569,0.532354220783684,0.52074750257569
139.417670682731,-5.50190443604899,-5.50190443604899,-5.4927895289855,0.512977522242515,0.524734807330954,0.512977522242515
139.618473895582,-5.49552402793315,-5.49552402793315,-5.48638701028264,0.505167504702016,0.517079907250164,0.505167504702016
139.819277108434,-5.48914405401148,-5.48914405401148,-5.47998549379837,0.497314569784823,0.509382233518404,0.497314569784823
140.020080321285,-5.48276452244518,-5.48276452244518,-5.47358238450219,0.489412566250587,0.501638480768763,0.489412566250587
140.220883534137,-5.47638536834303,-5.47638536834303,-5.46717541394576,0.481454188749918,0.493853445382553,0.481454188749918
140.421686746988,-5.47000659188892,-5.47000659188892,-5.46076046338181,0.473435859242591,0.486025435090203,0.473435859242591
140.622489959839,-5.46362819327084,-5.46362819327084,-5.45433178325991,0.46534172559832,0.47815267978647,0.46534172559832
140.823293172691,-5.4572502201213,-5.4572502201213,-5.44788997743685,0.457169620379224,0.470227061394502,0.457169620379224
141.024096385542,-5.45087270077439,-5.45087270077439,-5.44144092327075,0.448924261209583,0.462241459301851,0.448924261209583
141.224899598394,-5.44449556009185,-5.44449556009185,-5.43500343251207,0.440628088853506,0.454202911729242,0.440628088853506
141.425702811245,-5.43811879850634,-5.43811879850634,-5.42857921779086,0.432281522830194,0.446108975861745,0.432281522830194
141.626506024096,-5.43174241648073,-5.43174241648073,-5.42215325888937,0.423859433106605,0.437957080239948,0.423859433106605
141.827309236948,-5.42536645204955,-5.42536645204955,-5.4157225124126,0.41535176138939,0.429738038624272,0.41535176138939
142.028112449799,-5.41899095333593,-5.41899095333593,-5.40928752102893,0.406753872829991,0.421438584619596,0.406753872829991
142.228915662651,-5.41261583448258,-5.41261583448258,-5.40284259048287,0.398047188424947,0.413069008828006,0.398047188424947
142.429718875502,-5.40624109575567,-5.40624109575567,-5.39639310214567,0.389231703613209,0.404625590414249,0.389231703613209
142.630522088353,-5.39986673747812,-5.39986673747812,-5.38994240201029,0.380308224803436,0.396104378564858,0.380308224803436
142.831325301205,-5.39349278755706,-5.39349278755706,-5.38348861200992,0.371271323112959,0.387494709966541,0.371271323112959
143.032128514056,-5.38711931518476,-5.38711931518476,-5.37703708681003,0.362118388917307,0.37877289408213,0.362118388917307
143.232931726908,-5.38074615880119,-5.38074615880119,-5.37059010074507,0.352842249069529,0.369971705476672,0.352842249069529
143.433734939759,-5.37437345517665,-5.37437345517665,-5.36415047108377,0.343439216062371,0.361050154389703,0.343439216062371
143.63453815261,-5.36800121482456,-5.36800121482456,-5.35773832686418,0.333939565465934,0.352011549355931,0.333939565465934
143.835341365462,-5.36162924708281,-5.36162924708281,-5.35138382992159,0.324390548987993,0.342846301232353,0.324390548987993
144.036144578313,-5.35526220978125,-5.35526220978125,-5.34510948764608,0.314835651193614,0.333553644822679,0.314835651193614
144.236947791165,-5.34891859300478,-5.34891859300478,-5.33893716495864,0.305312415828675,0.324140004046043,0.305312415828675
144.437751004016,-5.34260476336605,-5.34260476336605,-5.33288685924316,0.295853090253393,0.314649106742215,0.295853090253393
144.638554216867,-5.33634971022275,-5.33634971022275,-5.32697196086576,0.286485541971818,0.305076779546155,0.286485541971818
144.839357429719,-5.33015426263758,-5.33015426263758,-5.32120015482722,0.277233084560717,0.295457845904762,0.277233084560717
145.04016064257,-5.32402603890328,-5.32402603890328,-5.31557746656015,0.268115792962369,0.285804946492738,0.268115792962369
145.240963855422,-5.31797177556035,-5.31797177556035,-5.31010555192622,0.259149933291634,0.276129986675382,0.259149933291634
145.441767068273,-5.31200198832587,-5.31200198832587,-5.30478549317854,0.250350410096292,0.266444356130996,0.250350410096292
145.642570281125,-5.30614113921624,-5.30614113921624,-5.29961513771334,0.241727594104471,0.256763463923336,0.241727594104471
145.843373493976,-5.30036942745634,-5.30036942745634,-5.29459177365623,0.233291493579366,0.247097656331285,0.233291493579366
146.044176706827,-5.29468815183527,-5.29468815183527,-5.28971205714198,0.225049993648173,0.237454048387344,0.225049993648173
146.244979919679,-5.28909795558794,-5.28909795558794,-5.28497177675294,0.21700845146442,0.227839130989385,0.21700845146442
146.44578313253,-5.28360129208744,-5.28360129208744,-5.28036517306204,0.209171486573236,0.21825991173942,0.209171486573236
146.646586345382,-5.27821974735325,-5.27821974735325,-5.27588695335005,0.201542188758926,0.208733665938403,0.201542188758926
146.847389558233,-5.2729234294012,-5.2729234294012,-5.27152846722999,0.194122389444958,0.199252477179694,0.194122389444958
147.048192771084,-5.26770910467478,-5.26770910467478,-5.26727916626869,0.186913867919746,0.189818174398551,0.186913867919746
147.248995983936,-5.26257309971556,-5.26257309971556,-5.26313174593724,0.179916328082615,0.180431827671629,0.179916328082615
147.449799196787,-5.25751138350066,-5.25751138350066,-5.25907663509768,0.173129204295232,0.171093792594033,0.173129204295232
147.650602409639,-5.25253795230788,-5.25253795230788,-5.25510234356188,0.166551011920503,0.161815836547866,0.166551011920503
147.85140562249,-5.24762300106129,-5.24762300106129,-5.25120002865357,0.160180171386006,0.152577505419306,0.160180171386006
148.052208835341,-5.24276055174473,-5.24276055174473,-5.24736283842805,0.154014464639205,0.143372483241863,0.154014464639205
148.253012048193,-5.2379444049565,-5.2379444049565,-5.24358054933397,0.14805189338114,0.134192595941878,0.14805189338114
148.453815261044,-5.23316814228254,-5.23316814228254,-5.23984476608787,0.142288285607865,0.1250277376288,0.142288285607865
148.654618473896,-5.22843101342592,-5.22843101342592,-5.23614858857728,0.13672080845767,0.11585353988108,0.13672080845767
148.855421686747,-5.2237143677536,-5.2237143677536,-5.23248629687452,0.131345839027257,0.106637324908898,0.131345839027257
149.056224899598,-5.21901056241298,-5.21901056241298,-5.22885203137185,0.126159239784561,0.0973439438713089,0.126159239784561
149.25702811245,-5.21431271133957,-5.21431271133957,-5.22523823636599,0.121157312364406,0.0879264491954234,0.121157312364406
149.457831325301,-5.20961394543869,-5.20961394543869,-5.22164020805581,0.116336375767434,0.0783250516523715,0.116336375767434
149.658634538153,-5.20490218047238,-5.20490218047238,-5.21805462848211,0.111691486266241,0.06831288329905,0.111691486266241
149.859437751004,-5.20016983942145,-5.20016983942145,-5.21447498433799,0.10721843916432,0.0576546199616032,0.10721843916432
150.060240963855,-5.19541140664675,-5.19541140664675,-5.21089815789064,0.102913408669758,0.0458364920457878,0.102913408669758
150.261044176707,-5.19062101298309,-5.19062101298309,-5.20732150566619,0.0987707110903693,0.0308844649256634,0.0987707110903693
150.461847389558,-5.18579302320228,-5.18579302320228,-5.2037424014004,0.0947870389178294,0.00981882026295705,0.0947870389178294
150.66265060241,-5.18090992464963,-5.18090992464963,-5.20015885032509,0.0909579801827604,-0.0240868800391556,0.0909579801827604
150.863453815261,-5.17597224248622,-5.17597224248622,-5.19656079298832,0.0872789057003591,-0.0384817671168307,0.0872789057003591
151.064257028112,-5.17097943200527,-5.17097943200527,-5.19294365129183,0.0837450113154459,-0.0464664766823148,0.0837450113154459
151.265060240964,-5.16592810211878,-5.16592810211878,-5.18931117377614,0.080352205910644,-0.0523791000039187,0.080352205910644
151.465863453815,-5.16081259427057,-5.16081259427057,-5.18566015122048,0.0770951270989105,-0.0569165800245579,0.0770951270989105
151.666666666667,-5.15562274456598,-5.15562274456598,-5.18198435181175,0.0739691658471358,-0.0603694529948585,0.0739691658471358
151.867469879518,-5.1503542410097,-5.1503542410097,-5.17827863810809,0.0709703990886002,-0.0629959737791798,0.0709703990886002
152.068273092369,-5.14501442379861,-5.14501442379861,-5.17453721653921,0.0680937171228692,-0.0650408704914208,0.0680937171228692
152.269076305221,-5.1396060428039,-5.1396060428039,-5.17075153280644,0.065335730361719,-0.0666194847262093,0.065335730361719
152.469879518072,-5.13411549788451,-5.13411549788451,-5.16691461951878,0.0626914596750909,-0.0677360580096735,0.0626914596750909
152.670682730924,-5.12854780676465,-5.12854780676465,-5.16301878629847,0.0601576221257559,-0.0684914068966352,0.0601576221257559
152.871485943775,-5.12290301863295,-5.12290301863295,-5.15905335581158,0.0577306011037934,-0.0689490253698236,0.0577306011037934
153.072289156627,-5.11718426922993,-5.11718426922993,-5.15501038785453,0.0554066500886957,-0.0691764374638601,0.0554066500886957
153.273092369478,-5.1113903290445,-5.1113903290445,-5.15088640501415,0.0531815882545449,-0.0692098029952252,0.0531815882545449
153.473895582329,-5.10552111315712,-5.10552111315712,-5.14667521966645,0.0510518510624592,-0.0690821266847845,0.0510518510624592
153.674698795181,-5.09958072721903,-5.09958072721903,-5.14237081564887,0.0490144730418791,-0.068837157650145,0.0490144730418791
153.875502008032,-5.09357682182543,-5.09357682182543,-5.13797208232593,0.0470654336460386,-0.0685127097019947,0.0470654336460386
154.076305220884,-5.08751468188505,-5.08751468188505,-5.13347508444583,0.0452015674615559,-0.0681319237577234,0.0452015674615559
154.277108433735,-5.08139692735124,-5.08139692735124,-5.12887562932503,0.0434203271644596,-0.0677104739701386,0.0434203271644596
154.477911646586,-5.07522523036151,-5.07522523036151,-5.12417345181111,0.041716913880856,-0.0672544701185785,0.041716913880856
154.678714859438,-5.06901388820385,-5.06901388820385,-5.11936705477344,0.040087654350569,-0.0667535099894538,0.040087654350569
154.879518072289,-5.06276259472951,-5.06276259472951,-5.11445380280564,0.038531112106767,-0.0661613420412256,0.038531112106767
155.080321285141,-5.0564850646478,-5.0564850646478,-5.10943761065532,0.0370426515753136,-0.0654697071365091,0.0370426515753136
155.281124497992,-5.05018331283522,-5.05018331283522,-5.10431924173167,0.0356224292158313,-0.0646503349609039,0.0356224292158313
155.481927710843,-5.04386169341946,-5.04386169341946,-5.09909871830765,0.034261746076881,-0.0636839415955247,0.034261746076881
155.682730923695,-5.03752300898542,-5.03752300898542,-5.09377868225093,0.0329564711875026,-0.0625381260781113,0.0329564711875026
155.883534136546,-5.03117262206585,-5.03117262206585,-5.08836165000455,0.0317027807604961,-0.0612251366509968,0.0317027807604961
156.084337349398,-5.02481181398892,-5.02481181398892,-5.08285300690853,0.0305137280699018,-0.0597214233391012,0.0305137280699018
156.285140562249,-5.01844242131492,-5.01844242131492,-5.07725725388355,0.0294051864259794,-0.0580074560709305,0.0294051864259794
156.4859437751,-5.0120653466789,-5.0120653466789,-5.07157416626645,0.0283559076421248,-0.0560010621285318,0.0283559076421248
156.686746987952,-5.00568390246895,-5.00568390246895,-5.06580571707474,0.0273467094114761,-0.0537198798797232,0.0273467094114761
156.887550200803,-4.99929921598985,-4.99929921598985,-5.05996298205145,0.0263643587113978,-0.0511397207275251,0.0263643587113978
157.088353413655,-4.99291208470654,-4.99291208470654,-5.05405338778807,0.0254047425818366,-0.0482169591723128,0.0254047425818366
157.289156626506,-4.98652327295904,-4.98652327295904,-5.0480830140792,0.024465785582791,-0.0448990931625637,0.024465785582791
157.489959839357,-4.98013354376255,-4.98013354376255,-5.04205890364726,0.0235599809240986,-0.0409447535769694,0.0235599809240986
157.690763052209,-4.9737439111734,-4.9737439111734,-5.03598827249753,0.0230217823958849,-0.0362160385245241,0.0230217823958849
157.89156626506,-4.96735477252075,-4.96735477252075,-5.02987765813052,0.0228678256911895,-0.0303849647415359,0.0228678256911895
158.092369477912,-4.96096646246594,-4.96096646246594,-5.0237299010876,0.0229568756417419,-0.0224145332935171,0.0229568756417419
158.293172690763,-4.95457929027437,-4.95457929027437,-5.01754602149242,0.0231699148799489,-0.0103025665604714,0.0231699148799489
158.493975903614,-4.94819397274476,-4.94819397274476,-5.01132939949782,0.0234664249606376,0.0157347072550112,0.0234664249606376
158.694779116466,-4.94181064713049,-4.94181064713049,-5.00508546259508,0.0237942317913444,0.027849092874634,0.0237942317913444
158.895582329317,-4.93542928937614,-4.93542928937614,-4.99881893647601,0.0240215740914389,0.0357650751417398,0.0240215740914389
159.096385542169,-4.92905001193202,-4.92905001193202,-4.9925327212702,0.0244673593078349,0.0424488245981382,0.0244673593078349
159.29718875502,-4.92267291526562,-4.92267291526562,-4.98623268219481,0.0253452446124674,0.0484422174172656,0.0253452446124674
159.497991967871,-4.91629857675723,-4.91629857675723,-4.97992140039427,0.0267152284806077,0.0539256640509511,0.0267152284806077
159.698795180723,-4.90992689502906,-4.90992689502906,-4.97359840481313,0.028483409392393,0.0590968666570235,0.028483409392393
159.899598393574,-4.9035576104621,-4.9035576104621,-4.96726192323517,0.0304469939765328,0.0640544837277342,0.0304469939765328
160.100401606426,-4.89719073652967,-4.89719073652967,-4.96091449088159,0.0325454868915002,0.0688395558727823,0.0325454868915002
160.301204819277,-4.89082628092913,-4.89082628092913,-4.95456309805205,0.0348682078495705,0.0734844746384599,0.0348682078495705
160.502008032129,-4.88446467291206,-4.88446467291206,-4.94821106538147,0.0374234352477188,0.0779993794499841,0.0374234352477188
160.70281124498,-4.8781058139035,-4.8781058139035,-4.94185369229067,0.0400252468553237,0.0824162601245338,0.0400252468553237
160.903614457831,-4.87174932291911,-4.87174932291911,-4.93549167581945,0.0426438912773508,0.0867628417691685,0.0426438912773508
161.104417670683,-4.86539517188961,-4.86539517188961,-4.92912809982072,0.045410219466059,0.0910494665808904,0.045410219466059
161.305220883534,-4.85904332982062,-4.85904332982062,-4.92276418475034,0.0483260406978655,0.0952851897389145,0.0483260406978655
161.506024096386,-4.85269409625724,-4.85269409625724,-4.91639417302934,0.0513620335069273,0.0994729339179543,0.0513620335069273
161.706827309237,-4.84634744942251,-4.84634744942251,-4.91002725019889,0.054509926723477,0.103622335434145,0.054509926723477
161.907630522088,-4.84000295612895,-4.84000295612895,-4.90366305010488,0.0577510245478486,0.107745294838686,0.0577510245478486
162.10843373494,-4.83366057357373,-4.83366057357373,-4.89729716381923,0.0609838976749725,0.111846132891622,0.0609838976749725
162.309236947791,-4.82732025729916,-4.82732025729916,-4.8909276019712,0.0641401087048311,0.115928790560732,0.0641401087048311
162.510040160643,-4.82098220256422,-4.82098220256422,-4.88455464890469,0.0672091475891,0.119995638668128,0.0672091475891
162.710843373494,-4.81464647247478,-4.81464647247478,-4.8781787407184,0.07016926371004,0.124050894898959,0.07016926371004
162.911646586345,-4.80831262237608,-4.80831262237608,-4.87180096122504,0.0730173152177876,0.128099785966872,0.0730173152177876
163.112449799197,-4.80198060675437,-4.80198060675437,-4.86542257702209,0.0757516038360416,0.132144579236159,0.0757516038360416
163.313253012048,-4.79565037900214,-4.79565037900214,-4.85904536220554,0.0783911663055663,0.136187384255784,0.0783911663055663
163.5140562249,-4.78932205418803,-4.78932205418803,-4.85267020743452,0.0809240413852782,0.140230423520621,0.0809240413852782
163.714859437751,-4.7829957650901,-4.7829957650901,-4.84629903462918,0.0834139852542928,0.144276779525235,0.0834139852542928
163.915662650602,-4.7766710792485,-4.7766710792485,-4.83993259348679,0.0858588884401985,0.148327813099634,0.0858588884401985
164.116465863454,-4.77034795351165,-4.77034795351165,-4.83357154204746,0.0882607488092293,0.152384853741194,0.0882607488092293
164.317269076305,-4.76402634388723,-4.76402634388723,-4.82721654188825,0.0906267866881634,0.156449149878002,0.0906267866881634
164.518072289157,-4.75770630573129,-4.75770630573129,-4.82086812462194,0.0929692385008987,0.160522593560881,0.0929692385008987
164.718875502008,-4.75138802060456,-4.75138802060456,-4.81452643726935,0.0953174687159053,0.164608623951181,0.0953174687159053
164.919678714859,-4.74507108174058,-4.74507108174058,-4.80819168101934,0.0976775466490395,0.168705948050936,0.0976775466490395
165.120481927711,-4.73875545015269,-4.73875545015269,-4.80186354014832,0.100079083140229,0.172815381817125,0.100079083140229
165.321285140562,-4.73244108613779,-4.73244108613779,-4.79554155357464,0.102543093722114,0.176937693499312,0.102543093722114
165.522088353414,-4.7261280019184,-4.7261280019184,-4.78922497693633,0.105089468410877,0.18107426715861,0.105089468410877
165.722891566265,-4.7198164077662,-4.7198164077662,-4.78291306549627,0.107733187179833,0.185229488916187,0.107733187179833
165.923694779116,-4.71350593048651,-4.71350593048651,-4.77660494845288,0.11048871478241,0.189400076610498,0.11048871478241
166.124497991968,-4.70719653595311,-4.70719653595311,-4.77030014255883,0.113360202201484,0.193586526357913,0.113360202201484
166.325301204819,-4.70088818939792,-4.70088818939792,-4.76399839726544,0.11634789590562,0.197789303743194,0.11634789590562
166.526104417671,-4.69458087347142,-4.69458087347142,-4.75769875232968,0.119457848943186,0.202009173026214,0.119457848943186
166.726907630522,-4.6882748106757,-4.6882748106757,-4.75140092229131,0.122689658113521,0.206251675802808,0.122689658113521
166.927710843373,-4.68196966482537,-4.68196966482537,-4.74510703715171,0.126042877094749,0.210511992183895,0.126042877094749
167.128514056225,-4.67566540638649,-4.67566540638649,-4.73881921380925,0.129519752790067,0.214790407803232,0.129519752790067
167.329317269076,-4.66936200524962,-4.66936200524962,-4.73253623389296,0.133126312193386,0.219087187700915,0.133126312193386
167.530120481928,-4.66305943071717,-4.66305943071717,-4.72625703689434,0.136857159884408,0.22340257647994,0.136857159884408
167.730923694779,-4.65675788672558,-4.65675788672558,-4.71998132676187,0.140705307581784,0.227742875125754,0.140705307581784
167.931726907631,-4.65045709336117,-4.65045709336117,-4.71370896511696,0.144657696549594,0.23210248570626,0.144657696549594
168.132530120482,-4.64415701948171,-4.64415701948171,-4.70744111922385,0.148704110614046,0.236481406156379,0.148704110614046
168.333333333333,-4.63785763931428,-4.63785763931428,-4.70117512429191,0.15282707124884,0.24087976245135,0.15282707124884
168.534136546185,-4.63155892666367,-4.63155892666367,-4.69490726888073,0.157011275760821,0.24529766639283,0.157011275760821
168.734939759036,-4.62526102823547,-4.62526102823547,-4.68863825875773,0.16125026687455,0.249740956896469,0.16125026687455
168.935742971888,-4.61896374934763,-4.61896374934763,-4.68236694240076,0.165543791510647,0.254204681048198,0.165543791510647
169.136546184739,-4.61266704716833,-4.61266704716833,-4.67609013802156,0.169893785380622,0.258688207620232,0.169893785380622
169.33734939759,-4.60637089986929,-4.60637089986929,-4.66980901969753,0.174296989290494,0.263191564596431,0.174296989290494
169.538152610442,-4.60007528533635,-4.60007528533635,-4.66352722782588,0.178745480555702,0.267714770058774,0.178745480555702
169.738955823293,-4.59378030630881,-4.59378030630881,-4.65724633624528,0.183226534842859,0.272263066204138,0.183226534842859
169.939759036145,-4.58748583220128,-4.58748583220128,-4.65096262932448,0.187752868065755,0.276832385353167,0.187752868065755
170.140562248996,-4.58119181471062,-4.58119181471062,-4.64468005331859,0.192296650622988,0.281421492161853,0.192296650622988
170.341365461847,-4.57489823555767,-4.57489823555767,-4.63840149228683,0.196837297033413,0.286030345479785,0.196837297033413
170.542168674699,-4.56860507628843,-4.56860507628843,-4.63212561280273,0.201383459942784,0.290658897282679,0.201383459942784
170.74297188755,-4.56231240657191,-4.56231240657191,-4.62585173023549,0.205940443232571,0.295311726938415,0.205940443232571
170.943775100402,-4.55602014285308,-4.55602014285308,-4.6195799224584,0.210507582706197,0.299985763854441,0.210507582706197
171.144578313253,-4.54972823594866,-4.54972823594866,-4.61330894660826,0.215093166962828,0.304679216563032,0.215093166962828
171.345381526104,-4.54343667075514,-4.54343667075514,-4.60703816685939,0.219701066672792,0.309391995682006,0.219701066672792
171.546184738956,-4.53714543208322,-4.53714543208322,-4.60076827632714,0.224328778808362,0.314124007149976,0.224328778808362
171.746987951807,-4.53085456536879,-4.53085456536879,-4.5945002434846,0.228971013610848,0.318879148113894,0.228971013610848
171.947791164659,-4.52456402058641,-4.52456402058641,-4.58823149219363,0.233640789256936,0.32365537232315,0.233640789256936
172.14859437751,-4.51827375088515,-4.51827375088515,-4.58196190832034,0.238339635748928,0.328450393062099,0.238339635748928
172.349397590361,-4.51198374399574,-4.51198374399574,-4.57569222329993,0.243063906330936,0.333264088108378,0.243063906330936
172.550200803213,-4.50569398763346,-4.50569398763346,-4.56942174819244,0.247816946587448,0.338096332167883,0.247816946587448
172.751004016064,-4.49940451006204,-4.49940451006204,-4.56314978632182,0.252602270336092,0.342950352097202,0.252602270336092
172.951807228916,-4.4931152843742,-4.4931152843742,-4.55687707269093,0.257416594523368,0.347825098126374,0.257416594523368
173.152610441767,-4.48682626810144,-4.48682626810144,-4.55060249864151,0.262265234692662,0.352717855148492,0.262265234692662
173.353413654618,-4.48053745150496,-4.48053745150496,-4.54432592041578,0.267147407281076,0.357628479505659,0.267147407281076
173.55421686747,-4.47424882488586,-4.47424882488586,-4.53804726769029,0.272064109086531,0.362556825647012,0.272064109086531
173.755020080321,-4.46796040487673,-4.46796040487673,-4.53176722107645,0.277012915612301,0.367505482407369,0.277012915612301
173.955823293173,-4.46167217994489,-4.46167217994489,-4.52548578506699,0.281993243565268,0.372474333833701,0.281993243565268
174.156626506024,-4.45538411307839,-4.45538411307839,-4.51920217577546,0.287012057904682,0.377460304599994,0.287012057904682
174.357429718875,-4.44909619681083,-4.44909619681083,-4.51291610384494,0.292077393487402,0.382463238041382,0.292077393487402
174.558232931727,-4.44280842376048,-4.44280842376048,-4.50662874991485,0.297185424340145,0.387482976456723,0.297185424340145
174.759036144578,-4.43652080318487,-4.43652080318487,-4.50034006751631,0.302337466944977,0.392521515405759,0.302337466944977
174.95983935743,-4.43023333350397,-4.43023333350397,-4.49405173905107,0.307530367334615,0.397579589364038,0.307530367334615
175.160642570281,-4.42394598341666,-4.42394598341666,-4.48776760999921,0.312752473223185,0.402653829220564,0.312752473223185
175.361445783133,-4.41765874753467,-4.41765874753467,-4.48148698325828,0.318004286616269,0.407744071444188,0.318004286616269
175.562248995984,-4.41137162059527,-4.41137162059527,-4.47521139920779,0.323279482791037,0.412850152073066,0.323279482791037
175.763052208835,-4.40508460767358,-4.40508460767358,-4.46894267439638,0.328571491982239,0.417973525003803,0.328571491982239
175.963855421687,-4.39879771380926,-4.39879771380926,-4.46268133939957,0.333875436817417,0.423115680645858,0.333875436817417
176.164658634538,-4.39251091296831,-4.39251091296831,-4.45642843931027,0.339186619397728,0.428273018920912,0.339186619397728
176.36546184739,-4.38622420175421,-4.38622420175421,-4.45018216838694,0.344507371204565,0.433445373726583,0.344507371204565
176.566265060241,-4.37993757694563,-4.37993757694563,-4.44394088900113,0.349838565773578,0.438632578923361,0.349838565773578
176.767068273092,-4.37365104178937,-4.37365104178937,-4.43769969252511,0.355184889041116,0.443835601220163,0.355184889041116
176.967871485944,-4.36736460668624,-4.36736460668624,-4.43145114820946,0.360552897341046,0.449056587545739,0.360552897341046
177.168674698795,-4.36107824980299,-4.36107824980299,-4.4251891255546,0.365947959414241,0.454291765051914,0.365947959414241
177.369477911647,-4.35479196987299,-4.35479196987299,-4.41891772458741,0.371366917384675,0.459540967686505,0.371366917384675
177.570281124498,-4.34850576589201,-4.34850576589201,-4.41264227519612,0.376803542013868,0.464804029535687,0.376803542013868
177.771084337349,-4.34221964105995,-4.34221964105995,-4.40636778112699,0.3822544943726,0.470081484563826,0.3822544943726
177.971887550201,-4.33593361247154,-4.33593361247154,-4.40010608611574,0.387702670703612,0.475376034896861,0.387702670703612
178.172690763052,-4.32964766080969,-4.32964766080969,-4.39385978135193,0.39314411427013,0.480683788184145,0.39314411427013
178.373493975904,-4.32336178762684,-4.32336178762684,-4.38762857618836,0.398579118184303,0.486004579059755,0.398579118184303
178.574297188755,-4.31707599493862,-4.31707599493862,-4.38141029882515,0.404010543894969,0.491338242153948,0.404010543894969
178.775100401606,-4.31079028750073,-4.31079028750073,-4.37520323822592,0.409441011134271,0.496684930845258,0.409441011134271
178.975903614458,-4.30450469505045,-4.30450469505045,-4.36900500068437,0.414874579916293,0.502047797877718,0.414874579916293
179.176706827309,-4.29821919830469,-4.29821919830469,-4.36281364354468,0.420313408579435,0.507422880197387,0.420313408579435
179.377510040161,-4.29193380375264,-4.29193380375264,-4.35662823410911,0.425757917893824,0.512810010423867,0.425757917893824
179.578313253012,-4.28564851881146,-4.28564851881146,-4.35044763875836,0.431210117659053,0.518209020481518,0.431210117659053
179.779116465863,-4.27936335183535,-4.27936335183535,-4.34427126371506,0.436670445482252,0.52361974158574,0.436670445482252
179.979919678715,-4.27307836129007,-4.27307836129007,-4.33809815453716,0.442138928231628,0.529045629083413,0.442138928231628
180.180722891566,-4.26679352333038,-4.26679352333038,-4.33192764884886,0.447616492132724,0.534482728060279,0.447616492132724
180.381526104418,-4.26050885369772,-4.26050885369772,-4.32575959916375,0.453104057387824,0.539930851572089,0.453104057387824
180.582329317269,-4.25422436974752,-4.25422436974752,-4.31959358727119,0.458600889214217,0.545389821379722,0.458600889214217
180.78313253012,-4.2479400903158,-4.2479400903158,-4.31342903525386,0.464107503570334,0.550859457658408,0.464107503570334
180.983935742972,-4.24165611589212,-4.24165611589212,-4.30726613406099,0.469623290232757,0.556342588055345,0.469623290232757
181.184738955823,-4.23537241859315,-4.23537241859315,-4.30110436575688,0.475148410371761,0.561836125965157,0.475148410371761
181.385542168675,-4.22908901745157,-4.22908901745157,-4.29494358863955,0.480682124513636,0.567339600874377,0.480682124513636
181.586345381526,-4.22280593858298,-4.22280593858298,-4.28878382985776,0.486224700828691,0.572852827242053,0.486224700828691
181.787148594378,-4.21652320858489,-4.21652320858489,-4.28262523068502,0.491775403354811,0.578375619779509,0.491775403354811
181.987951807229,-4.21024096741295,-4.21024096741295,-4.27646804034643,0.497334413716817,0.583910242602503,0.497334413716817
182.18875502008,-4.20395917044158,-4.20395917044158,-4.27031221000088,0.50290127239267,0.589454398911479,0.50290127239267
182.389558232932,-4.19767782117951,-4.19767782117951,-4.26415699311471,0.508476358860078,0.595007412711193,0.508476358860078
182.590361445783,-4.19139694308882,-4.19139694308882,-4.25800199572209,0.514060082297231,0.600569112257021,0.514060082297231
182.791164658635,-4.18511655868311,-4.18511655868311,-4.25184651653463,0.519652629803962,0.606139328627713,0.519652629803962
182.991967871486,-4.178836821592,-4.178836821592,-4.2456903360212,0.525253684992807,0.611719865777677,0.525253684992807
183.192771084337,-4.17255767518455,-4.17255767518455,-4.23953367471121,0.53086310885867,0.617309114586378,0.53086310885867
183.393574297189,-4.16627909411623,-4.16627909411623,-4.23337607601089,0.536480964140061,0.622906257810609,0.536480964140061
183.59437751004,-4.16000109383874,-4.16000109383874,-4.22721742908832,0.542107444574829,0.628511148022876,0.542107444574829
183.795180722892,-4.15372368867583,-4.15372368867583,-4.22105830830899,0.547741927955566,0.634123641032424,0.547741927955566
183.995983935743,-4.14744702720709,-4.14744702720709,-4.2148978631963,0.553385009043787,0.639745168850075,0.553385009043787
184.196787148594,-4.14117105900971,-4.14117105900971,-4.20873703353715,0.559035648150588,0.64537469157639,0.559035648150588
184.397590361446,-4.13489572821852,-4.13489572821852,-4.2025762960441,0.564693802873578,0.651011289067961,0.564693802873578
184.598393574297,-4.12862104347132,-4.12862104347132,-4.19641452013417,0.570359917675979,0.656654836741006,0.570359917675979
184.799196787149,-4.12234701257597,-4.12234701257597,-4.19025051313899,0.576034950514314,0.662305212760703,0.576034950514314
185,-4.11607376999916,-4.11607376999916,-4.18408367596931,0.581719495528467,0.667963543064537,0.581719495528467


==> figures/hbfSat070.csv <==
135,-5.63634325634918,-5.63634325634918,-5.61566292562368,0.653974635089255,0.678531113726214,0.653974635089255
135.200803212851,-5.62994712682813,-5.62994712682813,-5.60925990230635,0.646772709452122,0.671411187644794,0.646772709452122
135.401606425703,-5.62355146046696,-5.62355146046696,-5.60285728827862,0.639549586994559,0.664269580185779,0.639549586994559
135.602409638554,-5.61715615994491,-5.61715615994491,-5.59645533147572,0.632307312994208,0.657110181918185,0.632307312994208
135.803212851406,-5.61076122537343,-5.61076122537343,-5.59005440400305,0.625041283179633,0.649932485164345,0.625041283179633
136.004016064257,-5.60436665687164,-5.60436665687164,-5.58365391923331,0.617754131351487,0.64273596657104,0.617754131351487
136.204819277108,-5.59797246610817,-5.59797246610817,-5.57725387405336,0.610441786345784,0.635519449615945,0.610441786345784
136.40562248996,-5.59157874911263,-5.59157874911263,-5.57085435029884,0.603106332418995,0.628276766231851,0.603106332418995
136.606425702811,-5.58518539871266,-5.58518539871266,-5.56445511321656,0.595742239097959,0.621012972264268,0.595742239097959
136.807228915663,-5.57879241505044,-5.57879241505044,-5.55805576071343,0.58835293533256,0.613727421464596,0.58835293533256
137.008032128514,-5.57239979827767,-5.57239979827767,-5.55165607481466,0.580937372456322,0.606419445917211,0.580937372456322
137.208835341365,-5.56600755039532,-5.56600755039532,-5.54525588555319,0.573494603729176,0.599088234680835,0.573494603729176
137.409638554217,-5.55961578717729,-5.55961578717729,-5.53885553298434,0.566016020082309,0.591725079680787,0.566016020082309
137.610441767068,-5.55322439151461,-5.55322439151461,-5.53245542932249,0.558505707636367,0.584336558570474,0.558505707636367
137.81124497992,-5.54683336358845,-5.54683336358845,-5.5260553656974,0.550963119981644,0.576921831926008,0.550963119981644
138.012048192771,-5.54044270359185,-5.54044270359185,-5.51965532408695,0.543386934825364,0.569480029496048,0.543386934825364
138.212851405623,-5.53405241172955,-5.53405241172955,-5.51325524729619,0.535780123063341,0.562010249982367,0.535780123063341
138.413654618474,-5.5276625999689,-5.5276625999689,-5.50685496887658,0.528131174468859,0.554502195503388,0.528131174468859
138.614457831325,-5.52127316489631,-5.52127316489631,-5.50045488696797,0.520444910695908,0.546962569498315,0.520444910695908
138.815261044177,-5.51488409882739,-5.51488409882739,-5.49405413719827,0.512714464717988,0.539390885829398,0.512714464717988
139.016064257028,-5.50849540200787,-5.50849540200787,-5.48765158892164,0.504941706096454,0.531785981911483,0.504941706096454
139.21686746988,-5.5021070746975,-5.5021070746975,-5.4812474316602,0.497118885586119,0.524146649335868,0.497118885586119
139.417670682731,-5.49571921957725,-5.49571921957725,-5.47484232307021,0.489251433404925,0.516461032671063,0.489251433404925
139.618473895582,-5.48933175252186,-5.48933175252186,-5.46843721390287,0.481330537366335,0.508735239868552,0.481330537366335
139.819277108434,-5.48294465608197,-5.48294465608197,-5.46202916483338,0.473357667521398,0.500969478488968,0.473357667521398
140.020080321285,-5.47655793057277,-5.47655793057277,-5.45561377614133,0.465318556697763,0.493162146830007,0.465318556697763
140.220883534137,-5.47017157632715,-5.47017157632715,-5.44919268795592,0.457211677419524,0.485311572521696,0.457211677419524
140.421686746988,-5.46378568678806,-5.46378568678806,-5.4427680149264,0.449038986270119,0.477403852389351,0.449038986270119
140.622489959839,-5.4574001972405,-5.4574001972405,-5.43633849205135,0.44079317888356,0.469443877010598,0.44079317888356
140.823293172691,-5.45101508039478,-5.45101508039478,-5.42990304540005,0.432469259505603,0.461432869766009,0.432469259505603
141.024096385542,-5.44463033667388,-5.44463033667388,-5.42346001109597,0.424059935155458,0.453368536369628,0.424059935155458
141.224899598394,-5.43824596653502,-5.43824596653502,-5.41701636709439,0.415571087345466,0.445248467310495,0.415571087345466
141.425702811245,-5.43186205436283,-5.43186205436283,-5.4105771393646,0.407005504128831,0.437055942962579,0.407005504128831
141.626506024096,-5.42547855502006,-5.42547855502006,-5.40414574323523,0.398364317713592,0.428793507516414,0.398364317713592
141.827309236948,-5.41909543107266,-5.41909543107266,-5.39771725237321,0.389631692976508,0.420463879356931,0.389631692976508
142.028112449799,-5.41271268287876,-5.41271268287876,-5.39129179322321,0.380806416119725,0.412063600244913,0.380806416119725
142.228915662651,-5.40633031080295,-5.40633031080295,-5.38486997170864,0.3718839980298,0.403589009616635,0.3718839980298
142.429718875502,-5.39994838959608,-5.39994838959608,-5.37845141467823,0.362850407261264,0.395019267532262,0.362850407261264
142.630522088353,-5.39356689437616,-5.39356689437616,-5.372034021657,0.35369503038715,0.386352387638051,0.35369503038715
142.831325301205,-5.38718577765822,-5.38718577765822,-5.36561616099517,0.344406030375415,0.377593295726569,0.344406030375415
143.032128514056,-5.38080503965043,-5.38080503965043,-5.35921428228365,0.335002027392691,0.368736404464611,0.335002027392691
143.232931726908,-5.37442452934965,-5.37442452934965,-5.35285997866861,0.32553106488727,0.359775456532951,0.32553106488727
143.433734939759,-5.36804331375152,-5.36804331375152,-5.34658047420614,0.316039671573176,0.350681211056216,0.316039671573176
143.63453815261,-5.36166320861905,-5.36166320861905,-5.3403997319353,0.306567758918868,0.341445627980946,0.306567758918868
143.835341365462,-5.35528987200005,-5.35528987200005,-5.33433336139849,0.297148251495146,0.332087918511576,0.297148251495146
144.036144578313,-5.34893017438827,-5.34893017438827,-5.32840300674441,0.287815426851354,0.322612344932481,0.287815426851354
144.236947791165,-5.34259162744187,-5.34259162744187,-5.32260669996809,0.278585312038997,0.313025833953642,0.278585312038997
144.437751004016,-5.336287391743,-5.336287391743,-5.31695666103018,0.269482079513326,0.303327055074629,0.269482079513326
144.638554216867,-5.33003119040674,-5.33003119040674,-5.31145695591211,0.260523207844309,0.29351128695508,0.260523207844309
144.839357429719,-5.32382450151317,-5.32382450151317,-5.30610914650077,0.251723563824953,0.283599955438273,0.251723563824953
145.04016064257,-5.31767318208727,-5.31767318208727,-5.30091549570882,0.243098399719447,0.273596274395048,0.243098399719447
145.240963855422,-5.31158444363073,-5.31158444363073,-5.29587191688305,0.234654851252022,0.263499372884307,0.234654851252022
145.441767068273,-5.30555632592868,-5.30555632592868,-5.29097520587889,0.226400931626613,0.253318390769303,0.226400931626613
145.642570281125,-5.29959329719839,-5.29959329719839,-5.28621882812248,0.218339959855885,0.243050728365761,0.218339959855885
145.843373493976,-5.29371227346806,-5.29371227346806,-5.28160127505048,0.210481981060051,0.232675718983553,0.210481981060051
146.044176706827,-5.28791096236064,-5.28791096236064,-5.27711333064985,0.20282565860926,0.222192742246054,0.20282565860926
146.244979919679,-5.28218172638951,-5.28218172638951,-5.27274856900808,0.195373476596303,0.211604933693414,0.195373476596303
146.44578313253,-5.2765249771564,-5.2765249771564,-5.26850749111647,0.1881406547516,0.200902073107527,0.1881406547516
146.646586345382,-5.27094073210481,-5.27094073210481,-5.26437596499891,0.181116297896216,0.190071576352466,0.181116297896216
146.847389558233,-5.26544084060674,-5.26544084060674,-5.26034683700822,0.174300719295686,0.179066587299108,0.174300719295686
147.048192771084,-5.26002169734205,-5.26002169734205,-5.25641252627055,0.167693174646123,0.16784925164192,0.167693174646123
147.248995983936,-5.25467055211476,-5.25467055211476,-5.25256460978878,0.161290160002384,0.156403914266704,0.161290160002384
147.449799196787,-5.24938512841157,-5.24938512841157,-5.24879716154268,0.155091786251596,0.144681591265587,0.155091786251596
147.650602409639,-5.24416283996079,-5.24416283996079,-5.24510302857154,0.149095118943042,0.132620545243622,0.149095118943042
147.85140562249,-5.2390088336284,-5.2390088336284,-5.24147471835741,0.143297504693385,0.120052773585128,0.143297504693385
148.052208835341,-5.23391887732631,-5.23391887732631,-5.23790569125475,0.137701068903255,0.106715604724615,0.137701068903255
148.253012048193,-5.22887838750271,-5.22887838750271,-5.23438765308436,0.132298605017466,0.0923798217792452,0.132298605017466
148.453815261044,-5.22388309917991,-5.22388309917991,-5.2309119967382,0.127077266664143,0.0764787769847352,0.127077266664143
148.654618473896,-5.21892855783674,-5.21892855783674,-5.22747353897179,0.122032279009414,0.057741566181782,0.122032279009414
148.855421686747,-5.21401351882676,-5.21401351882676,-5.22407255298482,0.117182490773212,0.0322407328164148,0.117182490773212
149.056224899598,-5.2091321167444,-5.2091321167444,-5.2207013990633,0.112507792219617,-0.0225597615305294,0.112507792219617
149.25702811245,-5.20427194047472,-5.20427194047472,-5.2173540219662,0.107996347432111,-0.0540387025929218,0.107996347432111
149.457831325301,-5.19942772220883,-5.19942772220883,-5.21402630073032,0.103649941320247,-0.0696682150549499,0.103649941320247
149.658634538153,-5.19459416203465,-5.19459416203465,-5.21071516973799,0.0994814082145632,-0.0812486723055067,0.0994814082145632
149.859437751004,-5.1897656330911,-5.1897656330911,-5.2074145928811,0.0954643743240999,-0.0903769259276802,0.0954643743240999
150.060240963855,-5.18493307383485,-5.18493307383485,-5.2041210148415,0.0915944191665363,-0.0977191714755096,0.0915944191665363
150.261044176707,-5.18009017592049,-5.18009017592049,-5.20083141056262,0.0878772133844611,-0.103958140802529,0.0878772133844611
150.461847389558,-5.17523189291735,-5.17523189291735,-5.19754304561549,0.0843123852607658,-0.109260083450813,0.0843123852607658
150.66265060241,-5.17035331068639,-5.17035331068639,-5.19425362513834,0.0808813627980761,-0.113755615126326,0.0808813627980761
150.863453815261,-5.16544746175388,-5.16544746175388,-5.19096341196755,0.0775882070992144,-0.117504352806305,0.0775882070992144
151.064257028112,-5.16050111504012,-5.16050111504012,-5.1876734506284,0.0744294935801537,-0.120499527339152,0.0744294935801537
151.265060240964,-5.15551671324392,-5.15551671324392,-5.18438243804995,0.071394610990728,-0.122962885319604,0.071394610990728
151.465863453815,-5.15049059049459,-5.15049059049459,-5.18108802783876,0.0684870681135145,-0.124932604515225,0.0684870681135145
151.666666666667,-5.14541931105556,-5.14541931105556,-5.17778586470765,0.0656967285712134,-0.126442297668247,0.0656967285712134
151.867469879518,-5.14029746683489,-5.14029746683489,-5.17447187384483,0.0630178810293473,-0.127504968466615,0.0630178810293473
152.068273092369,-5.13510776980208,-5.13510776980208,-5.1711375331801,0.0604646977818305,-0.128062076799075,0.0604646977818305
152.269076305221,-5.129868228687,-5.129868228687,-5.16778119809254,0.0580088397313767,-0.12829376166891,0.0580088397313767
152.469879518072,-5.12456452471704,-5.12456452471704,-5.16439638984798,0.0556542565338698,-0.128138479956382,0.0556542565338698
152.670682730924,-5.1191967095586,-5.1191967095586,-5.16097816024071,0.0533972229599766,-0.127634934739782,0.0533972229599766
152.871485943775,-5.11376222061184,-5.11376222061184,-5.1575165994065,0.0512448765860526,-0.126807580886635,0.0512448765860526
153.072289156627,-5.10825810961002,-5.10825810961002,-5.15401113488589,0.0491832315706583,-0.125685105295144,0.0491832315706583
153.273092369478,-5.10267972650597,-5.10267972650597,-5.15045715316962,0.0472091707897513,-0.124295157637737,0.0472091707897513
153.473895582329,-5.09702442217604,-5.09702442217604,-5.14685157577537,0.0453178012058021,-0.122681518028595,0.0453178012058021
153.674698795181,-5.09129214915485,-5.09129214915485,-5.14318933397439,0.0435078188283411,-0.12090046495968,0.0435078188283411
153.875502008032,-5.08547860479418,-5.08547860479418,-5.13945888913491,0.0417835120304713,-0.118995805869803,0.0417835120304713
154.076305220884,-5.07958873753841,-5.07958873753841,-5.13566764605508,0.0401293158878301,-0.117009548854867,0.0401293158878301
154.277108433735,-5.07362027733106,-5.07362027733106,-5.13180402910031,0.0385539407043716,-0.114972982930813,0.0385539407043716
154.477911646586,-5.06758214276432,-5.06758214276432,-5.12786840263412,0.0370487942522089,-0.112919899815196,0.0370487942522089
154.678714859438,-5.06147439813903,-5.06147439813903,-5.12385675047411,0.0356133382296952,-0.110875004037247,0.0356133382296952
154.879518072289,-5.05531083581074,-5.05531083581074,-5.11976935090343,0.0342448956710284,-0.10884296416969,0.0342448956710284
155.080321285141,-5.04909291562325,-5.04909291562325,-5.11560466768473,0.0329390510769976,-0.106800508367822,0.0329390510769976
155.281124497992,-5.04283651922123,-5.04283651922123,-5.11135776909296,0.0316918787848144,-0.104724879075875,0.0316918787848144
155.481927710843,-5.0365463366476,-5.0365463366476,-5.10702624423309,0.0304973903617502,-0.102591948810273,0.0304973903617502
155.682730923695,-5.03023113625281,-5.03023113625281,-5.1026055887144,0.0293547342096417,-0.100391249356702,0.0293547342096417
155.883534136546,-5.02389403602736,-5.02389403602736,-5.0980953395001,0.0282692235368508,-0.0981055930120666,0.0282692235368508
156.084337349398,-5.01753927897162,-5.01753927897162,-5.0934942416074,0.0272373254785352,-0.095721054349741,0.0272373254785352
156.285140562249,-5.01117029160625,-5.01117029160625,-5.08879772826592,0.0262473035246454,-0.0932204995808616,0.0262473035246454
156.4859437751,-5.00479113151181,-5.00479113151181,-5.08401118253126,0.025297855588588,-0.0906047191129541,0.025297855588588
156.686746987952,-4.99840309339279,-4.99840309339279,-5.07913176513762,0.0243901906268169,-0.087851798769319,0.0243901906268169
156.887550200803,-4.99200749382706,-4.99200749382706,-5.07415841611154,0.0235227281179645,-0.0849133616235484,0.0235227281179645
157.088353413655,-4.98560778789753,-4.98560778789753,-5.06908905724414,0.0226922534246364,-0.0818013625748883,0.0226922534246364
157.289156626506,-4.97920527057951,-4.97920527057951,-5.06392271702037,0.0218949941517788,-0.0784922924679037,0.0218949941517788
157.489959839357,-4.97280105467668,-4.97280105467668,-5.05865789756753,0.0211218420252685,-0.0749703343093078,0.0211218420252685
157.690763052209,-4.96639591648977,-4.96639591648977,-5.05330201457848,0.0203956970324327,-0.0712071298722127,0.0203956970324327
157.89156626506,-4.95999079957712,-4.95999079957712,-5.04785998164423,0.0197003067952326,-0.0670913919733444,0.0197003067952326
158.092369477912,-4.95358670789194,-4.95358670789194,-5.04233913900362,0.0190300462942725,-0.0625764301516971,0.0190300462942725
158.293172690763,-4.94718410684149,-4.94718410684149,-5.03673713314325,0.0183698878462209,-0.0576070114959589,0.0183698878462209
158.493975903614,-4.94078336603736,-4.94078336603736,-5.03105017619498,0.0177213860868209,-0.0520641462348853,0.0177213860868209
158.694779116466,-4.93438478657844,-4.93438478657844,-5.02527575467554,0.0170809957566379,-0.0457812974118053,0.0170809957566379
158.895582329317,-4.92798919598234,-4.92798919598234,-5.01942022012521,0.0164517770138093,-0.0381646894693566,0.0164517770138093
159.096385542169,-4.92159676798521,-4.92159676798521,-5.01349341539074,0.0158093980403804,-0.0278380293870356,0.0158093980403804
159.29718875502,-4.91520732814962,-4.91520732814962,-5.00750835705429,0.0151529660682225,-0.00393396894864795,0.0151529660682225
159.497991967871,-4.90882097522952,-4.90882097522952,-5.00147335691137,0.014578700699416,0.0217589439962208,0.014578700699416
159.698795180723,-4.9024377804431,-4.9024377804431,-4.99539704924978,0.0141202050467903,0.0349075547602846,0.0141202050467903
159.899598393574,-4.89605836305433,-4.89605836305433,-4.98928440148245,0.0139789702112968,0.0439506120507783,0.0139789702112968
160.100401606426,-4.8896827109955,-4.8896827109955,-4.98313680340599,0.0142233172858247,0.0515622274247697,0.0142233172858247
160.301204819277,-4.88331032873986,-4.88331032873986,-4.97695851407813,0.0147302885330731,0.0583949493928536,0.0147302885330731
160.502008032129,-4.87694119860075,-4.87694119860075,-4.97075150751301,0.0153842721417308,0.0646674089275543,0.0153842721417308
160.70281124498,-4.87057529325791,-4.87057529325791,-4.96451807787684,0.0161808920293552,0.0705239016797922,0.0161808920293552
160.903614457831,-4.86421303296962,-4.86421303296962,-4.95826148854244,0.0171196166077439,0.0760278085736862,0.0171196166077439
161.104417670683,-4.8578544423478,-4.8578544423478,-4.95198688116916,0.0183620184125447,0.0812642666422757,0.0183620184125447
161.305220883534,-4.85149889083224,-4.85149889083224,-4.94569808313467,0.0200284193306452,0.0863200062219069,0.0200284193306452
161.506024096386,-4.8451463174746,-4.8451463174746,-4.93939789839647,0.022047583670649,0.0912231108248158,0.022047583670649
161.706827309237,-4.83879665923144,-4.83879665923144,-4.93308796904712,0.0243873361697382,0.09599731192303,0.0243873361697382
161.907630522088,-4.83245017618798,-4.83245017618798,-4.92676908248051,0.0268300511014739,0.10065232974754,0.0268300511014739
162.10843373494,-4.82610698379095,-4.82610698379095,-4.92044263161656,0.0293745542338697,0.105204928533275,0.0293745542338697
162.309236947791,-4.8197664216686,-4.8197664216686,-4.91410826514062,0.0321022361285315,0.10968746098143,0.0321022361285315
162.510040160643,-4.81342841860451,-4.81342841860451,-4.90776292119751,0.0349149922340482,0.11410948321586,0.0349149922340482
162.710843373494,-4.80709290395291,-4.80709290395291,-4.90141319831779,0.0377894397732346,0.118479575281811,0.0377894397732346
162.911646586345,-4.80076001903278,-4.80076001903278,-4.89506238896823,0.0407400414434978,0.122802219042144,0.0407400414434978
163.112449799197,-4.7944299610379,-4.7944299610379,-4.88871144121238,0.0437575260160924,0.127082662248288,0.0437575260160924
163.313253012048,-4.78810209546284,-4.78810209546284,-4.8823609351978,0.0468499333605954,0.131335832914641,0.0468499333605954
163.5140562249,-4.78177635441793,-4.78177635441793,-4.8760113126992,0.0500228426136118,0.135566239500721,0.0500228426136118
163.714859437751,-4.77545267118557,-4.77545267118557,-4.86966290201647,0.0532794698434656,0.13977803603156,0.0532794698434656
163.915662650602,-4.76913110337334,-4.76913110337334,-4.86331588606873,0.0566091719268974,0.143974391923084,0.0566091719268974
164.116465863454,-4.76281190254453,-4.76281190254453,-4.85697085725802,0.0600781355599998,0.148158548042268,0.0600781355599998
164.317269076305,-4.75649448739565,-4.75649448739565,-4.85062809466421,0.0637274373203352,0.152336879977272,0.0637274373203352
164.518072289157,-4.75017879805648,-4.75017879805648,-4.84428717431237,0.0674698958426694,0.156511852682399,0.0674698958426694
164.718875502008,-4.7438647756696,-4.7438647756696,-4.83794767901052,0.0711809818067467,0.160685764198226,0.0711809818067467
164.919678714859,-4.7375524214849,-4.7375524214849,-4.8316096935742,0.0747786628845133,0.164860904327958,0.0747786628845133
165.120481927711,-4.73124201317066,-4.73124201317066,-4.82527357017699,0.0782364520304311,0.169041091459291,0.0782364520304311
165.321285140562,-4.72493303430365,-4.72493303430365,-4.81893966626263,0.0815725641236676,0.173227519092016,0.0815725641236676
165.522088353414,-4.71862543384071,-4.71862543384071,-4.81260822675629,0.0848225780427224,0.177421623582162,0.0848225780427224
165.722891566265,-4.71231916144593,-4.71231916144593,-4.80627948864908,0.0880052631167511,0.18162474875345,0.0880052631167511
165.923694779116,-4.70601418271069,-4.70601418271069,-4.79995350437749,0.0911447266501455,0.185838302943404,0.0911447266501455
166.124497991968,-4.69971077786247,-4.69971077786247,-4.79363002736856,0.0942823818550212,0.190067486516885,0.0942823818550212
166.325301204819,-4.6934084994593,-4.6934084994593,-4.78730922737388,0.0974190771579893,0.194309992198797,0.0974190771579893
166.526104417671,-4.68710730496741,-4.68710730496741,-4.78099098385829,0.100570719119673,0.198566661133259,0.100570719119673
166.726907630522,-4.68080715213399,-4.68080715213399,-4.77467550690351,0.103731588721974,0.202838278944318,0.103731588721974
166.927710843373,-4.67450799880407,-4.67450799880407,-4.76836274145017,0.106909927645914,0.207125576291114,0.106909927645914
167.128514056225,-4.66821007265104,-4.66821007265104,-4.76205226411193,0.110123147958542,0.211434653727254,0.110123147958542
167.329317269076,-4.66191303175044,-4.66191303175044,-4.75574375784766,0.11338431725658,0.215761395855532,0.11338431725658
167.530120481928,-4.65561682830574,-4.65561682830574,-4.749437165471,0.116695664475029,0.22010605209546,0.116695664475029
167.730923694779,-4.64932142710313,-4.64932142710313,-4.7431319887463,0.120070679332696,0.224469059311538,0.120070679332696
167.931726907631,-4.64302679300941,-4.64302679300941,-4.73682800179363,0.12351510326423,0.228850819273439,0.12351510326423
168.132530120482,-4.63673307840316,-4.63673307840316,-4.73052504454376,0.12703080992016,0.233257297852265,0.12703080992016
168.333333333333,-4.6304400543076,-4.6304400543076,-4.72422299467103,0.130618941853102,0.237684230156416,0.130618941853102
168.534136546185,-4.62414766322755,-4.62414766322755,-4.71792140296293,0.134286387408297,0.242131080726344,0.134286387408297
168.734939759036,-4.61785587607713,-4.61785587607713,-4.71162025512436,0.138030804663695,0.246598058790399,0.138030804663695
168.935742971888,-4.61156466382958,-4.61156466382958,-4.70531936085614,0.14185300427936,0.251085350536901,0.14185300427936
169.136546184739,-4.60527412317996,-4.60527412317996,-4.69901868145465,0.145752686151819,0.255598459558578,0.145752686151819
169.33734939759,-4.5989841064603,-4.5989841064603,-4.69271808680825,0.149727855659214,0.260133628750919,0.149727855659214
169.538152610442,-4.59269455468593,-4.59269455468593,-4.68641752837857,0.153775825186428,0.264689568840539,0.153775825186428
169.738955823293,-4.58640544405738,-4.58640544405738,-4.68011693426909,0.157895099213714,0.269266337756934,0.157895099213714
169.939759036145,-4.5801167508284,-4.5801167508284,-4.67381623022808,0.162085447951254,0.273863978191681,0.162085447951254
170.140562248996,-4.57382853162343,-4.57382853162343,-4.66751525781851,0.166348551924981,0.278487356691026,0.166348551924981
170.341365461847,-4.56754069532458,-4.56754069532458,-4.66121339695824,0.170703048859592,0.283133564766947,0.170703048859592
170.542168674699,-4.561253187252,-4.561253187252,-4.65491065995729,0.175158344932689,0.287800628520555,0.175158344932689
170.74297188755,-4.55496598817597,-4.55496598817597,-4.64860786072212,0.179704524080491,0.292488505169561,0.179704524080491
170.943775100402,-4.54867907892757,-4.54867907892757,-4.64230615052235,0.184331848146037,0.29719714193162,0.184331848146037
171.144578313253,-4.54239248840095,-4.54239248840095,-4.63600717704139,0.189022463599293,0.301930691522248,0.189022463599293
171.345381526104,-4.53610616302753,-4.53610616302753,-4.62971229776996,0.193763384447774,0.306687241869026,0.193763384447774
171.546184738956,-4.52982005628078,-4.52982005628078,-4.62342283141164,0.198543877098286,0.31146422259063,0.198543877098286
171.746987951807,-4.52353415291318,-4.52353415291318,-4.61713968895815,0.203354666987062,0.316261524709132,0.203354666987062
171.947791164659,-4.51724843775733,-4.51724843775733,-4.61086389061589,0.208185756173187,0.321079032830948,0.208185756173187
172.14859437751,-4.51096292164577,-4.51096292164577,-4.60459611176272,0.213030205461031,0.325920171305768,0.213030205461031
172.349397590361,-4.50467757436375,-4.50467757436375,-4.598336814622,0.21788284622857,0.330784053828393,0.21788284622857
172.550200803213,-4.4983923598011,-4.4983923598011,-4.59208633053296,0.222738232965588,0.335667608564182,0.222738232965588
172.751004016064,-4.49210726623634,-4.49210726623634,-4.58584413069762,0.227595363656522,0.340570684217835,0.227595363656522
172.951807228916,-4.48582228206005,-4.48582228206005,-4.57960082071256,0.232473540973914,0.345493125541566,0.232473540973914
173.152610441767,-4.47953740754226,-4.47953740754226,-4.57335105720834,0.237383970159012,0.350437652518686,0.237383970159012
173.353413654618,-4.4732526257001,-4.4732526257001,-4.56709549043496,0.242327681089411,0.35540436234191,0.242327681089411
173.55421686747,-4.46696791178663,-4.46696791178663,-4.56083500627342,0.247303161524254,0.360389776239463,0.247303161524254
173.755020080321,-4.46068325730224,-4.46068325730224,-4.55457060646028,0.252307509121675,0.365393717098915,0.252307509121675
173.955823293173,-4.45439865391016,-4.45439865391016,-4.54830272527648,0.257341099605148,0.370416005522163,0.257341099605148
174.156626506024,-4.44811409708501,-4.44811409708501,-4.54203345420761,0.262401388379588,0.375458703772946,0.262401388379588
174.357429718875,-4.44182957657146,-4.44182957657146,-4.5357593152939,0.267491890125336,0.380522808424435,0.267491890125336
174.558232931727,-4.43554507879898,-4.43554507879898,-4.52947908188171,0.272615320784913,0.385604523508701,0.272615320784913
174.759036144578,-4.42926059840671,-4.42926059840671,-4.52319447805259,0.277769513968252,0.390703657206548,0.277769513968252
174.95983935743,-4.42297613028338,-4.42297613028338,-4.51690578430562,0.282953466795248,0.395820016473695,0.282953466795248
175.160642570281,-4.41669166956045,-4.41669166956045,-4.51060825456946,0.288169993969095,0.400955064440646,0.288169993969095
175.361445783133,-4.41040720979911,-4.41040720979911,-4.50430485365656,0.293417496473855,0.406110589545702,0.293417496473855
175.562248995984,-4.4041227473624,-4.4041227473624,-4.49799684728204,0.298694799852619,0.411282561495296,0.298694799852619
175.763052208835,-4.39783828035184,-4.39783828035184,-4.49168378048842,0.304002154174451,0.416470780542856,0.304002154174451
175.963855421687,-4.39155380728431,-4.39155380728431,-4.48536581271422,0.309339144952322,0.421675046243349,0.309339144952322
176.164658634538,-4.38526932654835,-4.38526932654835,-4.47904676482454,0.314699268775369,0.426896285812138,0.314699268775369
176.36546184739,-4.3789848370532,-4.3789848370532,-4.47272890801147,0.320081585642107,0.432136958530443,0.320081585642107
176.566265060241,-4.37270034269473,-4.37270034269473,-4.46640904939647,0.325486905848763,0.437392875338382,0.325486905848763
176.767068273092,-4.36641584622748,-4.36641584622748,-4.46009265951893,0.330907889805492,0.442663831110186,0.330907889805492
176.967871485944,-4.36013135116182,-4.36013135116182,-4.45377914783121,0.336345700239178,0.447949619949846,0.336345700239178
177.168674698795,-4.35384686246105,-4.35384686246105,-4.44746761053412,0.34180170395379,0.453250695927376,0.34180170395379
177.369477911647,-4.34756239312591,-4.34756239312591,-4.44115735783181,0.347276064152236,0.45857005631525,0.347276064152236
177.570281124498,-4.34127795040925,-4.34127795040925,-4.43485378285153,0.352758345838957,0.463903423023954,0.352758345838957
177.771084337349,-4.3349935446447,-4.3349935446447,-4.42855929245193,0.358243418461964,0.469250583017795,0.358243418461964
177.971887550201,-4.32870918753316,-4.32870918753316,-4.42227455064991,0.363729119367122,0.474611321760514,0.363729119367122
178.172690763052,-4.32242489385056,-4.32242489385056,-4.41600445685955,0.369206358720953,0.479985679973435,0.369206358720953
178.373493975904,-4.31614071223992,-4.31614071223992,-4.40974290449611,0.374684868988471,0.485377041991394,0.374684868988471
178.574297188755,-4.30985664418309,-4.30985664418309,-4.40348966140031,0.380164804875771,0.490781111777232,0.380164804875771
178.775100401606,-4.30357271186021,-4.30357271186021,-4.39724914914107,0.385639078132837,0.496197662578363,0.385639078132837
178.975903614458,-4.29728893919024,-4.29728893919024,-4.39101953426706,0.391110978692949,0.501626465863995,0.391110978692949
179.176706827309,-4.29100535183225,-4.29100535183225,-4.38479954075141,0.396581590581958,0.507067291336352,0.396581590581958
179.377510040161,-4.28472206427202,-4.28472206427202,-4.37858730018428,0.402053771968709,0.512523506856701,0.402053771968709
179.578313253012,-4.27843905170088,-4.27843905170088,-4.37238037960718,0.407531175670655,0.517991130442734,0.407531175670655
179.779116465863,-4.27215634494409,-4.27215634494409,-4.36617887449926,0.413013047434336,0.523469847931055,0.413013047434336
179.979919678715,-4.26587397708696,-4.26587397708696,-4.35998218594303,0.418500305622222,0.5289594250066,0.418500305622222
180.180722891566,-4.25959198189524,-4.25959198189524,-4.35378770669365,0.423996202101978,0.534459627984224,0.423996202101978
180.381526104418,-4.2533105313997,-4.2533105313997,-4.34759550586507,0.429499761982324,0.539973123493724,0.429499761982324
180.582329317269,-4.24702956694855,-4.24702956694855,-4.34140664467311,0.435010301030429,0.545496909618774,0.435010301030429
180.78313253012,-4.24074910613492,-4.24074910613492,-4.335219934845,0.44052841951343,0.551030423431571,0.44052841951343
180.983935742972,-4.23446918009047,-4.23446918009047,-4.32903552981384,0.446054146459301,0.556573447765134,0.446054146459301
181.184738955823,-4.22818981938208,-4.22818981938208,-4.32285237884642,0.451588632990278,0.562125768688318,0.451588632990278
181.385542168675,-4.22191122485266,-4.22191122485266,-4.31667016394888,0.457131387109552,0.567689481597096,0.457131387109552
181.586345381526,-4.21563331276473,-4.21563331276473,-4.31048846687457,0.462683108829606,0.573262427769933,0.462683108829606
181.787148594378,-4.20935607060476,-4.20935607060476,-4.30430741001143,0.468243968794685,0.578843878076605,0.468243968794685
181.987951807229,-4.2030795212862,-4.2030795212862,-4.29812832588204,0.473812140921144,0.584433645547267,0.473812140921144
182.18875502008,-4.19680368685344,-4.19680368685344,-4.29194974238353,0.479388665681583,0.590031547079247,0.479388665681583
182.389558232932,-4.19052877160411,-4.19052877160411,-4.28577218052789,0.484973135240065,0.595639224971774,0.484973135240065
182.590361445783,-4.18425469055445,-4.18425469055445,-4.27959507958061,0.490565522966209,0.601255208800897,0.490565522966209
182.791164658635,-4.17798139518129,-4.17798139518129,-4.27341912919979,0.496165368798942,0.606878657412144,0.496165368798942
182.991967871486,-4.17170890036788,-4.17170890036788,-4.26724432492645,0.501772612192153,0.612509414086608,0.501772612192153
183.192771084337,-4.16543722028148,-4.16543722028148,-4.26106936475073,0.507388061659607,0.618147325571754,0.507388061659607
183.393574297189,-4.15916654789493,-4.15916654789493,-4.25489562712551,0.513010168166373,0.623793671870315,0.513010168166373
183.59437751004,-4.15289681848235,-4.15289681848235,-4.2487227928166,0.518639156242294,0.629447531945371,0.518639156242294
183.795180722892,-4.14662794766265,-4.14662794766265,-4.2425498265124,0.524275460059778,0.63510798715322,0.524275460059778
183.995983935743,-4.14035994439218,-4.14035994439218,-4.23637675285278,0.529919092361753,0.640774906461948,0.529919092361753
184.196787148594,-4.1340928171228,-4.1340928171228,-4.2302030655718,0.535570196992955,0.646448161695239,0.535570196992955
184.397590361446,-4.12782673960112,-4.12782673960112,-4.22403030454902,0.541227432223309,0.652128739641577,0.541227432223309
184.598393574297,-4.12156168136875,-4.12156168136875,-4.21785728572191,0.546891594588715,0.657816156449299,0.546891594588715
184.799196787149,-4.11529752431173,-4.11529752431173,-4.21168315292195,0.552563557976951,0.663509439391541,0.552563557976951
185,-4.1090342733586,-4.1090342733586,-4.20550913593352,0.558241812435049,0.669208478217002,0.558241812435049


==> figures/hbfSat070finer.csv <==
135,-5.63634325634918,-5.63634325634918,-5.61566292562368,0.653974635089255,0.678531113726214,0.653974635089255
135.11135857461,-5.63279618229408,-5.63279618229408,-5.61211198347321,0.649982580532344,0.674582646923823,0.649982580532344
135.222717149221,-5.62924913989256,-5.62924913989256,-5.60856116130152,0.645985091507719,0.670632698357876,0.645985091507719
135.334075723831,-5.62570233445013,-5.62570233445013,-5.60501043820392,0.641981734426384,0.666671657295747,0.641981734426384
135.445434298441,-5.62215552900769,-5.62215552900769,-5.60145987971783,0.63797110720437,0.662710616233616,0.63797110720437
135.556792873051,-5.61860895811868,-5.61860895811868,-5.59790962758978,0.633953585614979,0.658738142562371,0.633953585614979
135.668151447661,-5.61506242140035,-5.61506242140035,-5.59435966286354,0.629930055722781,0.654764003342739,0.629930055722781
135.779510022272,-5.61151605347472,-5.61151605347472,-5.59080993633965,0.625900360132857,0.650781292309717,0.625900360132857
135.890868596882,-5.60796978560262,-5.60796978560262,-5.58726036039347,0.621864289530886,0.646793500249383,0.621864289530886
136.002227171492,-5.60442362070918,-5.60442362070918,-5.58371093806588,0.617819114089502,0.642800256254382,0.617819114089502
136.113585746102,-5.60087762182253,-5.60087762182253,-5.58016162635656,0.613767148800819,0.638798223466367,0.613767148800819
136.224944320713,-5.59733166003382,-5.59733166003382,-5.57661249639422,0.609706607221719,0.634794141741402,0.609706607221719
136.336302895323,-5.59378593028289,-5.59378593028289,-5.57306354001365,0.605638616068555,0.630777244459525,0.605638616068555
136.447661469933,-5.59024020053195,-5.59024020053195,-5.56951460894812,0.601568095869086,0.626760347177649,0.601568095869086
136.559020044543,-5.58669471120325,-5.58669471120325,-5.5659658358857,0.597481790697225,0.622729586661139,0.597481790697225
136.670378619154,-5.58314925073008,-5.58314925073008,-5.56241706282329,0.593395485525363,0.618697162276037,0.593395485525363
136.781737193764,-5.57960396480664,-5.57960396480664,-5.55886816488186,0.589292855599823,0.614654222274675,0.589292855599823
136.893095768374,-5.57605877376643,-5.57605877376643,-5.55531924140922,0.585186888116516,0.610605566104328,0.585186888116516
137.004454342984,-5.57251369133571,-5.57251369133571,-5.55177010928436,0.581069964865112,0.606550068834563,0.581069964865112
137.115812917595,-5.56896876990429,-5.56896876990429,-5.54822078641517,0.576943026141515,0.602484430531985,0.576943026141515
137.227171492205,-5.56542389105811,-5.56542389105811,-5.54467144355915,0.572811704108861,0.598415985477281,0.572811704108861
137.338530066815,-5.56187923942496,-5.56187923942496,-5.54112202754658,0.568664338122068,0.59433256502795,0.568664338122068
137.449888641425,-5.55833458779182,-5.55833458779182,-5.53757263574138,0.564513886361481,0.590249144578618,0.564513886361481
137.561247216036,-5.55479018260673,-5.55479018260673,-5.53402337557897,0.560346653763839,0.586148712153122,0.560346653763839
137.672605790646,-5.55124580095275,-5.55124580095275,-5.5304741159834,0.556177402430636,0.582046655406945,0.556177402430636
137.783964365256,-5.54770159973359,-5.54770159973359,-5.52692486172142,0.551989156205478,0.577931542695738,0.551989156205478
137.895322939866,-5.54415748825591,-5.54415748825591,-5.52337560811382,0.547800099602369,0.573809936438974,0.547800099602369
138.006681514477,-5.54061349111375,-5.54061349111375,-5.51982637162841,0.543589838953043,0.569679650391113,0.543589838953043
138.118040089087,-5.53706965003444,-5.53706965003444,-5.51627713514301,0.539379578303716,0.565537516818526,0.539379578303716
138.229398663697,-5.53352585708557,-5.53352585708557,-5.51272784211521,0.535151846239038,0.56139154616116,0.535151846239038
138.340757238307,-5.5299822866437,-5.5299822866437,-5.50917845714972,0.530912546432991,0.557227836661681,0.530912546432991
138.452115812918,-5.52643871620182,-5.52643871620182,-5.50562908581264,0.526661671199748,0.553064127162203,0.526661671199748
138.563474387528,-5.52289539843634,-5.52289539843634,-5.5020798205846,0.52239907544912,0.548879239982251,0.52239907544912
138.674832962138,-5.51935209886206,-5.51935209886206,-5.49853052536761,0.518124282455264,0.54469282813576,0.518124282455264
138.786191536748,-5.51580898577382,-5.51580898577382,-5.49498088097927,0.513836550350204,0.540489966979724,0.513836550350204
138.897550111359,-5.51226595731749,-5.51226595731749,-5.49143061729832,0.509535198628795,0.536279640726938,0.509535198628795
139.008908685969,-5.50872304904771,-5.50872304904771,-5.48787978157193,0.50521997529717,0.532058145589171,0.50521997529717
139.120267260579,-5.50518029199025,-5.50518029199025,-5.4843285334517,0.500889410861024,0.527822598355144,0.500889410861024
139.231625835189,-5.50163758868643,-5.50163758868643,-5.48077669957753,0.496542605819799,0.523581782186785,0.496542605819799
139.3429844098,-5.49809510333022,-5.49809510333022,-5.47722465261414,0.492181901723064,0.519319602789153,0.492181901723064
139.45434298441,-5.494552617974,-5.494552617974,-5.47367261995523,0.487807228333156,0.515057423391521,0.487807228333156
139.56570155902,-5.49101039178553,-5.49101039178553,-5.47012064442232,0.483418321032494,0.510768412501708,0.483418321032494
139.67706013363,-5.48746817842405,-5.48746817842405,-5.46656832069908,0.47901274363526,0.506478073640217,0.47901274363526
139.788418708241,-5.4839261578179,-5.4839261578179,-5.46301445919143,0.474588062986032,0.502166629823422,0.474588062986032
139.899777282851,-5.48038421677085,-5.48038421677085,-5.45945826486052,0.47014314532419,0.497846475007786,0.47014314532419
140.011135857461,-5.47684240192811,-5.47684240192811,-5.45589963069465,0.465677423970812,0.493511686707201,0.465677423970812
140.122494432071,-5.47330073355418,-5.47330073355418,-5.45233931263371,0.461191421925538,0.489159915236141,0.461191421925538
140.233853006682,-5.46975912466427,-5.46975912466427,-5.44877782081425,0.456685817453096,0.484800828905129,0.456685817453096
140.345211581292,-5.46621772935194,-5.46621772935194,-5.44521514947878,0.452159030944316,0.480415478542204,0.452159030944316
140.456570155902,-5.46267633403962,-5.46267633403962,-5.44165151509349,0.44761188763951,0.476030128179278,0.44761188763951
140.567928730512,-5.45913520474311,-5.45913520474311,-5.43808591488304,0.443040975286747,0.471610025275131,0.443040975286747
140.679287305123,-5.45559408287302,-5.45559408287302,-5.43451898759211,0.438447109976644,0.467188952177846,0.438447109976644
140.790645879733,-5.45205316033233,-5.45205316033233,-5.43094986602435,0.433828336035519,0.462740169156001,0.433828336035519
140.902004454343,-5.44851231232616,-5.44851231232616,-5.42737849468975,0.429183549498525,0.458281024661372,0.429183549498525
141.013363028953,-5.44497159678567,-5.44497159678567,-5.42380466717822,0.42451175801031,0.453802251697626,0.42451175801031
141.124721603563,-5.44143102312586,-5.44143102312586,-5.4202310544296,0.4198162214104,0.449302455169662,0.4198162214104
141.236080178174,-5.43789051485506,-5.43789051485506,-5.41665758685109,0.415096023686715,0.444792313393573,0.415096023686715
141.347438752784,-5.4343502161226,-5.4343502161226,-5.41308576316266,0.410352641052194,0.440249020381031,0.410352641052194
141.458797327394,-5.43080991739014,-5.43080991739014,-5.4095167957553,0.405586934968063,0.43570572736849,0.405586934968063
141.570155902004,-5.42726989211389,-5.42726989211389,-5.40595019078351,0.400797948347562,0.431116125581888,0.400797948347562
141.681514476615,-5.42372986880942,-5.42372986880942,-5.4023844475799,0.395981908178467,0.42652618988107,0.395981908178467
141.792873051225,-5.42019005177888,-5.42019005177888,-5.3988195130958,0.39113579911629,0.421898760808025,0.39113579911629
141.904231625835,-5.41665030430033,-5.41665030430033,-5.39525538842953,0.38626268294435,0.41725868962202,0.38626268294435
142.015590200445,-5.41311069571204,-5.41311069571204,-5.39169236808191,0.381359890746954,0.412591450789739,0.381359890746954
142.126948775056,-5.40957122444459,-5.40957122444459,-5.38813053656962,0.37642639635179,0.407897351301823,0.37642639635179
142.238307349666,-5.40603182451042,-5.40603182451042,-5.38456969573272,0.371464332688854,0.403188197626051,0.371464332688854
142.349665924276,-5.40249262989904,-5.40249262989904,-5.38100989692205,0.366465409212024,0.398435712594851,0.366465409212024
142.461024498886,-5.39895343885141,-5.39895343885141,-5.37745103466126,0.361431578903028,0.393682414921529,0.361431578903028
142.572383073497,-5.39541452176872,-5.39541452176872,-5.37389264427838,0.356359783534784,0.388866645017608,0.356359783534784
142.683741648107,-5.39187560468604,-5.39187560468604,-5.37033263048512,0.351245892119224,0.384050875113686,0.351245892119224
142.795100222717,-5.38833690116998,-5.38833690116998,-5.36677354196369,0.346091441957202,0.379182259803548,0.346091441957202
142.906458797327,-5.38479826222643,-5.38479826222643,-5.36321724415495,0.340898604671144,0.374297666529876,0.340898604671144
143.017817371938,-5.38125976874104,-5.38125976874104,-5.35966931158635,0.335675052891016,0.369373797355621,0.335675052891016
143.129175946548,-5.37772140800475,-5.37772140800475,-5.35613548511282,0.330430035095216,0.364414083922456,0.330430035095216
143.240534521158,-5.37418292430473,-5.37418292430473,-5.35262052942662,0.325171844213034,0.359431130980379,0.325171844213034
143.351893095768,-5.37064412099975,-5.37064412099975,-5.3491293653569,0.319907935011418,0.354387774357424,0.319907935011418
143.463251670379,-5.36710534090864,-5.36710534090864,-5.34566516857546,0.31464517789335,0.349341463126387,0.31464517789335
143.574610244989,-5.36356724445927,-5.36356724445927,-5.34223068945477,0.309389575736082,0.344208139493973,0.309389575736082
143.685968819599,-5.3600291480099,-5.3600291480099,-5.33883192952783,0.304147803586779,0.339074815861558,0.304147803586779
143.797327394209,-5.356495659391,-5.356495659391,-5.33547009717304,0.298924809380861,0.333870861609291,0.298924809380861
143.90868596882,-5.35296341162223,-5.35296341162223,-5.33214749421551,0.293725454374103,0.328647887123045,0.293725454374103
144.02004454343,-5.34943882134426,-5.34943882134426,-5.32887028580641,0.288557629892191,0.323379554338891,0.288557629892191
144.13140311804,-5.34592067989865,-5.34592067989865,-5.32563827229422,0.283424058859734,0.31807302261122,0.283424058859734
144.24276169265,-5.3424090994595,-5.3424090994595,-5.32244211561244,0.278320807953198,0.312745022983871,0.278320807953198
144.354120267261,-5.33891298656636,-5.33891298656636,-5.31928969218515,0.273254537386737,0.307366412870565,0.273254537386737
144.465478841871,-5.33542342790238,-5.33542342790238,-5.31619214171198,0.26823976339368,0.301971839720584,0.26823976339368
144.576837416481,-5.33195400377728,-5.33195400377728,-5.31312173348244,0.263250461558329,0.296528228251307,0.263250461558329
144.688195991091,-5.32849074059602,-5.32849074059602,-5.31012544555705,0.258337303191518,0.291072731359419,0.258337303191518
144.799554565702,-5.32505318576871,-5.32505318576871,-5.30714729242876,0.253443504048758,0.285567639038812,0.253443504048758
144.910913140312,-5.32162075914102,-5.32162075914102,-5.30424281674258,0.248631536456317,0.280054221310243,0.248631536456317
145.022271714922,-5.31821955953416,-5.31821955953416,-5.30136921650398,0.243856162794722,0.274490107878119,0.243856162794722
145.133630289532,-5.31482210096333,-5.31482210096333,-5.29854480455413,0.239139087651131,0.268920627684721,0.239139087651131
145.244988864143,-5.31146303148076,-5.31146303148076,-5.29577267058251,0.234487937015147,0.263296075829292,0.234487937015147
145.356347438753,-5.30810396199818,-5.30810396199818,-5.29302685626758,0.229869976461613,0.257671523973861,0.229869976461613
145.467706013363,-5.30478495001915,-5.30478495001915,-5.29035348093658,0.225349234757777,0.251993490493979,0.225349234757777
145.579064587973,-5.30147335344205,-5.30147335344205,-5.28770032895466,0.220856934895909,0.246305556553361,0.220856934895909
145.690423162584,-5.29819180601989,-5.29819180601989,-5.28510248594612,0.216443365987697,0.240578287377127,0.216443365987697
145.801781737194,-5.29493039196899,-5.29493039196899,-5.28254705792584,0.212093583831319,0.234824663020401,0.212093583831319
145.913140311804,-5.29168740459374,-5.29168740459374,-5.28001915242587,0.207785566947179,0.229046080515728,0.207785566947179
146.024498886414,-5.28847807313967,-5.28847807313967,-5.27754969979027,0.203570491260688,0.223221912498155,0.203570491260688
146.135857461025,-5.28527452490008,-5.28527452490008,-5.27510971926162,0.199405043120125,0.217389190945032,0.199405043120125
146.247216035635,-5.28211834937085,-5.28211834937085,-5.27270018478158,0.195290862528191,0.2114864038317,0.195290862528191
146.358574610245,-5.27896217384162,-5.27896217384162,-5.27034657896552,0.191276833870261,0.205583616718368,0.191276833870261
146.469933184855,-5.2758520730027,-5.2758520730027,-5.26800378521282,0.187282831661697,0.199602212845094,0.187282831661697
146.581291759465,-5.27274923718288,-5.27274923718288,-5.26571688082481,0.183395573667761,0.193608412746092,0.183395573667761
146.692650334076,-5.26967906434467,-5.26967906434467,-5.26344523623656,0.179539589850119,0.187547046569625,0.179539589850119
146.804008908686,-5.26662901315754,-5.26662901315754,-5.26121546338149,0.175769420000252,0.181444057094599,0.175769420000252
146.915367483296,-5.26359822921994,-5.26359822921994,-5.25900911768115,0.172050978661565,0.175290399823758,0.172050978661565
147.026726057906,-5.26059972269605,-5.26059972269605,-5.25683217740761,0.168397466204175,0.169051861449086,0.168397466204175
147.138084632517,-5.25760760578637,-5.25760760578637,-5.25468499074334,0.164814931852057,0.16279088798807,0.164814931852057
147.249443207127,-5.25465870915641,-5.25465870915641,-5.25255605986557,0.161275947212667,0.156378160340408,0.161275947212667
147.360801781737,-5.25170981252645,-5.25170981252645,-5.25046373192657,0.157830774989893,0.149965432692747,0.157830774989893
147.472160356347,-5.24880240762583,-5.24880240762583,-5.24838074855919,0.154410037620363,0.143347204088333,0.154410037620363
147.583518930958,-5.24590045811281,-5.24590045811281,-5.24633525413081,0.151093208671358,0.136701955945613,0.151093208671358
147.694877505568,-5.24302643321935,-5.24302643321935,-5.24429968185367,0.147806621149285,0.129849477550548,0.147806621149285
147.806236080178,-5.24016819808179,-5.24016819808179,-5.24228992210919,0.144598706870659,0.12287982244372,0.144598706870659
147.917594654788,-5.23732570125027,-5.23732570125027,-5.24029446942325,0.141439192994649,0.115721111866137,0.141439192994649
148.028953229399,-5.23450743162546,-5.23450743162546,-5.23831458136355,0.138332712871934,0.108271373400226,0.138332712871934
148.140311804009,-5.23169447508564,-5.23169447508564,-5.23635662680412,0.13530811002191,0.100705975697506,0.13530811002191
148.251670378619,-5.22891191235488,-5.22891191235488,-5.23441099428037,0.132334026698547,0.0924789426592236,0.132334026698547
148.363028953229,-5.22612934962413,-5.22612934962413,-5.23247638887122,0.12940628001268,0.0842519096209436,0.12940628001268
148.47438752784,-5.22337477160963,-5.22337477160963,-5.23055750393959,0.126549509944771,0.0746850610204761,0.126549509944771
148.58574610245,-5.22062317237047,-5.22062317237047,-5.22865011913214,0.123749114784931,0.0649755985182847,0.123749114784931
148.69710467706,-5.21788862753396,-5.21788862753396,-5.22675196274115,0.12099534624958,0.0523460669173951,0.12099534624958
148.80846325167,-5.2151629154772,-5.2151629154772,-5.22486454926266,0.118297760325281,0.0382041793717884,0.118297760325281
148.919821826281,-5.21244569728328,-5.21244569728328,-5.22298881599936,0.115666844866209,0.0166636582608636,0.115666844866209
149.031180400891,-5.20974051185973,-5.20974051185973,-5.22112020206038,0.11308025458672,-0.015358084454076,0.11308025458672
149.142538975501,-5.20703784361514,-5.20703784361514,-5.21925841222544,0.110537732773247,-0.0436760110172936,0.110537732773247
149.253897550111,-5.20434757063872,-5.20434757063872,-5.21740609513735,0.108065838437532,-0.0537553477451507,0.108065838437532
149.365256124722,-5.2016572976623,-5.2016572976623,-5.21555896230661,0.105639948884958,-0.0638346844730078,0.105639948884958
149.476614699332,-5.19897548619956,-5.19897548619956,-5.2137163347543,0.103256903691533,-0.0707997061728783,0.103256903691533
149.587973273942,-5.19629437271605,-5.19629437271605,-5.21187867932508,0.100926752035584,-0.0775078320863081,0.100926752035584
149.699331848552,-5.19361555149152,-5.19361555149152,-5.21004550374541,0.0986549063046727,-0.0830987192534308,0.0986549063046727
149.810690423163,-5.19093781495044,-5.19093781495044,-5.20821495158415,0.0964243941101858,-0.0881609356274202,0.0964243941101858
149.922048997773,-5.18825903447639,-5.18825903447639,-5.20638660922581,0.0942313213878423,-0.092760539578735,0.0942313213878423
150.033407572383,-5.18557889143515,-5.18557889143515,-5.20456093356654,0.092106374773847,-0.0967563303305052,0.092106374773847
150.144766146993,-5.18289721263664,-5.18289721263664,-5.20273607811222,0.0900177261764692,-0.100604159162337,0.0900177261764692
150.256124721604,-5.18020893516617,-5.18020893516617,-5.20091196805452,0.0879652325862555,-0.10381624157929,0.0879652325862555
150.367483296214,-5.1775206576957,-5.1775206576957,-5.19908843937418,0.08597279792746,-0.107028323996243,0.08597279792746
150.478841870824,-5.17481956082999,-5.17481956082999,-5.19726470577534,0.0840174188047675,-0.109655741402551,0.0840174188047675
150.590200445434,-5.17211770057333,-5.17211770057333,-5.19544063530355,0.0821032974442669,-0.112248342191571,0.0821032974442669
150.701559020045,-5.16940273416717,-5.16940273416717,-5.19361614271297,0.0802284798712628,-0.114481985233583,0.0802284798712628
150.812917594655,-5.16668211861217,-5.16668211861217,-5.1917914397017,0.0784038693747441,-0.116560906575041,0.0784038693747441
150.924276169265,-5.16395076100252,-5.16395076100252,-5.18996690319304,0.0766201866420038,-0.118439944953538,0.0766201866420038
151.035634743875,-5.16120647395895,-5.16120647395895,-5.18814240165657,0.0748724656070261,-0.120078398672445,0.0748724656070261
151.146993318486,-5.15845628546587,-5.15845628546587,-5.18631769612032,0.0731639373524058,-0.121636047051614,0.0731639373524058
151.258351893096,-5.1556837343929,-5.1556837343929,-5.18449244409491,0.0714929633816479,-0.12288749678165,0.0714929633816479
151.369710467706,-5.15291118331993,-5.15291118331993,-5.18266634374861,0.0698603136923764,-0.124138946511686,0.0698603136923764
151.481069042316,-5.15010761482296,-5.15010761482296,-5.18083842423425,0.0682701245133307,-0.125056127617668,0.0682701245133307
151.592427616926,-5.14730288122778,-5.14730288122778,-5.17900800588043,0.0667140351456686,-0.125960752691447,0.0667140351456686
151.703786191537,-5.14447251134439,-5.14447251134439,-5.17717420864085,0.0651939252973444,-0.126638737927188,0.0651939252973444
151.815144766147,-5.14163211221088,-5.14163211221088,-5.17533633018786,0.0637087497464081,-0.127228058704012,0.0637087497464081
151.926503340757,-5.13877330981265,-5.13877330981265,-5.17349350422838,0.0622579260301182,-0.127680259152288,0.0622579260301182
152.037861915367,-5.13589406860561,-5.13589406860561,-5.17164400318162,0.0608439910269201,-0.127980172698187,0.0608439910269201
152.149220489978,-5.13300647277255,-5.13300647277255,-5.16978942920548,0.059455108408872,-0.128225893952247,0.059455108408872
152.260579064588,-5.13009071614082,-5.13009071614082,-5.16792365851098,0.0581110302713659,-0.128288950151684,0.0581110302713659
152.371937639198,-5.12715794370081,-5.12715794370081,-5.16605122425106,0.0567898320596576,-0.12825245027367,0.0567898320596576
152.483296213808,-5.12420926184255,-5.12420926184255,-5.16416970020372,0.0554986982426657,-0.128122867584151,0.0554986982426657
152.594654788419,-5.12123314198291,-5.12123314198291,-5.16227411500709,0.0542469028677417,-0.127847270991728,0.0542469028677417
152.706013363029,-5.11824708055659,-5.11824708055659,-5.16036989039541,0.0530168720177906,-0.127520591945921,0.0530168720177906
152.817371937639,-5.1152288910262,-5.1152288910262,-5.15845268543997,0.0518180443645716,-0.127040754773591,0.0518180443645716
152.928730512249,-5.112196637824,-5.112196637824,-5.15652001394068,0.050652001425948,-0.126502260405156,0.050652001425948
153.04008908686,-5.10914151780755,-5.10914151780755,-5.1545785020614,0.0495040005430898,-0.125868392422624,0.0495040005430898
153.15144766147,-5.10606080171456,-5.10606080171456,-5.1526163572461,0.0483946745134307,-0.125142927382948,0.0483946745134307
153.26280623608,-5.10296741114414,-5.10296741114414,-5.1506407751869,0.0473076831962932,-0.124372105984352,0.0473076831962932
153.37416481069,-5.09983609679286,-5.09983609679286,-5.14865286726068,0.0462411793167759,-0.123489484001914,0.0462411793167759
153.485523385301,-5.09669297149647,-5.09669297149647,-5.1466413268998,0.0452104956741354,-0.122579171886465,0.0452104956741354
153.596881959911,-5.09351869383444,-5.09351869383444,-5.14461370951631,0.044202162693084,-0.121599010756069,0.044202162693084
153.708240534521,-5.09032515102883,-5.09032515102883,-5.14256978063071,0.0432154907061967,-0.120587532361803,0.0432154907061967
153.819599109131,-5.0871050906962,-5.0871050906962,-5.14050525490803,0.0422544178437554,-0.119536297248731,0.0422544178437554
153.930957683742,-5.08386167110998,-5.08386167110998,-5.13841705664819,0.0413208289957067,-0.11845623437697,0.0413208289957067
154.042316258352,-5.08059269631338,-5.08059269631338,-5.13631504284169,0.0404029379529059,-0.117351027170629,0.0404029379529059
154.153674832962,-5.07729773352501,-5.07729773352501,-5.13418768822554,0.0395133384963004,-0.116228439876579,0.0395133384963004
154.265033407572,-5.07398082237635,-5.07398082237635,-5.13203854500453,0.038646492824699,-0.11509612814397,0.038646492824699
154.376391982183,-5.07064261566278,-5.07064261566278,-5.12986727234774,0.0378010114986784,-0.113958402763288,0.0378010114986784
154.487750556793,-5.06728380276731,-5.06728380276731,-5.12767385585709,0.0369766722070422,-0.112819447536919,0.0369766722070422
154.599109131403,-5.06390512301978,-5.06390512301978,-5.12545612075229,0.0361743452459747,-0.111683069123703,0.0361743452459747
154.710467706013,-5.06050483933828,-5.06050483933828,-5.12321537200264,0.0353927019483375,-0.110552685940965,0.0353927019483375
154.821826280624,-5.05708434681393,-5.05708434681393,-5.12095118506407,0.0346317116094118,-0.109426254069733,0.0346317116094118
154.933184855234,-5.05365113182045,-5.05365113182045,-5.11866412678529,0.0338897846992313,-0.108298393738759,0.0338897846992313
155.044543429844,-5.05020553679356,-5.05020553679356,-5.11635267313663,0.0331672196021528,-0.107167639265028,0.0331672196021528
155.155902004454,-5.04674250340095,-5.04674250340095,-5.11401587027406,0.0324630920844034,-0.106024944347475,0.0324630920844034
155.267260579065,-5.04326960005076,-5.04326960005076,-5.11165366250322,0.0317762486770543,-0.104869624053947,0.0317762486770543
155.378619153675,-5.0397876500786,-5.0397876500786,-5.10926560215868,0.0311055907486683,-0.103700048787824,0.0311055907486683
155.489977728285,-5.03629376676986,-5.03629376676986,-5.10685070362898,0.0304505863855988,-0.102505603357476,0.0304505863855988
155.601336302895,-5.03279551326857,-5.03279551326857,-5.10440809802382,0.0298110712256797,-0.101297491850719,0.0298110712256797
155.712694877506,-5.0292871073514,-5.0292871073514,-5.10193823552046,0.0291891598542092,-0.100057632614399,0.0291891598542092
155.824053452116,-5.02577423052021,-5.02577423052021,-5.09944077681848,0.028585023576112,-0.0987969073740046,0.028585023576112
155.935412026726,-5.02225416714638,-5.02225416714638,-5.09691565282245,0.0279977776616062,-0.0975026421400005,0.0279977776616062
156.046770601336,-5.01872984931714,-5.01872984931714,-5.09436253736609,0.0274269853944109,-0.0961789622696767,0.0274269853944109
156.158129175947,-5.01520065865008,-5.01520065865008,-5.0917793298799,0.026868897027461,-0.0948215923641533,0.026868897027461
156.269487750557,-5.01166740369711,-5.01166740369711,-5.0891670409178,0.0263231154153631,-0.0934220878196853,0.0263231154153631
156.380846325167,-5.0081308062507,-5.0081308062507,-5.08652749599224,0.0257893917693326,-0.0919879314920566,0.0257893917693326
156.492204899777,-5.00459194992235,-5.00459194992235,-5.08386043066502,0.0252689227763053,-0.0905188819530189,0.0252689227763053
156.603563474388,-5.00104936308129,-5.00104936308129,-5.08116421717949,0.0247608196524501,-0.0889922067513148,0.0247608196524501
156.714922048998,-4.99750589093193,-4.99750589093193,-5.07843949759203,0.024266400268496,-0.0874438108959888,0.024266400268496
156.826280623608,-4.99395899746272,-4.99395899746272,-5.0756857303919,0.0237837739043907,-0.0858114744482228,0.0237837739043907
156.937639198218,-4.99041200839569,-4.99041200839569,-5.07290291823444,0.0233118046673237,-0.0841750086466688,0.0233118046673237
157.048997772828,-4.98686230244898,-4.98686230244898,-5.07009038269855,0.0228521235179484,-0.08242118706841,0.0228521235179484
157.160356347439,-4.98331259650226,-4.98331259650226,-5.06724799198551,0.0224029265820935,-0.0806673654901507,0.0224029265820935
157.271714922049,-4.97976150098531,-4.97976150098531,-5.06437542146722,0.0219632916312111,-0.0787895131792823,0.0219632916312111
157.383073496659,-4.97621018377908,-4.97621018377908,-5.06147201137071,0.0215293367436281,-0.0768918732527863,0.0215293367436281
157.49443207127,-4.97265840122646,-4.97265840122646,-5.05853954454469,0.0211051366574591,-0.0748871590414687,0.0211051366574591
157.60579064588,-4.96910633031595,-4.96910633031595,-5.0555790806095,0.0206971651903417,-0.0728160948722836,0.0206971651903417
157.71714922049,-4.96555426415604,-4.96555426415604,-5.05259170904098,0.0203030667343274,-0.0706663090792658,0.0203030667343274
157.8285077951,-4.9620022060018,-4.9620022060018,-5.04957740185946,0.0199157428206187,-0.0683838620039468,0.0199157428206187
157.93986636971,-4.95845023511297,-4.95845023511297,-5.04653954682675,0.0195380462611136,-0.0660674337529022,0.0195380462611136
158.051224944321,-4.95489886186359,-4.95489886186359,-5.0434772010201,0.019166758523383,-0.0635182844957168,0.019166758523383
158.162583518931,-4.95134748861422,-4.95134748861422,-5.04038982553377,0.0187981726284985,-0.060969135238532,0.0187981726284985
158.273942093541,-4.94779718656143,-4.94779718656143,-5.03727731559472,0.0184324069273949,-0.0581082363624498,0.0184324069273949
158.385300668151,-4.94424702725298,-4.94424702725298,-5.03413861760032,0.0180727785577165,-0.0552057946936996,0.0180727785577165
158.496659242762,-4.94069785743611,-4.94069785743611,-5.03097359463456,0.017712733249044,-0.0519820619731026,0.017712733249044
158.608017817372,-4.93714925048452,-4.93714925048452,-5.02778137323259,0.0173540150416547,-0.0485755651091269,0.0173540150416547
158.719376391982,-4.93360136234061,-4.93360136234061,-5.02456259190715,0.0170043249621329,-0.0448483053475852,0.0170043249621329
158.830734966592,-4.9300545871548,-4.9300545871548,-5.02131929339892,0.0166559005336662,-0.0406243958204821,0.0166559005336662
158.942093541203,-4.92650811609178,-4.92650811609178,-5.01805316766656,0.0163047987484366,-0.036139881448311,0.0163047987484366
159.053452115813,-4.92296340398008,-4.92296340398008,-5.01476595734067,0.0159496398414205,-0.0301481099606074,0.0159496398414205
159.164810690423,-4.91941869186839,-4.91941869186839,-5.01146025976384,0.0155852498032637,-0.0241563384729037,0.0155852498032637
159.276169265033,-4.91587598989962,-4.91587598989962,-5.0081374548886,0.0152203001488647,-0.0073309768513494,0.0152203001488647
159.387527839644,-4.91233350530921,-4.91233350530921,-5.00479838186084,0.0148809321012502,0.0106659373565943,0.0148809321012502
159.498886414254,-4.90879254010153,-4.90879254010153,-5.00144638754966,0.0145764270622598,0.0218198916625738,0.0145764270622598
159.610244988864,-4.90525236666717,-4.90525236666717,-4.99808162126786,0.0143005128844814,0.0294078761235918,0.0143005128844814
159.721603563474,-4.90171316955929,-4.90171316955929,-4.99470440881567,0.0140810411419045,0.0359347171696723,0.0140810411419045
159.832962138085,-4.89817536347955,-4.89817536347955,-4.99131683134472,0.0139635415280574,0.0409496865802135,0.0139635415280574
159.944320712695,-4.89463795915602,-4.89463795915602,-4.98791809252399,0.0140066387325034,0.0458119228470649,0.0140066387325034
160.055679287305,-4.89110255287531,-4.89110255287531,-4.9845087233564,0.0141372275876486,0.0499145756833068,0.0141372275876486
160.167037861915,-4.8875671465946,-4.8875671465946,-4.98108984384517,0.0143750721237033,0.0540172285195496,0.0143750721237033
160.278396436526,-4.88403395609102,-4.88403395609102,-4.97766174093542,0.0146660618608108,0.0576573507251906,0.0146660618608108
160.389755011136,-4.88050095196475,-4.88050095196475,-4.97422479863065,0.015002542964156,0.0612585677496634,0.015002542964156
160.501113585746,-4.87696955706323,-4.87696955706323,-4.97077921479945,0.0153810460661737,0.0646410767268132,0.0153810460661737
160.612472160356,-4.87343892848347,-4.87343892848347,-4.96732550313586,0.0158070145017375,0.0679194357191144,0.0158070145017375
160.723830734967,-4.86990931055513,-4.86990931055513,-4.96386408940961,0.0162719019043055,0.0711000344726938,0.0162719019043055
160.835189309577,-4.86638101921485,-4.86638101921485,-4.96039575106372,0.0167824853374446,0.0741523124606216,0.0167824853374446
160.946547884187,-4.86285315635154,-4.86285315635154,-4.9569211875283,0.0173447821654477,0.0771733626347383,0.0173447821654477
161.057906458797,-4.85932715128941,-4.85932715128941,-4.95344153869127,0.0180328653221779,0.0800590144700837,0.0180328653221779
161.169265033408,-4.85580114622728,-4.85580114622728,-4.94995738203277,0.0188594112288119,0.082944666305429,0.0188594112288119
161.280623608018,-4.85227723624494,-4.85227723624494,-4.94646905303146,0.0198056805915719,0.0857106590573061,0.0198056805915719
161.391982182628,-4.84875345428566,-4.84875345428566,-4.94297725879821,0.0208580080204517,0.0884693398570434,0.0208580080204517
161.503340757238,-4.84523117593199,-4.84523117593199,-4.93948215330394,0.022018144148618,0.0911590206177646,0.022018144148618
161.614699331849,-4.84170954995034,-4.84170954995034,-4.93598405890918,0.0232868744307014,0.0938187642103835,0.0232868744307014
161.726057906459,-4.8381888668687,-4.8381888668687,-4.93248319352182,0.0246189098361542,0.0964431154117915,0.0246189098361542
161.837416481069,-4.83466932504728,-4.83466932504728,-4.92897953710938,0.0259698479681802,0.0990246286374104,0.0259698479681802
161.948775055679,-4.83115019910624,-4.83115019910624,-4.92547334439622,0.0273386807329448,0.101593197880672,0.0273386807329448
162.06013363029,-4.82763266237373,-4.82763266237373,-4.92196490873257,0.0287490322186511,0.104112304134168,0.0287490322186511
162.1714922049,-4.82411512564122,-4.82411512564122,-4.91845418443466,0.0302144310374587,0.106631410387664,0.0302144310374587
162.28285077951,-4.82059943878469,-4.82059943878469,-4.91494117307573,0.0317375385087198,0.109102408608897,0.0317375385087198
162.39420935412,-4.81708382417611,-4.81708382417611,-4.91142447719082,0.0332900441111474,0.111571527943825,0.0332900441111474
162.50556792873,-4.81356953381504,-4.81356953381504,-4.90790430397834,0.0348517594658769,0.114011929418374,0.0348517594658769
162.616926503341,-4.81005576507285,-4.81005576507285,-4.9043832574269,0.0364338541411493,0.116441018975758,0.0364338541411493
162.728285077951,-4.80654283154336,-4.80654283154336,-4.90086158593257,0.0380426919431705,0.118855038771015,0.0380426919431705
162.839643652561,-4.80303083077474,-4.80303083077474,-4.89733966527011,0.0396733428854154,0.121252228740554,0.0396733428854154
162.951002227172,-4.79951921330775,-4.79951921330775,-4.89381765663968,0.0413265530538996,0.123643696754209,0.0413265530538996
163.062360801782,-4.79600889803021,-4.79600889803021,-4.89029562268066,0.0429983045313645,0.126015725585305,0.0429983045313645
163.173719376392,-4.79249858275266,-4.79249858275266,-4.88677368673601,0.0446925103833701,0.128387754416401,0.0446925103833701
163.285077951002,-4.78898984201224,-4.78898984201224,-4.88325193621058,0.0464107237761673,0.130740617117135,0.0464107237761673
163.396436525612,-4.78548112945985,-4.78548112945985,-4.8797304478959,0.0481540925748319,0.133093136697754,0.0481540925748319
163.507795100223,-4.78197354538665,-4.78197354538665,-4.87620927941053,0.0499226566006571,0.135434797280842,0.0499226566006571
163.619153674833,-4.77846636315723,-4.77846636315723,-4.87268847706112,0.0517163146060167,0.137772591048682,0.0517163146060167
163.730512249443,-4.77495989863896,-4.77495989863896,-4.86916809799447,0.0535370210479701,0.140105146179007,0.0535370210479701
163.841870824053,-4.77145417395022,-4.77145417395022,-4.86564814366378,0.0553782983424458,0.142432301227981,0.0553782983424458
163.953229398664,-4.76794879107516,-4.76794879107516,-4.8621286713548,0.0572448955576467,0.144757694520164,0.0572448955576467
164.064587973274,-4.76444444794057,-4.76444444794057,-4.85860988629694,0.0591643204373593,0.147077728840723,0.0591643204373593
164.175946547884,-4.76094010795826,-4.76094010795826,-4.85509180414416,0.0611394377060248,0.149397753325939,0.0611394377060248
164.287305122494,-4.75743707150228,-4.75743707150228,-4.85157442793323,0.0631725007025425,0.15171371071892,0.0631725007025425
164.398663697105,-4.7539340350463,-4.7539340350463,-4.84805767061376,0.0652475324837183,0.1540296681119,0.0652475324837183
164.510022271715,-4.7504319397784,-4.7504319397784,-4.84454134999048,0.0673205707681027,0.156344537880964,0.0673205707681027
164.621380846325,-4.74693014595857,-4.74693014595857,-4.84102546724121,0.069385415270792,0.158659059300807,0.069385415270792
164.732739420935,-4.74342895611565,-4.74342895611565,-4.83751003929432,0.0714341121780362,0.160974025543486,0.0714341121780362
164.844097995546,-4.73992834098872,-4.73992834098872,-4.83399506599294,0.073439746725021,0.163289415058638,0.073439746725021
164.955456570156,-4.73642802331679,-4.73642802331679,-4.83048061357362,0.0754059420841774,0.165605576082413,0.0754059420841774
165.066815144766,-4.73292852053526,-4.73292852053526,-4.82696675885285,0.0773273162693988,0.167923850686323,0.0773273162693988
165.178173719376,-4.72942904122836,-4.72942904122836,-4.82345356714633,0.079205449920258,0.170242229592966,0.079205449920258
165.289532293987,-4.72593058584007,-4.72593058584007,-4.81994107947515,0.0810519131840756,0.172565157984415,0.0810519131840756
165.400890868597,-4.72243213045178,-4.72243213045178,-4.816429354079,0.0828685452789241,0.174888086375863,0.0828685452789241
165.512249443207,-4.71893444662799,-4.71893444662799,-4.81291839586745,0.0846647951738598,0.177215836891635,0.0846647951738598
165.623608017817,-4.71543698371739,-4.71543698371739,-4.80940826297277,0.0864399143554749,0.179544968070786,0.0864399143554749
165.734966592428,-4.71194002018569,-4.71194002018569,-4.80589901201088,0.0881947049719857,0.181878125063313,0.0881947049719857
165.846325167038,-4.70844349523006,-4.70844349523006,-4.80239061491356,0.089936263943806,0.184214817698723,0.089936263943806
165.957683741648,-4.70494722363704,-4.70494722363704,-4.7988829797065,0.0916758259447906,0.18655402633512,0.0916758259447906
166.069042316258,-4.70145158021112,-4.70145158021112,-4.79537611940371,0.093415763375694,0.188899472944395,0.093415763375694
166.180400890869,-4.69795597184687,-4.69795597184687,-4.79187005918818,0.0951556518356992,0.191245335156586,0.0951556518356992
166.291759465479,-4.69446115510457,-4.69446115510457,-4.78836485482732,0.0968946961231391,0.193600580846433,0.0968946961231391
166.403118040089,-4.69096633836227,-4.69096633836227,-4.78486044544593,0.0986382115366803,0.19595582653628,0.0986382115366803
166.514476614699,-4.68747214408238,-4.68747214408238,-4.78135675877998,0.100387848850282,0.198319613431022,0.100387848850282
166.62583518931,-4.6839781079429,-4.6839781079429,-4.77785399986941,0.102139476156076,0.20068557027167,0.102139476156076
166.73719376392,-4.68048447771247,-4.68048447771247,-4.77435208030311,0.103893965953589,0.203057884101435,0.103893965953589
166.84855233853,-4.67699117636644,-4.67699117636644,-4.77085097389798,0.105654399580149,0.205435348628471,0.105654399580149
166.95991091314,-4.67349808636973,-4.67349808636973,-4.76735068559871,0.107422256849777,0.207816564209604,0.107422256849777
167.071269487751,-4.67000547253431,-4.67000547253431,-4.76385103352352,0.109202468544766,0.210206230761049,0.109202468544766
167.182628062361,-4.66651289874492,-4.66651289874492,-4.76035202321681,0.110996720123487,0.212596696407448,0.110996720123487
167.293986636971,-4.66302092654484,-4.66302092654484,-4.7568535811165,0.112806703105263,0.214999166415292,0.112806703105263
167.405345211581,-4.65952895434477,-4.65952895434477,-4.75335574858901,0.114631590717525,0.217401636423137,0.114631590717525
167.516703786192,-4.65603747517767,-4.65603747517767,-4.74985848503492,0.116472516278074,0.219814993226179,0.116472516278074
167.628062360802,-4.65254610614065,-4.65254610614065,-4.74636167954733,0.118332907823269,0.22223078184121,0.118332907823269
167.739420935412,-4.64905506053208,-4.64905506053208,-4.74286520735683,0.120215183495073,0.224654446509704,0.120215183495073
167.850779510022,-4.645564256522,-4.645564256522,-4.73936913239586,0.122117827744491,0.227083994527769,0.122117827744491
167.962138084632,-4.64207362465034,-4.64207362465034,-4.73587336190742,0.124043108096686,0.229518170149519,0.124043108096686
168.073496659243,-4.63858334639431,-4.63858334639431,-4.7323779126131,0.125990070817616,0.231961852033991,0.125990070817616
168.184855233853,-4.63509310833382,-4.63509310833382,-4.72888281032146,0.127958224404517,0.234406724556952,0.127958224404517
168.296213808463,-4.63160331781415,-4.63160331781415,-4.72538792125993,0.129949661723457,0.23686485375655,0.129949661723457
168.407572383074,-4.62811352729449,-4.62811352729449,-4.72189316683632,0.131965887452617,0.239322982956148,0.131965887452617
168.518930957684,-4.6246241185563,-4.6246241185563,-4.71839856083047,0.134005922059627,0.241793424882892,0.134005922059627
168.630289532294,-4.62113478394279,-4.62113478394279,-4.71490411322687,0.13606917951127,0.244266257383467,0.13606917951127
168.741648106904,-4.61764570076464,-4.61764570076464,-4.71140975238328,0.138157167420074,0.246747922801318,0.138157167420074
168.853006681514,-4.61415679057735,-4.61415679057735,-4.70791545085028,0.140269527546349,0.249235665382578,0.140269527546349
168.964365256125,-4.61066801661004,-4.61066801661004,-4.7044212675894,0.142404536365471,0.251728644473175,0.142404536365471
169.075723830735,-4.6071794985215,-4.6071794985215,-4.70092712669557,0.144563571851707,0.254231459943994,0.144563571851707
169.187082405345,-4.60369101739161,-4.60369101739161,-4.6974329942583,0.146745708681987,0.256735831566001,0.146745708681987
169.298440979955,-4.60020286018358,-4.60020286018358,-4.69393890325246,0.14895050916723,0.259253841979824,0.14895050916723
169.409799554566,-4.59671470297556,-4.59671470297556,-4.6904448413828,0.151179387952099,0.261771852393648,0.151179387952099
169.521158129176,-4.59322683280817,-4.59322683280817,-4.68695076299489,0.153430562913269,0.264302962543061,0.153430562913269
169.632516703786,-4.5897390103756,-4.5897390103756,-4.68345667160324,0.155703073555571,0.266836251176535,0.155703073555571
169.743875278396,-4.5862513772005,-4.5862513772005,-4.67996257607772,0.157996882830214,0.269378927276222,0.157996882830214
169.855233853007,-4.5827638638039,-4.5827638638039,-4.67646843846587,0.160313212692069,0.271927544576458,0.160313212692069
169.966592427617,-4.5792764542754,-4.5792764542754,-4.67297425484999,0.162650681461685,0.274481801599165,0.162650681461685
170.077951002227,-4.57578922358043,-4.57578922358043,-4.66947997219159,0.165011150740626,0.277045768740228,0.165011150740626
170.189309576837,-4.57230202438845,-4.57230202438845,-4.66598552591716,0.167396002343856,0.279611614147616,0.167396002343856
170.300668151448,-4.56881505104461,-4.56881505104461,-4.66249070621634,0.169812118092753,0.282190925042362,0.169812118092753
170.412026726058,-4.56532807770078,-4.56532807770078,-4.65899558311441,0.172259739826436,0.284770235937107,0.172259739826436
170.523385300668,-4.56184131159149,-4.56184131159149,-4.65550024351618,0.174737946595578,0.287362981363635,0.174737946595578
170.634743875278,-4.55835457443595,-4.55835457443595,-4.65200486787715,0.177244873660692,0.289957603793948,0.177244873660692
170.746102449889,-4.55486797350843,-4.55486797350843,-4.64850960656595,0.179776192784927,0.292561875289527,0.179776192784927
170.857461024499,-4.55138145176299,-4.55138145176299,-4.64501471337233,0.182334645654939,0.295171755271172,0.182334645654939
170.968819599109,-4.54789500527614,-4.54789500527614,-4.64152033696505,0.184913569389902,0.297787517827111,0.184913569389902
171.080178173719,-4.54440867779033,-4.54440867779033,-4.63802694475518,0.18751199673913,0.300412582076702,0.18751199673913
171.19153674833,-4.54092237508315,-4.54092237508315,-4.6345346971988,0.190127385787474,0.303039795752734,0.190127385787474
171.30289532294,-4.5374362215894,-4.5374362215894,-4.63104379070308,0.192757068480095,0.305679952970632,0.192757068480095
171.41425389755,-4.53395006809566,-4.53395006809566,-4.6275544591491,0.195399083668288,0.30832011018853,0.195399083668288
171.52561247216,-4.53046405560958,-4.53046405560958,-4.62406689424393,0.198052490998122,0.310973714516422,0.198052490998122
171.636971046771,-4.52697805924278,-4.52697805924278,-4.62058127242497,0.200715596206,0.31362885604855,0.200715596206
171.748329621381,-4.52349215465179,-4.52349215465179,-4.61709773269661,0.203386895787843,0.316293693420592,0.203386895787843
171.859688195991,-4.52000629895644,-4.52000629895644,-4.61361645312931,0.206064087238711,0.318963696471787,0.206064087238711
171.971046770601,-4.51652049379786,-4.51652049379786,-4.61013755408388,0.208746253618177,0.321639699202196,0.208746253618177
172.082405345212,-4.51303476214579,-4.51303476214579,-4.60666115209888,0.211432264288944,0.324324428556829,0.211432264288944
172.193763919822,-4.50954904807063,-4.50954904807063,-4.60318736451307,0.214121207676137,0.327011525802273,0.214121207676137
172.305122494432,-4.50606342464243,-4.50606342464243,-4.59971618485239,0.216812462300278,0.329710834648548,0.216812462300278
172.416481069042,-4.50257780121423,-4.50257780121423,-4.59624770527659,0.21950482667621,0.332410143494825,0.21950482667621
172.527839643653,-4.49909226507785,-4.49909226507785,-4.59278196474111,0.222197496533158,0.33512268279413,0.222197496533158
172.639198218263,-4.49560673679967,-4.49560673679967,-4.58931881521753,0.224890503186651,0.337836413128991,0.224890503186651
172.750556792873,-4.49212126401046,-4.49212126401046,-4.58585802772631,0.227584541466363,0.340559728454921,0.227584541466363
172.861915367483,-4.4886358182545,-4.4886358182545,-4.58239662421529,0.230285575983182,0.343287713420572,0.230285575983182
172.973273942094,-4.48515040237886,-4.48515040237886,-4.57893301576479,0.232996724312907,0.346021716398808,0.232996724312907
173.084632516704,-4.48166502653269,-4.48166502653269,-4.57546740201672,0.23571828671667,0.348763781470752,0.23571828671667
173.195991091314,-4.47817966127831,-4.47817966127831,-4.57200000898469,0.238449716782506,0.351508381791489,0.238449716782506
173.307349665924,-4.47469434349713,-4.47469434349713,-4.56853100082335,0.241190562449482,0.354264345305849,0.241190562449482
173.418708240535,-4.47120902571596,-4.47120902571596,-4.56506016611345,0.243942878146677,0.35702030882021,0.243942878146677
173.530066815145,-4.46772375333286,-4.46772375333286,-4.56158819720578,0.246702947098759,0.359789124172136,0.246702947098759
173.641425389755,-4.46423848398081,-4.46423848398081,-4.55811505744606,0.249471324038458,0.362558797593701,0.249471324038458
173.752783964365,-4.46075324184141,-4.46075324184141,-4.55464037911748,0.252251678706651,0.365337829758333,0.252251678706651
173.864142538975,-4.45726801179058,-4.45726801179058,-4.55116469358886,0.255040722646935,0.368121019319308,0.255040722646935
173.975501113586,-4.45378279533487,-4.45378279533487,-4.54768838138066,0.257835950205399,0.370910167488832,0.257835950205399
174.086859688196,-4.45029759567014,-4.45029759567014,-4.54421177915607,0.26064040871239,0.373706674982028,0.26064040871239
174.198218262806,-4.44681240050868,-4.44681240050868,-4.54073454366987,0.263452919565585,0.376505837238205,0.263452919565585
174.309576837416,-4.44332722309192,-4.44332722309192,-4.53725515740078,0.266275737297408,0.37931546034318,0.266275737297408
174.420935412027,-4.43984204567515,-4.43984204567515,-4.53377371778864,0.269108650523733,0.382125083448156,0.269108650523733
174.532293986637,-4.43635688348799,-4.43635688348799,-4.53029065364156,0.27195151911865,0.384947066144956,0.27195151911865
174.643652561247,-4.43287172197826,-4.43287172197826,-4.52680606295213,0.27480423008067,0.387769598620344,0.27480423008067
174.755011135857,-4.42938656773135,-4.42938656773135,-4.52332047985375,0.277665914198246,0.390601178915101,0.277665914198246
174.866369710468,-4.42590141641629,-4.42590141641629,-4.51983380774146,0.280536451363712,0.393436411645094,0.280536451363712
174.977728285078,-4.42241626741274,-4.42241626741274,-4.51634523574921,0.283416690521313,0.396277481771419,0.283416690521313
175.089086859688,-4.41893112104301,-4.41893112104301,-4.51285350682827,0.286307051883921,0.39912520324975,0.286307051883921
175.200445434298,-4.41544597480148,-4.41544597480148,-4.50935909693469,0.28920786162979,0.401975654845775,0.28920786162979
175.311804008909,-4.41196082900817,-4.41196082900817,-4.50586354286725,0.292117480965734,0.404835651346558,0.292117480965734
175.423162583519,-4.40847568321486,-4.40847568321486,-4.50236662598586,0.295036314763291,0.407695647847341,0.295036314763291
175.534521158129,-4.40499053522734,-4.40499053522734,-4.49886818656679,0.297964340446063,0.410567431160173,0.297964340446063
175.645879732739,-4.40150538718911,-4.40150538718911,-4.49536813892225,0.300901629242299,0.413439486860909,0.300901629242299
175.75723830735,-4.39802023609009,-4.39802023609009,-4.49186664281481,0.303847986644445,0.416320215615107,0.303847986644445
175.86859688196,-4.39453508387281,-4.39453508387281,-4.48836366118022,0.306803391459048,0.419204113077383,0.306803391459048
175.97995545657,-4.39104992909613,-4.39104992909613,-4.48485907237485,0.309768213166925,0.422093675696526,0.309768213166925
176.09131403118,-4.38756477162786,-4.38756477162786,-4.48135441048785,0.312739131743835,0.424989196080999,0.312739131743835
176.202672605791,-4.38407961291368,-4.38407961291368,-4.47785085734151,0.315716551056397,0.427887480619803,0.315716551056397
176.314031180401,-4.38059445030582,-4.38059445030582,-4.47434733733327,0.318700595295142,0.430794403696037,0.318700595295142
176.425389755011,-4.37710928769797,-4.37710928769797,-4.47084287427791,0.32169234865456,0.433701326772272,0.32169234865456
176.536748329621,-4.37362412164966,-4.37362412164966,-4.46733796510428,0.324691308696151,0.436619401957906,0.324691308696151
176.648106904232,-4.37013895559242,-4.37013895559242,-4.46383425315663,0.327694758110764,0.439537506075155,0.327694758110764
176.759465478842,-4.36665378931189,-4.36665378931189,-4.46033176347942,0.330702444924909,0.442463854993863,0.330702444924909
176.870824053452,-4.36316862295787,-4.36316862295787,-4.45683011979275,0.333715275906831,0.44539291693294,0.333715275906831
176.982182628062,-4.35968345887135,-4.35968345887135,-4.45332925416934,0.336733737838872,0.448327424919292,0.336733737838872
177.093541202673,-4.35619829698606,-4.35619829698606,-4.44982905226461,0.33975788335414,0.451267219837789,0.33975788335414
177.204899777283,-4.3527131380208,-4.3527131380208,-4.44632905091655,0.342788094283022,0.454209771746646,0.342788094283022
177.316258351893,-4.34922798726311,-4.34922798726311,-4.4428294779545,0.345823768532203,0.457160072990077,0.345823768532203
177.427616926503,-4.34574283685298,-4.34574283685298,-4.4393316747653,0.348862449017992,0.460110553188218,0.348862449017992
177.538975501114,-4.34225770605521,-4.34225770605521,-4.43583572201593,0.351903791042423,0.463071131837429,0.351903791042423
177.650334075724,-4.33877257525743,-4.33877257525743,-4.43234352273671,0.354944398433941,0.466031710486639,0.354944398433941
177.761692650334,-4.33528746869257,-4.33528746869257,-4.42885344860079,0.357986895649209,0.469000048446468,0.357986895649209
177.873051224944,-4.33180236926783,-4.33180236926783,-4.42536643837411,0.361029449507311,0.471970672649346,0.361029449507311
177.984409799555,-4.32831729394048,-4.32831729394048,-4.42188312670026,0.364070947850284,0.474946471047734,0.364070947850284
178.095768374165,-4.32483224020559,-4.32483224020559,-4.41840499382106,0.367108612310684,0.477926905780513,0.367108612310684
178.207126948775,-4.32134720428804,-4.32134720428804,-4.41493018393899,0.370145569806165,0.480910043799476,0.370145569806165
178.318485523385,-4.31786221364293,-4.31786221364293,-4.41145745878547,0.373183804862785,0.483900050653744,0.373183804862785
178.429844097996,-4.3143772261336,-4.3143772261336,-4.4079872456485,0.376222576637679,0.486890406542845,0.376222576637679
178.541202672606,-4.31089231930488,-4.31089231930488,-4.40451941490796,0.379262026534826,0.489889742776164,0.379262026534826
178.652561247216,-4.30740741247617,-4.30740741247617,-4.40105588763839,0.382298978426901,0.492889079009485,0.382298978426901
178.763919821826,-4.30392259125701,-4.30392259125701,-4.39759629676797,0.385334343267006,0.49589561248495,0.385334343267006
178.875278396437,-4.30043779246491,-4.30043779246491,-4.39414004289504,0.388369170070797,0.498904031415338,0.388369170070797
178.986636971047,-4.29695306806852,-4.29695306806852,-4.39068680962311,0.391403418516781,0.501917285260353,0.391403418516781
179.097995545657,-4.29346840518073,-4.29346840518073,-4.38723647500941,0.394437236316653,0.50493453649756,0.394437236316653
179.209354120267,-4.28998379283025,-4.28998379283025,-4.38378897614167,0.397471042122893,0.507954382055697,0.397471042122893
179.320712694877,-4.28649929705631,-4.28649929705631,-4.38034381154269,0.400505529457017,0.510980212043596,0.400505529457017
179.432071269488,-4.28301481280072,-4.28301481280072,-4.37690027353625,0.403541507623499,0.51400651987595,0.403541507623499
179.543429844098,-4.2795305176513,-4.2795305176513,-4.37345825783365,0.406579316183471,0.517040672876345,0.406579316183471
179.654788418708,-4.27604622250188,-4.27604622250188,-4.37001792812454,0.409618404760869,0.520074825876741,0.409618404760869
179.766146993319,-4.27256211892389,-4.27256211892389,-4.36657929795774,0.41265888663304,0.523115533083734,0.41265888663304
179.877505567929,-4.2690780595801,-4.2690780595801,-4.36314215724878,0.415700794795927,0.526157753669355,0.415700794795927
179.988864142539,-4.26559415484957,-4.26559415484957,-4.35970624374744,0.41874498205403,0.529204407652867,0.41874498205403
180.100222717149,-4.26211036799408,-4.26211036799408,-4.3562708449767,0.421791908127643,0.532254441598893,0.421791908127643
180.211581291759,-4.25862668103957,-4.25862668103957,-4.35283590683397,0.424841449421795,0.535306913485684,0.424841449421795
180.32293986637,-4.25514320403871,-4.25514320403871,-4.34940182298313,0.427893419516475,0.538364508990953,0.427893419516475
180.43429844098,-4.2516597537849,-4.2516597537849,-4.34596878925067,0.430947347318149,0.541422670789555,0.430947347318149
180.54565701559,-4.24817662229774,-4.24817662229774,-4.3425366767399,0.434003323772803,0.544487581570447,0.434003323772803
180.6570155902,-4.24469349081057,-4.24469349081057,-4.33910535702162,0.437061781157834,0.547552492351339,0.437061781157834
180.768374164811,-4.24121067561338,-4.24121067561338,-4.33567452077472,0.440122537563526,0.550623292739809,0.440122537563526
180.879732739421,-4.23772792409408,-4.23772792409408,-4.33224463851882,0.443185680766877,0.553695278868563,0.443185680766877
180.991091314031,-4.2342454153897,-4.2342454153897,-4.32881517334802,0.446251268452599,0.556771284115365,0.446251268452599
181.102449888641,-4.23076307723401,-4.23076307723401,-4.32538603526794,0.449319674902208,0.55985011231585,0.449319674902208
181.213808463252,-4.22728089144353,-4.22728089144353,-4.32195737723853,0.452390376884829,0.562931205969099,0.452390376884829
181.325167037862,-4.22379899826351,-4.22379899826351,-4.31852892792982,0.455463949486323,0.566016650321628,0.455463949486323
181.436525612472,-4.22031715115958,-4.22031715115958,-4.31510060421196,0.458540075643464,0.569102718072093,0.458540075643464
181.547884187082,-4.21683573097952,-4.21683573097952,-4.31167246690529,0.461619109624176,0.572194561996756,0.461619109624176
181.659242761693,-4.21335431079947,-4.21335431079947,-4.30824440442608,0.464700899660472,0.575286405921421,0.464700899660472
181.770601336303,-4.20987331592848,-4.20987331592848,-4.30481670553044,0.467785463947073,0.578383527449956,0.467785463947073
181.881959910913,-4.20639239469593,-4.20639239469593,-4.30138964976354,0.470872038640792,0.581481562748214,0.470872038640792
181.993318485523,-4.20291179126044,-4.20291179126044,-4.29796319731531,0.473961073357412,0.584583237186587,0.473961073357412
182.104677060134,-4.19943139322603,-4.19943139322603,-4.29453673204946,0.477052668233883,0.58768726370247,0.477052668233883
182.216035634744,-4.19595119279952,-4.19595119279952,-4.29111041303916,0.480146935643018,0.590793391959969,0.480146935643018
182.327394209354,-4.19247134002205,-4.19247134002205,-4.28768452729364,0.483243457866444,0.593903217784555,0.483243457866444
182.438752783964,-4.18899155347502,-4.18899155347502,-4.28425882526077,0.486342452300442,0.597013703050504,0.486342452300442
182.550111358575,-4.18551226478115,-4.18551226478115,-4.28083319621503,0.489443938600576,0.600129145327342,0.489443938600576
182.661469933185,-4.18203297608728,-4.18203297608728,-4.2774078592149,0.492547689016148,0.60324458760418,0.492547689016148
182.772828507795,-4.17855419441232,-4.17855419441232,-4.27398301757209,0.49565377079918,0.606364776976684,0.49565377079918
182.884187082405,-4.17507548688728,-4.17507548688728,-4.27055865258088,0.498761863150961,0.609485660596915,0.498761863150961
182.995545657016,-4.17159715384054,-4.17159715384054,-4.26713430296765,0.501872584591487,0.612609852869207,0.501872584591487
183.106904231626,-4.16811904317695,-4.16811904317695,-4.26370980957987,0.504985905628173,0.615736009977576,0.504985905628173
183.218262806236,-4.16464116610323,-4.16464116610323,-4.26028551331433,0.508101389912818,0.618864122317897,0.508101389912818
183.329621380846,-4.16116366627194,-4.16116366627194,-4.2568616852642,0.511218956595487,0.621995392314203,0.511218956595487
183.440979955457,-4.15768625197397,-4.15768625197397,-4.25343834109168,0.514338356537031,0.625127343854532,0.514338356537031
183.552338530067,-4.15420937459959,-4.15420937459959,-4.25001510582921,0.5174600962569,0.628263573693071,0.5174600962569
183.663697104677,-4.1507324972252,-4.1507324972252,-4.24659182510285,0.520584054179723,0.63139980353161,0.520584054179723
183.775055679287,-4.14725618462306,-4.14725618462306,-4.24316851090944,0.523710278573145,0.63454032876551,0.523710278573145
183.886414253898,-4.14377994010879,-4.14377994010879,-4.23974514291372,0.526838809346043,0.637681371844171,0.526838809346043
183.997772828508,-4.14030411142481,-4.14030411142481,-4.23632175772694,0.529969392510153,0.640825440047782,0.529969392510153
184.109131403118,-4.13682850920634,-4.13682850920634,-4.23289801045756,0.533102548547815,0.64397115576596,0.533102548547815
184.220489977728,-4.13335316877392,-4.13335316877392,-4.22947436147032,0.536237599863668,0.647118697622089,0.536237599863668
184.331848552339,-4.12987821709708,-4.12987821709708,-4.22605117015552,0.539374584858129,0.650268951316161,0.539374584858129
184.443207126949,-4.12640336886976,-4.12640336886976,-4.22262804411861,0.542513442084122,0.653419899098603,0.542513442084122
184.554565701559,-4.12292907438056,-4.12292907438056,-4.21920467402182,0.545654794000447,0.65657456215429,0.545654794000447
184.665924276169,-4.11945477989136,-4.11945477989136,-4.21578104008097,0.548798277285712,0.659729225209978,0.548798277285712
184.777282850779,-4.11598109034489,-4.11598109034489,-4.21235699089928,0.551944181899689,0.662887798823377,0.551944181899689
184.88864142539,-4.11250745887025,-4.11250745887025,-4.2089329020558,0.55509217145183,0.666046747833027,0.55509217145183
185,-4.1090342733586,-4.1090342733586,-4.20550913593352,0.558241812435049,0.669208478217002,0.558241812435049


==> figures/hbfSat085.csv <==
135,-5.63086894374286,-5.63086894374286,-5.60124808240997,0.633755162244111,0.671711304662595,0.633755162244111
135.200803212851,-5.62446243576624,-5.62446243576624,-5.59478315880192,0.626351195084505,0.664548935484285,0.626351195084505
135.401606425703,-5.6180562922809,-5.6180562922809,-5.58832013954093,0.618923457523908,0.657367499563324,0.618923457523908
135.602409638554,-5.61165049499896,-5.61165049499896,-5.5818593517593,0.611472682224837,0.650167406581491,0.611472682224837
135.803212851406,-5.60524504415229,-5.60524504415229,-5.57540087142201,0.603997806584344,0.642948119516905,0.603997806584344
136.004016064257,-5.59883993997977,-5.59883993997977,-5.56894484369245,0.596495907666275,0.635709084879331,0.596495907666275
136.204819277108,-5.59243526763662,-5.59243526763662,-5.56249099755197,0.588968368280109,0.628444486822351,0.588968368280109
136.40562248996,-5.58603097048452,-5.58603097048452,-5.55603994888307,0.581405168135252,0.621156712229789,0.581405168135252
136.606425702811,-5.57962702103794,-5.57962702103794,-5.5495902026446,0.57382496119593,0.613846741655621,0.57382496119593
136.807228915663,-5.5732234195964,-5.5732234195964,-5.54314285311424,0.566206546059903,0.606513888787518,0.566206546059903
137.008032128514,-5.56682016646756,-5.56682016646756,-5.53669679166921,0.558567596333981,0.599157444460623,0.558567596333981
137.208835341365,-5.56041733807327,-5.56041733807327,-5.53025286268576,0.550880944063797,0.591771060715803,0.550880944063797
137.409638554217,-5.55401489610022,-5.55401489610022,-5.52380969313214,0.543177303569379,0.584356167704706,0.543177303569379
137.610441767068,-5.54761280376992,-5.54761280376992,-5.51736823619692,0.535414856042806,0.57691452076779,0.535414856042806
137.81124497992,-5.5412110614668,-5.5412110614668,-5.51092714416963,0.527639878490904,0.569445224195947,0.527639878490904
138.012048192771,-5.53480966958476,-5.53480966958476,-5.50448744892878,0.519789486180338,0.561947349609232,0.519789486180338
138.212851405623,-5.52840869583147,-5.52840869583147,-5.49804788961537,0.511931754927428,0.554413923465653,0.511931754927428
138.413654618474,-5.52200812041005,-5.52200812041005,-5.49160965760962,0.503997412914967,0.546844920705395,0.503997412914967
138.614457831325,-5.51560789711405,-5.51560789711405,-5.48517174942256,0.49604438043886,0.539243159268572,0.49604438043886
138.815261044177,-5.50920802643441,-5.50920802643441,-5.47873539175056,0.488018428525904,0.531607440128409,0.488018428525904
139.016064257028,-5.50280850887313,-5.50280850887313,-5.47229970989346,0.479960693599447,0.52393651582752,0.479960693599447
139.21686746988,-5.49640940342801,-5.49640940342801,-5.46586600080621,0.471835271472946,0.516222660627104,0.471835271472946
139.417670682731,-5.49001070909777,-5.49001070909777,-5.45943366825421,0.463662619398867,0.508463618590892,0.463662619398867
139.618473895582,-5.48361237006092,-5.48361237006092,-5.45300333792141,0.455442735228203,0.500663685714241,0.455442735228203
139.819277108434,-5.47721438694325,-5.47721438694325,-5.44657606935221,0.447152496346102,0.492821205889071,0.447152496346102
140.020080321285,-5.47081676038391,-5.47081676038391,-5.44015156561555,0.438802240380942,0.48493444791008,0.438802240380942
140.220883534137,-5.46441954065524,-5.46441954065524,-5.43372974292457,0.430368761565591,0.476994752762211,0.430368761565591
140.421686746988,-5.45802274595519,-5.45802274595519,-5.42730896299978,0.421861665680941,0.468996377960648,0.421861665680941
140.622489959839,-5.45162631059631,-5.45162631059631,-5.42088861663017,0.413289526342306,0.460945713005298,0.413289526342306
140.823293172691,-5.44523023539431,-5.44523023539431,-5.41446868570687,0.404624742510293,0.452840377919468,0.404624742510293
141.024096385542,-5.43883452117706,-5.43883452117706,-5.40804888798412,0.395860883706298,0.444677869390238,0.395860883706298
141.224899598394,-5.43243920944643,-5.43243920944643,-5.40162871900865,0.387007529944737,0.436448316496561,0.387007529944737
141.425702811245,-5.42604433807789,-5.42604433807789,-5.3952071960823,0.37804336072696,0.428140349110056,0.37804336072696
141.626506024096,-5.41964983107035,-5.41964983107035,-5.38878218832493,0.368959531040609,0.419763388509121,0.368959531040609
141.827309236948,-5.4132556893927,-5.4132556893927,-5.38234963787205,0.359740086246142,0.411313831823511,0.359740086246142
142.028112449799,-5.4068619140422,-5.4068619140422,-5.375916598473,0.350386374814867,0.402787857685988,0.350386374814867
142.228915662651,-5.40046853759652,-5.40046853759652,-5.36949323407048,0.340906933783967,0.394173909630843,0.340906933783967
142.429718875502,-5.39407561845946,-5.39407561845946,-5.36311130626473,0.331347860061907,0.385451075505299,0.331347860061907
142.630522088353,-5.38768307009946,-5.38768307009946,-5.35680467731789,0.321757454192725,0.376633281534261,0.321757454192725
142.831325301205,-5.3812908935075,-5.3812908935075,-5.35059381518483,0.312176809799941,0.367714663886494,0.312176809799941
143.032128514056,-5.37489907164416,-5.37489907164416,-5.3445026434331,0.302642727161677,0.358688896677066,0.302642727161677
143.232931726908,-5.36850757382169,-5.36850757382169,-5.33854789087509,0.293186243937307,0.349541712394724,0.293186243937307
143.433734939759,-5.36211828805816,-5.36211828805816,-5.33273651021246,0.283830110696402,0.34023815247798,0.283830110696402
143.63453815261,-5.35573404148541,-5.35573404148541,-5.32707674084366,0.274595400356509,0.330804804497321,0.274595400356509
143.835341365462,-5.34935855619643,-5.34935855619643,-5.32158270338856,0.265508543038164,0.321239003256507,0.265508543038164
144.036144578313,-5.34299583344596,-5.34299583344596,-5.31624828741565,0.256576304286679,0.311538324107697,0.256576304286679
144.236947791165,-5.33665083083415,-5.33665083083415,-5.31107840828696,0.247814407203487,0.301695851121792,0.247814407203487
144.437751004016,-5.33033504058768,-5.33033504058768,-5.30607268734904,0.239233805896296,0.291668089083289,0.239233805896296
144.638554216867,-5.32404667425512,-5.32404667425512,-5.301230733574,0.230845614796668,0.28148853035072,0.230845614796668
144.839357429719,-5.31778877881077,-5.31778877881077,-5.29654641575673,0.222653271962208,0.271149269756919,0.222653271962208
145.04016064257,-5.31156421815694,-5.31156421815694,-5.29201603677663,0.214662506677568,0.260641000583788,0.214662506677568
145.240963855422,-5.30537591073813,-5.30537591073813,-5.28763435204038,0.206877275553062,0.249951776599951,0.206877275553062
145.441767068273,-5.29923968378381,-5.29923968378381,-5.28339725235667,0.199303463326529,0.238997317421241,0.199303463326529
145.642570281125,-5.29314591832229,-5.29314591832229,-5.2792927047686,0.191934087789845,0.227813335761401,0.191934087789845
145.843373493976,-5.2870962909658,-5.2870962909658,-5.27531664498253,0.184773254955581,0.216373874360512,0.184773254955581
146.044176706827,-5.28109229092206,-5.28109229092206,-5.27146212324864,0.177820718768981,0.204647952677203,0.177820718768981
146.244979919679,-5.2751352204771,-5.2751352204771,-5.26772754542637,0.171086762437413,0.192599390790257,0.171086762437413
146.44578313253,-5.26924119143991,-5.26924119143991,-5.26411559558779,0.164593358093353,0.18003478325037,0.164593358093353
146.646586345382,-5.26339746283066,-5.26339746283066,-5.26059212304945,0.158286733319538,0.166954983097056,0.158286733319538
146.847389558233,-5.25760333978586,-5.25760333978586,-5.25715257172563,0.152165885127563,0.153253165366665,0.152165885127563
147.048192771084,-5.25185893097117,-5.25185893097117,-5.25379196737205,0.146228885259657,0.138773937270681,0.146228885259657
147.248995983936,-5.24616416273405,-5.24616416273405,-5.25052748839485,0.140535287029462,0.123316151490532,0.140535287029462
147.449799196787,-5.24053212980912,-5.24053212980912,-5.24733551628545,0.135044590494638,0.10596489715612,0.135044590494638
147.650602409639,-5.23495041958135,-5.23495041958135,-5.24419252974647,0.129699923775779,0.0857657427356601,0.129699923775779
147.85140562249,-5.22941568072933,-5.22941568072933,-5.24111140103354,0.124549865056416,0.0591391821822614,0.124549865056416
148.052208835341,-5.22392669778365,-5.22392669778365,-5.23809189828897,0.119621554835773,0.0154270508279074,0.119621554835773
148.253012048193,-5.21848208994953,-5.21848208994953,-5.23510768320239,0.114833196834179,-0.0543480500195364,0.114833196834179
148.453815261044,-5.21309017863875,-5.21309017863875,-5.23216262039923,0.110208095355232,-0.0778831271980518,0.110208095355232
148.654618473896,-5.20774041445089,-5.20774041445089,-5.22925692696128,0.105773030386578,-0.0954988239487144,0.105773030386578
148.855421686747,-5.20242746749672,-5.20242746749672,-5.22638183273539,0.101503545449374,-0.109758239835639,0.101503545449374
149.056224899598,-5.1971489713665,-5.1971489713665,-5.22353374522044,0.0974004412918835,-0.121792324831255,0.0974004412918835
149.25702811245,-5.19190243301605,-5.19190243301605,-5.22070777161992,0.0934553860148166,-0.132199924028938,0.0934553860148166
149.457831325301,-5.18669065684607,-5.18669065684607,-5.21789929283975,0.089655751627812,-0.141127219911576,0.089655751627812
149.658634538153,-5.18150540093154,-5.18150540093154,-5.21510488996657,0.0860072057499842,-0.14901866797786,0.0860072057499842
149.859437751004,-5.1763407278284,-5.1763407278284,-5.2123222485741,0.0825062334006639,-0.156100566807176,0.0825062334006639
150.060240963855,-5.1711934811334,-5.1711934811334,-5.20955020089613,0.0791452152281128,-0.162463808731612,0.0791452152281128
150.261044176707,-5.1660604461051,-5.1660604461051,-5.20678489014423,0.0759117627912724,-0.168183034981238,0.0759117627912724
150.461847389558,-5.16093934107001,-5.16093934107001,-5.20402485952976,0.07281521215211,-0.173218337690852,0.07281521215211
150.66265060241,-5.15582383329764,-5.15582383329764,-5.2012680053286,0.0698422243281275,-0.177680872978739,0.0698422243281275
150.863453815261,-5.15070924425693,-5.15070924425693,-5.19851303738446,0.0669887359940794,-0.181673135787331,0.0669887359940794
151.064257028112,-5.14559220595816,-5.14559220595816,-5.19575864707896,0.0642572023752087,-0.185222319072054,0.0642572023752087
151.265060240964,-5.14046938506686,-5.14046938506686,-5.19300351086441,0.0616414746267536,-0.188352348080023,0.0616414746267536
151.465863453815,-5.13533497402678,-5.13533497402678,-5.19024628516165,0.0591315140768789,-0.191020459906812,0.0591315140768789
151.666666666667,-5.13018369869628,-5.13018369869628,-5.18748459394047,0.0567272554045659,-0.193261117114926,0.0567272554045659
151.867469879518,-5.12501402835357,-5.12501402835357,-5.18471584827603,0.0544229223808486,-0.195146674668576,0.0544229223808486
152.068273092369,-5.11982308415113,-5.11982308415113,-5.18193728663732,0.0522164362274317,-0.196688062894008,0.0522164362274317
152.269076305221,-5.11460811207942,-5.11460811207942,-5.17914498749193,0.0501118756508964,-0.197895042595713,0.0501118756508964
152.469879518072,-5.10936202127411,-5.10936202127411,-5.17633720443181,0.0480967027776406,-0.198730581398916,0.0480967027776406
152.670682730924,-5.10407973275333,-5.10407973275333,-5.17351061647349,0.0461691981512279,-0.199195092502656,0.0461691981512279
152.871485943775,-5.09876407650452,-5.09876407650452,-5.17066229755853,0.0443266566555228,-0.199351618254635,0.0443266566555228
153.072289156627,-5.09341324065517,-5.09341324065517,-5.16779035057433,0.042565013485526,-0.199204416747398,0.042565013485526
153.273092369478,-5.08802558360494,-5.08802558360494,-5.16489252421086,0.0408851062556315,-0.198757161744164,0.0408851062556315
153.473895582329,-5.08259484095813,-5.08259484095813,-5.16197002527493,0.0392759168072515,-0.197978127487788,0.0392759168072515
153.674698795181,-5.07711554386706,-5.07711554386706,-5.15901512760202,0.0377489699418678,-0.196845090592671,0.0377489699418678
153.875502008032,-5.07159470919629,-5.07159470919629,-5.1560291706538,0.0362902446248258,-0.195420601839444,0.0362902446248258
154.076305220884,-5.0660318397222,-5.0660318397222,-5.1530109849188,0.0348938957947249,-0.193704886363145,0.0348938957947249
154.277108433735,-5.06042654454748,-5.06042654454748,-5.14995205154072,0.0335692052770388,-0.19169801285239,0.0335692052770388
154.477911646586,-5.05477443989213,-5.05477443989213,-5.14685518962615,0.0323057027646319,-0.189373571604887,0.0323057027646319
154.678714859438,-5.04906817070674,-5.04906817070674,-5.14371840186874,0.0310991071299846,-0.186695286678288,0.0310991071299846
154.879518072289,-5.04332550273008,-5.04332550273008,-5.14053941733413,0.0299464797018339,-0.183790418371149,0.0299464797018339
155.080321285141,-5.03752155184372,-5.03752155184372,-5.13731191619257,0.0288500494723159,-0.180558355084499,0.0288500494723159
155.281124497992,-5.03166213242309,-5.03166213242309,-5.1340385080338,0.0278027657594326,-0.177124330856397,0.0278027657594326
155.481927710843,-5.02573013001712,-5.02573013001712,-5.13071677814279,0.026804812174934,-0.173531205847529,0.026804812174934
155.682730923695,-5.01972558379315,-5.01972558379315,-5.12734540082316,0.025853986026451,-0.169855730217752,0.025853986026451
155.883534136546,-5.01364922492187,-5.01364922492187,-5.12392113037448,0.024947561985809,-0.166147209421408,0.024947561985809
156.084337349398,-5.00750721311571,-5.00750721311571,-5.12044741717468,0.0240792597999174,-0.16242005182832,0.0240792597999174
156.285140562249,-5.00131128240513,-5.00131128240513,-5.11692127361934,0.0232506177758827,-0.1586566200531,0.0232506177758827
156.4859437751,-4.99506968771259,-4.99506968771259,-5.11333311215036,0.022467072915024,-0.154832870388503,0.022467072915024
156.686746987952,-4.98879625477478,-4.98879625477478,-5.10968313409905,0.0217207788812515,-0.150943228161775,0.0217207788812515
156.887550200803,-4.98249411671559,-4.98249411671559,-5.10598505847218,0.0209985281190883,-0.146968430725995,0.0209985281190883
157.088353413655,-4.97616887066281,-4.97616887066281,-5.10221328231907,0.0203087757833136,-0.14289457248854,0.0203087757833136
157.289156626506,-4.96982507114294,-4.96982507114294,-5.09837310233944,0.0196487545203157,-0.138704653373072,0.0196487545203157
157.489959839357,-4.96346783133613,-4.96346783133613,-5.09446428354962,0.0190154410794489,-0.134396473640007,0.0190154410794489
157.690763052209,-4.95709923843521,-4.95709923843521,-5.09048300308449,0.0184069954505689,-0.129950491356606,0.0184069954505689
157.89156626506,-4.95072121666328,-4.95072121666328,-5.08643247880818,0.0178212404699483,-0.125330734312392,0.0178212404699483
158.092369477912,-4.94433709882391,-4.94433709882391,-5.08230573955666,0.0172530182680788,-0.120522281660357,0.0172530182680788
158.293172690763,-4.93794904944432,-4.93794904944432,-5.07810394720917,0.0167021014830282,-0.115500342202091,0.0167021014830282
158.493975903614,-4.93155871205951,-4.93155871205951,-5.07382001546682,0.0161708435550507,-0.110255922435761,0.0161708435550507
158.694779116466,-4.92516701535647,-4.92516701535647,-5.06945654418872,0.0156541534929867,-0.104756629167929,0.0156541534929867
158.895582329317,-4.91877486263575,-4.91877486263575,-5.06501049526464,0.0151472102768942,-0.0989676632715821,0.0151472102768942
159.096385542169,-4.91238358447989,-4.91238358447989,-5.06048052240603,0.014652960149645,-0.0927175545090773,0.014652960149645
159.29718875502,-4.90599395680733,-4.90599395680733,-5.05586607565857,0.014160135776204,-0.0859894761079333,0.014160135776204
159.497991967871,-4.89960632907126,-4.89960632907126,-5.05116944087559,0.0136704630925617,-0.078682221046569,0.0136704630925617
159.698795180723,-4.89322104737861,-4.89322104737861,-5.04639208982597,0.0131825454103561,-0.0706343983644164,0.0131825454103561
159.899598393574,-4.8868384231652,-4.8868384231652,-5.04153046123542,0.0126978351438692,-0.0616264512780618,0.0126978351438692
160.100401606426,-4.88045961163555,-4.88045961163555,-5.03658159045214,0.0122142804070381,-0.0506563262569216,0.0122142804070381
160.301204819277,-4.87408428992205,-4.87408428992205,-5.03154287566197,0.0117333405856509,-0.0358083981372947,0.0117333405856509
160.502008032129,-4.8677123475059,-4.8677123475059,-5.02641699231582,0.0112459056631837,-0.00406931784540953,0.0112459056631837
160.70281124498,-4.86134385050091,-4.86134385050091,-5.0212059944102,0.0107507689709605,0.0317448158017237,0.0107507689709605
160.903614457831,-4.8549788494751,-4.8549788494751,-5.01591018272498,0.010249915000766,0.0481802831530175,0.010249915000766
161.104417670683,-4.84861821423496,-4.84861821423496,-5.0105302273761,0.00978858927349951,0.059660923923359,0.00978858927349951
161.305220883534,-4.84226140953126,-4.84226140953126,-5.00507130253646,0.00938222551641748,0.069407346499076,0.00938222551641748
161.506024096386,-4.83590808123414,-4.83590808123414,-4.99953545125168,0.0089305303469997,0.0780783009026781,0.0089305303469997
161.706827309237,-4.82955818283256,-4.82955818283256,-4.99392100258605,0.00840405204002438,0.0859690518955956,0.00840405204002438
161.907630522088,-4.82321166100404,-4.82321166100404,-4.9882257994722,0.00782632953735893,0.093271564907971,0.00782632953735893
162.10843373494,-4.81686912052594,-4.81686912052594,-4.98245563070475,0.00714187052841268,0.100045267553442,0.00714187052841268
162.309236947791,-4.81053012021343,-4.81053012021343,-4.9766159408562,0.00644550891213416,0.106450572645057,0.00644550891213416
162.510040160643,-4.80419420278597,-4.80419420278597,-4.97070867190741,0.00566766011453643,0.112582363061874,0.00566766011453643
162.710843373494,-4.79786128580525,-4.79786128580525,-4.96473903378826,0.0046983236634849,0.118479744324819,0.0046983236634849
162.911646586345,-4.79153128378934,-4.79153128378934,-4.95871262401267,0.00337308919205906,0.12417565833526,0.00337308919205906
163.112449799197,-4.78520459297309,-4.78520459297309,-4.95263729211649,0.00193737308887005,0.129672207396889,0.00193737308887005
163.313253012048,-4.77888093557242,-4.77888093557242,-4.9465203373874,0.00224612907727421,0.135010223534192,0.00224612907727421
163.5140562249,-4.7725598332642,-4.7725598332642,-4.94036452735596,0.00222062476785341,0.140228427412956,0.00222062476785341
163.714859437751,-4.76624120009298,-4.76624120009298,-4.93417432268288,0.00123216527110395,0.145340401219018,0.00123216527110395
163.915662650602,-4.75992494861486,-4.75992494861486,-4.92795646438852,0.000207499455116265,0.150358340272332,0.000207499455116265
164.116465863454,-4.75361132255005,-4.75361132255005,-4.92171794463408,0.00387115106097166,0.155282455167347,0.00387115106097166
164.317269076305,-4.74730019074716,-4.74730019074716,-4.91546207089796,0.00719018945952314,0.160126978961572,0.00719018945952314
164.518072289157,-4.74099109799837,-4.74099109799837,-4.90919177089541,0.0104798300135588,0.164912563555977,0.0104798300135588
164.718875502008,-4.73468396667725,-4.73468396667725,-4.90290787883996,0.0135991736121592,0.169645761625678,0.0135991736121592
164.919678714859,-4.72837871829234,-4.72837871829234,-4.89661192092575,0.016474939642886,0.174332622429099,0.016474939642886
165.120481927711,-4.72207548940926,-4.72207548940926,-4.89030477606797,0.0189508366220701,0.178974423671977,0.0189508366220701
165.321285140562,-4.71577425527043,-4.71577425527043,-4.88398817477133,0.0210597720679611,0.183576926511636,0.0210597720679611
165.522088353414,-4.70947460608292,-4.70947460608292,-4.87766424766772,0.022922759815721,0.188151797277363,0.022922759815721
165.722891566265,-4.70317647591357,-4.70317647591357,-4.87133482321953,0.0246068615193017,0.19270272614334,0.0246068615193017
165.923694779116,-4.69687979823681,-4.69687979823681,-4.86500124655761,0.0261164814102148,0.197233166559267,0.0261164814102148
166.124497991968,-4.69058463729193,-4.69058463729193,-4.85866516693638,0.0275704471828824,0.201745023452912,0.0275704471828824
166.325301204819,-4.68429103483777,-4.68429103483777,-4.85232769110119,0.0290041856461341,0.206241383690971,0.0290041856461341
166.526104417671,-4.67799863586985,-4.67799863586985,-4.84598990515449,0.0305016681404832,0.210728336480792,0.0305016681404832
166.726907630522,-4.67170738572879,-4.67170738572879,-4.83965255430007,0.0320994523772345,0.215208125885666,0.0320994523772345
166.927710843373,-4.66541722931507,-4.66541722931507,-4.83331623284938,0.0338419922686816,0.219682865318544,0.0338419922686816
167.128514056225,-4.6591281838943,-4.6591281838943,-4.82698136360599,0.0357578678293245,0.224154518124341,0.0357578678293245
167.329317269076,-4.65284032488504,-4.65284032488504,-4.82064827319121,0.0378356818994002,0.228625822713301,0.0378356818994002
167.530120481928,-4.64655335531075,-4.64655335531075,-4.81431721003267,0.0400617157824888,0.233098973482501,0.0400617157824888
167.730923694779,-4.64026723047754,-4.64026723047754,-4.80798828221405,0.042462784809625,0.237575377961896,0.042462784809625
167.931726907631,-4.63398190535451,-4.63398190535451,-4.80166162307452,0.0450220885667797,0.242056363972402,0.0450220885667797
168.132530120482,-4.62769736900467,-4.62769736900467,-4.79533743333717,0.0477106221146267,0.246543563964628,0.0477106221146267
168.333333333333,-4.62141370593964,-4.62141370593964,-4.789015789478,0.0505224990584843,0.251040378321581,0.0505224990584843
168.534136546185,-4.61513067679743,-4.61513067679743,-4.78269643494502,0.0534852635680257,0.255546120618593,0.0534852635680257
168.734939759036,-4.60884824535909,-4.60884824535909,-4.77637913520379,0.0566074120994211,0.260061672194667,0.0566074120994211
168.935742971888,-4.60256637516047,-4.60256637516047,-4.77006389131962,0.0598753681659021,0.264587862650982,0.0598753681659021
169.136546184739,-4.59628504075804,-4.59628504075804,-4.76375047407653,0.0632901371376893,0.269125773019798,0.0632901371376893
169.33734939759,-4.59000431840956,-4.59000431840956,-4.75743841259878,0.0668630237008705,0.273679880092138,0.0668630237008705
169.538152610442,-4.58372402393586,-4.58372402393586,-4.75112741317293,0.0705907023711696,0.278247316320107,0.0705907023711696
169.738955823293,-4.57744412825078,-4.57744412825078,-4.74481733593662,0.0744668605786658,0.282828614904188,0.0744668605786658
169.939759036145,-4.57116460211225,-4.57116460211225,-4.7385080538575,0.078476681831916,0.287424274235594,0.078476681831916
170.140562248996,-4.56488541609249,-4.56488541609249,-4.73219933778685,0.082611395917664,0.292034758154667,0.082611395917664
170.341365461847,-4.558606624804,-4.558606624804,-4.72589105995641,0.0868699202046771,0.296665631925368,0.0868699202046771
170.542168674699,-4.55232809756636,-4.55232809756636,-4.71958316718204,0.0912352113179447,0.301312473902623,0.0912352113179447
170.74297188755,-4.54604981066585,-4.54604981066585,-4.71327552330036,0.0957023035205579,0.305975546573316,0.0957023035205579
170.943775100402,-4.53977174097635,-4.53977174097635,-4.7069678960843,0.100266739132847,0.310655122373654,0.100266739132847
171.144578313253,-4.53349386535997,-4.53349386535997,-4.70065984075776,0.104929043884953,0.315351450029337,0.104929043884953
171.345381526104,-4.52721620010375,-4.52721620010375,-4.69434995422763,0.109711463597064,0.320069873137337,0.109711463597064
171.546184738956,-4.52093867360296,-4.52093867360296,-4.68803825476675,0.114608591368729,0.324806094545532,0.114608591368729
171.746987951807,-4.51466126330885,-4.51466126330885,-4.68172547037751,0.119601719512033,0.329559758143941,0.119601719512033
171.947791164659,-4.5083839513531,-4.5083839513531,-4.67541236252516,0.124674344279029,0.334330980441777,0.124674344279029
172.14859437751,-4.50210671998949,-4.50210671998949,-4.6691000576562,0.129807082005873,0.339119861578813,0.129807082005873
172.349397590361,-4.49582956106378,-4.49582956106378,-4.66279037536145,0.134978793506284,0.34393128754817,0.134978793506284
172.550200803213,-4.48955244040221,-4.48955244040221,-4.65648446820066,0.140170474162158,0.348761526863062,0.140170474162158
172.751004016064,-4.48327534151748,-4.48327534151748,-4.65018303422251,0.145371972636961,0.3536096196414,0.145371972636961
172.951807228916,-4.47699825119356,-4.47699825119356,-4.64388421211028,0.150588718321836,0.358475574593479,0.150588718321836
173.152610441767,-4.4707211564478,-4.4707211564478,-4.63758710047989,0.155823686717795,0.363359389144482,0.155823686717795
173.353413654618,-4.46444403569857,-4.46444403569857,-4.63129190457452,0.161076532062147,0.368265365769154,0.161076532062147
173.55421686747,-4.45816687638729,-4.45816687638729,-4.62499804285238,0.166343283004611,0.373190567878069,0.166343283004611
173.755020080321,-4.45188967110421,-4.45188967110421,-4.61870570711867,0.171625173479408,0.378133481495896,0.171625173479408
173.955823293173,-4.44561241097256,-4.44561241097256,-4.61241466890182,0.176922575531244,0.383094041045928,0.176922575531244
174.156626506024,-4.43933508746016,-4.43933508746016,-4.60612402030545,0.182238486178873,0.3880721731951,0.182238486178873
174.357429718875,-4.43305767448948,-4.43305767448948,-4.5998324313703,0.187578792345887,0.393071543066215,0.187578792345887
174.558232931727,-4.42678017034348,-4.42678017034348,-4.59353939413145,0.192944888851839,0.398090100886496,0.192944888851839
174.759036144578,-4.42050257813423,-4.42050257813423,-4.5872450216825,0.198336043612861,0.403125846897161,0.198336043612861
174.95983935743,-4.41422489342854,-4.41422489342854,-4.58094943635499,0.203751566133746,0.408178664299602,0.203751566133746
175.160642570281,-4.40794711228442,-4.40794711228442,-4.57465284906856,0.209190135045442,0.413248430911695,0.209190135045442
175.361445783133,-4.40166921179061,-4.40166921179061,-4.56835554668328,0.214650573759913,0.418338166476886,0.214650573759913
175.562248995984,-4.39539119519487,-4.39539119519487,-4.56205774697461,0.220131601087583,0.423446710740863,0.220131601087583
175.763052208835,-4.38911307614758,-4.38911307614758,-4.55575966321267,0.225631452820317,0.428571654895694,0.225631452820317
175.963855421687,-4.38283485547461,-4.38283485547461,-4.54946127589955,0.231150723735629,0.433712845811726,0.231150723735629
176.164658634538,-4.37655653473691,-4.37655653473691,-4.54316336590063,0.236686913609066,0.438870126390057,0.236686913609066
176.36546184739,-4.37027810155233,-4.37027810155233,-4.53686387336465,0.242243018539676,0.44404589013206,0.242243018539676
176.566265060241,-4.36399956407024,-4.36399956407024,-4.53056150861769,0.247819981587483,0.449239809732287,0.247819981587483
176.767068273092,-4.35772094487474,-4.35772094487474,-4.52425741746858,0.253416185114053,0.454449146818627,0.253416185114053
176.967871485944,-4.35144225211249,-4.35144225211249,-4.51795096888292,0.259031324226539,0.459673719615172,0.259031324226539
177.168674698795,-4.34516349508611,-4.34516349508611,-4.51164124275209,0.264664991573239,0.464913342918294,0.264664991573239
177.369477911647,-4.3388846800153,-4.3388846800153,-4.50532957549424,0.270316201064858,0.470169817202153,0.270316201064858
177.570281124498,-4.33260582818587,-4.33260582818587,-4.49901598043647,0.275984484396134,0.475443548801378,0.275984484396134
177.771084337349,-4.3263269665012,-4.3263269665012,-4.49270001962902,0.281669917510816,0.48073155136746,0.281669917510816
177.971887550201,-4.32004811399796,-4.32004811399796,-4.48638161019809,0.287371026009744,0.486033616125674,0.287371026009744
178.172690763052,-4.31376929138448,-4.31376929138448,-4.4800607035278,0.293087092626814,0.491349530912351,0.293087092626814
178.373493975904,-4.30749053157879,-4.30749053157879,-4.47373776726376,0.298818260556239,0.496680544862862,0.298818260556239
178.574297188755,-4.30121188765493,-4.30121188765493,-4.46741527945672,0.304561697077671,0.502027666781974,0.304561697077671
178.775100401606,-4.29493337808018,-4.29493337808018,-4.46109274326487,0.310316721202247,0.507387754136437,0.310316721202247
178.975903614458,-4.28865503515952,-4.28865503515952,-4.45477134164206,0.316082365037725,0.512760573434177,0.316082365037725
179.176706827309,-4.28237689279882,-4.28237689279882,-4.44845221196765,0.321855983296385,0.518145888774977,0.321855983296385
179.377510040161,-4.27609901147673,-4.27609901147673,-4.44213761741732,0.32763291373914,0.523544457679374,0.32763291373914
179.578313253012,-4.26982149844569,-4.26982149844569,-4.43582649696001,0.333415144343552,0.528957751763376,0.333415144343552
179.779116465863,-4.2635443356407,-4.2635443356407,-4.42951761181588,0.339204708923499,0.534382585753651,0.339204708923499
179.979919678715,-4.25726756355672,-4.25726756355672,-4.42321274095896,0.344997894928857,0.539818716757662,0.344997894928857
180.180722891566,-4.25099122311436,-4.25099122311436,-4.41691101534382,0.350795263120508,0.545265902327029,0.350795263120508
180.381526104418,-4.24471538650279,-4.24471538650279,-4.41061834446382,0.356584952097686,0.55072449972245,0.356584952097686
180.582329317269,-4.23844022904882,-4.23844022904882,-4.40433849422701,0.362359961692299,0.556196324805047,0.362359961692299
180.78313253012,-4.23216566241702,-4.23216566241702,-4.39806815090574,0.368125853426803,0.561678263236965,0.368125853426803
180.983935742972,-4.22589172507192,-4.22589172507192,-4.39180682289394,0.373883385857923,0.567170086117874,0.373883385857923
181.184738955823,-4.21961845476874,-4.21961845476874,-4.38555773710327,0.37962664626697,0.572671567511239,0.37962664626697
181.385542168675,-4.21334591194988,-4.21334591194988,-4.37931786746522,0.385361001932617,0.578182766015446,0.385361001932617
181.586345381526,-4.20707434721615,-4.20707434721615,-4.37308643709808,0.391087757912946,0.583705745112953,0.391087757912946
181.787148594378,-4.20080358472929,-4.20080358472929,-4.36686192781093,0.396809963141874,0.589237532646953,0.396809963141874
181.987951807229,-4.19453365505063,-4.19453365505063,-4.36064422280997,0.402527659740027,0.594777927368823,0.402527659740027
182.18875502008,-4.18826458769808,-4.18826458769808,-4.35443204129097,0.408243061768457,0.600326731816004,0.408243061768457
182.389558232932,-4.18199641525022,-4.18199641525022,-4.34822650607444,0.413954570374531,0.605883787491915,0.413954570374531
182.590361445783,-4.1757294689132,-4.1757294689132,-4.34202420690524,0.419667548431901,0.61145132445,0.419667548431901
182.791164658635,-4.16946348643162,-4.16946348643162,-4.33582486767368,0.42538241861041,0.617026538350003,0.42538241861041
182.991967871486,-4.16319849005045,-4.16319849005045,-4.3296280136225,0.431100455536142,0.622609257667499,0.431100455536142
183.192771084337,-4.15693450109651,-4.15693450109651,-4.32343292149585,0.436822330719306,0.628199314461908,0.436822330719306
183.393574297189,-4.15067153996081,-4.15067153996081,-4.31723880314115,0.442549126184177,0.633796544381841,0.442549126184177
183.59437751004,-4.14440995181978,-4.14440995181978,-4.31104638056607,0.448279883419334,0.639402819894164,0.448279883419334
183.795180722892,-4.13814946653708,-4.13814946653708,-4.30485582476714,0.454014371285364,0.645015965031854,0.454014371285364
183.995983935743,-4.13189007646347,-4.13189007646347,-4.29866716684443,0.459752141981851,0.650635681687598,0.459752141981851
184.196787148594,-4.12563179650917,-4.12563179650917,-4.29247971593341,0.46549383178679,0.656261828030412,0.46549383178679
184.397590361446,-4.11937464087077,-4.11937464087077,-4.28629271557479,0.471240383244272,0.661894265304799,0.471240383244272
184.598393574297,-4.11311894255697,-4.11311894255697,-4.28010640404818,0.4769913795617,0.667534490041735,0.4769913795617
184.799196787149,-4.10686445992393,-4.10686445992393,-4.27392230432294,0.48274559921865,0.673180915791292,0.48274559921865
185,-4.10061114826913,-4.10061114826913,-4.26773964595744,0.488503508530739,0.678833123735186,0.488503508530739


==> figures/hbfSat090.csv <==
135,-5.62835537469317,-5.62835537469317,-5.59741817481978,0.62779414214599,0.668501389065538,0.62779414214599
135.200803212851,-5.62194222335913,-5.62194222335913,-5.59093658399122,0.620327440810569,0.661319410743502,0.620327440810569
135.401606425703,-5.61552940234329,-5.61552940234329,-5.58445702596099,0.612837504187799,0.654119112349298,0.612837504187799
135.602409638554,-5.60911700809756,-5.60911700809756,-5.57797922316823,0.605319951030852,0.646894209676565,0.605319951030852
135.803212851406,-5.60270495650383,-5.60270495650383,-5.57150316844578,0.59777341284332,0.639648731126001,0.59777341284332
136.004016064257,-5.59629323657031,-5.59629323657031,-5.5650291326773,0.59019577211787,0.632382738762978,0.59019577211787
136.204819277108,-5.58988184866613,-5.58988184866613,-5.55855614363788,0.582601784495321,0.625095621188716,0.582601784495321
136.40562248996,-5.58347079317485,-5.58347079317485,-5.55208576164049,0.574965132234449,0.617786747536015,0.574965132234449
136.606425702811,-5.57706015848488,-5.57706015848488,-5.54561683226085,0.567302798391268,0.610449207986148,0.567302798391268
136.807228915663,-5.57064987772136,-5.57064987772136,-5.53914934619823,0.559614947398127,0.603086489349976,0.559614947398127
137.008032128514,-5.5642399310975,-5.5642399310975,-5.53268433412016,0.551877950275585,0.595699208244107,0.551877950275585
137.208835341365,-5.55783031908831,-5.55783031908831,-5.52622057950381,0.544112566444149,0.588286575118083,0.544112566444149
137.409638554217,-5.55142104218684,-5.55142104218684,-5.51975922320387,0.536291071374224,0.580847773012149,0.536291071374224
137.610441767068,-5.54501218077135,-5.54501218077135,-5.51329786690392,0.528469576304299,0.573375146378318,0.528469576304299
137.81124497992,-5.53860368539648,-5.53860368539648,-5.50683883396772,0.520573546462563,0.565871301320805,0.520573546462563
138.012048192771,-5.5321955273335,-5.5321955273335,-5.50038086911391,0.512643251956453,0.558337620056754,0.512643251956453
138.212851405623,-5.52578770718887,-5.52578770718887,-5.49392312314598,0.504702634237665,0.550773059132142,0.504702634237665
138.413654618474,-5.51938022559164,-5.51938022559164,-5.48746778812253,0.496648310261423,0.5431765352142,0.496648310261423
138.614457831325,-5.51297315494929,-5.51297315494929,-5.48101245309909,0.488593986285181,0.53553948376112,0.488593986285181
138.815261044177,-5.50656646352856,-5.50656646352856,-5.47455820684221,0.480471394849914,0.527863102832934,0.480471394849914
139.016064257028,-5.50016011345123,-5.50016011345123,-5.46810513349495,0.472275260047513,0.520149841928347,0.472275260047513
139.21686746988,-5.49375410548711,-5.49375410548711,-5.46165206014769,0.464079125245113,0.512398282553252,0.464079125245113
139.417670682731,-5.48734844043428,-5.48734844043428,-5.45520050379179,0.455787275769175,0.504606945801387,0.455787275769175
139.618473895582,-5.48094318274723,-5.48094318274723,-5.44875047525524,0.447424629937653,0.496766126030082,0.447424629937653
139.819277108434,-5.47453831881852,-5.47453831881852,-5.44230225036064,0.438995234358833,0.488874765161878,0.438995234358833
140.020080321285,-5.46813380133418,-5.46813380133418,-5.43585638071396,0.430491437974267,0.48093682109002,0.430491437974267
140.220883534137,-5.46172963126908,-5.46172963126908,-5.42941242529786,0.421917072505519,0.472950296190583,0.421917072505519
140.421686746988,-5.45532580963454,-5.45532580963454,-5.42296978632019,0.413250560611738,0.464913096550285,0.413250560611738
140.622489959839,-5.44892239292378,-5.44892239292378,-5.41652788426636,0.404502309649625,0.456814025715412,0.404502309649625
140.823293172691,-5.4425193862702,-5.4425193862702,-5.41008673392812,0.395662626610741,0.448648343321797,0.395662626610741
141.024096385542,-5.4361167325263,-5.4361167325263,-5.40364614431438,0.386725194549409,0.44042217712584,0.386725194549409
141.224899598394,-5.42971443289652,-5.42971443289652,-5.39720593689136,0.377676168131399,0.43213258300187,0.377676168131399
141.425702811245,-5.42331248861808,-5.42331248861808,-5.39076574200673,0.368508434353782,0.423776452861481,0.368508434353782
141.626506024096,-5.4169109480808,-5.4169109480808,-5.38432360828057,0.359212407895272,0.415340530469687,0.359212407895272
141.827309236948,-5.41050983587116,-5.41050983587116,-5.37788042002672,0.349779077429366,0.406813846359654,0.349779077429366
142.028112449799,-5.40410908447952,-5.40410908447952,-5.37145496537688,0.34022467001493,0.398205715642413,0.34022467001493
142.228915662651,-5.39770869542922,-5.39770869542922,-5.3650799355954,0.330604832142284,0.389511526945447,0.330604832142284
142.429718875502,-5.39130867031528,-5.39130867031528,-5.35878847797538,0.320963859242883,0.380726363795585,0.320963859242883
142.630522088353,-5.38490904944215,-5.38490904944215,-5.35260230545231,0.311343215823863,0.371833884641532,0.311343215823863
142.831325301205,-5.37850982159789,-5.37850982159789,-5.3465363929796,0.301773756329013,0.362811841444617,0.301773756329013
143.032128514056,-5.37211094166625,-5.37211094166625,-5.34061966940333,0.292293133890125,0.353674375818775,0.292293133890125
143.232931726908,-5.36571308127875,-5.36571308127875,-5.33485303548082,0.282920089164546,0.344414871084499,0.282920089164546
143.433734939759,-5.35931737988864,-5.35931737988864,-5.32924435727228,0.273674838624484,0.335027014537484,0.273674838624484
143.63453815261,-5.35292610774671,-5.35292610774671,-5.32380480316328,0.264580665225322,0.325493675647696,0.264580665225322
143.835341365462,-5.34654490902563,-5.34654490902563,-5.31852914117164,0.255644499419503,0.315782605612509,0.255644499419503
144.036144578313,-5.34017567410499,-5.34017567410499,-5.31342319957712,0.246882484992441,0.305920858059934,0.246882484992441
144.236947791165,-5.33382099855476,-5.33382099855476,-5.30848642687358,0.23830494452855,0.295900824091826,0.23830494452855
144.437751004016,-5.32748337143578,-5.32748337143578,-5.30372040579697,0.229925023996692,0.285713789118215,0.229925023996692
144.638554216867,-5.32116637072129,-5.32116637072129,-5.29911331405728,0.221738984245794,0.275339758811908,0.221738984245794
144.839357429719,-5.31487845535719,-5.31487845535719,-5.29466426826074,0.213755181208167,0.264715306836596,0.213755181208167
145.04016064257,-5.30861617874997,-5.30861617874997,-5.2903681120215,0.205977027673743,0.253870952578672,0.205977027673743
145.240963855422,-5.30238134272456,-5.30238134272456,-5.28621942853481,0.198407754051445,0.242785641429889,0.198407754051445
145.441767068273,-5.29617564691901,-5.29617564691901,-5.2822105948872,0.191047074883298,0.231434907192706,0.191047074883298
145.642570281125,-5.29000152011815,-5.29000152011815,-5.27835080315771,0.183921921560518,0.219781953248406,0.183921921560518
145.843373493976,-5.28387006394275,-5.28387006394275,-5.27461550173503,0.177005807604663,0.207672815223892,0.177005807604663
146.044176706827,-5.2777731393956,-5.2777731393956,-5.27099747502295,0.170298019053176,0.19513650468844,0.170298019053176
146.244979919679,-5.27171171495558,-5.27171171495558,-5.26749673619862,0.163811196696423,0.18209812184495,0.163811196696423
146.44578313253,-5.26568665101562,-5.26568665101562,-5.26408709010945,0.157504797964032,0.168463144707899,0.157504797964032
146.646586345382,-5.25969869991816,-5.25969869991816,-5.26076782669511,0.151383924281104,0.154116777136425,0.151383924281104
146.847389558233,-5.25376091618414,-5.25376091618414,-5.25756221409912,0.145513689322436,0.138463476268623,0.145513689322436
147.048192771084,-5.24786155556678,-5.24786155556678,-5.25443603500456,0.139834961971069,0.121316438253416,0.139834961971069
147.248995983936,-5.24200067274159,-5.24200067274159,-5.25137910373678,0.134333582150362,0.10192112135955,0.134333582150362
147.449799196787,-5.23617825601249,-5.23617825601249,-5.24838418271207,0.128999262580548,0.0785454928886114,0.128999262580548
147.650602409639,-5.23039418212499,-5.23039418212499,-5.24546790544119,0.123895845901168,0.0478206930877946,0.123895845901168
147.85140562249,-5.22465921320173,-5.22465921320173,-5.24260701501484,0.118973298527694,-0.0310472071713525,0.118973298527694
148.052208835341,-5.21896231899169,-5.21896231899169,-5.23979109728647,0.114207801487968,-0.0704603363374807,0.114207801487968
148.253012048193,-5.21330168060606,-5.21330168060606,-5.23701686629525,0.109596399657758,-0.0934805775760369,0.109596399657758
148.453815261044,-5.2076764183659,-5.2076764183659,-5.23429246688712,0.105192780514051,-0.110931852650023,0.105192780514051
148.654618473896,-5.20208554388159,-5.20208554388159,-5.23160295914239,0.100955376829404,-0.125401609232944,0.100955376829404
148.855421686747,-5.19653625652902,-5.19653625652902,-5.22894250302227,0.0968710484538214,-0.137515034565009,0.0968710484538214
149.056224899598,-5.19101933494476,-5.19101933494476,-5.22630767075644,0.0929359813482593,-0.148252318245877,0.0929359813482593
149.25702811245,-5.18553143190381,-5.18553143190381,-5.22369481578692,0.0891431048738202,-0.157909014280954,0.0891431048738202
149.457831325301,-5.18007087889475,-5.18007087889475,-5.22110353793355,0.0855122942484633,-0.166646839985406,0.0855122942484633
149.658634538153,-5.17463591393407,-5.17463591393407,-5.21852839083437,0.0820245928869281,-0.174591483629593,0.0820245928869281
149.859437751004,-5.16922953844635,-5.16922953844635,-5.2159664830272,0.0786757619907084,-0.181699270565336,0.0786757619907084
150.060240963855,-5.16384472184019,-5.16384472184019,-5.21341494498744,0.075456333139249,-0.18818088664805,0.075456333139249
150.261044176707,-5.15847741929783,-5.15847741929783,-5.21087217785101,0.0723683627749853,-0.194135384628487,0.0723683627749853
150.461847389558,-5.15312537702215,-5.15312537702215,-5.20833651017167,0.0694100055863712,-0.199602419830432,0.0694100055863712
150.66265060241,-5.14778628142313,-5.14778628142313,-5.20580574602766,0.0665730822438753,-0.204616402851518,0.0665730822438753
150.863453815261,-5.1424590891833,-5.1424590891833,-5.20327798336658,0.0638487500094973,-0.20912360334001,0.0638487500094973
151.064257028112,-5.13713873367994,-5.13713873367994,-5.2007524432086,0.0612465664181376,-0.213206046124729,0.0612465664181376
151.265060240964,-5.13182169805707,-5.13182169805707,-5.19822773465799,0.0587497053498997,-0.216925353647245,0.0587497053498997
151.465863453815,-5.12650549972649,-5.12650549972649,-5.19570304046624,0.0563539338278089,-0.22029695434726,0.0563539338278089
151.666666666667,-5.12118764871891,-5.12118764871891,-5.19317653611579,0.0540663180342026,-0.223334670659629,0.0540663180342026
151.867469879518,-5.11586403455448,-5.11586403455448,-5.19064523395503,0.051884411096668,-0.225992633769052,0.051884411096668
152.068273092369,-5.11053092530583,-5.11053092530583,-5.18810687824003,0.0497998142258351,-0.228305114340427,0.0497998142258351
152.269076305221,-5.10518667891171,-5.10518667891171,-5.18555995745186,0.0478058842679532,-0.230322153392627,0.0478058842679532
152.469879518072,-5.0998290495531,-5.0998290495531,-5.18300131635753,0.045904860917601,-0.232050473797034,0.045904860917601
152.670682730924,-5.09445584382066,-5.09445584382066,-5.18042753731028,0.0440964635775093,-0.233496090860001,0.0440964635775093
152.871485943775,-5.08906146096924,-5.08906146096924,-5.17783791396393,0.0423676287942031,-0.23461987864018,0.0423676287942031
153.072289156627,-5.08364274745992,-5.08364274745992,-5.17523078161759,0.0407135408274071,-0.235429882808056,0.0407135408274071
153.273092369478,-5.07820095378997,-5.07820095378997,-5.17260183951892,0.0391385378801985,-0.235973191858796,0.0391385378801985
153.473895582329,-5.07273450501387,-5.07273450501387,-5.16995083556786,0.0376350430911048,-0.236252231761155,0.0376350430911048
153.674698795181,-5.06724192451015,-5.06724192451015,-5.16727687395768,0.0361993789003423,-0.236269022314328,0.0361993789003423
153.875502008032,-5.06171779002396,-5.06171779002396,-5.16457847947468,0.0348279287265643,-0.235989437934684,0.0348279287265643
154.076305220884,-5.05615890302244,-5.05615890302244,-5.16185372437525,0.0335177775970532,-0.235402175435506,0.0335177775970532
154.277108433735,-5.05056965822423,-5.05056965822423,-5.15909938567791,0.0322700121329666,-0.234555784981898,0.0322700121329666
154.477911646586,-5.04494937831232,-5.04494937831232,-5.1563131208966,0.0310819916863975,-0.233449886768155,0.0310819916863975
154.678714859438,-5.03929749721249,-5.03929749721249,-5.15349687018413,0.029944437594702,-0.232083777867454,0.029944437594702
154.879518072289,-5.03360995786373,-5.03360995786373,-5.15064626418974,0.0288599542412745,-0.230427019585977,0.0288599542412745
155.080321285141,-5.02788318205932,-5.02788318205932,-5.14775896502272,0.0278271137167035,-0.228449812937841,0.0278271137167035
155.281124497992,-5.0221240583087,-5.0221240583087,-5.14483576749463,0.0268404261034067,-0.226205260712998,0.0268404261034067
155.481927710843,-5.01633271823488,-5.01633271823488,-5.14187139307609,0.0259017693216067,-0.223690382391875,0.0259017693216067
155.682730923695,-5.01051122633341,-5.01051122633341,-5.13886595689407,0.025008615364769,-0.220918487414488,0.025008615364769
155.883534136546,-5.00465218604787,-5.00465218604787,-5.13581805623551,0.02415708769146,-0.217816701335033,0.02415708769146
156.084337349398,-4.99875840791192,-4.99875840791192,-5.13272551207361,0.0233460148961966,-0.214399248657101,0.0233460148961966
156.285140562249,-4.99283385801077,-4.99283385801077,-5.12958827174845,0.0225720057329963,-0.210696861988434,0.0225720057329963
156.4859437751,-4.98687064111214,-4.98687064111214,-5.12640565431881,0.0218324675184515,-0.20668021292414,0.0218324675184515
156.686746987952,-4.98086419737594,-4.98086419737594,-5.12317507934053,0.0211274896602137,-0.202444927260058,0.0211274896602137
156.887550200803,-4.97480225476719,-4.97480225476719,-5.11989635194119,0.0204538937001564,-0.198061283185016,0.0204538937001564
157.088353413655,-4.96868076698391,-4.96868076698391,-5.11656694048864,0.0198123768651844,-0.193596974889104,0.0198123768651844
157.289156626506,-4.96250890520377,-4.96250890520377,-5.11318402350229,0.0192012980596778,-0.189076323229855,0.0192012980596778
157.489959839357,-4.95629276351933,-4.95629276351933,-5.10974528862739,0.0186175921087925,-0.184482959968161,0.0186175921087925
157.690763052209,-4.95003770319473,-4.95003770319473,-5.10625105259793,0.018060084271269,-0.179787759842086,0.018060084271269
157.89156626506,-4.94375906643001,-4.94375906643001,-5.10269732106716,0.0175261834357044,-0.17500404429488,0.0175261834357044
158.092369477912,-4.93745755853785,-4.93745755853785,-5.09908824748683,0.0170127296284146,-0.170106542981093,0.0170127296284146
158.293172690763,-4.93113776219317,-4.93113776219317,-5.09542148231643,0.016517648060636,-0.16508144842531,0.016517648060636
158.493975903614,-4.92480369287973,-4.92480369287973,-5.09169182148127,0.0160408559855127,-0.159913082837565,0.0160408559855127
158.694779116466,-4.91845862330933,-4.91845862330933,-5.08790623456356,0.0155795062414437,-0.154583465690208,0.0155795062414437
158.895582329317,-4.9121047789559,-4.9121047789559,-5.08405470758936,0.0151314472755392,-0.14905618502467,0.0151314472755392
159.096385542169,-4.90574533772737,-4.90574533772737,-5.0801428810553,0.0146928479382986,-0.143329029978593,0.0146928479382986
159.29718875502,-4.89938200634999,-4.89938200634999,-5.07616860158586,0.0142618822802569,-0.137376747280402,0.0142618822802569
159.497991967871,-4.8930162540905,-4.8930162540905,-5.07212304914762,0.0138371371097205,-0.131164547929979,0.0138371371097205
159.698795180723,-4.88664931433497,-4.88664931433497,-5.0680095466186,0.0134234378205897,-0.124677261678566,0.0134234378205897
159.899598393574,-4.88028202745704,-4.88028202745704,-5.06382280356856,0.0130173318959157,-0.117827144039615,0.0130173318959157
160.100401606426,-4.87391555216012,-4.87391555216012,-5.05956193914605,0.0126256839486982,-0.110486494190802,0.0126256839486982
160.301204819277,-4.86755049565612,-4.86755049565612,-5.05522527758542,0.0122518748914783,-0.102636528863979,0.0122518748914783
160.502008032129,-4.86118731151926,-4.86118731151926,-5.05081226513715,0.0118920019488749,-0.0941596761626839,0.0118920019488749
160.70281124498,-4.85482636623077,-4.85482636623077,-5.04631992315408,0.0115440831445171,-0.0848970391888566,0.0115440831445171
160.903614457831,-4.84846816311422,-4.84846816311422,-5.04175051720518,0.0112072933359757,-0.0745076461574359,0.0112072933359757
161.104417670683,-4.84211343658361,-4.84211343658361,-5.03710225814186,0.0108795444547285,-0.0619807148629809,0.0108795444547285
161.305220883534,-4.83576172643921,-4.83576172643921,-5.03237361017384,0.0105478900972782,-0.0457280138653922,0.0105478900972782
161.506024096386,-4.8294131311563,-4.8294131311563,-5.02756024603093,0.0101871948255663,-0.0128699824936228,0.0101871948255663
161.706827309237,-4.82306771551354,-4.82306771551354,-5.0226651221451,0.00980230050874988,0.0325954106893425,0.00980230050874988
161.907630522088,-4.8167257032601,-4.8167257032601,-5.01769114999971,0.00939381756646165,0.0530654860140648,0.00939381756646165
162.10843373494,-4.81038774494385,-4.81038774494385,-5.01263418871367,0.00895040283669283,0.0669772460344094,0.00895040283669283
162.309236947791,-4.80405296856325,-4.80405296856325,-5.00749353289244,0.00847298772675869,0.0787216564243574,0.00847298772675869
162.510040160643,-4.79772133211882,-4.79772133211882,-5.00227120984087,0.00795307119492406,0.0890186508169582,0.00795307119492406
162.710843373494,-4.79139278495994,-4.79139278495994,-4.99697077668554,0.00737838644957961,0.0983055808366674,0.00737838644957961
162.911646586345,-4.78506737065315,-4.78506737065315,-4.99159231165978,0.00673935218577087,0.10682484267,0.00673935218577087
163.112449799197,-4.77874573024453,-4.77874573024453,-4.98613291268737,0.00605766343861063,0.114655293007482,0.00605766343861063
163.313253012048,-4.77242690313987,-4.77242690313987,-4.98059615392353,0.00532554337237575,0.122075924003881,0.00532554337237575
163.5140562249,-4.76611080269006,-4.76611080269006,-4.9749814884441,0.00454085527166105,0.12914674696338,0.00454085527166105
163.714859437751,-4.75979734434799,-4.75979734434799,-4.96929046771408,0.00351989893325908,0.135918410644425,0.00351989893325908
163.915662650602,-4.75348646711216,-4.75348646711216,-4.9635237657695,0.00204802046423516,0.142430934871371,0.00204802046423516
164.116465863454,-4.74717879328965,-4.74717879328965,-4.95768428773283,-0.00205205195210034,0.148665651081339,-0.00205205195210034
164.317269076305,-4.74087342028612,-4.74087342028612,-4.95177784371933,-0.00367305991502557,0.15472421468213,-0.00367305991502557
164.518072289157,-4.73457025633643,-4.73457025633643,-4.9458101071504,-0.00482120353064701,0.160625475210439,-0.00482120353064701
164.718875502008,-4.72826921575211,-4.72826921575211,-4.93978566747007,-0.00580297659687977,0.166386372291936,-0.00580297659687977
164.919678714859,-4.72197021874897,-4.72197021874897,-4.93371321735435,-0.00618524947863246,0.172021977840541,-0.00618524947863246
165.120481927711,-4.71567373912211,-4.71567373912211,-4.92759672960161,-0.00607138296254235,0.177517508161507,-0.00607138296254235
165.321285140562,-4.70937909435638,-4.70937909435638,-4.9214407161235,-0.00620936496413596,0.182919515780587,-0.00620936496413596
165.522088353414,-4.70308616721353,-4.70308616721353,-4.91525105347631,-0.00643900739171328,0.188238636585011,-0.00643900739171328
165.722891566265,-4.69679488198872,-4.69679488198872,-4.90903503099684,-0.00590381692950031,0.193482916050888,-0.00590381692950031
165.923694779116,-4.69050516871958,-4.69050516871958,-4.90279830805023,-0.00293122361022586,0.19865974712296,-0.00293122361022586
166.124497991968,-4.68421734149809,-4.68421734149809,-4.89654229212747,0.00502115615158288,0.203761876797148,0.00502115615158288
166.325301204819,-4.67793094205626,-4.67793094205626,-4.89026873964064,0.00771832486584882,0.208811673371905,0.00771832486584882
166.526104417671,-4.67164583513815,-4.67164583513815,-4.88398094986339,0.00977826415061652,0.213816559278063,0.00977826415061652
166.726907630522,-4.66536195747526,-4.66536195747526,-4.87768214444112,0.0117250059225055,0.218781059659557,0.0117250059225055
166.927710843373,-4.65907925051866,-4.65907925051866,-4.87137468182077,0.0136864537706743,0.2237094013671,0.0136864537706743
167.128514056225,-4.65279791114248,-4.65279791114248,-4.86506052485784,0.0156939653061421,0.228598933447778,0.0156939653061421
167.329317269076,-4.64651764594331,-4.64651764594331,-4.85874135395773,0.0177809135205394,0.233460622923322,0.0177809135205394
167.530120481928,-4.64023832034476,-4.64023832034476,-4.85241854168804,0.0199550948773368,0.238299612309415,0.0199550948773368
167.730923694779,-4.633959882809,-4.633959882809,-4.84609324506658,0.0222248599730829,0.24311868434737,0.0222248599730829
167.931726907631,-4.62768228540001,-4.62768228540001,-4.83976638566944,0.0245620381082689,0.247920460772643,0.0245620381082689
168.132530120482,-4.6214056413016,-4.6214056413016,-4.83343884269038,0.027022026417461,0.252704921267717,0.027022026417461
168.333333333333,-4.61512977146912,-4.61512977146912,-4.82711125747085,0.0295907444081257,0.257477366473988,0.0295907444081257
168.534136546185,-4.60885455406846,-4.60885455406846,-4.82078415190275,0.0323050661855142,0.262241059952246,0.0323050661855142
168.734939759036,-4.60257994768948,-4.60257994768948,-4.8144579246644,0.0351631982485039,0.266997792223636,0.0351631982485039
168.935742971888,-4.59630591357276,-4.59630591357276,-4.80813289175338,0.0381544697210434,0.271749256966996,0.0381544697210434
169.136546184739,-4.59003250708268,-4.59003250708268,-4.80180928069383,0.0412695603114168,0.276496816090912,0.0412695603114168
169.33734939759,-4.58375962379072,-4.58375962379072,-4.79548711351342,0.0445308522875868,0.281243046636151,0.0445308522875868
169.538152610442,-4.5774871621056,-4.5774871621056,-4.78916659307965,0.0479187065518346,0.285989586365917,0.0479187065518346
169.738955823293,-4.57121508909593,-4.57121508909593,-4.78284768221865,0.0514229240784429,0.29073760682361,0.0514229240784429
169.939759036145,-4.56494337374657,-4.56494337374657,-4.77653034771914,0.0550543578083746,0.295488217039931,0.0550543578083746
170.140562248996,-4.55867203335553,-4.55867203335553,-4.77021447484467,0.0588051133772335,0.300243375665332,0.0588051133772335
170.341365461847,-4.55240100811278,-4.55240100811278,-4.76389995860433,0.0626733297033279,0.305004556022223,0.0626733297033279
170.542168674699,-4.54613022098072,-4.54613022098072,-4.75758677922571,0.0666468327317768,0.309771979712954,0.0666468327317768
170.74297188755,-4.5398596460871,-4.5398596460871,-4.75127484104507,0.0707245364231327,0.314546408727943,0.0707245364231327
170.943775100402,-4.53358925893821,-4.53358925893821,-4.74496379142528,0.0749052279553979,0.319328562851517,0.0749052279553979
171.144578313253,-4.52731905373615,-4.52731905373615,-4.73865358418697,0.0791844977192505,0.324120508720043,0.0791844977192505
171.345381526104,-4.52104899338598,-4.52104899338598,-4.73234413570621,0.0835525190700174,0.328923528720406,0.0835525190700174
171.546184738956,-4.5147790274075,-4.5147790274075,-4.72603522162785,0.0880081939499914,0.333736623347956,0.0880081939499914
171.746987951807,-4.50850913586075,-4.50850913586075,-4.71972675483384,0.0925482276251171,0.33856027344822,0.0925482276251171
171.947791164659,-4.50223929980807,-4.50223929980807,-4.71341878645972,0.0971616172493119,0.343394930582465,0.0971616172493119
172.14859437751,-4.49596950160211,-4.49596950160211,-4.70711084534363,0.101852459739012,0.348242474319346,0.101852459739012
172.349397590361,-4.48969971154918,-4.48969971154918,-4.70080120994787,0.106646993822289,0.353104499788495,0.106646993822289
172.550200803213,-4.48342990597999,-4.48342990597999,-4.69448902868484,0.111559890938906,0.357978972832151,0.111559890938906
172.751004016064,-4.47716007005594,-4.47716007005594,-4.68817514534198,0.116568964580579,0.362866177034222,0.116568964580579
172.951807228916,-4.47089018969438,-4.47089018969438,-4.68186036316287,0.121656935230513,0.367766375338113,0.121656935230513
173.152610441767,-4.46462024373669,-4.46462024373669,-4.67554603605015,0.126802423341099,0.372681093154642,0.126802423341099
173.353413654618,-4.4583502000523,-4.4583502000523,-4.66923337504613,0.131983666206043,0.377612493643026,0.131983666206043
173.55421686747,-4.45208006061364,-4.45208006061364,-4.66292344806076,0.137189355355985,0.382557685013508,0.137189355355985
173.755020080321,-4.44580981515832,-4.44580981515832,-4.65661725581543,0.142404697607026,0.387516810717855,0.142404697607026
173.955823293173,-4.43953945404339,-4.43953945404339,-4.65031631515678,0.14761396337654,0.392489999519827,0.14761396337654
174.156626506024,-4.43326895865285,-4.43326895865285,-4.64401963273841,0.152822268083763,0.397478340230492,0.152822268083763
174.357429718875,-4.42699828944437,-4.42699828944437,-4.63772442965526,0.158044043218353,0.402484664499392,0.158044043218353
174.558232931727,-4.42072747157156,-4.42072747157156,-4.63143080624405,0.163277166082074,0.407505388391402,0.163277166082074
174.759036144578,-4.41445649918902,-4.41445649918902,-4.62513892118678,0.168520275657283,0.412540554964439,0.168520275657283
174.95983935743,-4.40818536704086,-4.40818536704086,-4.61884819686533,0.173775334498173,0.417590196711229,0.173775334498173
175.160642570281,-4.40191406329243,-4.40191406329243,-4.6125579709637,0.179047586917106,0.422654938865872,0.179047586917106
175.361445783133,-4.39564254094592,-4.39564254094592,-4.60626745812247,0.184339116670174,0.427738283974924,0.184339116670174
175.562248995984,-4.38937084448337,-4.38937084448337,-4.59997589875933,0.189653528157681,0.432836108543776,0.189653528157681
175.763052208835,-4.38309897284558,-4.38309897284558,-4.59368314264537,0.19499096236703,0.437948382747775,0.19499096236703
175.963855421687,-4.37682692566119,-4.37682692566119,-4.5873892817565,0.200350955478778,0.443075068962506,0.200350955478778
176.164658634538,-4.37055470061084,-4.37055470061084,-4.58109430153059,0.205735483947446,0.448216337533428,0.205735483947446
176.36546184739,-4.36428224927598,-4.36428224927598,-4.57479855921115,0.211140985883408,0.453376300340277,0.211140985883408
176.566265060241,-4.35800962973,-4.35800962973,-4.56850220932469,0.21656693561817,0.458550434242947,0.21656693561817
176.767068273092,-4.35173684692898,-4.35173684692898,-4.56220531856521,0.222012672535965,0.463738654615763,0.222012672535965
176.967871485944,-4.34546390679047,-4.34546390679047,-4.55590804447205,0.22747680908075,0.468940870692239,0.22747680908075
177.168674698795,-4.33919081619605,-4.33919081619605,-4.54961070846428,0.232957686481736,0.474156985585581,0.232957686481736
177.369477911647,-4.33291754501701,-4.33291754501701,-4.54331345326622,0.23845545486469,0.479391144030614,0.23845545486469
177.570281124498,-4.32664415125189,-4.32664415125189,-4.53701588858207,0.243971086858615,0.484639022296501,0.243971086858615
177.771084337349,-4.32037064995893,-4.32037064995893,-4.53071715326959,0.249505129323341,0.489900334804856,0.249505129323341
177.971887550201,-4.3140970560408,-4.3140970560408,-4.52441628149162,0.255059956172196,0.495174947018633,0.255059956172196
178.172690763052,-4.3078233858164,-4.3078233858164,-4.51811369787919,0.260633158208414,0.500462719096677,0.260633158208414
178.373493975904,-4.30154965235073,-4.30154965235073,-4.511809318711,0.266224134181012,0.505767149845904,0.266224134181012
178.574297188755,-4.29527590179629,-4.29527590179629,-4.50550296749464,0.271832104140478,0.511084774754612,0.271832104140478
178.775100401606,-4.28900216143384,-4.28900216143384,-4.4991942517041,0.277456950122758,0.516414934744207,0.277456950122758
178.975903614458,-4.28272845837185,-4.28272845837185,-4.4928831186065,0.283098082210728,0.521757456554816,0.283098082210728
179.176706827309,-4.27645482141161,-4.27645482141161,-4.48656981060512,0.288755896076199,0.527112162437478,0.288755896076199
179.377510040161,-4.27018132327499,-4.27018132327499,-4.48025473678872,0.294430533465331,0.532481898904219,0.294430533465331
179.578313253012,-4.26390799747602,-4.26390799747602,-4.47393803496944,0.300119192492542,0.537864027233518,0.300119192492542
179.779116465863,-4.2576348747656,-4.2576348747656,-4.46762259358916,0.305818517356316,0.543257579646148,0.305818517356316
179.979919678715,-4.25136199408495,-4.25136199408495,-4.46131095082684,0.311526737766593,0.548662353740138,0.311526737766593
180.180722891566,-4.245089395496,-4.245089395496,-4.45499965287141,0.317245938551409,0.554078144762477,0.317245938551409
180.381526104418,-4.23881721436251,-4.23881721436251,-4.44868868251994,0.322976097706975,0.55950718143415,0.322976097706975
180.582329317269,-4.23254547236414,-4.23254547236414,-4.44237951288397,0.328715519673891,0.564947590038016,0.328715519673891
180.78313253012,-4.22627418222526,-4.22627418222526,-4.43607310717461,0.334461144603338,0.570398183340502,0.334461144603338
180.983935742972,-4.22000338734865,-4.22000338734865,-4.4297691848783,0.340213502468313,0.57585875028813,0.340213502468313
181.184738955823,-4.21373313107793,-4.21373313107793,-4.42346875706048,0.345970287467989,0.581329080458519,0.345970287467989
181.385542168675,-4.20746359311705,-4.20746359311705,-4.41717584651569,0.351723027390464,0.586810866803392,0.351723027390464
181.586345381526,-4.20119479024166,-4.20119479024166,-4.41089037728256,0.357470660049905,0.592302915434177,0.357470660049905
181.787148594378,-4.19492669255892,-4.19492669255892,-4.40461032271851,0.363216929029112,0.597803911410071,0.363216929029112
181.987951807229,-4.18865933926366,-4.18865933926366,-4.39833901372648,0.368955128596317,0.603313655962715,0.368955128596317
182.18875502008,-4.1823927687441,-4.1823927687441,-4.39207523544577,0.37468745144051,0.608831952889082,0.37468745144051
182.389558232932,-4.17612717812265,-4.17612717812265,-4.3858215620228,0.38040932122879,0.614360059764962,0.38040932122879
182.590361445783,-4.1698625966894,-4.1698625966894,-4.37957763964291,0.386121409861992,0.619897354198522,0.386121409861992
182.791164658635,-4.16359893706011,-4.16359893706011,-4.37334478683576,0.391821209230434,0.625442462015767,0.391821209230434
182.991967871486,-4.15733623042343,-4.15733623042343,-4.36711962820701,0.397514346248283,0.630995207181981,0.397514346248283
183.192771084337,-4.15107450703818,-4.15107450703818,-4.36090136657394,0.403202466551131,0.636555416779734,0.403202466551131
183.393574297189,-4.14481395962512,-4.14481395962512,-4.35468859177124,0.40888775563447,0.642124002870592,0.40888775563447
183.59437751004,-4.13855465157118,-4.13855465157118,-4.34848007200127,0.414572546570993,0.647700801049529,0.414572546570993
183.795180722892,-4.13229643338121,-4.13229643338121,-4.34227616676692,0.420256331919819,0.653284420609188,0.420256331919819
183.995983935743,-4.12603932846527,-4.12603932846527,-4.33607559485398,0.425941515289175,0.658874709835213,0.425941515289175
184.196787148594,-4.11978335945852,-4.11978335945852,-4.32987736694989,0.431629934931823,0.664471519961323,0.431629934931823
184.397590361446,-4.11352870043378,-4.11352870043378,-4.32368097096404,0.437321942846433,0.670075489478619,0.437321942846433
184.598393574297,-4.10727546728805,-4.10727546728805,-4.31748644669784,0.443017864849099,0.675686810339845,0.443017864849099
184.799196787149,-4.10102344906415,-4.10102344906415,-4.31129350459452,0.44871841199335,0.681304100911371,0.44871841199335
185,-4.09477266298144,-4.09477266298144,-4.3051014357074,0.45442419178591,0.686927231546546,0.45442419178591


==> figures/hbfSat090fine.csv <==
135,-5.62835537469317,-5.62835537469317,-5.59741817481978,0.62779414214599,0.668501389065538,0.62779414214599
135.143266475645,-5.62377971798218,-5.62377971798218,-5.5927932457264,0.622472697985406,0.663381967222634,0.622472697985406
135.286532951289,-5.61920436656274,-5.61920436656274,-5.588170160057,0.617130985066771,0.658245637119116,0.617130985066771
135.429799426934,-5.61462909484174,-5.61462909484174,-5.58354753502447,0.611782031108458,0.653104727733356,0.611782031108458
135.573065902579,-5.61005406284407,-5.61005406284407,-5.57892583618379,0.606418504644044,0.647949997746219,0.606418504644044
135.716332378223,-5.60547918364836,-5.60547918364836,-5.57430505080562,0.601039831913099,0.64278609216831,0.601039831913099
135.859598853868,-5.60090446471466,-5.60090446471466,-5.56968472823873,0.595653485235119,0.637612563032317,0.595653485235119
136.002865329513,-5.59632997878215,-5.59632997878215,-5.56506622899727,0.590239260773889,0.632424450844394,0.590239260773889
136.146131805158,-5.59175557340755,-5.59175557340755,-5.56044773716044,0.584824923099572,0.627231296708078,0.584824923099572
136.289398280802,-5.58718148152308,-5.58718148152308,-5.55583079649285,0.579385200305212,0.62201767931037,0.579385200305212
136.432664756447,-5.58260746987849,-5.58260746987849,-5.55121439214514,0.573936700554619,0.616798597510675,0.573936700554619
136.575931232092,-5.57803369326587,-5.57803369326587,-5.54659900063139,0.56847029438736,0.611563504823234,0.56847029438736
136.719197707736,-5.57346007684742,-5.57346007684742,-5.54198466243772,0.562985266028358,0.606317015579935,0.562985266028358
136.862464183381,-5.56888661552461,-5.56888661552461,-5.53737079268641,0.55749093198089,0.601059492499805,0.55749093198089
137.005730659026,-5.56431339528058,-5.56431339528058,-5.53275842832674,0.551966693069345,0.595784043810999,0.551966693069345
137.14899713467,-5.5597402556101,-5.5597402556101,-5.52814606396706,0.5464424541578,0.590502584442096,0.5464424541578
137.292263610315,-5.55516742682235,-5.55516742682235,-5.52353606184337,0.540862948148621,0.585196946733644,0.540862948148621
137.43553008596,-5.55059468469773,-5.55059468469773,-5.51892609703339,0.535282569144577,0.579884253818674,0.535282569144577
137.578796561605,-5.54602217325803,-5.54602217325803,-5.5143161322234,0.529702190140534,0.57455278094812,0.529702190140534
137.722063037249,-5.54144982982185,-5.54144982982185,-5.50970698454748,0.524095597031178,0.569206979599006,0.524095597031178
137.865329512894,-5.53687763651916,-5.53687763651916,-5.50509943942256,0.518437593214498,0.563848373848864,0.518437593214498
138.008595988539,-5.53230569298058,-5.53230569298058,-5.50049189429765,0.512779589397819,0.558467430440765,0.512779589397819
138.151862464183,-5.527733830807,-5.527733830807,-5.49588434917273,0.507121585581139,0.553079156124936,0.507121585581139
138.295128939828,-5.52316227627007,-5.52316227627007,-5.49127810048594,0.501402438453703,0.547662003755071,0.501402438453703
138.438395415473,-5.51859081574172,-5.51859081574172,-5.48667243165833,0.495655943697015,0.54223558045064,0.495655943697015
138.581661891117,-5.51401958195964,-5.51401958195964,-5.48206676283071,0.489909448940326,0.53678679588956,0.489909448940326
138.724928366762,-5.50944852452622,-5.50944852452622,-5.4774611653394,0.484158481279647,0.531319722023452,0.484158481279647
138.868194842407,-5.50487761249808,-5.50487761249808,-5.47285711014322,0.478310809171345,0.525837568020656,0.478310809171345
139.011461318052,-5.50030695969205,-5.50030695969205,-5.46825305494703,0.472463137063042,0.520327107817921,0.472463137063042
139.154727793696,-5.49573638925943,-5.49573638925943,-5.46364899975085,0.466615464954738,0.514807541594183,0.466615464954738
139.297994269341,-5.49116612389547,-5.49116612389547,-5.45904537575994,0.460739615569974,0.509252861027593,0.460739615569974
139.441260744986,-5.48659596030486,-5.48659596030486,-5.45444269762673,0.454807514316839,0.50368581797725,0.454807514316839
139.58452722063,-5.48202602000664,-5.48202602000664,-5.44984078367671,0.448842293113186,0.498091651435545,0.448842293113186
139.727793696275,-5.47745626508969,-5.47745626508969,-5.44523976702375,0.442842781860302,0.492473690166882,0.442842781860302
139.87106017192,-5.47288665111785,-5.47288665111785,-5.44063981607259,0.436807782469157,0.486837637800556,0.436807782469157
140.014326647564,-5.46831730680993,-5.46831730680993,-5.43604104894002,0.430735951505623,0.481164955835284,0.430735951505623
140.157593123209,-5.46374804615493,-5.46374804615493,-5.43144334142565,0.42462552999215,0.475480702240245,0.42462552999215
140.300859598854,-5.45917908882242,-5.45917908882242,-5.42684636766506,0.418474371466167,0.469752783091462,0.418474371466167
140.444126074499,-5.45461024157804,-5.45461024157804,-5.42224987767536,0.412277213355306,0.464008042789368,0.412277213355306
140.587392550143,-5.45004161475575,-5.45004161475575,-5.41765376958168,0.406038099241077,0.458229622623512,0.406038099241077
140.730659025788,-5.44547318324743,-5.44547318324743,-5.41305805731726,0.399753495393677,0.452419474764379,0.399753495393677
140.873925501433,-5.44090488854351,-5.44090488854351,-5.40846268346922,0.393421321605087,0.446587103775542,0.393421321605087
141.017191977077,-5.43633687522268,-5.43633687522268,-5.40386759439047,0.387033062460015,0.440706038714879,0.387033062460015
141.160458452722,-5.43176894717586,-5.43176894717586,-5.39927267700906,0.380592914620674,0.434809832298547,0.380592914620674
141.303724928367,-5.42720132167983,-5.42720132167983,-5.39467788597291,0.374091729113812,0.428857733415756,0.374091729113812
141.446991404011,-5.42263381526599,-5.42263381526599,-5.39008292601957,0.367530242851422,0.422882100057766,0.367530242851422
141.590257879656,-5.41806652703166,-5.41806652703166,-5.38548677179704,0.360900958668655,0.416863347405742,0.360900958668655
141.733524355301,-5.4134994450688,-5.4134994450688,-5.38088937829416,0.354201073414805,0.410800886265452,0.354201073414805
141.876790830946,-5.4089324960491,-5.4089324960491,-5.37629412949771,0.347433412163789,0.404710254752914,0.347433412163789
142.02005730659,-5.40436584154376,-5.40436584154376,-5.37171220654441,0.340609179033602,0.398552531421932,0.340609179033602
142.163323782235,-5.399799274308,-5.399799274308,-5.36715510058111,0.333751698091219,0.392374206973447,0.333751698091219
142.30659025788,-5.39523300991488,-5.39523300991488,-5.36263552088296,0.32687547861314,0.386121511122813,0.32687547861314
142.449856733524,-5.39066687452572,-5.39066687452572,-5.35816058600397,0.319997055095888,0.379834567891884,0.319997055095888
142.593123209169,-5.38610095590849,-5.38610095590849,-5.35374267060449,0.313130840457731,0.373490077034121,0.313130840457731
142.736389684814,-5.38153522854316,-5.38153522854316,-5.3493884715945,0.306289912263537,0.367082538980063,0.306289912263537
142.879656160458,-5.37696961442575,-5.37696961442575,-5.34510695161168,0.299488169201275,0.360637668153844,0.299488169201275
143.022922636103,-5.37240429315238,-5.37240429315238,-5.34088586161051,0.292724263767444,0.354095578143319,0.292724263767444
143.166189111748,-5.36783920931362,-5.36783920931362,-5.33674324538629,0.286014805051669,0.347524148421646,0.286014805051669
143.309455587393,-5.36327536551464,-5.36327536551464,-5.33269349967389,0.279377838033665,0.340849923792767,0.279377838033665
143.452722063037,-5.35871304756576,-5.35871304756576,-5.32872223143359,0.272807688353372,0.334125581347332,0.272807688353372
143.595988538682,-5.35415308549316,-5.35415308549316,-5.32483432993405,0.266312820322803,0.327323858185277,0.266312820322803
143.739255014327,-5.34959807382617,-5.34959807382617,-5.32101336108954,0.259880558589513,0.320434792175719,0.259880558589513
143.882521489971,-5.3450457502613,-5.3450457502613,-5.31730934456524,0.253564518270157,0.31349829843776,0.253564518270157
144.025787965616,-5.34050391794467,-5.34050391794467,-5.31368213036001,0.247329725710105,0.306432631270087,0.247329725710105
144.169054441261,-5.33596561481322,-5.33596561481322,-5.31012636196098,0.241172235949169,0.299328757960657,0.241172235949169
144.312320916905,-5.33144011101359,-5.33144011101359,-5.30666582097147,0.235121765070065,0.292095236491682,0.235121765070065
144.45558739255,-5.32692226248979,-5.32692226248979,-5.30330507618687,0.229190225459991,0.284792313646882,0.229190225459991
144.598853868195,-5.32241529063333,-5.32241529063333,-5.30000288857696,0.223330676619676,0.277390784861006,0.223330676619676
144.74212034384,-5.31792274667613,-5.31792274667613,-5.29679268487552,0.21758674327045,0.269865033448703,0.21758674327045
144.885386819484,-5.31343737070917,-5.31343737070917,-5.29367187875151,0.21196153791315,0.262277566428499,0.21196153791315
145.028653295129,-5.30897449231031,-5.30897449231031,-5.29060684295503,0.206412264674027,0.254497174807099,0.206412264674027
145.171919770774,-5.30451827392283,-5.30451827392283,-5.28763464283262,0.200993564020474,0.246658148309553,0.200993564020474
145.315186246418,-5.30008414168643,-5.30008414168643,-5.28473765334701,0.195687044559494,0.238622696534251,0.195687044559494
145.458452722063,-5.29566261059458,-5.29566261059458,-5.28188980214582,0.190454910617377,0.230466610160085,0.190454910617377
145.601719197708,-5.29125757456761,-5.29125757456761,-5.27913601855819,0.18537142850751,0.222152611500686,0.18537142850751
145.744985673352,-5.28687389462405,-5.28687389462405,-5.27643813404359,0.180381813138178,0.213610298745429,0.180381813138178
145.888252148997,-5.2824998955618,-5.2824998955618,-5.273784563731,0.17546666000519,0.204964489407048,0.17546666000519
146.031518624642,-5.27815671033504,-5.27815671033504,-5.27122373314685,0.170717613521606,0.19593622220645,0.170717613521606
146.174785100287,-5.27382212303985,-5.27382212303985,-5.26870524789463,0.166049620979467,0.186783547537507,0.166049620979467
146.318051575931,-5.26951481473672,-5.26951481473672,-5.26623869533474,0.161481033713254,0.177220670509255,0.161481033713254
146.461318051576,-5.26522339629761,-5.26522339629761,-5.2638298327107,0.15703023509197,0.167353344647605,0.15703023509197
146.604584527221,-5.26095115834269,-5.26095115834269,-5.26145734781116,0.152653710827401,0.157118521869342,0.152653710827401
146.747851002865,-5.25670428749069,-5.25670428749069,-5.25915124269254,0.148423576565558,0.146222848905098,0.148423576565558
146.89111747851,-5.2524678744541,-5.2524678744541,-5.25686414373437,0.144235357354358,0.135054734532366,0.144235357354358
147.034383954155,-5.24826638898496,-5.24826638898496,-5.25464910176727,0.140220861593577,0.122528775988746,0.140220861593577
147.177650429799,-5.24407418197608,-5.24407418197608,-5.25244578330269,0.136236450072358,0.109412955396603,0.136236450072358
147.320916905444,-5.23991044165844,-5.23991044165844,-5.25030382191629,0.132415368519318,0.0943688693060672,0.132415368519318
147.464183381089,-5.23576384899477,-5.23576384899477,-5.24817528032877,0.128633688319848,0.0764181827436075,0.128633688319848
147.607449856734,-5.23163635509828,-5.23163635509828,-5.24609461259109,0.12499256868327,0.0552301736993459,0.12499256868327
147.750716332378,-5.22753491395122,-5.22753491395122,-5.24403172275229,0.121409503919777,0.00849973421933407,0.121409503919777
147.893982808023,-5.22344320259909,-5.22344320259909,-5.24200456717158,0.117943131676184,-0.0477699138165604,0.117943131676184
148.037249283668,-5.21938591017948,-5.21938591017948,-5.23999795348449,0.114552094712229,-0.0683730790575806,0.114552094712229
148.180515759312,-5.21533729174051,-5.21533729174051,-5.23801690758801,0.111254824987571,-0.0867636847343817,0.111254824987571
148.323782234957,-5.21131453640338,-5.21131453640338,-5.23605669114568,0.108044407810549,-0.100037544397652,0.108044407810549
148.467048710602,-5.20730784845193,-5.20730784845193,-5.23411292194045,0.104902570656444,-0.111892068660813,0.104902570656444
148.610315186246,-5.20331767851378,-5.20331767851378,-5.23219476434682,0.101882741035483,-0.122287450690673,0.101882741035483
148.753581661891,-5.19935065154737,-5.19935065154737,-5.23028477795086,0.0989043685135177,-0.13137154951121,0.0989043685135177
148.896848137536,-5.19539150739732,-5.19539150739732,-5.22839649288183,0.0960439352091992,-0.140010273090198,0.0960439352091992
149.040114613181,-5.19146128739484,-5.19146128739484,-5.22651761819515,0.0932426223998558,-0.147419187327614,0.0932426223998558
149.183381088825,-5.18753799249584,-5.18753799249584,-5.22465058561521,0.0905157073338713,-0.154584875343327,0.0905157073338713
149.32664756447,-5.18363460509415,-5.18363460509415,-5.22279525163589,0.0878743650330606,-0.161051364370428,0.0878743650330606
149.469914040115,-5.17974373506458,-5.17974373506458,-5.22094840087371,0.085300561629239,-0.167128149815696,0.085300561629239
149.613180515759,-5.17586474393539,-5.17586474393539,-5.21910893369171,0.0827901699904942,-0.172835109232001,0.0827901699904942
149.756446991404,-5.17200243590281,-5.17200243590281,-5.21727912139453,0.0803771484868482,-0.178053729414912,0.0803771484868482
149.899713467049,-5.16814560035307,-5.16814560035307,-5.21545428625617,0.0780239412419157,-0.183112260539276,0.0780239412419157
150.042979942693,-5.16430718189534,-5.16430718189534,-5.21363379370345,0.0757262112147469,-0.187635873087967,0.0757262112147469
150.186246418338,-5.16047315951132,-5.16047315951132,-5.21181846423968,0.0735043579610855,-0.192025398874533,0.0735043579610855
150.329512893983,-5.15665054941009,-5.15665054941009,-5.2100069684954,0.0713472744499827,-0.196066833126336,0.0713472744499827
150.472779369628,-5.1528346528878,-5.1528346528878,-5.20819866593981,0.069253420317712,-0.199877815795916,0.069253420317712
150.616045845272,-5.14902463660077,-5.14902463660077,-5.20639279768586,0.0672212478536377,-0.203486952396202,0.0672212478536377
150.759312320917,-5.14522190235066,-5.14522190235066,-5.20458865519454,0.0652492453827842,-0.206786058100993,0.0652492453827842
150.902578796562,-5.14142137764559,-5.14142137764559,-5.20278583803306,0.0633361601774126,-0.209986176715822,0.0633361601774126
151.045845272206,-5.13762643690735,-5.13762643690735,-5.20098396020351,0.0614806365177904,-0.212839370604853,0.0614806365177904
151.189111747851,-5.13383220797743,-5.13383220797743,-5.19918258677459,0.0596834476799011,-0.215591878645266,0.0596834476799011
151.332378223496,-5.13003965517312,-5.13003965517312,-5.19738136791357,0.0579342578350156,-0.218107297398999,0.0579342578350156
151.47564469914,-5.12624649550734,-5.12624649550734,-5.1955800595757,0.0562381342238325,-0.220446999190537,0.0562381342238325
151.618911174785,-5.12245284547387,-5.12245284547387,-5.19377760629479,0.0546046184890275,-0.222644714836175,0.0546046184890275
151.76217765043,-5.11865549986133,-5.11865549986133,-5.19197304767753,0.0530209069357226,-0.224598916723137,0.0530209069357226
151.905444126074,-5.11485677725373,-5.11485677725373,-5.19016569409331,0.0514842661089842,-0.226477117810566,0.0514842661089842
152.048710601719,-5.11105063896742,-5.11105063896742,-5.18835452330921,0.0499986283512862,-0.228085496382776,0.0499986283512862
152.191977077364,-5.10724095720077,-5.10724095720077,-5.18653892638259,0.0485612872687622,-0.229605729347042,0.0485612872687622
152.335243553009,-5.10342367888752,-5.10342367888752,-5.18471802319622,0.04717101457434,-0.230936994924286,0.04717101457434
152.478510028653,-5.09959823465175,-5.09959823465175,-5.18289085739058,0.0458262700657719,-0.232114508594942,0.0458262700657719
152.621776504298,-5.0957667072894,-5.0957667072894,-5.18105649692387,0.0445256287641738,-0.233177486240204,0.0445256287641738
152.765042979943,-5.09192094758102,-5.09192094758102,-5.17921401523229,0.0432684272173566,-0.234024174516016,0.0432684272173566
152.908309455587,-5.08807058652588,-5.08807058652588,-5.17736182883801,0.04205613297726,-0.234804723919497,0.04205613297726
153.051575931232,-5.0842020534472,-5.0842020534472,-5.17550010003366,0.0408825899204059,-0.235350915369501,0.0408825899204059
153.194842406877,-5.08032601408769,-5.08032601408769,-5.17362779537106,0.0397473068176539,-0.235812138570243,0.0397473068176539
153.338108882521,-5.07643527868967,-5.07643527868967,-5.17174514491116,0.0386466885225714,-0.236107008194138,0.0386466885225714
153.481375358166,-5.07253010309081,-5.07253010309081,-5.16985154786784,0.0375806856185857,-0.236254667779126,0.0375806856185857
153.624641833811,-5.06861502010315,-5.06861502010315,-5.16794651190415,0.0365487218466316,-0.236301326892587,0.0365487218466316
153.767908309456,-5.06467771308676,-5.06467771308676,-5.16602953287381,0.0355499357641191,-0.236139243891685,0.0355499357641191
153.9111747851,-5.06073357217584,-5.06073357217584,-5.16409738155625,0.034588546714113,-0.235914511038866,0.034588546714113
154.054441260745,-5.05676460834589,-5.05676460834589,-5.16215106755901,0.0336589379793792,-0.23547001081156,0.0336589379793792
154.19770773639,-5.0527853138809,-5.0527853138809,-5.1601905952587,0.0327592437107268,-0.23493783381273,0.0327592437107268
154.340974212034,-5.04878750041344,-5.04878750041344,-5.1582155318621,0.0318881548790466,-0.23424848483536,0.0318881548790466
154.484240687679,-5.04477145430071,-5.04477145430071,-5.15622464576437,0.0310456783054758,-0.233408585488381,0.0310456783054758
154.627507163324,-5.04074390167426,-5.04074390167426,-5.15422114058558,0.0302248661786739,-0.232473674700755,0.0302248661786739
154.770773638968,-5.03669002931621,-5.03669002931621,-5.15219481103547,0.0294402963201458,-0.231324232523511,0.0294402963201458
154.914040114613,-5.0326283953625,-5.0326283953625,-5.15015189341823,0.0286797239063353,-0.230111465094418,0.0286797239063353
155.057306590258,-5.02853995898709,-5.02853995898709,-5.14809282375408,0.0279416042646128,-0.228679799395499,0.0279416042646128
155.200573065903,-5.02443996492903,-5.02443996492903,-5.14601455315137,0.0272289006038774,-0.227152471740281,0.0272289006038774
155.343839541547,-5.02032095958287,-5.02032095958287,-5.14391536280551,0.0265410640867143,-0.225467789270328,0.0265410640867143
155.487106017192,-5.01618274162293,-5.01618274162293,-5.14179422672195,0.0258783825468739,-0.223620188821608,0.0258783825468739
155.630372492837,-5.01203338869228,-5.01203338869228,-5.13965276349009,0.0252381932427887,-0.221678166710916,0.0252381932427887
155.773638968481,-5.00786388364171,-5.00786388364171,-5.13749192308652,0.0246176066494465,-0.219560542002984,0.0246176066494465
155.916905444126,-5.00367509079705,-5.00367509079705,-5.13530709184358,0.0240197009416116,-0.217270611694097,0.0240197009416116
156.060171919771,-4.99946966488475,-4.99946966488475,-5.13309997655939,0.0234416326923378,-0.214828717990338,0.0234416326923378
156.203438395415,-4.9952476777632,-4.9952476777632,-5.13087032491215,0.0228826056734062,-0.212233422173353,0.0228826056734062
156.34670487106,-4.9910087169092,-4.9910087169092,-5.12861740681513,0.0223416364674977,-0.209485946945202,0.0223416364674977
156.489971346705,-4.98675072905606,-4.98675072905606,-5.12634136417515,0.0218179610205946,-0.206597636332435,0.0218179610205946
156.63323782235,-4.98247016558087,-4.98247016558087,-5.12404056225515,0.0213121600553964,-0.203591802329978,0.0213121600553964
156.776504297994,-4.97816298334953,-4.97816298334953,-5.12171566272165,0.0208226139559551,-0.200500632817647,0.0208226139559551
156.919770773639,-4.9738247747749,-4.9738247747749,-5.11936547639843,0.0203488178887976,-0.197350414136914,0.0203488178887976
157.063037249284,-4.96945620924862,-4.96945620924862,-5.11698948119983,0.0198915985529283,-0.194163583814029,0.0198915985529283
157.206303724928,-4.96506101703486,-4.96506101703486,-5.11458682458522,0.0194498666510795,-0.190948802608468,0.0194498666510795
157.349570200573,-4.96064218422425,-4.96064218422425,-5.11215558490512,0.0190227375839982,-0.187701480839098,0.0190227375839982
157.492836676218,-4.95620355978442,-4.95620355978442,-5.10969559733193,0.0186094347157482,-0.184416850072349,0.0186094347157482
157.636103151862,-4.95174439996913,-4.95174439996913,-5.10720732722247,0.0182095862455282,-0.181079138794672,0.0182095862455282
157.779369627507,-4.94727105789728,-4.94727105789728,-5.10468898822643,0.017822176984927,-0.177694366592632,0.017822176984927
157.922636103152,-4.94278487156149,-4.94278487156149,-5.10214418614351,0.0174448273266075,-0.174251613481879,0.0174448273266075
158.065902578797,-4.9382901652864,-4.9382901652864,-5.09956859769281,0.0170788412319794,-0.170765279135444,0.0170788412319794
158.209169054441,-4.93378322875617,-4.93378322875617,-5.09696166973462,0.0167229451842994,-0.167199511691238,0.0167229451842994
158.352435530086,-4.92926876538816,-4.92926876538816,-5.0943257164118,0.016375507249294,-0.163561543180619,0.016375507249294
158.495702005731,-4.92474915073443,-4.92474915073443,-5.09165949283553,0.0160368339773171,-0.159867269509651,0.0160368339773171
158.638968481375,-4.92022215267417,-4.92022215267417,-5.08896268248757,0.0157065943587145,-0.156064763292769,0.0157065943587145
158.78223495702,-4.91569171897336,-4.91569171897336,-5.08623560619305,0.0153832516994103,-0.152184864757775,0.0153832516994103
158.925501432665,-4.91115797245383,-4.91115797245383,-5.08347700851516,0.0150653016017945,-0.148230340628114,0.0150653016017945
159.068767908309,-4.90662021032373,-4.90662021032373,-5.08068643337915,0.0147524198052651,-0.144125041410991,0.0147524198052651
159.212034383954,-4.90208120106867,-4.90208120106867,-5.07786250461882,0.0144438163717433,-0.139951830797699,0.0144438163717433
159.355300859599,-4.89753998833251,-4.89753998833251,-5.07500498718676,0.0141383816858762,-0.135619426771976,0.0141383816858762
159.498567335244,-4.89299801089759,-4.89299801089759,-5.07211136391025,0.0138359284540909,-0.13114615567057,0.0138359284540909
159.641833810888,-4.88845545586078,-4.88845545586078,-5.06918399180397,0.0135388290133968,-0.126566483077825,0.0135388290133968
159.785100286533,-4.88391265808371,-4.88391265808371,-5.06621887404892,0.0132486259071579,-0.121733085042914,0.0132486259071579
159.928366762178,-4.87936985921597,-4.87936985921597,-5.06321653459834,0.012960236818163,-0.11681522319025,0.012960236818163
160.071633237822,-4.87482764364103,-4.87482764364103,-5.06017634493164,0.0126808214107472,-0.111544810076997,0.0126808214107472
160.214899713467,-4.87028590738246,-4.87028590738246,-5.05709824236878,0.0124106560482093,-0.106109061696052,0.0124106560482093
160.358166189112,-4.86574512391673,-4.86574512391673,-5.0539815424086,0.0121484320820258,-0.100344657194811,0.0121484320820258
160.501432664756,-4.86120553943186,-4.86120553943186,-5.05082498176459,0.0118930209731396,-0.0941855147195861,0.0118930209731396
160.644699140401,-4.85666678919637,-4.85666678919637,-5.04762828672984,0.0116436013951753,-0.0877517140510818,0.0116436013951753
160.787965616046,-4.85213005086902,-4.85213005086902,-5.04439192040229,0.0114000700248815,-0.080491222086707,0.0114000700248815
160.931232091691,-4.84759394732646,-4.84759394732646,-5.04111547215977,0.0111616005185446,-0.0729158802142753,0.0111616005185446
161.074498567335,-4.84306023578171,-4.84306023578171,-5.03779998670694,0.0109278609063551,-0.0638698464186859,0.0109278609063551
161.21776504298,-4.83852754189361,-4.83852754189361,-5.03444314277305,0.0106952770746212,-0.053510448616501,0.0106952770746212
161.361031518625,-4.83399669947161,-4.83399669947161,-5.03104428244621,0.0104509972575113,-0.0407615916886956,0.0104509972575113
161.504297994269,-4.82946768352604,-4.82946768352604,-5.02760203192726,0.0101904055591548,-0.013314045356818,0.0101904055591548
161.647564469914,-4.8249398368373,-4.8249398368373,-5.02411768993361,0.0099189634064438,0.0235431722882336,0.0099189634064438
161.790830945559,-4.82041461010093,-4.82041461010093,-5.02059429008827,0.00963389013489321,0.0411588232893698,0.00963389013489321
161.934097421203,-4.81589015637674,-4.81589015637674,-5.01702942101087,0.00933779255928148,0.0551762324422579,0.00933779255928148
162.077363896848,-4.81136837272397,-4.81136837272397,-5.01342221229427,0.00902145353778485,0.064874095097195,0.00902145353778485
162.220630372493,-4.80684771508943,-4.80684771508943,-5.00977190305321,0.00868646183786149,0.0738746950369034,0.00868646183786149
162.363896848138,-4.80232893661529,-4.80232893661529,-5.00608003568138,0.00833618651809783,0.0817116650724623,0.00833618651809783
162.507163323782,-4.79781201153923,-4.79781201153923,-5.00234655214685,0.00796078058476674,0.0888825236264748,0.00796078058476674
162.650429799427,-4.79329617640292,-4.79329617640292,-4.99857336557335,0.00755816679220689,0.0956616577125427,0.00755816679220689
162.793696275072,-4.78878287189353,-4.78878287189353,-4.99476150106596,0.00712241518431081,0.10182069173638,0.00712241518431081
162.936962750716,-4.78427028354823,-4.78427028354823,-4.99090851344354,0.00665328964894301,0.107828391050805,0.00665328964894301
163.080229226361,-4.77976007445767,-4.77976007445767,-4.98701413741669,0.00617308522077544,0.113401829041666,0.00617308522077544
163.223495702006,-4.77525091314286,-4.77525091314286,-4.98308062908307,0.00565137977673859,0.118824093413143,0.00565137977673859
163.36676217765,-4.77074335871501,-4.77074335871501,-4.97910753106335,0.00513060960897434,0.124014515317591,0.00513060960897434
163.510028653295,-4.7662374498821,-4.7662374498821,-4.9750947301286,0.0045579798577304,0.129009296919479,0.0045579798577304
163.65329512894,-4.76173242833659,-4.76173242833659,-4.97104354070409,0.00386946032219001,0.133898591338244,0.00386946032219001
163.796561604585,-4.75722959487094,-4.75722959487094,-4.96695338031349,0.00300414946140683,0.138568205602094,0.00300414946140683
163.939828080229,-4.752727359251,-4.752727359251,-4.96282421344112,0.00176191358559583,0.143182820721119,0.00176191358559583
164.083094555874,-4.74822705656573,-4.74822705656573,-4.95865947148713,-0.00162281750966555,0.14762980690905,-0.00162281750966555
164.226361031519,-4.74372765507838,-4.74372765507838,-4.95446046920876,-0.00304531390230319,0.152007879618384,-0.00304531390230319
164.369627507163,-4.739229525564,-4.739229525564,-4.95022748727446,-0.0039984577851471,0.156288686142895,-0.0039984577851471
164.512893982808,-4.73473276542324,-4.73473276542324,-4.9459646004443,-0.0047939926928692,0.160475803827842,-0.0047939926928692
164.656160458453,-4.73023668068821,-4.73023668068821,-4.94167280246896,-0.00550315475837989,0.164616712079685,-0.00550315475837989
164.799426934097,-4.72574238355567,-4.72574238355567,-4.93735518929479,-0.00610975037977275,0.168647847900649,-0.00610975037977275
164.942693409742,-4.72124855919289,-4.72124855919289,-4.93301406685311,-0.00616491690427404,0.172651838049247,-0.00616491690427404
165.085959885387,-4.71675622845624,-4.71675622845624,-4.92865110393138,-0.00607217119892139,0.176572717848447,-0.00607217119892139
165.229226361032,-4.71226463811508,-4.71226463811508,-4.92426757551159,-0.00611993145560644,0.1804558597586,-0.00611993145560644
165.372492836676,-4.7077740106406,-4.7077740106406,-4.9198653203738,-0.00627495899842886,0.184289924442818,-0.00627495899842886
165.515759312321,-4.70328447820659,-4.70328447820659,-4.91544657878021,-0.00644071201698686,0.188072554746874,-0.00644071201698686
165.659025787966,-4.6987954384546,-4.6987954384546,-4.91101457704344,-0.00620557121949336,0.191832043628328,-0.00620557121949336
165.80229226361,-4.69430780612031,-4.69430780612031,-4.9065711129876,-0.00517698137977296,0.195530941876865,-0.00517698137977296
165.945558739255,-4.68982053423701,-4.68982053423701,-4.90211811502712,-0.00222502618294464,0.199215279866854,-0.00222502618294464
166.0888252149,-4.68533437670649,-4.68533437670649,-4.89765505859162,0.00437673054793638,0.202855481267636,0.00437673054793638
166.232091690544,-4.68084880653125,-4.68084880653125,-4.89318282997815,0.00660994746789073,0.206474154050997,0.00660994746789073
166.375358166189,-4.67636394076413,-4.67636394076413,-4.88870248785892,0.00825713583183175,0.210067007822022,0.00825713583183175
166.518624641834,-4.6718799224158,-4.6718799224158,-4.88421537833251,0.00970525687485108,0.21363109667073,0.00970525687485108
166.661891117479,-4.66739625071322,-4.66739625071322,-4.87972260310554,0.011088515833658,0.217183418918878,0.011088515833658
166.805157593123,-4.66291365180744,-4.66291365180744,-4.87522514313326,0.0124896568958356,0.220702415968591,0.0124896568958356
166.948424068768,-4.65843131866324,-4.65843131866324,-4.87072365176763,0.0138903042082479,0.2242137657078,0.0138903042082479
167.091690544413,-4.65394978999656,-4.65394978999656,-4.86621881803774,0.015317281164343,0.227702285730978,0.015317281164343
167.234957020057,-4.64946871124754,-4.64946871124754,-4.8617113517793,0.0167960589006869,0.231179143914989,0.0167960589006869
167.378223495702,-4.64498813038929,-4.64498813038929,-4.85720170216675,0.018299554869279,0.234643096799592,0.018299554869279
167.521489971347,-4.640508182591,-4.640508182591,-4.85269035245022,0.0198595932053891,0.238092168952016,0.0198595932053891
167.664756446991,-4.63602846930349,-4.63602846930349,-4.84817772761522,0.0214694530945224,0.241535728684839,0.0214694530945224
167.808022922636,-4.63154954412579,-4.63154954412579,-4.84366415377796,0.0231108265759222,0.244962874498055,0.0231108265759222
167.951289398281,-4.62707080717838,-4.62707080717838,-4.83914996541854,0.0247959737812543,0.248386568671877,0.0247959737812543
168.094555873926,-4.62259262843769,-4.62259262843769,-4.83463547585334,0.0265484561557437,0.25180012358097,0.0265484561557437
168.23782234957,-4.61811477950331,-4.61811477950331,-4.83012090763395,0.028352650763194,0.255208560457505,0.028352650763194
168.381088825215,-4.61363726745202,-4.61363726745202,-4.82560647186974,0.03022256188609,0.258611769482229,0.03022256188609
168.52435530086,-4.60916020657475,-4.60916020657475,-4.8210923347542,0.0321697124490125,0.262009235365235,0.0321697124490125
168.667621776504,-4.60468329890421,-4.60468329890421,-4.81657863701691,0.0341895976362361,0.265404759105281,0.0341895976362361
168.810888252149,-4.6002069360626,-4.6002069360626,-4.81206548360854,0.0362837708499833,0.268795060357166,0.0362837708499833
168.954154727794,-4.59573070151636,-4.59573070151636,-4.80755301456282,0.0384340145951096,0.272184563247699,0.0384340145951096
169.097421203438,-4.59125483270253,-4.59125483270253,-4.80304127036873,0.0406505763603801,0.275571790244418,0.0406505763603801
169.240687679083,-4.58677919029541,-4.58677919029541,-4.79853026232437,0.0429427236472266,0.278958442317168,0.0429427236472266
169.383954154728,-4.58230376136882,-4.58230376136882,-4.79402001455041,0.045307064782796,0.282344552289946,0.045307064782796
169.527220630372,-4.57782863109115,-4.57782863109115,-4.78951064249315,0.0477313301958275,0.285731159228664,0.0477313301958275
169.670487106017,-4.57335359867916,-4.57335359867916,-4.78500210192678,0.0502132895191114,0.289117969992087,0.0502132895191114
169.813753581662,-4.56887890215626,-4.56887890215626,-4.78049432005204,0.0527621780991694,0.292506957984097,0.0527621780991694
169.957020057307,-4.56440429004533,-4.56440429004533,-4.77598736809032,0.0553704162728201,0.295896969930366,0.0553704162728201
170.100286532951,-4.55992989532508,-4.55992989532508,-4.77148115420165,0.0580414687882398,0.299289618920982,0.0580414687882398
170.243553008596,-4.555455639018,-4.555455639018,-4.76697561359115,0.0607748135057051,0.302684912657032,0.0607748135057051
170.386819484241,-4.5509815031627,-4.5509815031627,-4.76247078681232,0.063563774819924,0.306082507938988,0.063563774819924
170.530085959885,-4.54650753936432,-4.54650753936432,-4.75796662541697,0.0664054233520651,0.309484921004389,0.0664054233520651
170.67335243553,-4.54203362958165,-4.54203362958165,-4.75346309230288,0.069299502585493,0.312888936050636,0.069299502585493
170.816618911175,-4.53755989495237,-4.53755989495237,-4.74896010852644,0.0722457411726419,0.31629976825435,0.0722457411726419
170.959885386819,-4.53308620522572,-4.53308620522572,-4.74445749610832,0.0752450826025751,0.319713016961313,0.0752450826025751
171.103151862464,-4.5286126204254,-4.5286126204254,-4.73995533129392,0.0782940159465324,0.323131912437711,0.0782940159465324
171.246418338109,-4.52413910013823,-4.52413910013823,-4.73545358638986,0.0813882472984088,0.326555740035972,0.0813882472984088
171.389684813754,-4.51966563164224,-4.51966563164224,-4.7309521594249,0.0845286545596198,0.329983527143089,0.0845286545596198
171.532951289398,-4.5151922315531,-4.5151922315531,-4.72645098505945,0.0877125115542031,0.333419110992568,0.0877125115542031
171.676217765043,-4.51071885127398,-4.51071885127398,-4.72195003033071,0.0909396791545412,0.336857192646962,0.0909396791545412
171.819484240688,-4.50624552494964,-4.50624552494964,-4.71744931033238,0.0942055801779602,0.340304892805605,0.0942055801779602
171.962750716332,-4.50177220882425,-4.50177220882425,-4.71294886659783,0.0975069477379363,0.343756065645957,0.0975069477379363
172.106017191977,-4.49729891440223,-4.49729891440223,-4.70844844288984,0.100848513900304,0.347214628369405,0.100848513900304
172.249283667622,-4.49282562365947,-4.49282562365947,-4.70394729195016,0.104242251286081,0.350679726329851,0.104242251286081
172.392550143266,-4.48835233563957,-4.48835233563957,-4.69944490918291,0.107693606007926,0.354149660762049,0.107693606007926
172.535816618911,-4.48387903304668,-4.48387903304668,-4.69494127667156,0.1112035087736,0.357629399425048,0.1112035087736
172.679083094556,-4.47940572427612,-4.47940572427612,-4.69043669251083,0.114765849742764,0.36111218405377,0.114765849742764
172.822349570201,-4.47493238106952,-4.47493238106952,-4.68593156111808,0.118368610527448,0.36460613807083,0.118368610527448
172.965616045845,-4.47045901862565,-4.47045901862565,-4.68142610608809,0.122009154119998,0.368104350202287,0.122009154119998
173.10888252149,-4.46598561878765,-4.46598561878765,-4.67692094518296,0.125677961799961,0.371610839418092,0.125677961799961
173.252148997135,-4.4615121742962,-4.4615121742962,-4.67241657774808,0.129367173696948,0.375124951307613,0.129367173696948
173.395415472779,-4.4570386993716,-4.4570386993716,-4.6679133703073,0.133071631885176,0.378644258361693,0.133071631885176
173.538681948424,-4.45256514619413,-4.45256514619413,-4.66341154413271,0.136786267494572,0.382174657842435,0.136786267494572
173.681948424069,-4.44809156807449,-4.44809156807449,-4.65891156242666,0.140506674566217,0.385708406649437,0.140506674566217
173.825214899713,-4.44361789503413,-4.44361789503413,-4.65441411075351,0.144226548276532,0.389254017775705,0.144226548276532
173.968481375358,-4.43914417926233,-4.43914417926233,-4.64991925690398,0.147942125198673,0.392804450796717,0.147942125198673
174.111747851003,-4.43467038742208,-4.43467038742208,-4.64542665151551,0.151656812787118,0.396363467521518,0.151656812787118
174.255014326648,-4.43019651522048,-4.43019651522048,-4.64093504605476,0.155378752603834,0.399930798595789,0.155378752603834
174.398280802292,-4.42572259264603,-4.42572259264603,-4.63644389235675,0.159107724999899,0.403503341348583,0.159107724999899
174.541547277937,-4.42124854727206,-4.42124854727206,-4.63195370477236,0.16284195676785,0.407087723613412,0.16284195676785
174.684813753582,-4.4167744649047,-4.4167744649047,-4.62746449808356,0.166581815042811,0.410675584437636,0.166581815042811
174.828080229226,-4.41230025201164,-4.41230025201164,-4.62297586187879,0.170326467046826,0.414275411268441,0.170326467046826
174.971346704871,-4.40782598000656,-4.40782598000656,-4.61848772630647,0.174077359546476,0.417880439814646,0.174077359546476
175.114613180516,-4.40335161142961,-4.40335161142961,-4.61399986784861,0.177837571397857,0.4214939664522,0.177837571397857
175.25787965616,-4.3988771406545,-4.3988771406545,-4.60951193135136,0.181607986419856,0.42511619027252,0.181607986419856
175.401146131805,-4.39440261105763,-4.39440261105763,-4.60502364830133,0.185388321421321,0.428743419894179,0.185388321421321
175.54441260745,-4.38992793493682,-4.38992793493682,-4.6005348062971,0.189180384110407,0.432382822349624,0.189180384110407
175.687679083095,-4.38545321662631,-4.38545321662631,-4.59604534402042,0.192984242959827,0.436025707497487,0.192984242959827
175.830945558739,-4.38097835631026,-4.38097835631026,-4.59155530142938,0.19679971869249,0.439680258164064,0.19679971869249
175.974212034384,-4.37650342981332,-4.37650342981332,-4.58706465684693,0.200627675228359,0.443340234676766,0.200627675228359
176.117478510029,-4.3720284039178,-4.3720284039178,-4.5825733752858,0.204469817583077,0.447008360390691,0.204469817583077
176.260744985673,-4.36755327110466,-4.36755327110466,-4.57808180969016,0.208319691028361,0.450685318981424,0.208319691028361
176.404011461318,-4.36307808189949,-4.36307808189949,-4.57358989007876,0.212179594428947,0.45436693633502,0.212179594428947
176.547277936963,-4.35860274815238,-4.35860274815238,-4.56909758316096,0.216053276473935,0.458060734473129,0.216053276473935
176.690544412607,-4.35412737503941,-4.35412737503941,-4.56460507670959,0.219934268636266,0.4617579275007,0.219934268636266
176.833810888252,-4.34965187504319,-4.34965187504319,-4.56011229642426,0.223825415786831,0.46546620608454,0.223825415786831
176.977077363897,-4.34517631531634,-4.34517631531634,-4.55561933760182,0.227727728236694,0.469179997730743,0.227727728236694
177.120343839542,-4.34070067300019,-4.34070067300019,-4.55112637108367,0.231635842454675,0.47290141226745,0.231635842454675
177.263610315186,-4.33622494300252,-4.33622494300252,-4.54663351403335,0.235554165820606,0.476631587715754,0.235554165820606
177.406876790831,-4.33174917072866,-4.33174917072866,-4.54214059464007,0.239482068023009,0.480365987294015,0.239482068023009
177.550143266476,-4.32727329196858,-4.32727329196858,-4.53764755781686,0.243416184244365,0.484112304796268,0.243416184244365
177.69340974212,-4.3227973874768,-4.3227973874768,-4.53315368240361,0.247363919985735,0.48786185785706,0.247363919985735
177.836676217765,-4.31832140494385,-4.31832140494385,-4.52865905673591,0.251318861280484,0.49162171533855,0.251318861280484
177.97994269341,-4.31384539026119,-4.31384539026119,-4.52416347015703,0.255283376770098,0.49538704428127,0.255283376770098
178.123209169054,-4.30936933460964,-4.30936933460964,-4.51966703999184,0.259257071689928,0.49915934559531,0.259257071689928
178.266475644699,-4.30489324669059,-4.30489324669059,-4.51516949565879,0.263242106428037,0.50294014663858,0.263242106428037
178.409742120344,-4.30041714459045,-4.30041714459045,-4.51067106340022,0.267235385223916,0.50672468319032,0.267235385223916
178.553008595989,-4.29594102771359,-4.29594102771359,-4.50617167407599,0.271236605981134,0.510520628778041,0.271236605981134
178.696275071633,-4.29146491409728,-4.29146491409728,-4.50167111075622,0.275246455711319,0.514319589611322,0.275246455711319
178.839541547278,-4.28698881619073,-4.28698881619073,-4.49716930159688,0.279264564582085,0.518127917626566,0.279264564582085
178.982808022923,-4.28251274568243,-4.28251274568243,-4.49266609668293,0.283292184369141,0.521941546121154,0.283292184369141
179.126074498567,-4.27803670737712,-4.27803670737712,-4.48816178461426,0.287328590336164,0.525761404622664,0.287328590336164
179.269340974212,-4.27356074347466,-4.27356074347466,-4.48365678428543,0.29137179127477,0.529589318801791,0.29137179127477
179.412607449857,-4.26908480927403,-4.26908480927403,-4.47915077185214,0.295423775854435,0.533420448831071,0.295423775854435
179.555873925501,-4.2646090234457,-4.2646090234457,-4.47464394680884,0.299482926099209,0.537262247504235,0.299482926099209
179.699140401146,-4.26013328845076,-4.26013328845076,-4.47013748259661,0.30354751860265,0.541106789011579,0.30354751860265
179.842406876791,-4.25565771285649,-4.25565771285649,-4.46563292892752,0.307616835910446,0.544959644177103,0.307616835910446
179.985673352436,-4.25118226258548,-4.25118226258548,-4.46113013258571,0.311690409366018,0.548817506048874,0.311690409366018
180.12893982808,-4.24670694824863,-4.24670694824863,-4.45662735142445,0.315769933522332,0.552680798536402,0.315769933522332
180.272206303725,-4.24223186884779,-4.24223186884779,-4.45212421769481,0.319855382853117,0.556551545423784,0.319855382853117
180.41547277937,-4.23775687428551,-4.23775687428551,-4.44762197506851,0.323945781729498,0.560424984195264,0.323945781729498
180.558739255014,-4.23328225621935,-4.23328225621935,-4.44312051168645,0.32804101886075,0.564308172787094,0.32804101886075
180.702005730659,-4.22880775003414,-4.22880775003414,-4.43862078650974,0.332138794408007,0.56819380101831,0.332138794408007
180.845272206304,-4.22433357709506,-4.22433357709506,-4.43412190878131,0.336240808446028,0.572086646395798,0.336240808446028
180.988538681948,-4.21985965494538,-4.21985965494538,-4.42962472324068,0.340345413122872,0.575984119149943,0.340345413122872
181.131805157593,-4.21538598389368,-4.21538598389368,-4.42512907851445,0.344452732800363,0.579886224973856,0.344452732800363
181.275071633238,-4.21091273721014,-4.21091273721014,-4.42063652030911,0.348559574241388,0.583795098957501,0.348559574241388
181.418338108883,-4.20643963449029,-4.20643963449029,-4.41614879061591,0.352662082051706,0.587706257007935,0.352662082051706
181.561604584527,-4.20196714744266,-4.20196714744266,-4.411664452245,0.356762715983809,0.591626010254971,0.356762715983809
181.704871060172,-4.19749483987775,-4.19749483987775,-4.40718259652369,0.360863068521685,0.595547986012391,0.360863068521685
181.848137535817,-4.19302303090999,-4.19302303090999,-4.40270474950799,0.3649604684711,0.599476135830728,0.3649604684711
181.991404011461,-4.18855160247471,-4.18855160247471,-4.39823126704785,0.369053722238271,0.603408505851702,0.369053722238271
182.134670487106,-4.18408052573301,-4.18408052573301,-4.39376119321147,0.373144780822336,0.607344776244671,0.373144780822336
182.277936962751,-4.17961005657698,-4.17961005657698,-4.38929657645238,0.37722999956928,0.611287129295275,0.37722999956928
182.421203438395,-4.17513978888419,-4.17513978888419,-4.38483662687287,0.381310616985607,0.61523147677225,0.381310616985607
182.56446991404,-4.1706703301886,-4.1706703301886,-4.38038201406361,0.385385729663627,0.619183189286338,0.385385729663627
182.707736389685,-4.16620112183159,-4.16620112183159,-4.3759332903357,0.389454181410059,0.623136990861036,0.389454181410059
182.85100286533,-4.16173254246539,-4.16173254246539,-4.3714890786264,0.39351817318987,0.627096041326746,0.39351817318987
182.994269340974,-4.15726446083122,-4.15726446083122,-4.36704833013519,0.397579560895262,0.631058920345299,0.397579560895262
183.137535816619,-4.15279680371599,-4.15279680371599,-4.36261121986099,0.401638251998932,0.635025064761827,0.401638251998932
183.280802292264,-4.14832991175394,-4.14832991175394,-4.35817711744356,0.405695028912533,0.638996659392632,0.405695028912533
183.424068767908,-4.14386326719702,-4.14386326719702,-4.35374550850252,0.409751107532703,0.642969991585739,0.409751107532703
183.567335243553,-4.13939757364691,-4.13939757364691,-4.34931596149061,0.413807023473415,0.646949625222509,0.413807023473415
183.710601719198,-4.13493219552314,-4.13493219552314,-4.34488880818626,0.417862328504835,0.650931212683042,0.417862328504835
183.853868194842,-4.13046753720109,-4.13046753720109,-4.34046369551514,0.421917612425173,0.654917258762023,0.421917612425173
183.997134670487,-4.12600347632985,-4.12600347632985,-4.33604006792957,0.425974103572879,0.658906776085284,0.425974103572879
184.140401146132,-4.12153988547018,-4.12153988547018,-4.33161763418239,0.430032243845887,0.662899024219121,0.430032243845887
184.283667621776,-4.11707718893492,-4.11707718893492,-4.32719619459304,0.434092284817191,0.666896160067659,0.434092284817191
184.426934097421,-4.11261477428398,-4.11261477428398,-4.32277563296434,0.438154005922327,0.670894812194413,0.438154005922327
184.570200573066,-4.10815340702899,-4.10815340702899,-4.31835609104077,0.442217933562976,0.674898864336066,0.442217933562976
184.713467048711,-4.10369241360632,-4.10369241360632,-4.31393727998737,0.446284054206403,0.678904740411832,0.446284054206403
184.856733524355,-4.09923219769357,-4.09923219769357,-4.30951923266303,0.450352721189123,0.682914409971463,0.450352721189123
185,-4.09477266298144,-4.09477266298144,-4.3051014357074,0.45442419178591,0.686927231546546,0.45442419178591


==> figures/hbfSat090finer.csv <==
135,-5.62835537469317,-5.62835537469317,-5.59741817481978,0.62779414214599,0.668501389065538,0.62779414214599
135.11135857461,-5.62479879520066,-5.62479879520066,-5.59382329674943,0.623657874858587,0.664522150261142,0.623657874858587
135.222717149221,-5.62124238196551,-5.62124238196551,-5.59022944036558,0.619510373955445,0.660533703463332,0.619510373955445
135.334075723831,-5.61768604508768,-5.61768604508768,-5.58663599622711,0.615358340344709,0.656541027692674,0.615358340344709
135.445434298441,-5.61412981518052,-5.61412981518052,-5.5830431625452,0.611196701939736,0.652542184817166,0.611196701939736
135.556792873051,-5.61057372126697,-5.61057372126697,-5.57945079529487,0.607027724799245,0.648535501597765,0.607027724799245
135.668151447661,-5.60701767487105,-5.60701767487105,-5.57585887866219,0.602851275896116,0.644525964995781,0.602851275896116
135.779510022272,-5.60346182429675,-5.60346182429675,-5.57226758116588,0.598664560994969,0.640504669520366,0.598664560994969
135.890868596882,-5.59990597372245,-5.59990597372245,-5.56867667584522,0.5944718499135,0.636483374044951,0.5944718499135
136.002227171492,-5.59635035475264,-5.59635035475264,-5.56508680134399,0.590263378090924,0.632447582934088,0.590263378090924
136.113585746102,-5.59279474790245,-5.59279474790245,-5.56149692684275,0.586054906268347,0.628411033282475,0.586054906268347
136.224944320713,-5.5892393132362,-5.5892393132362,-5.55790766437311,0.581836418455813,0.624363244217981,0.581836418455813
136.336302895323,-5.58568395052393,-5.58568395052393,-5.55431941244137,0.5776013930372,0.620310758313247,0.5776013930372
136.447661469933,-5.58212870038897,-5.58212870038897,-5.55073116050964,0.573366367618588,0.616250603398627,0.573366367618588
136.559020044543,-5.57857358226469,-5.57857358226469,-5.54714367752285,0.569117747623501,0.612181455630438,0.569117747623501
136.670378619154,-5.57501851689728,-5.57501851689728,-5.54355703157721,0.564854329144009,0.608108554625057,0.564854329144009
136.781737193764,-5.57146364384236,-5.57146364384236,-5.53997038563157,0.560590910664517,0.604021972097295,0.560590910664517
136.893095768374,-5.56790877078744,-5.56790877078744,-5.53638463015071,0.556309802948578,0.599935389569533,0.556309802948578
137.004454342984,-5.5643541359968,-5.5643541359968,-5.53279951843239,0.552015906779025,0.595831090706671,0.552015906779025
137.115812917595,-5.56079950850599,-5.56079950850599,-5.52921440671407,0.547722010609472,0.591726249059354,0.547722010609472
137.227171492205,-5.55724505950097,-5.55724505950097,-5.52563056701317,0.543398354199457,0.5876075260043,0.543398354199457
137.338530066815,-5.5536906781047,-5.5536906781047,-5.52204732042367,0.539060821298763,0.583483544801071,0.539060821298763
137.449888641425,-5.55013641517705,-5.55013641517705,-5.51846407383417,0.53472328839807,0.579349919121181,0.53472328839807
137.561247216036,-5.54658228044998,-5.54658228044998,-5.51488082724467,0.530385755497376,0.575205856689501,0.530385755497376
137.672605790646,-5.54302820390185,-5.54302820390185,-5.51129758065517,0.526048222596682,0.571056832363531,0.526048222596682
137.783964365256,-5.53947431645721,-5.53947431645721,-5.50771619667614,0.52165093613934,0.566891680009858,0.52165093613934
137.895322939866,-5.53592042901258,-5.53592042901258,-5.50413483086635,0.517253066802989,0.562726527656184,0.517253066802989
138.006681514477,-5.53236678706994,-5.53236678706994,-5.50055346505655,0.512855197466639,0.558539418827444,0.512855197466639
138.118040089087,-5.5288131475387,-5.5288131475387,-5.49697209924676,0.508457328130289,0.554352094335649,0.508457328130289
138.229398663697,-5.52525969327365,-5.52525969327365,-5.49339116903491,0.504038914889957,0.550147378784452,0.504038914889957
138.340757238307,-5.52170630233069,-5.52170630233069,-5.48981126163884,0.499572263063488,0.545936719147297,0.499572263063488
138.452115812918,-5.51815303611448,-5.51815303611448,-5.48623135424276,0.49510561123702,0.541713759212051,0.49510561123702
138.563474387528,-5.51459989448877,-5.51459989448877,-5.48265144684669,0.490638959410552,0.537478512415131,0.490638959410552
138.674832962138,-5.51104681670532,-5.51104681670532,-5.47907153945061,0.486172307584083,0.533236644469865,0.486172307584083
138.786191536748,-5.50749392517343,-5.50749392517343,-5.47549239340696,0.481657917705495,0.528975460178158,0.481657917705495
138.897550111359,-5.50394103621902,-5.50394103621902,-5.47191374025892,0.477112622458729,0.524713994433139,0.477112622458729
139.008908685969,-5.50038839558061,-5.50038839558061,-5.46833508711088,0.472567327211964,0.520425413400334,0.472567327211964
139.120267260579,-5.49683575494219,-5.49683575494219,-5.46475643396285,0.468022031965199,0.516136832367529,0.468022031965199
139.231625835189,-5.4932833069594,-5.4932833069594,-5.46117778081482,0.463476736718434,0.511826076078485,0.463476736718434
139.3429844098,-5.48973091806848,-5.48973091806848,-5.45759989956392,0.458881001552289,0.507508518132516,0.458881001552289
139.45434298441,-5.48617866063397,-5.48617866063397,-5.45402244431916,0.454264172219663,0.503174992079232,0.454264172219663
139.56570155902,-5.48262652441109,-5.48262652441109,-5.45044543133138,0.4496284804867,0.498826742361961,0.4496284804867
139.67706013363,-5.47907445801068,-5.47907445801068,-5.44686891030145,0.44497349817435,0.49446953053714,0.44497349817435
139.788418708241,-5.47552257543568,-5.47552257543568,-5.44329299203783,0.440296642868672,0.4900887236867,0.440296642868672
139.899777282851,-5.47197070057001,-5.47197070057001,-5.43971788703534,0.435594696677332,0.485706869646844,0.435594696677332
140.011135857461,-5.46841907265283,-5.46841907265283,-5.43614345960435,0.43087155032368,0.481291471540341,0.43087155032368
140.122494432071,-5.46486744473565,-5.46486744473565,-5.4325696324584,0.426126501028381,0.476876073433839,0.426126501028381
140.233853006682,-5.46131601764163,-5.46131601764163,-5.42899629562037,0.421358780261854,0.472431765321405,0.421358780261854
140.345211581292,-5.45776464546112,-5.45776464546112,-5.42542332011368,0.416565167549021,0.467979551996405,0.416565167549021
140.456570155902,-5.45421341207677,-5.45421341207677,-5.42185064103268,0.411737428351183,0.463506131015496,0.411737428351183
140.567928730512,-5.45066229679619,-5.45066229679619,-5.41827814696145,0.406889795473309,0.459014664115979,0.406889795473309
140.679287305123,-5.44711125774037,-5.44711125774037,-5.41470588949361,0.402016976046281,0.454510814918505,0.402016976046281
140.790645879733,-5.44356040060971,-5.44356040060971,-5.4111339251465,0.397104382119641,0.449977412969498,0.397104382119641
140.902004454343,-5.44000955652099,-5.44000955652099,-5.40756208694599,0.392169279723648,0.445441754078116,0.392169279723648
141.013363028953,-5.43645895881155,-5.43645895881155,-5.40399040300727,0.387203795443848,0.440863458616151,0.387203795443848
141.124721603563,-5.4329083611021,-5.4329083611021,-5.40041883383546,0.382204003736286,0.436285163154185,0.382204003736286
141.236080178174,-5.42935797336169,-5.42935797336169,-5.39684735789901,0.377168441411623,0.43166807854527,0.377168441411623
141.347438752784,-5.42580763639485,-5.42580763639485,-5.39327591315429,0.37209666168701,0.427041614157533,0.37209666168701
141.458797327394,-5.42225744630236,-5.42225744630236,-5.38970423122008,0.36698597369631,0.422386122667732,0.36698597369631
141.570155902004,-5.41870737148324,-5.41870737148324,-5.38613177731189,0.361835035934089,0.417707849448231,0.361835035934089
141.681514476615,-5.41515737979087,-5.41515737979087,-5.38255836707164,0.356641705759697,0.413011961847954,0.356641705759697
141.792873051225,-5.41160756863747,-5.41160756863747,-5.3789851475902,0.35140535830585,0.408277818422842,0.35140535830585
141.904231625835,-5.40805777612304,-5.40805777612304,-5.37541500338917,0.346130248154708,0.403539428950295,0.346130248154708
142.015590200445,-5.40450823020522,-5.40450823020522,-5.37185486367294,0.340822414547297,0.398744863558011,0.340822414547297
142.126948775056,-5.4009586842874,-5.4009586842874,-5.36830889228138,0.335495164512241,0.393950298165728,0.335495164512241
142.238307349666,-5.39740935864568,-5.39740935864568,-5.36478280582984,0.330154252285687,0.389101637875677,0.330154252285687
142.349665924276,-5.39386007964078,-5.39386007964078,-5.36128450338714,0.324807144121468,0.384241524619839,0.324807144121468
142.461024498886,-5.39031095659341,-5.39031095659341,-5.35781332041627,0.319461112505107,0.3793400084709,0.319461112505107
142.572383073497,-5.38676194635419,-5.38676194635419,-5.35437750663358,0.314123111529353,0.374408544530233,0.314123111529353
142.683741648107,-5.38321301546827,-5.38321301546827,-5.35097953673088,0.308799380337511,0.369450921354953,0.308799380337511
142.795100222717,-5.37966424191153,-5.37966424191153,-5.34762134456542,0.303495006332796,0.364441433786246,0.303495006332796
142.906458797327,-5.37611549162347,-5.37611549162347,-5.34431423245665,0.298220660972308,0.359424221415315,0.298220660972308
143.017817371938,-5.37256697582508,-5.37256697582508,-5.34103348267863,0.292963353610322,0.354329162505926,0.292963353610322
143.129175946548,-5.36901846002669,-5.36901846002669,-5.33781349813019,0.287748206412538,0.349234103596538,0.287748206412538
143.240534521158,-5.3654708894803,-5.3654708894803,-5.33463848140171,0.28256815963092,0.344060686643186,0.28256815963092
143.351893095768,-5.36192349196171,-5.36192349196171,-5.33149589518408,0.277413427050171,0.338872926296908,0.277413427050171
143.463251670379,-5.35837790558715,-5.35837790558715,-5.32843267835155,0.272326796554915,0.333625677417827,0.272326796554915
143.574610244989,-5.35483352526791,-5.35483352526791,-5.32540527016996,0.267273414129646,0.328338814648212,0.267273414129646
143.685968819599,-5.35129125430576,-5.35129125430576,-5.32243126804561,0.262269724001463,0.323014735280929,0.262269724001463
143.797327394209,-5.34775281126758,-5.34775281126758,-5.3195119557278,0.257320381889908,0.317623117653873,0.257320381889908
143.90868596882,-5.34421536397306,-5.34421536397306,-5.31663288720446,0.252411032064839,0.312219239939162,0.252411032064839
144.02004454343,-5.34068595071991,-5.34068595071991,-5.31382572449128,0.247577750072463,0.306716443139415,0.247577750072463
144.13140311804,-5.33715653746675,-5.33715653746675,-5.31104159383495,0.242768833268973,0.301213646339667,0.242768833268973
144.24276169265,-5.33363734893858,-5.33363734893858,-5.30834599454766,0.238059410173951,0.295607280322944,0.238059410173951
144.354120267261,-5.33011975244399,-5.33011975244399,-5.30566779112237,0.233370325879063,0.289984788134363,0.233370325879063
144.465478841871,-5.32661109071351,-5.32661109071351,-5.30307474863027,0.228782731393981,0.284281294955651,0.228782731393981
144.576837416481,-5.32310789878053,-5.32310789878053,-5.30049621609455,0.224213374617665,0.278528213560841,0.224213374617665
144.688195991091,-5.31961100622716,-5.31961100622716,-5.29800097980992,0.21974871372929,0.272720895200182,0.21974871372929
144.799554565702,-5.31612460040875,-5.31612460040875,-5.29552241443407,0.215306193301334,0.266823287204523,0.215306193301334
144.910913140312,-5.31264066249272,-5.31264066249272,-5.29312153356711,0.210966844860902,0.260904516073276,0.210966844860902
145.022271714922,-5.30917320072128,-5.30917320072128,-5.29073923494266,0.206653632186435,0.25484445617654,0.206653632186435
145.133630289532,-5.30570573894984,-5.30570573894984,-5.28842899475843,0.20244176909492,0.248784396279804,0.20244176909492
145.244988864143,-5.30225676772654,-5.30225676772654,-5.28613907329466,0.198260212598187,0.242559888940858,0.198260212598187
145.356347438753,-5.29881019278109,-5.29881019278109,-5.28391591165044,0.194178232391352,0.23631407007765,0.194178232391352
145.467706013363,-5.2953780982454,-5.2953780982454,-5.28171194084506,0.190126578810726,0.229929625836872,0.190126578810726
145.579064587973,-5.29195413928457,-5.29195413928457,-5.27957147208764,0.186175275344481,0.223467297257517,0.186175275344481
145.690423162584,-5.28853971609319,-5.28853971609319,-5.27744890340847,0.182254030015339,0.216903023460045,0.182254030015339
145.801781737194,-5.28513988163278,-5.28513988163278,-5.275385988155,0.178432955804056,0.210182784130213,0.178432955804056
145.913140311804,-5.28174386358618,-5.28174386358618,-5.27333969783888,0.174641658611605,0.203415175901148,0.174641658611605
146.024498886414,-5.27836942562217,-5.27836942562217,-5.27134920814207,0.17095030622236,0.196379718112873,0.17095030622236
146.135857461025,-5.27499498765816,-5.27499498765816,-5.26937544703117,0.167290974312379,0.189344260324599,0.167290974312379
146.247216035635,-5.27164448610263,-5.27164448610263,-5.26745823802582,0.163739889778063,0.181948863605628,0.163739889778063
146.358574610245,-5.26829648922559,-5.26829648922559,-5.26554102902047,0.160188805243746,0.174515803287455,0.160188805243746
146.469933184855,-5.26496649111992,-5.26496649111992,-5.26368716658088,0.156767058799892,0.166737887598579,0.156767058799892
146.581291759465,-5.26164575382311,-5.26164575382311,-5.26184307475474,0.153365261543021,0.158782535372267,0.153365261543021
146.692650334076,-5.25833658026426,-5.25833658026426,-5.26003246344925,0.150037300225998,0.150525930834903,0.150037300225998
146.804008908686,-5.2550436890621,-5.2550436890621,-5.25825474065103,0.146781869257827,0.141845147057435,0.146781869257827
146.915367483296,-5.25175559772481,-5.25175559772481,-5.256485497621,0.143546882309956,0.132977763724849,0.143546882309956
147.026726057906,-5.24849089571353,-5.24849089571353,-5.25476726128601,0.140434868288465,0.123201096915467,0.140434868288465
147.138084632517,-5.24522619370226,-5.24522619370226,-5.25304902495101,0.137322854266973,0.113424430106082,0.137322854266973
147.249443207127,-5.24198767513539,-5.24198767513539,-5.25137241735183,0.134321654193886,0.101874159471503,0.134321654193886
147.360801781737,-5.23875127119139,-5.23875127119139,-5.24970750749914,0.131351593031279,0.0901806493476787,0.131351593031279
147.472160356347,-5.23553403307625,-5.23553403307625,-5.24805943023202,0.12843095337349,0.0752384495006064,0.12843095337349
147.583518930958,-5.23232580285381,-5.23232580285381,-5.24644216288135,0.125600773522342,0.058769373428341,0.125600773522342
147.694877505568,-5.22912967895483,-5.22912967895483,-5.24482489553069,0.122770593671194,0.0304311115161861,0.122770593671194
147.806236080178,-5.22594926189048,-5.22594926189048,-5.24324614352948,0.120066188172817,-0.0133063209215215,0.120066188172817
147.917594654788,-5.22277402283673,-5.22277402283673,-5.24167047026073,0.117371836473454,-0.0516780603398569,0.117371836473454
148.028953229399,-5.21962081932372,-5.21962081932372,-5.24011266883707,0.114743027925684,-0.0672155577598191,0.114743027925684
148.140311804009,-5.21646761581071,-5.21646761581071,-5.23857283583513,0.112180116714312,-0.0827530551797813,0.112180116714312
148.251670378619,-5.21333935312096,-5.21333935312096,-5.23703506940934,0.109625822502816,-0.0933562698232679,0.109625822502816
148.363028953229,-5.21021253438453,-5.21021253438453,-5.23552421094024,0.107183726362988,-0.103673813303181,0.107183726362988
148.47438752784,-5.20710345221902,-5.20710345221902,-5.23401335247114,0.10474163022316,-0.112424571526485,0.10474163022316
148.58574610245,-5.2040019615544,-5.2040019615544,-5.2325229592152,0.102397025417028,-0.120504723705596,0.102397025417028
148.69710467706,-5.20091141849519,-5.20091141849519,-5.23103542662994,0.100066048155221,-0.127964583412334,0.100066048155221
148.80846325167,-5.19783397406136,-5.19783397406136,-5.22956142598678,0.0978086123256714,-0.134682273629894,0.0978086123256714
148.919821826281,-5.19476127167309,-5.19476127167309,-5.22809369438523,0.0955852465724267,-0.141198339515796,0.0955852465724267
149.031180400891,-5.19170637906537,-5.19170637906537,-5.22663404784379,0.0934126750097615,-0.146957161495436,0.0934126750097615
149.142538975501,-5.18865148645765,-5.18865148645765,-5.22518283543755,0.0912930906934395,-0.152715983475075,0.0912930906934395
149.253897550111,-5.185616726091,-5.185616726091,-5.22373526628704,0.0892001560146653,-0.157767712926822,0.0892001560146653
149.365256124722,-5.18258269000371,-5.18258269000371,-5.22229638421138,0.0871707654331735,-0.162794003952343,0.0871707654331735
149.476614699332,-5.17956231231689,-5.17956231231689,-5.22086236718127,0.0851831419807157,-0.167395067739399,0.0851831419807157
149.587973273942,-5.17654723903385,-5.17654723903385,-5.2194325691499,0.0832317392504987,-0.171830989423786,0.0832317392504987
149.699331848552,-5.17354018972609,-5.17354018972609,-5.21800860112993,0.0813391325606849,-0.176032037329265,0.0813391325606849
149.810690423163,-5.17054199931085,-5.17054199931085,-5.21658641549194,0.0794646870019973,-0.179973772177817,0.0794646870019973
149.922048997773,-5.16754718322157,-5.16754718322157,-5.21517023949451,0.0776624638110709,-0.183817500802992,0.0776624638110709
150.033407572383,-5.16456364638026,-5.16456364638026,-5.21375515969518,0.0758758763390209,-0.187333627260661,0.0758758763390209
150.144766146993,-5.16158010953895,-5.16158010953895,-5.21234326865807,0.0741347720599669,-0.190849753718329,0.0741347720599669
150.256124721604,-5.15860867930604,-5.15860867930604,-5.21093441518948,0.0724430772776313,-0.193996610681092,0.0724430772776313
150.367483296214,-5.15563743002914,-5.15563743002914,-5.20952748417136,0.0707871924417637,-0.197137948217571,0.0707871924417637
150.478841870824,-5.15267342725427,-5.15267342725427,-5.20812222225667,0.0691665834983443,-0.20003054095272,0.0691665834983443
150.590200445434,-5.14971196693317,-5.14971196693317,-5.20671835640055,0.0675806982697418,-0.202835860938244,0.0675806982697418
150.701559020045,-5.14675406377309,-5.14675406377309,-5.20531564045703,0.0660319551188724,-0.205489735685592,0.0660319551188724
150.812917594655,-5.14379978567128,-5.14379978567128,-5.20391395224248,0.0645255494955481,-0.207989274486559,0.0645255494955481
150.924276169265,-5.14084664274537,-5.14084664274537,-5.20251291111092,0.0630518954375708,-0.210418286258036,0.0630518954375708
151.035634743875,-5.1378969003898,-5.1378969003898,-5.20111235158821,0.0616104437668182,-0.212636024937929,0.0616104437668182
151.146993318486,-5.1349471678219,-5.1349471678219,-5.19971211500851,0.0602012691502135,-0.214852379145282,0.0602012691502135
151.258351893096,-5.13199928156644,-5.13199928156644,-5.19831207445064,0.0588321805658265,-0.216807571005088,0.0588321805658265
151.369710467706,-5.12905139531097,-5.12905139531097,-5.19691198467186,0.0574922835309881,-0.218762762864893,0.0574922835309881
151.481069042316,-5.12610286065084,-5.12610286065084,-5.19551184861331,0.0561744613832192,-0.220530208914314,0.0561744613832192
151.592427616926,-5.12315412153796,-5.12315412153796,-5.19411080562914,0.0549062318228653,-0.222238455596558,0.0549062318228653
151.703786191537,-5.1202035507776,-5.1202035507776,-5.1927088106537,0.053660027974771,-0.223826009051795,0.053660027974771
151.815144766147,-5.11725125695367,-5.11725125695367,-5.19130563426745,0.0524411577964766,-0.22530002422829,0.0524411577964766
151.926503340757,-5.11429730035641,-5.11429730035641,-5.18989975773347,0.0512623594231637,-0.226713538714276,0.0512623594231637
152.037861915367,-5.11133885433876,-5.11133885433876,-5.18849185877075,0.0501088838462469,-0.227963703796016,0.0501088838462469
152.149220489978,-5.10838018948134,-5.10838018948134,-5.18708182897447,0.0489802078638657,-0.229208425143589,0.0489802078638657
152.260579064588,-5.1054130845118,-5.1054130845118,-5.18566785132846,0.0478891385527381,-0.230243195046613,0.0478891385527381
152.371937639198,-5.10244597954226,-5.10244597954226,-5.1842503933078,0.0468244001404086,-0.231277964949638,0.0468244001404086
152.483296213808,-5.09947023262405,-5.09947023262405,-5.18282960063608,0.0457826862748911,-0.232150020097568,0.0457826862748911
152.594654788419,-5.09649205211301,-5.09649205211301,-5.18140436014806,0.0447686367404006,-0.232976254391992,0.0447686367404006
152.706013363029,-5.09350672077999,-5.09350672077999,-5.17997316693149,0.0437864278546866,-0.233693817440478,0.0437864278546866
152.817371937639,-5.09051518106951,-5.09051518106951,-5.17853754504629,0.042825387593399,-0.234317031599196,0.042825387593399
152.928730512249,-5.08751916978415,-5.08751916978415,-5.177097366178,0.0418851815623462,-0.234882577489208,0.0418851815623462
153.04008908686,-5.08451222536442,-5.08451222536442,-5.17564945479002,0.0409763387492626,-0.235307122736539,0.0409763387492626
153.15144766147,-5.08150449964255,-5.08150449964255,-5.17419559539123,0.0400887243781149,-0.235722823940288,0.0400887243781149
153.26280623608,-5.07848029774074,-5.07848029774074,-5.17273737547131,0.0392163523901948,-0.235952021042157,0.0392163523901948
153.37416481069,-5.07545609583894,-5.07545609583894,-5.17127005146498,0.0383739257384976,-0.236181218144027,0.0383739257384976
153.485523385301,-5.07241674879496,-5.07241674879496,-5.16979648631482,0.0375505408287033,-0.236256018711142,0.0375505408287033
153.596881959911,-5.06937362192926,-5.06937362192926,-5.16831787014172,0.0367424554627253,-0.236292286039867,0.0367424554627253
153.708240534521,-5.06631918489664,-5.06631918489664,-5.16682816870594,0.0359652941751771,-0.236222321137327,0.0359652941751771
153.819599109131,-5.0632556893798,-5.0632556893798,-5.16533240923585,0.0352030648819343,-0.236067273229685,0.0352030648819343
153.930957683742,-5.06018551926391,-5.06018551926391,-5.16383040651204,0.0344561855425071,-0.235853132388325,0.0344561855425071
154.042316258352,-5.05710051174352,-5.05710051174352,-5.16231596389032,0.0337372206858363,-0.235507629984473,0.0337372206858363
154.153674832962,-5.05401404051455,-5.05401404051455,-5.16079460650072,0.033032710841601,-0.235149704990629,0.033032710841601
154.265033407572,-5.05090660866568,-5.05090660866568,-5.15926649485961,0.032342209426325,-0.234613885852318,0.032342209426325
154.376391982183,-5.04779917681681,-5.04779917681681,-5.15772537685065,0.0316763899431309,-0.234078066714006,0.0316763899431309
154.487750556793,-5.04467278374639,-5.04467278374639,-5.15617558049059,0.0310255401499091,-0.233385681215187,0.0310255401499091
154.599109131403,-5.04154223615924,-5.04154223615924,-5.15461887316812,0.0303866113960174,-0.232658991092957,0.0303866113960174
154.710467706013,-5.0383981313021,-5.0383981313021,-5.15304776489954,0.0297705495568091,-0.231821796045662,0.0297705495568091
154.821826280624,-5.03524401705301,-5.03524401705301,-5.15147243592337,0.0291611476306322,-0.23090301472698,0.0291611476306322
154.933184855234,-5.03208205642592,-5.03208205642592,-5.1498777323445,0.0285797743441975,-0.229920151192558,0.0285797743441975
155.044543429844,-5.02890418494481,-5.02890418494481,-5.14827797035566,0.028005096795636,-0.228807341996739,0.028005096795636
155.155902004454,-5.02572428730869,-5.02572428730869,-5.14666256625689,0.0274511244624587,-0.22767776248815,0.0274511244624587
155.267260579065,-5.02252265509084,-5.02252265509084,-5.1450390219779,0.0269068461509149,-0.226368287695247,0.0269068461509149
155.378619153675,-5.01932102287299,-5.01932102287299,-5.14340132082155,0.0263791828122605,-0.225058812902344,0.0263791828122605
155.489977728285,-5.01609956973791,-5.01609956973791,-5.14175143290863,0.0258654130437371,-0.223581261875069,0.0258654130437371
155.601336302895,-5.01287434886308,-5.01287434886308,-5.14008909944201,0.025365509259775,-0.222071761392593,0.025365509259775
155.712694877506,-5.00963866741106,-5.00963866741106,-5.13841427834101,0.0248785736776596,-0.220471118085158,0.0248785736776596
155.824053452116,-5.00639051517033,-5.00639051517033,-5.1367252287247,0.0244052364782724,-0.218760553901927,0.0244052364782724
155.935412026726,-5.00313230904718,-5.00313230904718,-5.13502372851709,0.023943510962297,-0.216959399657247,0.023943510962297
156.046770601336,-4.99986410360687,-4.99986410360687,-5.13330764171965,0.0234946590425364,-0.215066886952422,0.0234946590425364
156.158129175947,-4.99658592548767,-4.99658592548767,-5.13157762942922,0.0230576672553934,-0.213082383476103,0.0230576672553934
156.269487750557,-4.993296851855,-4.993296851855,-5.12983468197725,0.0226309085670677,-0.210995851823571,0.0226309085670677
156.380846325167,-4.98999655625376,-4.98999655625376,-5.1280772119555,0.0222152551251528,-0.208814414994723,0.0222152551251528
156.492204899777,-4.98668422994256,-4.98668422994256,-5.12630571106652,0.0218099162144335,-0.206551842186924,0.0218099162144335
156.603563474388,-4.98335808883707,-4.98335808883707,-5.12451939163807,0.0214153288832984,-0.204220292619082,0.0214153288832984
156.714922048998,-4.98001627902749,-4.98001627902749,-5.12271814161382,0.0210310465168747,-0.201834608004943,0.0210310465168747
156.826280623608,-4.97665726522136,-4.97665726522136,-5.12090203226745,0.0206561987832898,-0.199408505283332,0.0206561987832898
156.937639198218,-4.97328054205601,-4.97328054205601,-5.11907066348954,0.020290826466347,-0.196953567069853,0.020290826466347
157.048997772828,-4.96988624293217,-4.96988624293217,-5.11722380778577,0.0199355321837707,-0.194477805689989,0.0199355321837707
157.160356347439,-4.96647514264817,-4.96647514264817,-5.11536015219967,0.0195899826393032,-0.191985272973921,0.0195899826393032
157.271714922049,-4.96304783699404,-4.96304783699404,-5.11348025613703,0.0192531794103412,-0.189473247183202,0.0192531794103412
157.383073496659,-4.95960696479462,-4.95960696479462,-5.11158330079589,0.0189246516080862,-0.186939040404135,0.0189246516080862
157.49443207127,-4.95615409045259,-4.95615409045259,-5.10966804024381,0.0186049109053516,-0.184380187791597,0.0186049109053516
157.60579064588,-4.95269056376921,-4.95269056376921,-5.10773668395715,0.0182929048017571,-0.18179425348184,0.0182929048017571
157.71714922049,-4.94921382338506,-4.94921382338506,-5.10578617173076,0.0179891307525822,-0.17916436788305,0.0179891307525822
157.8285077951,-4.94573626494873,-4.94573626494873,-5.10381994815855,0.0176913015076567,-0.176531156720722,0.0176913015076567
157.93986636971,-4.94224461650078,-4.94224461650078,-5.10183629337455,0.017400132676209,-0.173834341160192,0.017400132676209
158.051224944321,-4.93875190043204,-4.93875190043204,-5.09983468202475,0.0171156031541082,-0.171130591613024,0.0171156031541082
158.162583518931,-4.93524873595754,-4.93524873595754,-5.09781392634631,0.0168373421444343,-0.168358981728775,0.0168373421444343
158.273942093541,-4.93174424553377,-4.93174424553377,-5.09577407090881,0.0165646458629794,-0.165574652698172,0.0165646458629794
158.385300668151,-4.92823228386378,-4.92823228386378,-5.0937166954436,0.0162970751237483,-0.162718655862294,0.0162970751237483
158.496659242762,-4.92471890353135,-4.92471890353135,-5.09164156447742,0.0160346035095204,-0.159841863009315,0.0160346035095204
158.608017817372,-4.9212001455736,-4.9212001455736,-5.08954855227172,0.0157770730696285,-0.15688624013695,0.0157770730696285
158.719376391982,-4.91768091288059,-4.91768091288059,-5.08743766677494,0.0155240603494254,-0.153919923228917,0.0155240603494254
158.830734966592,-4.91415690946118,-4.91415690946118,-5.08530682604276,0.0152748129522503,-0.150846139439939,0.0152748129522503
158.942093541203,-4.91063290604177,-4.91063290604177,-5.08315663642279,0.0150286194798292,-0.14777235565096,0.0150286194798292
159.053452115813,-4.90710538465891,-4.90710538465891,-5.08098609194169,0.0147856852700828,-0.144566482049449,0.0147856852700828
159.164810690423,-4.90357776293025,-4.90357776293025,-5.0787961817496,0.0145452533308186,-0.141356840740663,0.0145452533308186
159.276169265033,-4.90004827509992,-4.90004827509992,-5.07658743840436,0.014306726118514,-0.138012380443199,0.014306726118514
159.387527839644,-4.89651846831836,-4.89651846831836,-5.07435666332969,0.0140701422956368,-0.134644877091357,0.0140701422956368
159.498886414254,-4.89298789384851,-4.89298789384851,-5.07210488367839,0.0138352581751338,-0.131135955954329,0.0138352581751338
159.610244988864,-4.88945704371967,-4.88945704371967,-5.06983213228847,0.013603646137477,-0.127576254985802,0.013603646137477
159.721603563474,-4.88592608130429,-4.88592608130429,-5.06753731539789,0.0133772529321775,-0.123899185955656,0.0133772529321775
159.832962138085,-4.8823950023898,-4.8823950023898,-5.06522035423817,0.0131514353927966,-0.12010034566145,0.0131514353927966
159.944320712695,-4.87886404456397,-4.87886404456397,-5.06287979976089,0.0129287248343902,-0.116228317498351,0.0129287248343902
160.055679287305,-4.87533345829302,-4.87533345829302,-5.06051681185809,0.0127114648646633,-0.112131715768897,0.0127114648646633
160.167037861915,-4.87180287290553,-4.87180287290553,-5.05813111671672,0.0124998781510973,-0.108034809302257,0.0124998781510973
160.278396436526,-4.86827339978852,-4.86827339978852,-5.0557213721078,0.0122936309426349,-0.103554236538486,0.0122936309426349
160.389755011136,-4.8647439266715,-4.8647439266715,-5.05328803732701,0.0120916958427445,-0.0990736637747155,0.0120916958427445
160.501113585746,-4.86121564800699,-4.86121564800699,-5.05083203397,0.0118935860890458,-0.0941998438970206,0.0118935860890458
160.612472160356,-4.85768775528498,-4.85768775528498,-5.04835011254785,0.0116993353885129,-0.0891989609720599,0.0116993353885129
160.723830734967,-4.8541608082208,-4.8541608082208,-5.04584598904744,0.0115081872617304,-0.0838095080697556,0.0115081872617304
160.835189309577,-4.85063476684881,-4.85063476684881,-5.04331636657851,0.0113210634562975,-0.0780479070345133,0.0113210634562975
160.946547884187,-4.84710927437735,-4.84710927437735,-5.04076329795863,0.0111362608491897,-0.0719488209220957,0.0111362608491897
161.057906458797,-4.84358529814324,-4.84358529814324,-5.03818598060776,0.0109546534308273,-0.0649174939852123,0.0109546534308273
161.169265033408,-4.84006136828145,-4.84006136828145,-5.03558408796667,0.010774700102109,-0.057826320004087,0.010774700102109
161.280623608018,-4.83653962216725,-4.83653962216725,-5.03295762428045,0.0105899475480527,-0.047916852147065,0.0105899475480527
161.391982182628,-4.83301787605305,-4.83301787605305,-5.03030461013554,0.0103962649397813,-0.0380073842900405,0.0103962649397813
161.503340757238,-4.82949793639924,-4.82949793639924,-5.02762520495217,0.0101921861218797,-0.0135603073900804,0.0101921861218797
161.614699331849,-4.82597851881712,-4.82597851881712,-5.02492044180325,0.00998250750172196,0.0150881758128656,0.00998250750172196
161.726057906459,-4.8224603513111,-4.8224603513111,-5.02219229872106,0.0097640938005516,0.0345557965222223,0.0097640938005516
161.837416481069,-4.81894328883647,-4.81894328883647,-5.01943969052893,0.00953907195572531,0.045907798205643,0.00953907195572531
161.948775055679,-4.81542690014505,-4.81542690014505,-5.01666206001829,0.0093064887217516,0.0561697773913157,0.0093064887217516
162.06013363029,-4.81191219525682,-4.81191219525682,-5.01385830875976,0.00906037869922222,0.0637077597222132,0.00906037869922222
162.1714922049,-4.80839758565739,-4.80839758565739,-5.01102868358784,0.0088032693464691,0.0711867364946394,0.0088032693464691
162.28285077951,-4.80488521664298,-4.80488521664298,-5.00817368161719,0.00853695817619008,0.0772782789053534,0.00853695817619008
162.39420935412,-4.80137284762856,-4.80137284762856,-5.00529344717119,0.00825833651043743,0.0833698213160673,0.00825833651043743
162.50556792873,-4.79786229923563,-4.79786229923563,-5.00238832715967,0.00796504940442475,0.0888070321555825,0.00796504940442475
162.616926503341,-4.79435221802722,-4.79435221802722,-4.99945916019485,0.00765521941258842,0.0940763368238178,0.00765521941258842
162.728285077951,-4.79084336144554,-4.79084336144554,-4.99650680647658,0.00732527996864996,0.0990455612631702,0.00732527996864996
162.839643652561,-4.78733550362285,-4.78733550362285,-4.99353021890934,0.00697882567694421,0.103770051678538,0.00697882567694421
162.951002227172,-4.78382830314737,-4.78382830314737,-4.99052850717842,0.00660582827171937,0.108374563147906,0.00660582827171937
163.062360801782,-4.78032259496785,-4.78032259496785,-4.98750194573512,0.00623497546665392,0.112706700918084,0.00623497546665392
163.173719376392,-4.77681701223138,-4.77681701223138,-4.98445174058916,0.00583354922353992,0.117020739700239,0.00583354922353992
163.285077951002,-4.77331336747566,-4.77331336747566,-4.98137775244585,0.00542771892919551,0.121055165634877,0.00542771892919551
163.396436525612,-4.76980972271993,-4.76980972271993,-4.97827958886961,0.00501943606909897,0.125089591569514,0.00501943606909897
163.507795100223,-4.76630768407101,-4.76630768407101,-4.97515753008281,0.00456747656581788,0.128933071839454,0.00456747656581788
163.619153674833,-4.76280600808129,-4.76280600808129,-4.97201296344126,0.00404983984918822,0.132733436543572,0.00404983984918822
163.730512249443,-4.75930540514252,-4.75930540514252,-4.96884425281933,0.00342859910546893,0.136426068434945,0.00342859910546893
163.841870824053,-4.75580560908078,-4.75580560908078,-4.96565163993624,0.00268357212465582,0.140037691001781,0.00268357212465582
163.953229398664,-4.75230639552543,-4.75230639552543,-4.96243626571335,0.00160324852372258,0.143598797157406,0.00160324852372258
164.064587973274,-4.74880838742486,-4.74880838742486,-4.9591992860576,-0.00133371145752463,0.147055363258939,-0.00133371145752463
164.175946547884,-4.74531051579836,-4.74531051579836,-4.95594167333536,-0.00263098725146033,0.150501493358088,-0.00263098725146033
164.287305122494,-4.74181419686625,-4.74181419686625,-4.95266397623619,-0.00348073383604623,0.153828890857096,-0.00348073383604623
164.398663697105,-4.73831787793413,-4.73831787793413,-4.94936606747756,-0.00416989055923258,0.157156288356103,-0.00416989055923258
164.510022271715,-4.73482288738898,-4.73482288738898,-4.94605027712622,-0.00477890249552705,0.160392801212549,-0.00477890249552705
164.621380846325,-4.73132815782879,-4.73132815782879,-4.94271721759954,-0.0053332702468873,0.163611458183358,-0.0053332702468873
164.732739420935,-4.72783431601407,-4.72783431601407,-4.93936792340369,-0.00586642939643058,0.166775600809446,-0.00586642939643058
164.844097995546,-4.72434108908593,-4.72434108908593,-4.93600384334728,-0.00618444016284946,0.169901984708153,-0.00618444016284946
164.955456570156,-4.72084835155488,-4.72084835155488,-4.93262621684215,-0.00615261611212592,0.173001136917773,-0.00615261611212592
165.066815144766,-4.71735653991326,-4.71735653991326,-4.9292353811475,-0.00607578815751347,0.176048769545658,-0.00607578815751347
165.178173719376,-4.713864861714,-4.713864861714,-4.92583186407444,-0.00608938068383711,0.179089600628366,-0.00608938068383711
165.289532293987,-4.71037437398885,-4.71037437398885,-4.9224165640681,-0.00617407487560233,0.182069753356188,-0.00617407487560233
165.400890868597,-4.7068838862637,-4.7068838862637,-4.91899065946098,-0.00631645900080314,0.185049906084011,-0.00631645900080314
165.512249443207,-4.70339445468159,-4.70339445468159,-4.91555501040754,-0.0064416573436976,0.187980451455792,-0.0064416573436976
165.623608017817,-4.6999052010659,-4.6999052010659,-4.91211142853875,-0.00630991616905656,0.190902637691042,-0.00630991616905656
165.734966592428,-4.69641665475416,-4.69641665475416,-4.90866049267689,-0.00581722136994975,0.193794373837244,-0.00581722136994975
165.846325167038,-4.69292855914651,-4.69292855914651,-4.90520351019017,-0.00456503221447898,0.196666706755858,-0.00456503221447898
165.957683741648,-4.68944085943487,-4.68944085943487,-4.90174078097141,-0.00168644483284355,0.199523359272711,-0.00168644483284355
166.069042316258,-4.68595384612051,-4.68595384612051,-4.8982719220542,0.00397905388349775,0.202352825394922,0.00397905388349775
166.180400890869,-4.68246695409088,-4.68246695409088,-4.89479740102523,0.00589882827696423,0.20517784600889,0.00589882827696423
166.291759465479,-4.67898094484205,-4.67898094484205,-4.89131776033063,0.00734159060789615,0.207970509630466,0.00734159060789615
166.403118040089,-4.67549493559322,-4.67549493559322,-4.88783354662686,0.00854823197229095,0.210763173252043,0.00854823197229095
166.514476614699,-4.67200973919115,-4.67200973919115,-4.88434538432096,0.0096647695437474,0.213528245469781,0.0096647695437474
166.62583518931,-4.66852465806821,-4.66852465806821,-4.88085378002196,0.0107386135977395,0.21628940463371,0.0107386135977395
166.73719376392,-4.66504012219432,-4.66504012219432,-4.8773592239377,0.0118258369276962,0.219033626263328,0.0118258369276962
166.84855233853,-4.66155590545713,-4.66155590545713,-4.87386204216223,0.0129120795710032,0.221767934278056,0.0129120795710032
166.95991091314,-4.65807199787928,-4.65807199787928,-4.87036256664844,0.0140030575149625,0.224493468872242,0.0140030575149625
167.071269487751,-4.65458858250139,-4.65458858250139,-4.86686111986884,0.0151092533480861,0.227205035660859,0.0151092533480861
167.182628062361,-4.65110527084833,-4.65110527084833,-4.86335801653145,0.0162530310788685,0.22991391390814,0.0162530310788685
167.293986636971,-4.64762259218568,-4.64762259218568,-4.85985350008776,0.0174096726045105,0.232606385081251,0.0174096726045105
167.405345211581,-4.64413991352303,-4.64413991352303,-4.8563477731893,0.0185905881128043,0.235298856254361,0.0185905881128043
167.516703786192,-4.64065783893691,-4.64065783893691,-4.8528410865464,0.0198067577483722,0.237977127980986,0.0198067577483722
167.628062360802,-4.63717583462212,-4.63717583462212,-4.84933362148266,0.0210526115061994,0.240653747906944,0.0210526115061994
167.739420935412,-4.63369423517066,-4.63369423517066,-4.84582553901705,0.0223220511196395,0.243321935766597,0.0223220511196395
167.850779510022,-4.63021285296294,-4.63021285296294,-4.84231698185806,0.0236080023006238,0.245985599102778,0.0236080023006238
167.962138084632,-4.62673170232942,-4.62673170232942,-4.83880811922893,0.024925890167055,0.248645056126017,0.024925890167055
168.073496659243,-4.62325089079155,-4.62325089079155,-4.83529908480803,0.026287011174346,0.25129835381705,0.026287011174346
168.184855233853,-4.61977016257795,-4.61977016257795,-4.83178998631464,0.0276792207076332,0.253950358457273,0.0276792207076332
168.296213808463,-4.61628986924633,-4.61628986924633,-4.82828092189134,0.0291061244004676,0.256595614469809,0.0291061244004676
168.407572383074,-4.6128095759147,-4.6128095759147,-4.8247719815912,0.0305764111531817,0.259240870482345,0.0305764111531817
168.518930957684,-4.60932971097134,-4.60932971097134,-4.82126324239343,0.0320946499091708,0.2618806734005,0.0320946499091708
168.630289532294,-4.60584988541788,-4.60584988541788,-4.81775476153998,0.0336569999282701,0.264519974911818,0.0336569999282701
168.741648106904,-4.60237034527558,-4.60237034527558,-4.81424660026574,0.0352615743320975,0.26715654059846,0.0352615743320975
168.853006681514,-4.59889094520494,-4.59889094520494,-4.81073880040148,0.0369106360206764,0.269791763620526,0.0369106360206764
168.964365256125,-4.59541170863876,-4.59541170863876,-4.80723144513616,0.0385899843835599,0.27242596918065,0.0385899843835599
169.075723830735,-4.59193269256743,-4.59193269256743,-4.80372452175061,0.0403105042958775,0.275058802636897,0.0403105042958775
169.187082405345,-4.58845373831248,-4.58845373831248,-4.80021804021317,0.0420765331395851,0.277691479120227,0.0420765331395851
169.298440979955,-4.58497506415797,-4.58497506415797,-4.79671199716922,0.0438873826388174,0.28032344433292,0.0438873826388174
169.409799554566,-4.58149639000345,-4.58149639000345,-4.79320644513515,0.0457398069760264,0.282955409545614,0.0457398069760264
169.521158129176,-4.57801799807869,-4.57801799807869,-4.78970144049753,0.0476274176955033,0.285587844401991,0.0476274176955033
169.632516703786,-4.57453962551818,-4.57453962551818,-4.78619694358252,0.0495492678032774,0.2882203114814,0.0495492678032774
169.743875278396,-4.57106143787679,-4.57106143787679,-4.78269290023946,0.0515109301477209,0.29085397720403,0.0515109301477209
169.855233853007,-4.56758333300709,-4.56758333300709,-4.77918934598211,0.0535129290734385,0.293488179451716,0.0535129290734385
169.966592427617,-4.56410533271436,-4.56410533271436,-4.77568627419283,0.0555477448571339,0.296123650263815,0.0555477448571339
170.077951002227,-4.56062746243069,-4.56062746243069,-4.77218365616249,0.057622264852266,0.298760698142935,0.057622264852266
170.189309576837,-4.55714963254896,-4.55714963254896,-4.76868141966398,0.0597339596546041,0.301398518006848,0.0597339596546041
170.300668151448,-4.55367196347658,-4.55367196347658,-4.76517961008836,0.061879411557363,0.304039410553402,0.061879411557363
170.412026726058,-4.5501942944042,-4.5501942944042,-4.76167824256362,0.0640596617669794,0.306680303099957,0.0640596617669794
170.523385300668,-4.54671678719843,-4.54671678719843,-4.75817727575379,0.0662716043845312,0.309325728090286,0.0662716043845312
170.634743875278,-4.54323928747915,-4.54323928747915,-4.75467668757375,0.0685150061133933,0.311971362710395,0.0685150061133933
170.746102449889,-4.53976188905721,-4.53976188905721,-4.75117644594074,0.0707889803579334,0.314620939931364,0.0707889803579334
170.857461024499,-4.53628453185093,-4.53628453185093,-4.74767646909484,0.0730948745422477,0.317272121310198,0.0730948745422477
170.968819599109,-4.53280722889073,-4.53280722889073,-4.74417672705929,0.0754340971041566,0.319926222024429,0.0754340971041566
171.080178173719,-4.52932998814394,-4.52932998814394,-4.74067725650796,0.0778023683390313,0.322583670846841,0.0778023683390313
171.19153674833,-4.52585276735719,-4.52585276735719,-4.73717804129641,0.0801977991981054,0.325242645643045,0.0801977991981054
171.30289532294,-4.52237561701175,-4.52237561701175,-4.733679047385,0.0826204532325645,0.327907005777531,0.0826204532325645
171.41425389755,-4.51889846666631,-4.51889846666631,-4.73018022372399,0.0850709781314899,0.330571365912016,0.0850709781314899
171.52561247216,-4.51542138039999,-4.51542138039999,-4.72668155319858,0.0875485362389441,0.333243029530449,0.0875485362389441
171.636971046771,-4.51194429572327,-4.51194429572327,-4.72318300528619,0.0900512264249416,0.335914874325217,0.0900512264249416
171.748329621381,-4.50846724381451,-4.50846724381451,-4.71968460616033,0.0925787935855599,0.338592560655544,0.0925787935855599
171.859688195991,-4.50499020397667,-4.50499020397667,-4.71618633830692,0.0951278235980867,0.341272398863486,0.0951278235980867
171.971046770601,-4.50151317618511,-4.50151317618511,-4.71268826515995,0.09769845618263,0.3439563387658,0.09769845618263
172.082405345212,-4.49803616114439,-4.49803616114439,-4.70919021147928,0.10029319679646,0.346644620259082,0.10029319679646
172.193763919822,-4.49455914730192,-4.49455914730192,-4.70569180676221,0.102917531877356,0.349335030135637,0.102917531877356
172.305122494432,-4.49108213723746,-4.49108213723746,-4.70219268393692,0.105577903652194,0.352032150663113,0.105577903652194
172.416481069042,-4.487605127173,-4.487605127173,-4.69869275129767,0.108274021228914,0.35472927119059,0.108274021228914
172.527839643653,-4.48412810351351,-4.48412810351351,-4.69519207789359,0.111005871448073,0.357435538003291,0.111005871448073
172.639198218263,-4.48065107979659,-4.48065107979659,-4.69169083412752,0.113768750003625,0.360141843451016,0.113768750003625
172.750556792873,-4.47717403412405,-4.47717403412405,-4.68818920884202,0.116557702937436,0.362855270244909,0.116557702937436
172.861915367483,-4.47369698116391,-4.47369698116391,-4.68468730170001,0.119370803088129,0.365571060783782,0.119370803088129
172.973273942094,-4.47021990593944,-4.47021990593944,-4.68118528661955,0.122204929280353,0.368291779469947,0.122204929280353
173.084632516704,-4.46674280896068,-4.46674280896068,-4.67768348181566,0.125055885465142,0.371017313403834,0.125055885465142
173.195991091314,-4.46326569676108,-4.46326569676108,-4.67418207052892,0.127918582343483,0.373745445647216,0.127918582343483
173.307349665924,-4.45978854141879,-4.45978854141879,-4.67068132614164,0.130792883086311,0.37648094266698,0.130792883086311
173.418708240535,-4.45631138494593,-4.45631138494593,-4.6671813419304,0.133674988630639,0.379216599947142,0.133674988630639
173.530066815145,-4.45283415801939,-4.45283415801939,-4.66368222547328,0.136562728791917,0.381962244110592,0.136562728791917
173.641425389755,-4.44935693109285,-4.44935693109285,-4.66018418143256,0.139454162459011,0.384707888274041,0.139454162459011
173.752783964365,-4.44587964064696,-4.44587964064696,-4.65668746546832,0.142346614899939,0.387461470502514,0.142346614899939
173.864142538975,-4.44240233131269,-4.44240233131269,-4.65319243284886,0.14523669207457,0.390217413226495,0.14523669207457
173.975501113586,-4.43892497342606,-4.43892497342606,-4.64969906201545,0.148124112489789,0.392978834689692,0.148124112489789
174.086859688196,-4.43544757175068,-4.43544757175068,-4.6462070404869,0.151011419752471,0.395745197355517,0.151011419752471
174.198218262806,-4.43197014154176,-4.43197014154176,-4.64271566356337,0.153902365809855,0.398514512159269,0.153902365809855
174.309576837416,-4.42849263824892,-4.42849263824892,-4.63922447727081,0.156798206077005,0.401291388374692,0.156798206077005
174.420935412027,-4.42501513102768,-4.42501513102768,-4.63573379853014,0.159697867950162,0.404068643340473,0.159697867950162
174.532293986637,-4.42153751798347,-4.42153751798347,-4.63224368636156,0.162600604609182,0.40685610105279,0.162600604609182
174.643652561247,-4.41805990493925,-4.41805990493925,-4.62875418326685,0.165506811272202,0.409643558765107,0.165506811272202
174.755011135857,-4.4145822002355,-4.4145822002355,-4.62526503498027,0.16841515480664,0.412439419410413,0.16841515480664
174.866369710468,-4.41110447128299,-4.41110447128299,-4.62177635199657,0.171328657983171,0.415237503071774,0.171328657983171
174.977728285078,-4.40762667628376,-4.40762667628376,-4.6182878216981,0.174244852279277,0.418041398684916,0.174244852279277
175.089086859688,-4.40414882632082,-4.40414882632082,-4.61479948628208,0.177167600466653,0.420850130971121,0.177167600466653
175.200445434298,-4.40067093871115,-4.40067093871115,-4.61131111026868,0.180095656512326,0.423662067038893,0.180095656512326
175.311804008909,-4.3971929635902,-4.3971929635902,-4.60782270225677,0.18302789616637,0.426481450419648,0.18302789616637
175.423162583519,-4.39371498132704,-4.39371498132704,-4.60433387403527,0.185970174390221,0.429301427156677,0.185970174390221
175.534521158129,-4.39023687819497,-4.39023687819497,-4.60084475724789,0.188917994649892,0.432131445373357,0.188917994649892
175.645879732739,-4.3867587750629,-4.3867587750629,-4.59735530944708,0.191871992124722,0.434961463590038,0.191871992124722
175.75723830735,-4.38328056729691,-4.38328056729691,-4.59386535090526,0.194836174187181,0.437800077308876,0.194836174187181
175.86859688196,-4.37980233511361,-4.37980233511361,-4.59037513202909,0.197805729541561,0.440640696869312,0.197805729541561
175.97995545657,-4.37632403011149,-4.37632403011149,-4.58688463100621,0.200781134510421,0.443487286487124,0.200781134510421
176.09131403118,-4.37284566922611,-4.37284566922611,-4.58339361886052,0.203767922427781,0.44633845769906,0.203767922427781
176.202672605791,-4.36936726761989,-4.36936726761989,-4.57990258218276,0.206755256686297,0.449192993016269,0.206755256686297
176.314031180401,-4.36588877979672,-4.36588877979672,-4.57641109571443,0.209755334386708,0.452054651048352,0.209755334386708
176.425389755011,-4.36241028261279,-4.36241028261279,-4.57291959629175,0.212755832289462,0.454917097926891,0.212755832289462
176.536748329621,-4.35893167128639,-4.35893167128639,-4.56942775707017,0.21576841873025,0.457789163776726,0.21576841873025
176.648106904232,-4.35545305995999,-4.35545305995999,-4.5659359002685,0.218781657119506,0.460661229626561,0.218781657119506
176.759465478842,-4.35197435054234,-4.35197435054234,-4.56244373920039,0.221806179069499,0.463541865527669,0.221806179069499
176.870824053452,-4.34849562114662,-4.34849562114662,-4.55895156304143,0.224831644766012,0.466424246876801,0.224831644766012
176.982182628062,-4.34501682694873,-4.34501682694873,-4.5554592306738,0.227866879394444,0.469312609384612,0.227866879394444
177.093541202673,-4.34153798693016,-4.34153798693016,-4.55196690558752,0.230902793094456,0.472205201084637,0.230902793094456
177.204899777283,-4.33805911248669,-4.33805911248669,-4.5484746848513,0.233948438650603,0.475101232432012,0.233948438650603
177.316258351893,-4.33458017145422,-4.33458017145422,-4.54498246103056,0.236994558134242,0.478003917182153,0.236994558134242
177.427616926503,-4.3311012218933,-4.3311012218933,-4.54149016747323,0.240051392469381,0.480907556434688,0.240051392469381
177.538975501114,-4.32762219183151,-4.32762219183151,-4.53799785990921,0.243108454286798,0.483820205336229,0.243108454286798
177.650334075724,-4.32414316176972,-4.32414316176972,-4.53450484761695,0.246176961577974,0.486732854237769,0.246176961577974
177.761692650334,-4.32066406840764,-4.32066406840764,-4.53101183532468,0.249245468869149,0.489653861200131,0.249245468869149
177.873051224944,-4.31718496394439,-4.31718496394439,-4.52751770698784,0.252324694815737,0.492576333941869,0.252324694815737
177.984409799555,-4.31370582505157,-4.31370582505157,-4.5240232696619,0.255407278170716,0.495504666148523,0.255407278170716
178.095768374165,-4.31022666375448,-4.31022666375448,-4.52052827160477,0.258495963086129,0.498436811267899,0.258495963086129
178.207126948775,-4.30674748943141,-4.30674748943141,-4.51703263776921,0.261591118850412,0.501372387621601,0.261591118850412
178.318485523385,-4.30326829203063,-4.30326829203063,-4.513536680599,0.26468950790326,0.504314042981417,0.26468950790326
178.429844097996,-4.29978909322943,-4.29978909322943,-4.51003982604525,0.267796190367977,0.50725677960016,0.267796190367977
178.541202672606,-4.29630988373453,-4.29630988373453,-4.50654251581042,0.270906363126621,0.510207772768762,0.270906363126621
178.652561247216,-4.29283067423964,-4.29283067423964,-4.50304457620732,0.274021356538111,0.513158765937365,0.274021356538111
178.763919821826,-4.28935147811468,-4.28935147811468,-4.49954556923421,0.277143413736306,0.516117731124087,0.277143413736306
178.875278396437,-4.28587228397351,-4.28587228397351,-4.49604600772079,0.280269226978856,0.51907787918048,0.280269226978856
178.986636971047,-4.28239311882349,-4.28239311882349,-4.49254574376764,0.283399826768795,0.52204363588066,0.283399826768795
179.097995545657,-4.27891397100934,-4.27891397100934,-4.48904462213954,0.286537232912195,0.525012746386287,0.286537232912195
179.209354120267,-4.27543485400855,-4.27543485400855,-4.48554318140798,0.289677679693622,0.527985193087973,0.289677679693622
179.320712694877,-4.27195578711319,-4.27195578711319,-4.48204115581107,0.29282392281321,0.530963064758838,0.29282392281321
179.432071269488,-4.268476736368,-4.268476736368,-4.47853854220158,0.295974666599008,0.533942097700937,0.295974666599008
179.543429844098,-4.26499778840438,-4.26499778840438,-4.47503542130329,0.299130074580413,0.536928521106481,0.299130074580413
179.654788418708,-4.26151884044077,-4.26151884044077,-4.47153245660939,0.302288771964678,0.539914944512024,0.302288771964678
179.766146993319,-4.25804003483206,-4.25804003483206,-4.46803039585601,0.305450174343437,0.542908792541111,0.305450174343437
179.877505567929,-4.25456124667527,-4.25456124667527,-4.46452964721558,0.308614370272563,0.545903550787809,0.308614370272563
179.988864142539,-4.25108258966038,-4.25108258966038,-4.46102985699097,0.311781176021378,0.548903548197817,0.311781176021378
180.100222717149,-4.2476040045745,-4.2476040045745,-4.45752999328695,0.314951697665241,0.551906419195917,0.314951697665241
180.211581291759,-4.244125519108,-4.244125519108,-4.45402969791679,0.318125897931546,0.554912451066141,0.318125897931546
180.32293986637,-4.2406471825774,-4.2406471825774,-4.45052976040496,0.321303358002492,0.557923208596758,0.321303358002492
180.43429844098,-4.23716889211371,-4.23716889211371,-4.44703042004624,0.324483577736248,0.560935159085262,0.324483577736248
180.54565701559,-4.23369085127491,-4.23369085127491,-4.44353148596033,0.327666952633497,0.563953573910747,0.327666952633497
180.6570155902,-4.23021281043611,-4.23021281043611,-4.44003377591334,0.330851477716262,0.566971988736233,0.330851477716262
180.768374164811,-4.22673508194655,-4.22673508194655,-4.43653655107056,0.334038574787064,0.569997168141957,0.334038574787064
180.879732739421,-4.22325738404957,-4.22325738404957,-4.43303995030276,0.337228029178553,0.573023010094615,0.337228029178553
180.991091314031,-4.21977994588433,-4.21977994588433,-4.42954461118004,0.34041857520889,0.576053644420747,0.34041857520889
181.102449888641,-4.21630263809581,-4.21630263809581,-4.42604997959725,0.343611186028365,0.579086684359601,0.343611186028365
181.213808463252,-4.21282551422391,-4.21282551422391,-4.42255706472911,0.346803831337016,0.582122657546307,0.346803831337016
181.325167037862,-4.20934864350618,-4.20934864350618,-4.41906670858039,0.349994728573375,0.585162668236448,0.349994728573375
181.436525612472,-4.20587185773814,-4.20587185773814,-4.41557923796802,0.353182928770884,0.588203864881167,0.353182928770884
181.547884187082,-4.20239547025568,-4.20239547025568,-4.41209373947554,0.356370145172886,0.591250621859374,0.356370145172886
181.659242761693,-4.19891908277322,-4.19891908277322,-4.40860969768459,0.359557209665139,0.594297378837584,0.359557209665139
181.770601336303,-4.19544318587473,-4.19544318587473,-4.40512743075555,0.362743824684935,0.597350210650648,0.362743824684935
181.881959910913,-4.19196732545212,-4.19196732545212,-4.40164826646601,0.365927156167693,0.600403494139734,0.365927156167693
181.993318485523,-4.18849185534676,-4.18849185534676,-4.39817151443542,0.369108398890491,0.603461106346931,0.369108398890491
182.104677060134,-4.18501656407091,-4.18501656407091,-4.39469658734581,0.37228875250134,0.606520701819417,0.37228875250134
182.216035634744,-4.18154154151045,-4.18154154151045,-4.39122509764818,0.375465318716035,0.609582987453512,0.375465318716035
182.327394209354,-4.17806685985179,-4.17806685985179,-4.38775659137056,0.378638905336478,0.612648685921426,0.378638905336478
182.438752783964,-4.1745923050796,-4.1745923050796,-4.38429057351873,0.381810252190286,0.615715539552372,0.381810252190286
182.550111358575,-4.17111827148326,-4.17111827148326,-4.38082819960023,0.384977623820408,0.618787137920784,0.384977623820408
182.661469933185,-4.16764423788691,-4.16764423788691,-4.37736937840123,0.388140927725185,0.621858736289195,0.388140927725185
182.772828507795,-4.16417085414628,-4.16417085414628,-4.37391359064144,0.391301077491422,0.624935757665056,0.391301077491422
182.884187082405,-4.16069750403758,-4.16069750403758,-4.37046021341891,0.39445907277984,0.628013059697423,0.39445907277984
182.995545657016,-4.15722465987696,-4.15722465987696,-4.36700879066997,0.397615726701716,0.631094253480413,0.397615726701716
183.106904231626,-4.15375202661813,-4.15375202661813,-4.36355958344678,0.400770711402963,0.634177069519095,0.400770711402963
183.218262806236,-4.15027973821291,-4.15027973821291,-4.36011237449471,0.403924303871036,0.637262341962761,0.403924303871036
183.329621380846,-4.14680785334465,-4.14680785334465,-4.35666679319491,0.407077165091834,0.640350488814929,0.407077165091834
183.440979955457,-4.14333613633253,-4.14333613633253,-4.35322252136044,0.410229894180803,0.643439747894756,0.410229894180803
183.552338530067,-4.13986502931919,-4.13986502931919,-4.34977951713169,0.413382490619747,0.646533048873003,0.413382490619747
183.663697104677,-4.13639392230585,-4.13639392230585,-4.34633791942929,0.416534712790404,0.649626349851249,0.416534712790404
183.775055679287,-4.1329235964562,-4.1329235964562,-4.34289779028375,0.419686691087035,0.652724489538174,0.419686691087035
183.886414253898,-4.12945329410789,-4.12945329410789,-4.33945863412995,0.422838959353132,0.655822774797783,0.422838959353132
183.997772828508,-4.12598359396522,-4.12598359396522,-4.33602036591581,0.425992175917294,0.65892455892775,0.425992175917294
184.109131403118,-4.1225141213371,-4.1225141213371,-4.33258279861235,0.429146376238065,0.662027664938239,0.429146376238065
184.220489977728,-4.11904505895003,-4.11904505895003,-4.32914583475746,0.432301594622914,0.665133013022384,0.432301594622914
184.331848552339,-4.11557643957997,-4.11557643957997,-4.32570941946849,0.435458033125467,0.668240782309259,0.435458033125467
184.443207126949,-4.11210802655568,-4.11210802655568,-4.32227361159696,0.438615533797849,0.671349615444356,0.438615533797849
184.554565701559,-4.10864028229735,-4.10864028229735,-4.31883836596592,0.441774319108088,0.67446189650769,0.441774319108088
184.665924276169,-4.10517253803902,-4.10517253803902,-4.31540360144524,0.44493455993625,0.677574177571024,0.44493455993625
184.777282850779,-4.10170568046033,-4.10170568046033,-4.31196929310864,0.448096137735784,0.680690784759106,0.448096137735784
184.88864142539,-4.09823883112057,-4.09823883112057,-4.3085353079077,0.451259247587159,0.683807432145101,0.451259247587159
185,-4.09477266298144,-4.09477266298144,-4.3051014357074,0.45442419178591,0.686927231546546,0.45442419178591


==> figures/hbfSat095.csv <==
135,-5.62486091829977,-5.62486091829977,-5.59697849448813,0.626542041451871,0.66397806825797,0.626542041451871
135.200803212851,-5.61843659025848,-5.61843659025848,-5.59047567746528,0.619036043565462,0.656758881635647,0.619036043565462
135.401606425703,-5.61201256161746,-5.61201256161746,-5.58397422879951,0.611506268048821,0.649520438070834,0.611506268048821
135.602409638554,-5.60558883294973,-5.60558883294973,-5.57747493706215,0.603941696344091,0.642262183082001,0.603941696344091
135.803212851406,-5.59916542060474,-5.59916542060474,-5.57097699234705,0.59635314590482,0.634982430655777,0.59635314590482
136.004016064257,-5.59274239188463,-5.59274239188463,-5.5644803231248,0.588739982786332,0.627675538209577,0.588739982786332
136.204819277108,-5.58631966562625,-5.58631966562625,-5.55798512929835,0.581092521955411,0.620346404278671,0.581092521955411
136.40562248996,-5.57989724253677,-5.57989724253677,-5.55149137570401,0.573409986004747,0.612994342379211,0.573409986004747
136.606425702811,-5.5734751233471,-5.5734751233471,-5.54499874740861,0.565699145486809,0.60561864275589,0.565699145486809
136.807228915663,-5.56705331669203,-5.56705331669203,-5.53850730159441,0.557957954452772,0.598217913689168,0.557957954452772
137.008032128514,-5.560631907257,-5.560631907257,-5.53201928575001,0.550124684758025,0.590783986217953,0.550124684758025
137.208835341365,-5.55421080488153,-5.55421080488153,-5.52553126990562,0.542291415063278,0.583323287789422,0.542291415063278
137.409638554217,-5.5477900104608,-5.5477900104608,-5.51904325406122,0.534458145368532,0.575834923576114,0.534458145368532
137.610441767068,-5.54136952491878,-5.54136952491878,-5.51255645214781,0.526580647193692,0.568317965475831,0.526580647193692
137.81124497992,-5.53494934920804,-5.53494934920804,-5.50607282563369,0.518587456211263,0.560771451890803,0.518587456211263
138.012048192771,-5.52852958558549,-5.52852958558549,-5.49958919911956,0.510594265228834,0.553183791939387,0.510594265228834
138.212851405623,-5.52211013504674,-5.52211013504674,-5.49310557260544,0.502601074246405,0.545563382239866,0.502601074246405
138.413654618474,-5.51569099849045,-5.51569099849045,-5.4866238812963,0.494507622021987,0.537909049323786,0.494507622021987
138.614457831325,-5.50927217707626,-5.50927217707626,-5.48014396406709,0.486322256300295,0.530219547806008,0.486322256300295
138.815261044177,-5.50285367199786,-5.50285367199786,-5.47366404683788,0.478136890578602,0.522493582562271,0.478136890578602
139.016064257028,-5.49643557961283,-5.49643557961283,-5.46718412960868,0.469951524856909,0.514717705105999,0.469951524856909
139.21686746988,-5.49001781600586,-5.49001781600586,-5.46070715230694,0.461587266325434,0.506900005154855,0.461587266325434
139.417670682731,-5.48360037392414,-5.48360037392414,-5.45423106872775,0.453168625317115,0.499039880927884,0.453168625317115
139.618473895582,-5.47718325481532,-5.47718325481532,-5.44775498514855,0.444749984308795,0.491135607000496,0.444749984308795
139.819277108434,-5.47076646016771,-5.47076646016771,-5.44127893909191,0.436329198960298,0.483185380645469,0.436329198960298
140.020080321285,-5.46435008058947,-5.46435008058947,-5.43480597476435,0.427732298812509,0.475173280120183,0.427732298812509
140.220883534137,-5.45793404772482,-5.45793404772482,-5.42833457864825,0.419054927138971,0.46710653968264,0.419054927138971
140.421686746988,-5.4515183457827,-5.4515183457827,-5.42186455667503,0.410293099425911,0.458985410269667,0.410293099425911
140.622489959839,-5.44510297656947,-5.44510297656947,-5.41539565226993,0.40144121827407,0.450807402254522,0.40144121827407
140.823293172691,-5.43868794194187,-5.43868794194187,-5.40892756557314,0.392501903246223,0.442569898664159,0.392501903246223
141.024096385542,-5.43227332687999,-5.43227332687999,-5.4024603132586,0.383451500500584,0.434253525701666,0.383451500500584
141.224899598394,-5.42585907925362,-5.42585907925362,-5.39599387212287,0.374280497442621,0.425863621757997,0.374280497442621
141.425702811245,-5.41944517415865,-5.41944517415865,-5.38952779121703,0.364987978994227,0.41740170290863,0.364987978994227
141.626506024096,-5.41303161381231,-5.41303161381231,-5.38306179195743,0.355572697371782,0.408863979557417,0.355572697371782
141.827309236948,-5.40661840049196,-5.40661840049196,-5.37660805943926,0.346017928840702,0.400246435477672,0.346017928840702
142.028112449799,-5.40020561351214,-5.40020561351214,-5.37018856557258,0.336381366927215,0.391524559406939,0.336381366927215
142.228915662651,-5.39379321802179,-5.39379321802179,-5.3638421882974,0.326701307572629,0.382699692343025,0.326701307572629
142.429718875502,-5.38738117944988,-5.38738117944988,-5.35758513138178,0.317021668417643,0.373775202975686,0.317021668417643
142.630522088353,-5.38096945461871,-5.38096945461871,-5.35145868999873,0.3073857829159,0.364744799945074,0.3073857829159
142.831325301205,-5.37455801006684,-5.37455801006684,-5.3454662807868,0.297820868975747,0.355601757470972,0.297820868975747
143.032128514056,-5.36814704478511,-5.36814704478511,-5.33961981193045,0.288351686043644,0.346313393566492,0.288351686043644
143.232931726908,-5.36173759394931,-5.36173759394931,-5.33393133983584,0.27900224363089,0.336874348708287,0.27900224363089
143.433734939759,-5.35533085419343,-5.35533085419343,-5.32840610576545,0.269789697655477,0.327293080041805,0.269789697655477
143.63453815261,-5.34892822322432,-5.34892822322432,-5.32304968743262,0.260730395957308,0.317561304972454,0.260730395957308
143.835341365462,-5.34253117389181,-5.34253117389181,-5.31788095521893,0.251854957263638,0.307670079443334,0.251854957263638
144.036144578313,-5.33614265081119,-5.33614265081119,-5.31287649729629,0.243150843852925,0.297578088790645,0.243150843852925
144.236947791165,-5.32976490206062,-5.32976490206062,-5.30804559776925,0.23463719004685,0.28726439291015,0.23463719004685
144.437751004016,-5.32339799831737,-5.32339799831737,-5.30339298790374,0.226329882201183,0.276740039863492,0.226329882201183
144.638554216867,-5.31704313773393,-5.31704313773393,-5.29890684928825,0.218225846339233,0.265986253585144,0.218225846339233
144.839357429719,-5.31070147593199,-5.31070147593199,-5.29458463977047,0.210332257747074,0.254981795996259,0.210332257747074
145.04016064257,-5.3043763389927,-5.3043763389927,-5.29041777085292,0.202647785141123,0.243657501432279,0.202647785141123
145.240963855422,-5.29807019593462,-5.29807019593462,-5.28640017339069,0.195174001053981,0.231942626776945,0.195174001053981
145.441767068273,-5.29178124941372,-5.29178124941372,-5.28252550354014,0.187911973143691,0.219843121666549,0.187911973143691
145.642570281125,-5.28551035861803,-5.28551035861803,-5.27878002637663,0.180850292933688,0.207302798521344,0.180850292933688
145.843373493976,-5.27925833560161,-5.27925833560161,-5.27516862182369,0.174006646168021,0.194254178531802,0.174006646168021
146.044176706827,-5.27302826018401,-5.27302826018401,-5.27167880956413,0.167371375184824,0.180530401735533,0.167371375184824
146.244979919679,-5.2668233005352,-5.2668233005352,-5.26830677963453,0.160949381904045,0.1658407287974,0.160949381904045
146.44578313253,-5.26063979493713,-5.26063979493713,-5.26504900999298,0.15474620351925,0.150081204430383,0.15474620351925
146.646586345382,-5.25447822894729,-5.25447822894729,-5.26189021980284,0.148743032905996,0.132900581280548,0.148743032905996
146.847389558233,-5.24833903686748,-5.24833903686748,-5.25882360703139,0.142936804253792,0.113753189319673,0.142936804253792
147.048192771084,-5.24222458033526,-5.24222458033526,-5.25585658487072,0.137358575509081,0.0914337866169706,0.137358575509081
147.248995983936,-5.23613885972686,-5.23613885972686,-5.25293953533986,0.131899565716816,0.0598758675170033,0.131899565716816
147.449799196787,-5.23007656008967,-5.23007656008967,-5.25012610830959,0.1267059163916,-0.00789381210198531,0.1267059163916
147.650602409639,-5.22403776251256,-5.22403776251256,-5.24736747381718,0.121668319916004,-0.0673222756882189,0.121668319916004
147.85140562249,-5.21802249410152,-5.21802249410152,-5.24465632075858,0.116767959170382,-0.09466230757819,0.116767959170382
148.052208835341,-5.2120320984204,-5.2120320984204,-5.24202246755091,0.112114578842857,-0.114549413139108,0.112114578842857
148.253012048193,-5.20607116888827,-5.20607116888827,-5.23942885214283,0.107605532943449,-0.130543962290943,0.107605532943449
148.453815261044,-5.20013317844036,-5.20013317844036,-5.23687154496819,0.103229532333118,-0.144595539005811,0.103229532333118
148.654618473896,-5.19421778430375,-5.19421778430375,-5.23436765708856,0.0990696735125357,-0.157121092704507,0.0990696735125357
148.855421686747,-5.18832459017996,-5.18832459017996,-5.23189540523537,0.0950569029645042,-0.168428274150842,0.0950569029645042
149.056224899598,-5.18245382340658,-5.18245382340658,-5.22944815516758,0.0911656822573,-0.178708962493161,0.0911656822573
149.25702811245,-5.17661005968729,-5.17661005968729,-5.22703492123471,0.0874593818743707,-0.187962822279465,0.0874593818743707
149.457831325301,-5.17078624501977,-5.17078624501977,-5.22464470462428,0.0839029887476643,-0.196553135999333,0.0839029887476643
149.658634538153,-5.16498161954826,-5.16498161954826,-5.22226869835007,0.080445259292355,-0.204546672793382,0.080445259292355
149.859437751004,-5.1591953765497,-5.1591953765497,-5.21991505129379,0.0771657248815076,-0.212001053666003,0.0771657248815076
150.060240963855,-5.15342675813676,-5.15342675813676,-5.21757382105623,0.0740118113202927,-0.218962587102156,0.0740118113202927
150.261044176707,-5.14767939924486,-5.14767939924486,-5.2152413545997,0.0709505462689962,-0.225351113455363,0.0709505462689962
150.461847389558,-5.14194663579855,-5.14194663579855,-5.2129217943912,0.0680654140138008,-0.231348365415881,0.0680654140138008
150.66265060241,-5.13622734587732,-5.13622734587732,-5.21060672716072,0.0652752021714083,-0.236977940279165,0.0652752021714083
150.863453815261,-5.13052037723773,-5.13052037723773,-5.20829587914688,0.0625780195008868,-0.242261131453647,0.0625780195008868
151.064257028112,-5.12482454741203,-5.12482454741203,-5.20599002741678,0.0600330281821974,-0.24721697216987,0.0600330281821974
151.265060240964,-5.11914089171927,-5.11914089171927,-5.20368650245493,0.0575848144046092,-0.251775743689875,0.0575848144046092
151.465863453815,-5.11346478920616,-5.11346478920616,-5.20138472355867,0.0552197148848906,-0.256043480134911,0.0552197148848906
151.666666666667,-5.10779468852442,-5.10779468852442,-5.19908452175092,0.0529806858894539,-0.260037323725332,0.0529806858894539
151.867469879518,-5.10212922883679,-5.10212922883679,-5.19678348728451,0.050831638860341,-0.263767249754502,0.050831638860341
152.068273092369,-5.09646704546311,-5.09646704546311,-5.1944801821179,0.0487685402895568,-0.267242347166995,0.0487685402895568
152.269076305221,-5.09080656038732,-5.09080656038732,-5.19217319067494,0.0467879032910794,-0.270405882896919,0.0467879032910794
152.469879518072,-5.08514529741116,-5.08514529741116,-5.18985782550668,0.044918241294222,-0.273324176013497,0.044918241294222
152.670682730924,-5.0794817958895,-5.0794817958895,-5.18753341928427,0.0431275270322463,-0.276014155944009,0.0431275270322463
152.871485943775,-5.07381469320968,-5.07381469320968,-5.18520039809759,0.0414017383281354,-0.278480819612658,0.0414017383281354
153.072289156627,-5.06814265571591,-5.06814265571591,-5.18285392177709,0.0397620207776047,-0.280728718156761,0.0397620207776047
153.273092369478,-5.0624622157246,-5.0624622157246,-5.18049381267335,0.0381962694336524,-0.282709595741097,0.0381962694336524
153.473895582329,-5.05677255181535,-5.05677255181535,-5.17811820107455,0.0367012190424743,-0.284466402697158,0.0367012190424743
153.674698795181,-5.0510729569579,-5.0510729569579,-5.1757254887828,0.035273887784252,-0.286017396167817,0.035273887784252
153.875502008032,-5.04536229957137,-5.04536229957137,-5.17331464468743,0.0339134277332164,-0.287364859667139,0.0339134277332164
154.076305220884,-5.03963950562557,-5.03963950562557,-5.17088328864902,0.0326215151979635,-0.288510809314505,0.0326215151979635
154.277108433735,-5.03390021740291,-5.03390021740291,-5.16843101475466,0.0313897778988044,-0.289412642324001,0.0313897778988044
154.477911646586,-5.02814460643711,-5.02814460643711,-5.16595728762372,0.0302127542089805,-0.29009707550017,0.0302127542089805
154.678714859438,-5.02237321490358,-5.02237321490358,-5.16346078933496,0.0290931980034479,-0.290584786183487,0.0290931980034479
154.879518072289,-5.01658532174272,-5.01658532174272,-5.16094114553524,0.0280313605927944,-0.290876312541581,0.0280313605927944
155.080321285141,-5.01078027561238,-5.01078027561238,-5.15839703260824,0.0270260812840066,-0.290972003505221,0.0270260812840066
155.281124497992,-5.00495380659342,-5.00495380659342,-5.15583101413617,0.0260660855489111,-0.290833190460425,0.0260660855489111
155.481927710843,-4.99910641872265,-4.99910641872265,-5.15323397611343,0.0251632223042236,-0.290473396699708,0.0251632223042236
155.682730923695,-4.99324005125231,-4.99324005125231,-5.15060965403094,0.0243049304542886,-0.289916743007063,0.0243049304542886
155.883534136546,-4.9873544513895,-4.9873544513895,-5.14795717251427,0.0234868352575372,-0.28916240951703,0.0234868352575372
156.084337349398,-4.98144942747686,-4.98144942747686,-5.14527308573826,0.0227064328258045,-0.288209407262266,0.0227064328258045
156.285140562249,-4.97552148057852,-4.97552148057852,-5.14256352086587,0.0219528839082859,-0.287021844522575,0.0219528839082859
156.4859437751,-4.96957094609482,-4.96957094609482,-5.13980995578839,0.0212521712384364,-0.285600703844097,0.0212521712384364
156.686746987952,-4.96360092976453,-4.96360092976453,-5.13703194244787,0.0205820772863531,-0.283974612537444,0.0205820772863531
156.887550200803,-4.95761157715674,-4.95761157715674,-5.13422333258756,0.019950696300395,-0.282141352120923,0.019950696300395
157.088353413655,-4.95160307317542,-4.95160307317542,-5.13136829917646,0.019361276593445,-0.280098495824082,0.019361276593445
157.289156626506,-4.94557297421094,-4.94557297421094,-5.12849056538882,0.0187868690151157,-0.277811851762986,0.0187868690151157
157.489959839357,-4.93952119189739,-4.93952119189739,-5.12556831572486,0.0182387636134846,-0.275268454823394,0.0182387636134846
157.690763052209,-4.93345152413094,-4.93345152413094,-5.12260718721294,0.0177132650556585,-0.272502654635877,0.0177132650556585
157.89156626506,-4.92736437449509,-4.92736437449509,-5.11960650193621,0.0172088756914869,-0.269510242480241,0.0172088756914869
158.092369477912,-4.92126016328049,-4.92126016328049,-5.11656643624965,0.0167253625930599,-0.266286664736525,0.0167253625930599
158.293172690763,-4.91513746301915,-4.91513746301915,-5.11348192003972,0.0162609399192928,-0.262797899707413,0.0162609399192928
158.493975903614,-4.90899574347048,-4.90899574347048,-5.11035520580508,0.0158131350590359,-0.259012689816854,0.0158131350590359
158.694779116466,-4.90284154654316,-4.90284154654316,-5.10718351198003,0.015380885224849,-0.255019182992948,0.015380885224849
158.895582329317,-4.89666981969965,-4.89666981969965,-5.1039652605709,0.0149637105051916,-0.250713769451046,0.0149637105051916
159.096385542169,-4.89048337828089,-4.89048337828089,-5.10069989728913,0.0145603352920412,-0.246121356818868,0.0145603352920412
159.29718875502,-4.88428270301903,-4.88428270301903,-5.09738443997253,0.0141707993144436,-0.241228982859839,0.0141707993144436
159.497991967871,-4.8780658812294,-4.8780658812294,-5.0940180442219,0.0137930704402011,-0.23605739258892,0.0137930704402011
159.698795180723,-4.87182879616152,-4.87182879616152,-5.09059977147124,0.0134271959213192,-0.230714208096049,0.0134271959213192
159.899598393574,-4.8655724118659,-4.8655724118659,-5.08712931439698,0.0130721134182862,-0.225250007244455,0.0130721134182862
160.100401606426,-4.85930033357966,-4.85930033357966,-5.08360342048345,0.0127265202795861,-0.219654383532815,0.0127265202795861
160.301204819277,-4.85301479566054,-4.85301479566054,-5.08002115775055,0.0123878227308996,-0.213895435508885,0.0123878227308996
160.502008032129,-4.84672157513425,-4.84672157513425,-5.07638154807775,0.0120546320163983,-0.207999075059314,0.0120546320163983
160.70281124498,-4.84042149463968,-4.84042149463968,-5.07268684441511,0.0117239627737745,-0.201944346082052,0.0117239627737745
160.903614457831,-4.83411612576841,-4.83411612576841,-5.0689343657279,0.0113970121425573,-0.195718566641469,0.0113970121425573
161.104417670683,-4.8278066231927,-4.8278066231927,-5.06512306053191,0.0110719014399296,-0.189266473145635,0.0110719014399296
161.305220883534,-4.82149505882267,-4.82149505882267,-5.06124909392482,0.0107475737950837,-0.182569301450267,0.0107475737950837
161.506024096386,-4.81518251957725,-4.81518251957725,-5.05731084403406,0.0104219050502483,-0.17562898204457,0.0104219050502483
161.706827309237,-4.80886963408878,-4.80886963408878,-5.05330845559982,0.0100987678406699,-0.168418701898872,0.0100987678406699
161.907630522088,-4.80255697899399,-4.80255697899399,-5.04924176614208,0.0097721512956739,-0.160907801728124,0.0097721512956739
162.10843373494,-4.79624533021709,-4.79624533021709,-5.04511125522769,0.00943560514393335,-0.152992261940314,0.00943560514393335
162.309236947791,-4.78993533004465,-4.78993533004465,-5.04091658668972,0.0090844606066316,-0.144587480827583,0.0090844606066316
162.510040160643,-4.78362702112135,-4.78362702112135,-5.03665375421938,0.00871653770683034,-0.13567254943993,0.00871653770683034
162.710843373494,-4.77732058523876,-4.77732058523876,-5.03232121047454,0.00833746584170502,-0.126149861888426,0.00833746584170502
162.911646586345,-4.77101618089964,-4.77101618089964,-5.02791510146289,0.00794793383191856,-0.115895467706356,0.00794793383191856
163.112449799197,-4.76471426573318,-4.76471426573318,-5.0234347192266,0.00755575449647581,-0.104572961170545,0.00755575449647581
163.313253012048,-4.75841507085445,-4.75841507085445,-5.01887819708048,0.0071664393471434,-0.0915940512719291,0.0071664393471434
163.5140562249,-4.7521181963773,-4.7521181963773,-5.01424488392361,0.00676861313990204,-0.0763339586037206,0.00676861313990204
163.714859437751,-4.74582364693301,-4.74582364693301,-5.00953024970134,0.00634412333679402,-0.0566050067708513,0.00634412333679402
163.915662650602,-4.7395314166301,-4.7395314166301,-5.00473614602681,0.00587092273373855,-0.0257311415213926,0.00587092273373855
164.116465863454,-4.73324174027055,-4.73324174027055,-4.99985841575717,0.00531851520666066,0.037834357261098,0.00531851520666066
164.317269076305,-4.7269547744651,-4.7269547744651,-4.99489920016998,0.00466240702084288,0.0636513245730445,0.00466240702084288
164.518072289157,-4.72066997975404,-4.72066997975404,-4.98986072306222,0.00387045162359567,0.081632567262899,0.00387045162359567
164.718875502008,-4.71438730011296,-4.71438730011296,-4.98474222186401,0.00280984464622998,0.0962883216760414,0.00280984464622998
164.919678714859,-4.70810667461852,-4.70810667461852,-4.97954342393427,0.000409016085644472,0.109032675249078,0.000409016085644472
165.120481927711,-4.70182819712135,-4.70182819712135,-4.97426439047525,-0.00265720027457492,0.120413523017001,-0.00265720027457492
165.321285140562,-4.69555203438302,-4.69555203438302,-4.96890631420223,-0.00387523294031124,0.130739780878548,-0.00387523294031124
165.522088353414,-4.68927764915956,-4.68927764915956,-4.96347181188654,-0.00480009184654069,0.140423351709092,-0.00480009184654069
165.722891566265,-4.68300497175126,-4.68300497175126,-4.95796772911288,-0.00556581033644677,0.149568881905386,-0.00556581033644677
165.923694779116,-4.67673393007735,-4.67673393007735,-4.95238919575254,-0.0061414680926543,0.1582615466027,-0.0061414680926543
166.124497991968,-4.67046453461713,-4.67046453461713,-4.9467404027707,-0.00663429936701736,0.166550763452262,-0.00663429936701736
166.325301204819,-4.66419696283117,-4.66419696283117,-4.9410174484331,-0.00710524252884447,0.17444720228475,-0.00710524252884447
166.526104417671,-4.65793074147139,-4.65793074147139,-4.93522119393528,-0.00757044485213511,0.182082543514229,-0.00757044485213511
166.726907630522,-4.65166580475534,-4.65166580475534,-4.92935548485978,-0.00794168862281055,0.18948484337568,-0.00794168862281055
166.927710843373,-4.64540208566746,-4.64540208566746,-4.92342500652985,-0.00830811290394918,0.196678972263334,-0.00830811290394918
167.128514056225,-4.63913955003089,-4.63913955003089,-4.91743458148153,-0.00871868899920395,0.203681486572562,-0.00871868899920395
167.329317269076,-4.63287836561123,-4.63287836561123,-4.91139210834809,-0.00911574397356286,0.210477787588307,-0.00911574397356286
167.530120481928,-4.62661814585829,-4.62661814585829,-4.90530319550476,-0.00897429313437721,0.217134941560675,-0.00897429313437721
167.730923694779,-4.6203588342889,-4.6203588342889,-4.89917210827929,-0.00888017958195706,0.223665011883422,-0.00888017958195706
167.931726907631,-4.61410037374506,-4.61410037374506,-4.89300366350289,-0.00894688586653619,0.230079068154448,-0.00894688586653619
168.132530120482,-4.60784271086151,-4.60784271086151,-4.88680431810313,-0.00903368026546486,0.236386604836137,-0.00903368026546486
168.333333333333,-4.60158598320063,-4.60158598320063,-4.88057892034421,-0.00888866223719106,0.242571432976419,-0.00888866223719106
168.534136546185,-4.59532989557554,-4.59532989557554,-4.87433354930837,-0.0082163117646695,0.248674052244503,-0.0082163117646695
168.734939759036,-4.58907440151041,-4.58907440151041,-4.86807151142319,-0.00664658670763082,0.254700899681255,-0.00664658670763082
168.935742971888,-4.58281945415444,-4.58281945415444,-4.86179625605571,-0.00279062059737287,0.260657990230626,-0.00279062059737287
169.136546184739,-4.57656500634463,-4.57656500634463,-4.85551006267992,0.00652211208743313,0.266550922254282,0.00652211208743313
169.33734939759,-4.57031112436558,-4.57031112436558,-4.84921568371753,0.010626971138786,0.272369510709293,0.010626971138786
169.538152610442,-4.56405762705078,-4.56405762705078,-4.84291485811295,0.0142347273031923,0.278136564585566,0.0142347273031923
169.738955823293,-4.55780446837451,-4.55780446837451,-4.8366088831579,0.0176982226065993,0.283857091050561,0.0176982226065993
169.939759036145,-4.55155161079965,-4.55155161079965,-4.83029931065423,0.0211500788424648,0.289534741296365,0.0211500788424648
170.140562248996,-4.54529901676886,-4.54529901676886,-4.82398708551575,0.0246270093721081,0.295172952837554,0.0246270093721081
170.341365461847,-4.53904669461073,-4.53904669461073,-4.81767304540101,0.0281723247518622,0.300766353864415,0.0281723247518622
170.542168674699,-4.5327945479556,-4.5327945479556,-4.81135790718846,0.0317717093890211,0.306327375086792,0.0317717093890211
170.74297188755,-4.52654253744166,-4.52654253744166,-4.80504223712599,0.0354295081017549,0.311860136237577,0.0354295081017549
170.943775100402,-4.52029063353626,-4.52029063353626,-4.79872650205052,0.0391450386392497,0.317367002371209,0.0391450386392497
171.144578313253,-4.51403880686309,-4.51403880686309,-4.79241103942271,0.0429256970006994,0.322850215087845,0.0429256970006994
171.345381526104,-4.50778702863247,-4.50778702863247,-4.78609615271549,0.0467702041531335,0.328307344895491,0.0467702041531335
171.546184738956,-4.50153525423207,-4.50153525423207,-4.77978205387204,0.0506770785385678,0.333745063249917,0.0506770785385678
171.746987951807,-4.49528345805345,-4.49528345805345,-4.77346876218038,0.0546606423840288,0.33916655976528,0.0546606423840288
171.947791164659,-4.48903161735062,-4.48903161735062,-4.7671564792967,0.0587109476696698,0.344573425052229,0.0587109476696698
172.14859437751,-4.48277970964265,-4.48277970964265,-4.7608452968682,0.0628232073802541,0.349967172298453,0.0628232073802541
172.349397590361,-4.47652768491597,-4.47652768491597,-4.7545351138204,0.0670053870721956,0.355347128587161,0.0670053870721956
172.550200803213,-4.47027552580612,-4.47027552580612,-4.74822588466103,0.071255904763379,0.360716776154764,0.071255904763379
172.751004016064,-4.46402322473695,-4.46402322473695,-4.74191763895778,0.0755736904262487,0.36607837700029,0.0755736904262487
172.951807228916,-4.45777076475308,-4.45777076475308,-4.73561019184508,0.0799586171190542,0.371433021570997,0.0799586171190542
173.152610441767,-4.45151812923423,-4.45151812923423,-4.72930329654452,0.0844145427335722,0.376781748894075,0.0844145427335722
173.353413654618,-4.445265258991,-4.445265258991,-4.72299690453083,0.0889389132964785,0.382124878058883,0.0889389132964785
173.55421686747,-4.43901214641713,-4.43901214641713,-4.71669089840023,0.0935321503667,0.387464212575356,0.0935321503667
173.755020080321,-4.432758804076,-4.432758804076,-4.71038537603555,0.0981838696164141,0.392801127702051,0.0981838696164141
173.955823293173,-4.42650522006659,-4.42650522006659,-4.70408022132548,0.102894750819134,0.398136374623522,0.102894750819134
174.156626506024,-4.42025138287519,-4.42025138287519,-4.69777457609184,0.107677143509593,0.403470668965734,0.107677143509593
174.357429718875,-4.41399723320922,-4.41399723320922,-4.69146612950611,0.112567699075248,0.408804825033038,0.112567699075248
174.558232931727,-4.4077427615469,-4.4077427615469,-4.68515513474637,0.117561690604181,0.414139878317322,0.117561690604181
174.759036144578,-4.40148800094138,-4.40148800094138,-4.67884244602714,0.122634416827026,0.419476385098391,0.122634416827026
174.95983935743,-4.39523294409482,-4.39523294409482,-4.67252878951035,0.127774456427806,0.424814858268327,0.127774456427806
175.160642570281,-4.38897758414943,-4.38897758414943,-4.66621513544724,0.1329696163053,0.430155785399296,0.1329696163053
175.361445783133,-4.38272186849454,-4.38272186849454,-4.65990306439954,0.138197264427253,0.435500154628308,0.138197264427253
175.562248995984,-4.37646577907128,-4.37646577907128,-4.6535938476075,0.143440719317695,0.440848782047714,0.143440719317695
175.763052208835,-4.37020936822998,-4.37020936822998,-4.64728845918784,0.148690276651615,0.446201489539512,0.148690276651615
175.963855421687,-4.36395263316354,-4.36395263316354,-4.64098779462928,0.153936091169314,0.451558618182377,0.153936091169314
176.164658634538,-4.35769557157935,-4.35769557157935,-4.63468964223821,0.159187605466085,0.45692049059865,0.159187605466085
176.36546184739,-4.35143814258902,-4.35143814258902,-4.62839351715724,0.164447233807535,0.462288064731594,0.164447233807535
176.566265060241,-4.34518031781594,-4.34518031781594,-4.62209922489055,0.169714856170783,0.467662256896321,0.169714856170783
176.767068273092,-4.33892216616317,-4.33892216616317,-4.61580663740892,0.174991093964464,0.473042248458329,0.174991093964464
176.967871485944,-4.33266368965356,-4.33266368965356,-4.60951535426312,0.180280456182955,0.478428253723832,0.180280456182955
177.168674698795,-4.32640489094814,-4.32640489094814,-4.60322370265771,0.185587676586036,0.483820473221976,0.185587676586036
177.369477911647,-4.32014574457984,-4.32014574457984,-4.59693083242394,0.190917011010522,0.489219710207259,0.190917011010522
177.570281124498,-4.31388621544651,-4.31388621544651,-4.59063642494785,0.196270383234165,0.494627150436868,0.196270383234165
177.771084337349,-4.30762638437042,-4.30762638437042,-4.58434070438694,0.201647159903942,0.500041433067745,0.201647159903942
177.971887550201,-4.30136625917886,-4.30136625917886,-4.57804413755284,0.20704795328234,0.505462676320913,0.20704795328234
178.172690763052,-4.29510584854183,-4.29510584854183,-4.57174705022099,0.212468624114757,0.510890987802185,0.212468624114757
178.373493975904,-4.288845144944,-4.288845144944,-4.56544967148248,0.217908016617719,0.516326946001821,0.217908016617719
178.574297188755,-4.28258411704421,-4.28258411704421,-4.55915215279243,0.223364509192599,0.521772072394797,0.223364509192599
178.775100401606,-4.27632285012436,-4.27632285012436,-4.55285449479049,0.228838494567935,0.527224564542609,0.228838494567935
178.975903614458,-4.27006135958228,-4.27006135958228,-4.54655648510475,0.234330373592821,0.532684465098213,0.234330373592821
179.176706827309,-4.26379966194862,-4.26379966194862,-4.54025703098235,0.239842037174699,0.538151808189493,0.239842037174699
179.377510040161,-4.25753776861773,-4.25753776861773,-4.53395489069957,0.24537422874459,0.543626915694141,0.24537422874459
179.578313253012,-4.25127567175137,-4.25127567175137,-4.52765073332262,0.250926005885855,0.549111637002902,0.250926005885855
179.779116465863,-4.24501344873624,-4.24501344873624,-4.52134559129229,0.256495648090376,0.55460383207924,0.256495648090376
179.979919678715,-4.23875112475583,-4.23875112475583,-4.51503869734078,0.262082518182159,0.560103481838524,0.262082518182159
180.180722891566,-4.23248872638023,-4.23248872638023,-4.50872983464441,0.267687421194345,0.565610560200258,0.267687421194345
180.381526104418,-4.22622628156168,-4.22622628156168,-4.50241864441332,0.273313650956357,0.571125130100826,0.273313650956357
180.582329317269,-4.2199638361644,-4.2199638361644,-4.49610586502978,0.27895693413098,0.576649307504531,0.27895693413098
180.78313253012,-4.21370143896479,-4.21370143896479,-4.48979206090282,0.284615102079217,0.582180726231035,0.284615102079217
180.983935742972,-4.20743912583727,-4.20743912583727,-4.4834769712843,0.290287543345246,0.587719317520735,0.290287543345246
181.184738955823,-4.20117693392965,-4.20117693392965,-4.4771604975596,0.295973758811189,0.593265007333336,0.295973758811189
181.385542168675,-4.19491490164974,-4.19491490164974,-4.47084748986189,0.30166439890751,0.598817716380565,0.30166439890751
181.586345381526,-4.18865315587859,-4.18865315587859,-4.46453719197116,0.307360763493007,0.60437945923783,0.307360763493007
181.787148594378,-4.18239169451791,-4.18239169451791,-4.45822969238293,0.313064401949046,0.609948040664542,0.313064401949046
181.987951807229,-4.17613055815477,-4.17613055815477,-4.45192346541143,0.318778304477694,0.615523265782909,0.318778304477694
182.18875502008,-4.16986979088071,-4.16986979088071,-4.44561983926998,0.324499276843333,0.621105029023375,0.324499276843333
182.389558232932,-4.16360943731526,-4.16360943731526,-4.43931735031614,0.330229373932441,0.626693221940678,0.330229373932441
182.590361445783,-4.15734969692276,-4.15734969692276,-4.43301551075242,0.33596919426995,0.632289469283043,0.33596919426995
182.791164658635,-4.15109052174241,-4.15109052174241,-4.42671628503884,0.341714765149798,0.637892059197933,0.341714765149798
182.991967871486,-4.14483193733105,-4.14483193733105,-4.42042283706758,0.347459203764564,0.643500624348761,0.347459203764564
183.192771084337,-4.13857398798259,-4.13857398798259,-4.41413650836814,0.353199077668641,0.64911504681917,0.353199077668641
183.393574297189,-4.13231671761737,-4.13231671761737,-4.40785402535099,0.358940117537118,0.654735208167112,0.358940117537118
183.59437751004,-4.12606037546904,-4.12606037546904,-4.40158086275488,0.364671364423535,0.660362383966968,0.364671364423535
183.795180722892,-4.11980488520542,-4.11980488520542,-4.39531418970438,0.37039782048866,0.665995319480869,0.37039782048866
183.995983935743,-4.11355023776865,-4.11355023776865,-4.38905288774954,0.376121741281209,0.671633528444133,0.376121741281209
184.196787148594,-4.10729647224798,-4.10729647224798,-4.38280162332785,0.381834400660224,0.677276895491619,0.381834400660224
184.397590361446,-4.10104362684559,-4.10104362684559,-4.37656141097152,0.387533979361887,0.682925306204696,0.387533979361887
184.598393574297,-4.09479197471481,-4.09479197471481,-4.37033082524812,0.393223645904335,0.688579743126541,0.393223645904335
184.799196787149,-4.08854143736911,-4.08854143736911,-4.36410770082749,0.398906711317436,0.694239349587328,0.398906711317436
185,-4.08229195767195,-4.08229195767195,-4.35788969838699,0.404587283476394,0.699903564470237,0.404587283476394


==> figures/uctrl.csv <==
0,-40,-18.1185163576153,-40,-18.1185163587642,-40,-18.0618196396907
0.0114744693057946,-39.6787148594377,-12.2544298863113,-39.6787148594378,-12.2544298976501,-39.6787148594377,-12.2167752393731
0.0229489386115892,-39.3574297188755,-8.18163810469134,-39.3574297188755,-8.18163809654615,-39.3574297188755,-8.15523395283445
0.0344234079173838,-39.0361445783132,-5.33550471161842,-39.0361445783133,-5.33550470292437,-39.0361445783133,-5.31932954679439
0.0458978772231784,-38.714859437751,-3.33345545422564,-38.714859437751,-3.3334554553593,-38.714859437751,-3.32851982890062
0.057372346528973,-38.3935742971887,-1.91169286068055,-38.3935742971888,-1.9116928611395,-38.3935742971888,-1.90480392058723
0.0688468158347676,-38.0722891566265,-0.893324654457454,-38.0722891566265,-0.893324649865211,-38.0722891566265,-0.895379266068097
0.0803212851405622,-37.7510040160643,-0.160283317577275,-37.7510040160643,-0.16028331524147,-37.7510040160643,-0.156737272459518
0.0917957544463569,-37.429718875502,0.408467235356008,-37.429718875502,0.408467231543618,-37.429718875502,0.408874023736921
0.103270223752151,-37.1084337349398,0.933625446283618,-37.1084337349398,0.933625443944475,-37.1084337349398,0.931758650021718
0.114744693057946,-36.7871485943775,1.41782216640788,-36.7871485943775,1.41782216222883,-36.7871485943775,1.41336489236907
0.126219162363741,-36.4658634538153,1.86332247134646,-36.4658634538153,1.8633224718958,-36.4658634538153,1.85656430051848
0.137693631669535,-36.144578313253,2.26328642349948,-36.144578313253,2.26328642074483,-36.144578313253,2.25710099391491
0.14916810097533,-35.8232931726908,2.62343010445262,-35.8232931726908,2.62343010606684,-35.8232931726908,2.61516462168386
0.160642570281124,-35.5020080321285,2.93643066794606,-35.5020080321285,2.93643066556043,-35.5020080321285,2.92844294541925
0.172117039586919,-35.1807228915663,3.20861762645581,-35.1807228915663,3.20861762814301,-35.1807228915663,3.19840175416426
0.183591508892714,-34.859437751004,3.43808820936101,-34.859437751004,3.43808820407636,-34.859437751004,3.42567448560898
0.195065978198508,-34.5381526104418,3.62427477987124,-34.5381526104418,3.62427477810488,-34.5381526104418,3.6118434175719
0.206540447504303,-34.2168674698795,3.77041975502226,-34.2168674698795,3.77041975522509,-34.2168674698795,3.76090045480184
0.218014916810098,-33.8955823293173,3.87986955712066,-33.8955823293173,3.87986955789575,-33.8955823293173,3.86849805723101
0.229489386115892,-33.574297188755,3.95283222303335,-33.574297188755,3.95283222431646,-33.574297188755,3.93988526337306
0.240963855421687,-33.2530120481928,3.99137217260344,-33.2530120481928,3.99137217430834,-33.2530120481928,3.97875200113386
0.252438324727481,-32.9317269076305,3.99916284712005,-32.9317269076305,3.99916284975553,-32.9317269076305,3.98161175721818
0.263912794033276,-32.6104417670683,3.9754139269635,-32.6104417670683,3.97541392327379,-32.6104417670683,3.95627972925161
0.275387263339071,-32.289156626506,3.92309331985247,-32.289156626506,3.92309331789131,-32.289156626506,3.86682042216346
0.286861732644865,-31.9678714859438,3.84712627280025,-31.9678714859438,3.84712627253095,-31.9678714859438,3.80650723702385
0.29833620195066,-31.6465863453815,3.74964903332876,-31.6465863453815,3.74964903461643,-31.6465863453815,3.71806973221516
0.309810671256454,-31.3253012048193,3.63136761290597,-31.3253012048193,3.63136761146206,-31.3253012048193,3.62100810951438
0.321285140562249,-31.004016064257,3.49592336505958,-31.004016064257,3.49592336491616,-31.004016064257,3.48646761107319
0.332759609868044,-30.6827309236948,3.34676100097228,-30.6827309236948,3.3467610018759,-30.6827309236948,3.32610922663368
0.344234079173838,-30.3614457831325,3.18437421679863,-30.3614457831325,3.18437421621885,-30.3614457831325,3.11956718932026
0.355708548479633,-30.0401606425703,3.01256536201334,-30.0401606425703,3.01256536215921,-30.0401606425703,2.90043844904399
0.367183017785427,-29.718875502008,2.83344453202961,-29.718875502008,2.83344453150565,-29.7188755020081,2.60420664048947
0.378657487091222,-29.3975903614458,2.64844623340889,-29.3975903614458,2.64844623330162,-29.3975903614458,2.62933138940531
0.390131956397017,-29.0763052208835,2.46035787403412,-29.0763052208835,2.46035787411013,-29.0763052208836,2.34770425551636
0.401606425702811,-28.7550200803213,2.27073748521431,-28.7550200803213,2.27073748519883,-28.7550200803214,2.29624443528991
0.413080895008606,-28.433734939759,2.08142734051224,-28.433734939759,2.08142734041876,-28.4337349397591,2.1074733940403
0.4245553643144,-28.1124497991968,1.89386258614971,-28.1124497991968,1.89386258578075,-28.1124497991969,1.7567227202393
0.436029833620195,-27.7911646586345,1.71003254914099,-27.7911646586345,1.71003254921824,-27.7911646586347,1.56116326017074
0.44750430292599,-27.4698795180723,1.53075236781293,-27.4698795180723,1.53075236740057,-27.4698795180724,1.5700360187946
0.458978772231784,-27.14859437751,1.35696980766702,-27.14859437751,1.35696980658686,-27.1485943775102,1.44157131675153
0.470453241537579,-26.8273092369478,1.1909178568382,-26.8273092369478,1.1909178565989,-26.8273092369479,1.21119051438645
0.481927710843373,-26.5060240963855,1.03231791232266,-26.5060240963855,1.03231791093895,-26.5060240963857,1.05185886780011
0.493402180149168,-26.1847389558233,0.881683025534117,-26.1847389558233,0.881683022530129,-26.1847389558234,0.896544417271367
0.504876649454963,-25.863453815261,0.740653697720069,-25.863453815261,0.740653686607005,-25.8634538152612,0.778399791444654
0.516351118760757,-25.5421686746988,0.522740001378831,-25.5421686746988,0.522739826526959,-25.5421686746989,0.559338194756033
0.527825588066552,-25.2208835341365,0.310371859099263,-25.2208835341365,0.310371730638683,-25.2208835341367,0.339269255189176
0.539300057372347,-24.8995983935743,0.160991389217524,-24.8995983935743,0.160991298078474,-24.8995983935744,0.179209447351042
0.550774526678141,-24.578313253012,0.0557644127251768,-24.578313253012,0.0557643515887937,-24.5783132530122,0.0656547241203496
0.562248995983936,-24.2570281124498,-0.0183783469410694,-24.2570281124498,-0.018378397417173,-24.2570281124499,-0.0223597052031428
0.57372346528973,-23.9357429718875,-0.0797037954871691,-23.9357429718875,-0.0797030940452238,-23.9357429718877,-0.067113974318231
0.585197934595525,-23.6144578313253,-0.133023586110789,-23.6144578313253,-0.133023117112797,-23.6144578313254,-0.117224094935984
0.59667240390132,-23.2931726907631,-0.178273404467668,-23.2931726907631,-0.178273377509341,-23.2931726907632,-0.196180120929376
0.608146873207114,-22.9718875502008,-0.21559220943519,-22.9718875502008,-0.21559203865522,-22.9718875502009,-0.219308694720485
0.619621342512909,-22.6506024096385,-0.245498007844105,-22.6506024096386,-0.245522056929923,-22.6506024096387,-0.238238901250807
0.631095811818703,-22.3293172690763,-0.267017814291821,-22.3293172690763,-0.267352111794439,-22.3293172690765,-0.249439508330681
0.642570281124498,-22.0080321285141,-0.281367800627156,-22.0080321285141,-39.5340878640268,-22.0080321285142,-39.5340878640268
0.654044750430293,-21.6867469879518,-0.289018003434524,-21.6867469879518,-39.5340878640268,-21.686746987952,-39.5340878640268
0.665519219736087,-21.3654618473896,-0.289760479797902,-21.3654618473896,-39.5340878640268,-21.3654618473897,-39.5340878640268
0.676993689041882,-21.0441767068273,-0.284260733050102,-21.0441767068273,-39.5340878640268,-21.0441767068275,-39.5340878640268
0.688468158347676,-20.7228915662651,-0.273365607042086,-20.7228915662651,-39.5340878640268,-20.7228915662652,-39.5340878640268
0.699942627653471,-20.4016064257028,-0.25758431271671,-20.4016064257028,-39.5340878640268,-20.401606425703,-39.5340878640268
0.711417096959266,-20.0803212851406,-0.237196465470411,-20.0803212851406,-39.5340878640268,-20.0803212851407,-39.5340878640268
0.72289156626506,-19.7590361445783,-0.212593193186644,-19.7590361445783,-39.5340878640268,-19.7590361445785,-39.5340878640268
0.734366035570855,-19.4377510040161,-0.184733589151319,-19.4377510040161,-39.5340878640268,-19.4377510040162,-39.5340878640268
0.745840504876649,-19.1164658634538,-0.154099137210396,-19.1164658634538,-39.5340878640268,-19.116465863454,-39.5340878640268
0.757314974182444,-18.7951807228916,-0.121196327366282,-18.7951807228916,-39.5340878640268,-18.7951807228917,-39.5340878640268
0.768789443488239,-18.4738955823293,-0.0864876207395758,-18.4738955823293,-39.5340878640268,-18.4738955823295,-39.5340878640268
0.780263912794033,-18.1526104417671,-0.0504659006880581,-18.1526104417671,-39.5340878640268,-18.1526104417672,-39.5340878640268
0.791738382099828,-17.8313253012048,-0.0133130735954455,-17.8313253012048,-39.5340878640268,-17.831325301205,-39.5340878640268
0.803212851405622,-17.5100401606426,0.0216997055379204,-17.5100401606426,-39.5340878640268,-17.5100401606427,-39.5340878640268
0.814687320711417,-17.1887550200803,0.0501686404085248,-17.1887550200803,-39.5340878640268,-17.1887550200805,-39.5340878640268
0.826161790017212,-16.8674698795181,0.0728448040475085,-16.8674698795181,-39.5340878640268,-16.8674698795182,-39.5340878640268
0.837636259323006,-16.5461847389558,0.0912171774156483,-16.5461847389558,-39.5340878640268,-16.546184738956,-39.5340878640268
0.849110728628801,-16.2248995983936,0.106074944796652,-16.2248995983936,-39.5340878640268,-16.2248995983937,-39.5340878640268
0.860585197934596,-15.9036144578313,0.118226465303822,-15.9036144578313,-39.5340878640268,-15.9036144578315,-39.5340878640268
0.87205966724039,-15.5823293172691,0.128113775155993,-15.5823293172691,-39.5340878640268,-15.5823293172692,-39.5340878640268
0.883534136546185,-15.2610441767068,0.136045157520773,-15.2610441767068,-39.5340878640268,-15.261044176707,-39.5340878640268
0.895008605851979,-14.9397590361446,0.142309678633518,-14.9397590361446,-39.5340878640268,-14.9397590361447,-39.5340878640268
0.906483075157774,-14.6184738955823,0.147027613810531,-14.6184738955823,-39.5340878640268,-14.6184738955825,-39.5340878640268
0.917957544463569,-14.2971887550201,0.150407009359933,-14.2971887550201,-39.5340878640268,-14.2971887550202,-39.5340878640268
0.929432013769363,-13.9759036144578,0.152638116319205,-13.9759036144578,-39.5340878640268,-13.975903614458,-39.5340878640268
0.940906483075158,-13.6546184738956,0.153713017584283,-13.6546184738956,-39.5340878640268,-13.6546184738957,-39.5340878640268
0.952380952380952,-13.3333333333333,0.153851726820326,-13.3333333333333,-35.969251350999,-13.3333333333335,-39.5340878640268
0.963855421686747,-13.0120481927711,0.153177919259761,-13.0120481927711,39.5340878640268,-13.0120481927712,32.6170715983889
0.975329890992542,-12.6907630522088,0.151686773096637,-12.6907630522088,39.5340878640268,-12.690763052209,39.5340878640268
0.986804360298336,-12.3694779116466,0.149516295053511,-12.3694779116466,39.5340878640268,-12.3694779116467,39.5340878640268
0.998278829604131,-12.0481927710843,0.146776761808978,-12.0481927710843,39.5340878640268,-12.0481927710845,39.5340878640268
1.00975329890993,-11.7269076305221,0.143541704314902,-11.7269076305221,39.5340878640268,-11.7269076305222,39.5340878640268
1.02122776821572,-11.4056224899598,0.139912718359086,-11.4056224899598,39.5340878640268,-11.40562248996,39.5340878640268
1.03270223752151,-11.0843373493976,0.135946992560758,-11.0843373493976,39.5340878640268,-11.0843373493977,39.5340878640268
1.04417670682731,-10.7630522088353,0.131716524331215,-10.7630522088353,39.5340878640268,-10.7630522088355,39.5340878640268
1.0556511761331,-10.4417670682731,0.127287523065077,-10.4417670682731,39.5340878640268,-10.4417670682732,39.5340878640268
1.0671256454389,-10.1204819277108,0.12272513469677,-10.1204819277109,39.5340878640268,-10.120481927711,39.5340878640268
1.07860011474469,-9.79919678714859,0.118082353430651,-9.7991967871486,39.5340878640268,-9.79919678714875,39.5340878640268
1.09007458405049,-9.47791164658634,0.113410279730933,-9.47791164658635,39.5340878640268,-9.4779116465865,39.5340878640268
1.10154905335628,-9.1566265060241,0.108754733274897,-9.15662650602411,39.5340878640268,-9.15662650602425,39.5340878640268
1.11302352266208,-8.83534136546184,0.104155868587425,-8.83534136546185,39.5340878640268,-8.835341365462,39.5340878640268
1.12449799196787,-8.5140562248996,0.0996606867990843,-8.51405622489961,27.3035036178892,-8.51405622489976,30.0661752845046
1.13597246127367,-8.19277108433735,0.0952928764988143,-8.19277108433736,15.9220565493046,-8.19277108433752,17.8018864974765
1.14744693057946,-7.8714859437751,0.0910766910721749,-7.87148594377511,7.70407695544009,-7.87148594377528,9.10149279854822
1.15892139988526,-7.55020080321285,0.0870362077698609,-7.55020080321287,1.72482349537525,-7.55020080321303,2.69201194743654
1.17039586919105,-7.2289156626506,0.0831786262748031,-7.22891566265061,-2.86911611691598,-7.22891566265078,-2.11407717301558
1.18187033849684,-6.90763052208835,0.0795173921958175,-6.90763052208836,-7.12020541585833,-6.90763052208853,-6.48184402175867
1.19334480780264,-6.5863453815261,0.0760613042683148,-6.58634538152611,-11.0704092784432,-6.58634538152628,-10.4976331577657
1.20481927710843,-6.26506024096385,0.0728165279236686,-6.26506024096386,-14.7018887390205,-6.26506024096403,-14.2554834537478
1.21629374641423,-5.9437751004016,0.0698390789246726,-5.94377510040161,-17.981022954117,-5.94377510040178,-17.6161738018365
1.22776821572002,-5.62248995983936,0.0670668757297467,-5.62248995983937,-20.91114128921,-5.62248995983954,-20.6375688338335
1.23924268502582,-5.30120481927711,0.0644951096345532,-5.30120481927712,-23.4733358047218,-5.30120481927729,-23.1886650176685
1.25071715433161,-4.97991967871486,0.0621204557452321,-4.97991967871487,-25.6704531271893,-4.97991967871504,-25.4941186264499
1.26219162363741,-4.65863453815261,0.0599618226249193,-4.65863453815262,-27.5101972702005,-4.65863453815279,-27.3925712519607
1.2736660929432,-4.33734939759036,0.0580398433680779,-4.33734939759037,-28.9960612274968,-4.33734939759054,-28.9613242635241
1.285140562249,-4.01606425702811,0.0562781416456262,-4.01606425702812,-30.1343655607828,-4.01606425702829,-30.1477263777695
1.29661503155479,-3.69477911646586,0.0546719763319317,-3.69477911646587,-30.9406898810466,-3.69477911646604,-31.0569081838308
1.30808950086059,-3.37349397590361,0.0532532713289972,-3.37349397590362,-31.4292809396897,-3.37349397590379,-31.5760859029754
1.31956397016638,-3.05220883534137,0.052004709120234,-3.05220883534138,-31.6203392278735,-3.05220883534155,-31.8084158090035
1.33103843947217,-2.73092369477912,0.0508824788208606,-2.73092369477913,-31.5356678099783,-2.7309236947793,-31.8316671667078
1.34251290877797,-2.40963855421687,0.0498662244345826,-2.40963855421688,-31.1959085211303,-2.40963855421705,-31.4738931576372
1.35398737808376,-2.08835341365462,0.0490158759443682,-2.08835341365463,-30.6237996529612,-2.0883534136548,-30.9183572682848
1.36546184738956,-1.76706827309237,0.0482388769765697,-1.76706827309238,-29.8393848200587,-1.76706827309255,-30.1484807898757
1.37693631669535,-1.44578313253012,0.0475462619877542,-1.44578313253013,-28.8664094394905,-1.4457831325303,-29.2664938124342
1.38841078600115,-1.12449799196787,0.0469644993601842,-1.12449799196788,-27.7278789025119,-1.12449799196805,-28.1238315430115
1.39988525530694,-0.803212851405622,0.0464340531914006,-0.803212851405632,-26.4464175159669,-0.803212851405803,-26.8579005128095
1.41135972461274,-0.481927710843372,0.045964937901833,-0.481927710843382,-25.0446978396213,-0.481927710843553,-25.2809865120293
1.42283419391853,-0.160642570281128,0.0455501359758443,-0.160642570281138,-23.5444413770957,-0.160642570281309,-23.8142716042221
1.43430866322433,0.160642570281129,0.0451600808025393,0.160642570281118,-21.9669011400325,0.160642570280948,-22.1955091632218
1.44578313253012,0.481927710843372,0.0448211180382138,0.481927710843362,-20.3321766854949,0.481927710843192,-20.6778461149832
1.45725760183592,0.803212851405622,0.0444915885455155,0.803212851405612,-18.6594679775884,0.803212851405442,-19.0597130462343
1.46873207114171,1.12449799196787,0.0441848994060156,1.12449799196786,-16.9666832092003,1.12449799196769,-17.6143779350223
1.4802065404475,1.44578313253012,0.0438853077779261,1.44578313253011,-15.2705313690119,1.44578313252994,-15.4723723621547
1.4916810097533,1.76706827309237,0.0435915646120543,1.76706827309236,-13.5864067784754,1.76706827309219,-13.6831851563651
1.50315547905909,2.08835341365462,0.0432961843744651,2.08835341365461,-11.9281712722295,2.08835341365444,-12.6716233778391
1.51462994836489,2.40963855421687,0.0429967237375625,2.40963855421686,-10.3087390272105,2.40963855421669,-10.3659353747217
1.52610441767068,2.73092369477912,0.0426889147670333,2.73092369477911,-8.74157337872269,2.73092369477894,-9.00665130049498
1.53757888697648,3.05220883534137,0.0423670245084929,3.05220883534136,-7.23483068446984,3.05220883534119,-7.27891145085655
1.54905335628227,3.37349397590361,0.0420368811845924,3.3734939759036,-5.79704024570467,3.37349397590343,-6.28031428107811
1.56052782558807,3.69477911646586,0.0416834282778986,3.69477911646585,-4.43472953391328,3.69477911646568,-4.80138202951651
1.57200229489386,4.01606425702811,0.0413182706274266,4.0160642570281,-3.15348072851031,4.01606425702793,-3.19710443301889
1.58347676419966,4.33734939759036,0.0409350152007776,4.33734939759035,-1.96490210807617,4.33734939759018,-2.01974031453505
1.59495123350545,4.65863453815261,0.0405304096127122,4.6586345381526,-0.862478749357912,4.65863453815243,-1.21224937594959
1.60642570281124,4.97991967871486,0.0401161894144211,4.97991967871485,0.141065809629239,4.97991967871468,0.0548006610618809
1.61790017211704,5.30120481927711,0.039671934545712,5.3012048192771,0.916923920262863,5.30120481927693,0.481242089173028
1.62937464142283,5.62248995983936,0.0392186453900818,5.62248995983935,1.45112626849952,5.62248995983918,1.37900245337123
1.64084911072863,5.9437751004016,0.038743528777298,5.94377510040159,1.81172277012729,5.94377510040142,1.78694514190197
1.65232358003442,6.26506024096385,0.0382586656267912,6.26506024096384,2.04181879778022,6.26506024096367,2.34044880764244
1.66379804934022,6.5863453815261,0.0377555296455331,6.58634538152609,2.17414058071029,6.58634538152592,2.22379490348285
1.67527251864601,6.90763052208835,0.0372430608151434,6.90763052208834,2.23210180118055,6.90763052208817,2.34755331898703
1.68674698795181,7.2289156626506,0.0367173102487315,7.22891566265059,2.23310854289177,7.22891566265042,2.28557405826132
1.6982214572576,7.55020080321285,0.0361833526820607,7.55020080321284,2.18965416022178,7.55020080321267,2.1570844685593
1.7096959265634,7.8714859437751,0.0356404158743446,7.87148594377509,2.11132535693134,7.87148594377492,2.23172864328123
1.72117039586919,8.19277108433735,0.0350909237369941,8.19277108433734,2.00596761114025,8.1927710843371,1.96582711219997
1.73264486517499,8.5140562248996,0.0345359005817973,8.51405622489959,1.88029852293954,8.51405622489929,1.7240660025514
1.74411933448078,8.83534136546184,0.0339788614396959,8.83534136546183,1.73954372723423,8.83534136546149,1.75099412937182
1.75559380378658,9.1566265060241,0.0334187199166258,9.15662650602409,1.58764722567117,9.15662650602366,1.54075021704267
1.76706827309237,9.47791164658634,0.0328590494329115,9.47791164658633,1.42873370291893,9.47791164658585,1.39539888211504
1.77854274239816,9.79919678714859,0.0323008276104988,9.79919678714858,1.26594818071098,9.79919678714803,1.00991546292654
1.79001721170396,10.1204819277108,0.0317433172303578,10.1204819277108,1.10195790767993,10.1204819277102,1.03468854853396
1.80149168100975,10.4417670682731,0.0311924397446113,10.4417670682731,0.939205979925474,10.4417670682724,0.884424019249156
1.81296615031555,10.7630522088353,0.0306415622588648,10.7630522088353,0.779706990044842,10.7630522088346,0.90922288643269
1.82444061962134,11.0843373493976,0.0301029543482073,11.0843373493976,0.625140893689224,11.0843373493967,0.522070352403043
1.83591508892714,11.4056224899598,0.029565014433301,11.4056224899598,0.476932472020132,11.4056224899589,0.666229531797317
1.84738955823293,11.7269076305221,0.0290360009831107,11.7269076305221,0.336500600259131,11.7269076305211,0.362716878598022
1.85886402753873,12.0481927710843,0.0285175492379579,12.0481927710843,0.204362146005329,12.0481927710833,0.920033000964075
1.87033849684452,12.3694779116466,0.0279990974928052,12.3694779116466,0.0814455304184523,12.3694779116455,0.0272688799038221
1.88181296615032,12.6907630522088,0.0275033418574082,12.6907630522088,-0.032937230644206,12.6907630522077,-0.43656095316514
1.89328743545611,13.0120481927711,0.0270083432214164,13.0120481927711,-0.156560217968956,13.0120481927699,-0.68864411525067
1.9047619047619,13.3333333333333,0.0265253609872208,13.3333333333333,-0.291758986727653,13.3333333333321,-0.382741028554718
1.9162363740677,13.6546184738956,0.0260555328407059,13.6546184738956,-0.433783209023876,13.6546184738943,-0.41804564551566
1.92771084337349,13.9759036144578,0.0255857046941909,13.9759036144578,-0.578569579319668,13.9759036144565,-0.655936141513715
1.93918531267929,14.2971887550201,0.0251407810821559,14.2971887550201,-0.722792873782956,14.2971887550187,-0.623712675074748
1.95065978198508,14.6184738955823,0.0246961835007672,14.6184738955823,-0.863674714595,14.6184738955809,-0.879302855246911
1.96213425129088,14.9397590361446,0.0242662983210336,14.9397590361446,-0.998983076243411,14.9397590361431,-0.665637090880421
1.97360872059667,15.2610441767068,0.0238466427739535,15.2610441767068,-1.12618424047536,15.2610441767053,-1.31328301580779
1.98508318990247,15.5823293172691,0.0234316266979787,15.5823293172691,-1.24447065321875,15.5823293172676,-1.45101710053368
1.99655765920826,15.9036144578313,0.0230360535925009,15.9036144578313,-1.35226410350613,15.9036144578298,-0.895703337020629
2.00803212851406,16.2248995983936,0.0226404804870231,16.2248995983936,-1.44855683866776,16.2248995983919,-1.43595443404842
2.01950659781985,16.5461847389558,0.0222629889444022,16.5461847389558,-1.53322933154416,16.5461847389541,-1.66560443249999
2.03098106712565,16.8674698795181,0.0218901474958201,16.8674698795181,-1.60546919460844,16.8674698795163,-1.09847706021954
2.04245553643144,17.1887550200803,0.0215264064018456,17.1887550200803,-1.6650139482071,17.1887550200785,-1.19178380894467
2.05393000573723,17.5100401606426,0.0211764174697803,17.5100401606425,-1.71309302623969,17.5100401606406,-1.47333631752898
2.06540447504303,17.8313253012048,0.0208264285377149,17.8313253012048,-1.74748805265785,17.8313253012028,-1.45256692149998
2.07687894434882,18.1526104417671,0.0204894973669042,18.152610441767,-1.77072515819391,18.152610441765,-1.37264719835471
2.08835341365462,18.4738955823293,0.020161480659855,18.4738955823293,-1.78317343787922,18.4738955823271,-2.18221005074455
2.09982788296041,18.7951807228916,0.0198334639528058,18.7951807228915,-1.78340454138629,18.7951807228893,-1.19451831813408
2.11130235226621,19.1164658634538,0.0195206099151971,19.1164658634538,-1.77389973041778,19.1164658634515,-1.49483237685446
2.122776821572,19.4377510040161,0.019211777993595,19.437751004016,-1.7552984171617,19.4377510040137,-1.53626824934908
2.1342512908778,19.7590361445783,0.0189029460719928,19.7590361445783,-1.72774732681174,19.7590361445759,-1.61901212053699
2.14572576018359,20.0803212851406,0.0186108587976198,20.0803212851405,-1.69168296189275,20.0803212851381,-1.40670132262883
2.15720022948939,20.4016064257028,0.0183190021763253,20.4016064257028,-1.64876520857764,20.4016064257003,-1.39284769750581
2.16867469879518,20.7228915662651,0.0180301131477194,20.722891566265,-1.59970627921784,20.7228915662624,-1.48343171963184
2.18014916810098,21.0441767068273,0.0177545194289727,21.0441767068273,-1.54518183219764,21.0441767068246,-1.35003769170782
2.19162363740677,21.3654618473896,0.0174789257102259,21.3654618473895,-1.48550047330304,21.3654618473868,-1.35938536381459
2.20309810671256,21.6867469879518,0.0172033319914792,21.6867469879518,-1.42210467853879,21.686746987949,-1.24729249641669
2.21457257601836,22.0080321285141,0.016941242371591,22.008032128514,-1.35571764141653,22.0080321285112,-1.37623950225762
2.22604704532415,22.3293172690763,0.0166804142810273,22.3293172690763,-1.28702468222594,22.3293172690733,-0.461791284514495
2.23752151462995,22.6506024096385,0.0164195861904637,22.6506024096385,-1.21668404485942,22.6506024096354,-0.616260028422304
2.24899598393574,22.9718875502008,0.0161669178484325,22.9718875502008,-1.14534764527442,22.9718875501976,-0.662772362393955
2.26047045324154,23.2931726907631,0.0159187082504985,23.293172690763,-1.07377157600029,23.2931726907598,-0.996157573125271
2.27194492254733,23.6144578313253,0.0156704986525646,23.6144578313253,-1.00251150639642,23.614457831322,-1.1277063935749
2.28341939185313,23.9357429718875,0.0154266620605603,23.9357429718875,-0.932088829287758,23.9357429718843,-1.18081536352693
2.29489386115892,24.2570281124498,0.0151899987512642,24.2570281124498,-0.86297906773408,24.2570281124465,-1.18036854684257
2.30636833046472,24.578313253012,0.0149533354419682,24.578313253012,-0.7956413883426,24.5783132530088,-1.14130169651003
2.31784279977051,24.8995983935743,0.0147179131443817,24.8995983935743,-0.730685042184287,24.899598393571,-1.11594142691904
2.32931726907631,25.2208835341365,0.01449244789223,25.2208835341365,-0.66828262331907,25.2208835341333,-0.987996823966395
2.3407917383821,25.5421686746988,0.0142669826400783,25.5421686746988,-0.60873845954499,25.5421686746955,-0.917179789743122
2.35226620768789,25.863453815261,0.0140415173879265,25.863453815261,-0.552241823804258,25.8634538152578,-0.891267262270252
2.36374067699369,26.1847389558233,0.013822619149356,26.1847389558233,-0.499040890603157,26.18473895582,-0.787420166821682
2.37521514629948,26.5060240963855,0.0136077700343439,26.5060240963855,-0.449291284914511,26.5060240963822,-0.733992670197862
2.38668961560528,26.8273092369478,0.0133929209193317,26.8273092369478,-0.403178505686758,26.8273092369445,-0.660786952308098
2.39816408491107,27.14859437751,0.0131793582650162,27.14859437751,-0.360650253279959,27.1485943775067,-0.58904330854072
2.40963855421687,27.4698795180723,0.0129746907211884,27.4698795180723,-0.321802793822742,27.469879518069,-0.524915088182556
2.42111302352266,27.7911646586345,0.0127700231773605,27.7911646586345,-0.286636030548176,27.7911646586312,-0.465426333211409
2.43258749282846,28.1124497991968,0.0125653556335327,28.1124497991968,-0.255223173832009,28.1124497991935,-0.407039309460467
2.44406196213425,28.433734939759,0.0123670226759738,28.433734939759,-0.227194241963044,28.4337349397557,-0.36668463599404
2.45553643144005,28.7550200803213,0.0121723447668844,28.7550200803213,-0.202593994342121,28.755020080318,-0.312865439070477
2.46701090074584,29.0763052208835,0.011977666857795,29.0763052208835,-0.181320116813159,29.0763052208802,-0.265185669007472
2.47848537005164,29.3975903614458,0.0117846429287904,29.3975903614458,-0.163707364147874,29.3975903614425,-0.244331556681207
2.48995983935743,29.718875502008,0.0116016226243762,29.718875502008,-0.14960683046851,29.7188755020047,-0.221137260635902
2.50143430866322,30.0401606425703,0.011418602319962,30.0401606425703,-0.13763550635557,30.040160642567,-0.172427197264673
2.51290877796902,30.3614457831325,0.0112355820155477,30.3614457831325,-0.12823657996351,30.3614457831292,-0.157448340155674
2.52438324727481,30.6827309236948,0.0110525617111336,30.6827309236947,-0.122218523747524,30.6827309236915,-0.131860903725702
2.53585771658061,31.004016064257,0.010879761227327,31.004016064257,-0.117953886801669,31.0040160642537,-0.117994855228703
2.5473321858864,31.3253012048193,0.0107072661562549,31.3253012048193,-0.115644916358393,31.325301204816,-0.104011641936321
2.5588066551922,31.6465863453815,0.0105347710851828,31.6465863453815,-0.115936601302823,31.6465863453782,-0.102286303802885
2.57028112449799,31.9678714859438,0.0103622760141107,31.9678714859437,-0.117646775176263,31.9678714859405,-0.0920841538406789
2.58175559380379,32.289156626506,0.0101971521013576,32.289156626506,-0.120688095868018,32.2891566265027,-0.0966438165841387
2.59323006310958,32.6104417670683,0.0100338699913958,32.6104417670682,-0.125395017362677,32.610441767065,-0.0856458895207088
2.60470453241538,32.9317269076305,0.00987058788143406,32.9317269076305,-0.13120613695491,32.9317269076272,-0.0931232397625909
2.61617900172117,33.2530120481928,0.00970730577147228,33.2530120481927,-0.13779288829306,33.2530120481895,-0.0919029513827677
2.62765347102697,33.574297188755,0.00955142604038261,33.574297188755,-0.145206588377215,33.5742971887517,-0.102343546750272
2.63912794033276,33.8955823293173,0.00939990889128152,33.8955823293172,-0.15327588547422,33.8955823293139,-0.104089152826762
2.65060240963855,34.2168674698795,0.00924839174218043,34.2168674698795,-0.161794889762864,34.2168674698762,-0.109539752827226
2.66207687894435,34.5381526104418,0.00909687459307935,34.5381526104417,-0.170552648387065,34.5381526104384,-0.11571387717323
2.67355134825014,34.859437751004,0.00895003472052657,34.859437751004,-0.179429884670102,34.8594377510007,-0.127692683119889
2.68502581755594,35.1807228915663,0.00880872347111205,35.1807228915662,-0.188312476178823,35.1807228915629,-0.122136447734969
2.69650028686173,35.5020080321285,0.00866925047656974,35.5020080321285,-0.197089645395654,35.5020080321252,-0.126105454484759
2.70797475616753,35.8232931726908,0.00853084417168572,35.8232931726907,-0.205626740053944,35.8232931726874,-0.144841796932039
2.71944922547332,36.144578313253,0.00839409256355552,36.144578313253,-0.213790700331191,36.1445783132497,-0.148394340791782
2.73092369477912,36.4658634538153,0.00825773589424281,36.4658634538152,-0.221531096356597,36.4658634538119,-0.170019244277714
2.74239816408491,36.7871485943775,0.00812557236072495,36.7871485943775,-0.22880219379476,36.7871485943742,-0.1723572929374
2.75387263339071,37.1084337349398,0.0079943813690053,37.1084337349397,-0.235549521724123,37.1084337349364,-0.175530848803303
2.7653471026965,37.429718875502,0.00786801983595224,37.429718875502,-0.241727231437864,37.4297188754987,-0.196887826299161
2.77682157200229,37.7510040160642,0.00774272337190292,37.7510040160642,-0.247127694233624,37.7510040160609,-0.198542070881813
2.78829604130809,38.0722891566265,0.00761958108245736,38.0722891566265,-0.25181933713763,38.0722891566232,-0.204253824125334
2.79977051061388,38.3935742971887,0.00749784711639641,38.3935742971887,-0.255880797790545,38.3935742971854,-0.221624492975811
2.81124497991968,38.714859437751,0.00737749162656015,38.714859437751,-0.259297284774941,38.7148594377477,-0.222185306736932
2.82271944922547,39.0361445783132,0.00725962260470323,39.0361445783132,-0.261905824059648,39.0361445783099,-0.228411355667926
2.83419391853127,39.3574297188755,0.00714292440771772,39.3574297188755,-0.263712202915309,39.3574297188722,-0.2434123221495
2.84566838783706,39.6787148594377,0.0070289764915437,39.6787148594377,-0.265013142287241,39.6787148594344,-0.242241261952663
2.85714285714286,40,0.00691706596256535,40,-0.265491378106723,39.9999999999967,-0.240504674319266


==> figures/uctrlSat.csv <==
0,-10,0.104911035601651,-10,0.104911035554001,-10,0.106082158363397
1.29434693514921,-9.98395090395967,0.0378216688908271,-9.97705397484178,0.0175995854756614,-9.97681732491214,0.0176856783935477
2.58869387029842,-9.95074205862499,0.0136809969633633,-9.93750360218105,0.0030691037958997,-9.9368185005312,0.00329714829157
3.88304080544763,-9.91136219960225,0.00502737910630153,-9.89517018452385,0.000880739473076456,-9.89398166528661,0.00087106734947462
5.17738774059684,-9.8697715943432,0.00197813864910988,-9.85233725341643,0.000714357641654968,-9.8506148170058,0.000875556049935277
6.47173467574605,-9.82740085820676,0.000964082069248494,-9.80938220691436,0.000722158661874642,-9.80714110846223,0.000932249803232013
7.76608161089527,-9.78475967789085,0.00065907017107348,-9.76639375152051,0.000711102849572183,-9.76366335596978,0.00122323685219874
9.06042854604448,-9.74203167928113,0.000551879146758703,-9.72340671542911,0.000678247062198534,-9.72026662833458,0.00132995361542735
10.3547754811937,-9.69928330059064,0.000491130099104276,-9.68043776139999,0.00063258438119737,-9.67699924986939,0.000936007316424785
11.6491224163429,-9.65653854005265,0.000443898267583616,-9.63749521862116,0.000580885340957347,-9.63379933319991,0.00116846553190953
12.9434693514921,-9.61380599928904,0.000402931630162805,-9.59458325640284,0.000527423198866535,-9.59066692818925,0.000577589830529651
14.2378162866413,-9.57108877979419,0.000366273282281736,-9.5517037188314,0.000474814063019457,-9.54759634251262,0.000414777993828167
15.5321632217905,-9.52838802376454,0.000333198961492679,-9.50885710767122,0.000424622409202462,-9.50454448617368,0.000702894370712606
16.8265101569397,-9.48570416522133,0.000303353005703942,-9.4660433245351,0.000377779163889491,-9.46152906198969,0.00102044767544321
18.120857092089,-9.44303743067326,0.000276516046946402,-9.42326145635422,0.000334768522081698,-9.4185832987696,0.00068237501040806
19.4152040272382,-9.40038791432365,0.00025250904264281,-9.38051046831218,0.000295828698748935,-9.37570842388404,0.000497543785558778
20.7095509623874,-9.35775559705753,0.000231159256600728,-9.33778921204432,0.000261037807319051,-9.3328813473153,0.000334186471565714
22.0038978975366,-9.31514050804813,0.00021231058126419,-9.29509647289091,0.000230363431584365,-9.29012809146617,0.000264594125337986
23.2982448326858,-9.27254266925727,0.000195807275079839,-9.25243105913962,0.000203696502539606,-9.24743879858597,0.000210736954391744
24.592591767835,-9.22996209830497,0.000181491491383037,-9.20979183498188,0.000180864252364066,-9.20470690110022,0.000720516812942272
25.8869387029842,-9.18739890187102,0.000169212261321648,-9.16717748802697,0.000161599611520455,-9.16194876865152,0.00164015884979008
27.1812856381334,-9.14485302186593,0.000158796346009293,-9.1245869063819,0.000145602440747615,-9.11906862703346,0.000578688231657439
28.4756325732826,-9.10232444527483,0.000150075906449197,-9.08201905903559,0.00013253331834404,-9.07625445452339,0.000149964683770657
29.7699795084318,-9.05981317918838,0.00014288682939355,-9.03947300970012,0.000122033689364629,-9.03349456605913,0.000658516630339001
31.0643264435811,-9.01731922865693,0.000137069459273072,-8.99694800543137,0.000113756351313892,-8.99074935764552,0.00129580662432496
32.3586733787303,-8.97484261609366,0.000132473486185884,-8.95444328446176,0.000107365745196732,-8.94805608044935,0.000830005640923653
33.6530203138795,-8.9323834191345,0.000128962790925416,-8.91195816561065,0.000102565616297589,-8.90537773995862,0.000523432852187308
34.9473672490287,-8.88994154203258,0.000126405264484219,-8.86949211449958,9.91107001416888e-05,-8.8627364028545,0.000433155892849419
36.2417141841779,-8.84751698302975,0.000124691207930525,-8.82704467613766,9.6800716238959e-05,-8.82012389538829,0.00101665407315356
37.5360611193271,-8.80510973898568,0.000123726805500601,-8.78461546208517,9.54761075930295e-05,-8.77753953442023,0.000441117103808128
38.8304080544763,-8.76271980549077,0.000123433153860409,-8.74220425017757,9.50167910264527e-05,-8.7349743832046,0.000579071745271301
40.1247549896255,-8.7203472377677,0.000123746375758253,-8.69981063763001,9.53201991738068e-05,-8.69242886011525,0.000466192920124334
41.4191019247748,-8.6779920221324,0.000124610766776169,-8.65743436255995,9.63112665866578e-05,-8.64989313876545,0.00142237560351561
42.713448859924,-8.63565409713911,0.000125977875464094,-8.61507519344195,9.79312840124468e-05,-8.60738240424778,0.00019583717397358
44.0077957950732,-8.59333345430887,0.000127807079603457,-8.57273291897891,0.00010013312348574,-8.5649210818295,0.000139872757166314
45.3021427302224,-8.55103008438079,0.000130061719162161,-8.53040737950044,0.00010287860826425,-8.52248857576817,0.000631257712930463
46.5964896653716,-8.50874397739378,0.000132707527522788,-8.48809842950038,0.000106134364981551,-8.48001088680116,0.00157336004572266
47.8908366005208,-8.46647522478165,0.000135713439597176,-8.44580582337945,0.000109866584053964,-8.43740089783063,0.000582292547142178
49.18518353567,-8.42422372546478,0.000139044926421626,-8.4035293999628,0.000114045207127251,-8.39464453769324,0.00116493837636909
50.4795304708192,-8.38198945559623,0.000142669493890514,-8.36126900727099,0.000118640533505458,-8.3520382328423,0.000692204973417168
51.7738774059684,-8.33977240313308,0.000146554999065866,-8.31902450226545,0.000123622653098426,-8.30958372023411,0.000658292258196597
53.0682243411176,-8.29757255567418,0.000150669484512629,-8.27679582206447,0.000128962667945968,-8.26719094017707,0.000362934659314212
54.3625712762669,-8.25538992962034,0.000154981657430622,-8.23458280134306,0.000134628522543444,-8.22477016706294,0.000532151353399435
55.6569182114161,-8.21322456752049,0.000159460871412985,-8.19238529183876,0.00014058816617785,-8.18241444259824,0.000216526743086445
56.9512651465653,-8.1710763714346,0.000164076125880197,-8.15020318719192,0.000146810077450167,-8.14012323201421,0.000265200249625223
58.2456120817145,-8.12894532804121,0.000168798525836609,-8.10803639052153,0.000153262834289644,-8.09781293572101,0.000222730421379846
59.5399590168637,-8.08683142390067,0.000173600518697065,-8.0658848196036,0.00015991519282426,-8.05548103168616,0.000235719697528189
60.8343059520129,-8.04473464549251,0.000178456057272545,-8.02374848628245,0.000166737465827154,-8.01315627107489,0.000245311633541457
62.1286528871621,-8.00265504929909,0.000183340745981167,-7.98162722658125,0.000173698655761157,-7.97084464556382,0.000182275280017682
63.4229998223113,-7.96059259478435,0.000188231636873375,-7.93952098144451,0.000180770058451853,-7.92859549132509,0.00186555187437836
64.7173467574605,-7.91854722510965,0.000193107715250677,-7.89742970077838,0.000187924200922256,-7.88642549142814,0.000199787434460127
66.0116936926098,-7.87651892674582,0.000197949792466717,-7.85535334310644,0.00019513498327084,-7.84428981183742,0.000210939663978538
67.306040627759,-7.83450768622641,0.000202740417286057,-7.81329191590755,0.000202377816233543,-7.80216983591153,0.000471597026320495
68.6003875629082,-7.79251349016849,0.000207463839075444,-7.77124541070076,0.000209629483581273,-7.76000239421212,0.00021921712737414
69.8947344980574,-7.75053643589925,0.000212105346534323,-7.72921375175356,0.000216868489968411,-7.71777605588473,0.000210452226808883
71.1890814332066,-7.7085764016284,0.000216652876990556,-7.68719692811148,0.00022407490959913,-7.67553943294394,0.000312968384705684
72.4834283683558,-7.66663337218263,0.000221095459461125,-7.64519493529385,0.000231231087984139,-7.63333301440705,0.00029796293983488
73.777775303505,-7.62470733468175,0.000225423543520245,-7.60320777464487,0.000238320499460983,-7.59108927051122,0.000446270851694915
75.0721222386542,-7.58279827640253,0.00022962892777285,-7.56123552928938,0.000245327889643265,-7.54877398916902,0.000352777890127924
76.3664691738034,-7.54090622338484,0.000233704368291872,-7.51927815682875,0.000252240309277681,-7.50644495377964,0.000379003541032431
77.6608161089526,-7.49903119827612,0.000237643791065449,-7.47733565151166,0.000259046303080638,-7.46416367777001,0.00038951365392602
78.9551630441019,-7.45717311509274,0.000241443127066282,-7.43540803358068,0.000265735786301614,-7.42194489649679,0.000507951685405453
80.2495099792511,-7.41533196182116,0.000245098759284756,-7.39349532679405,0.000272300108569823,-7.37980027738216,0.000586843273365801
81.5438569144003,-7.3735077266373,0.00024860800908423,-7.35159757179756,0.000278731393790135,-7.33774436368948,0.000579602290626617
82.8382038495495,-7.33170039790927,0.000251969060292245,-7.3097148700572,0.000285023907797962,-7.29575870876459,0.00043919254085541
84.1325507846987,-7.28991004320086,0.000255180186316855,-7.26784716802323,0.000291173235578918,-7.2538370273569,0.00050540438707721
85.4268977198479,-7.2481366050077,0.000258241492679885,-7.22599449931745,0.000297175465494081,-7.21197624057966,0.000431626181402626
86.7212446549971,-7.20638003940278,0.000261153627541372,-7.18415689919359,0.000303028483477083,-7.17016369225975,0.000402326717820066
88.0155915901464,-7.16464033553562,0.00026391753728776,-7.14233440401842,0.00030873104655753,-7.12839222918101,0.000400632829792957
89.3099385252956,-7.12291748274833,0.000266534697542899,-7.10052710130668,0.000314281869882867,-7.08666108559784,0.000323002070991984
90.6042854604448,-7.08121147825289,0.000269006991989823,-7.05873502892932,0.000319681045649262,-7.0449495789658,0.00032360954395739
91.898632395594,-7.03952240784936,0.000271335994442668,-7.01695817502064,0.000324930596928997,-7.00324009091646,0.000313305303271778
93.1929793307432,-6.99785015755708,0.000273525343613994,-6.97519657778429,0.00033003284587712,-6.96151341543227,0.000350980856847298
94.4873262658924,-6.95619471746594,0.000275578108205555,-6.93345027529401,0.000334988645988086,-6.91978273553998,0.000317445513295118
95.7816732010416,-6.91455607784306,0.000277497636636867,-6.89171930503819,0.000339803921060693,-6.87801659338681,0.000326940629307035
97.0760201361908,-6.8729342291285,0.000279287516658882,-6.85000379222621,0.000344480936432251,-6.83614921567939,0.00035299472603598
98.37036707134,-6.83132920988055,0.00028095118927918,-6.80830369938481,0.000349025409648363,-6.79421310206627,0.00026634210501963
99.6647140064892,-6.7897410260119,0.000282492538131753,-6.76661904827814,0.000353433468339654,-6.75220652219165,0.000336835709486383
100.959060941638,-6.74816960524881,0.000283916130757575,-6.72494987207831,0.000357726638230167,-6.71003179451613,0.000536624271444016
102.253407876788,-6.70661493867821,0.000285226165638361,-6.68329620300378,0.000361902558212506,-6.6677620573908,0.000511513175951181
103.547754811937,-6.66507701753518,0.000286426918821676,-6.64165809629851,0.000365967675848382,-6.62553854982729,0.00090663227195322
104.842101747086,-6.62355583319755,0.000287522718972204,-6.60003563888332,0.000369928576088978,-6.58345046948296,0.00291793208640725
106.136448682235,-6.58205146515247,0.000288517417900872,-6.55842877976014,0.000373793037493714,-6.54151690093714,0.00133949458543905
107.430795617385,-6.54056383978591,0.000289415808843968,-6.51683754592238,0.000377568585285351,-6.49975697910229,0.00118465999217005
108.725142552534,-6.49909292605706,0.000290222386569293,-6.47526196267884,0.000381263058641405,-6.45806062158298,0.00054227190855043
110.019489487683,-6.45763871586256,0.000290941481786554,-6.43370205362306,0.000384884612433848,-6.41639976261333,0.000397795890478073
111.313836422832,-6.41620120121449,0.0002915773830583,-6.39215790195694,0.000388441500403932,-6.37480281480049,0.000788867021118123
112.608183357981,-6.3747803915591,0.000292134245592564,-6.35062950940472,0.000391942670189667,-6.33322955927905,0.00152590956794873
113.902530293131,-6.33337635492912,0.000292615924727016,-6.30911685157297,0.00039539742361062,-6.2915715524399,0.000353838034070218
115.19687722828,-6.2919889904241,0.000293026945916343,-6.26761994508695,0.00039881524296,-6.24976774447287,0.00374425167970162
116.491224163429,-6.25061829046673,0.000293371306373074,-6.22613880491679,0.000402206003182856,-6.20787101334304,0.00111437267637731
117.785571098578,-6.20926424756912,0.000293652907337974,-6.18467344417305,0.000405570429940345,-6.16590616911028,0.000695726455198472
119.079918033727,-6.16792685432782,0.000293875547184238,-6.14322397260198,0.000408935472976295,-6.12389782672385,0.00423464945032109
120.374264968877,-6.12660616066411,0.000294042737605588,-6.10179030589533,0.000412303525907203,-6.08198396923992,0.00312938191191684
121.668611904026,-6.08530215498406,0.000294158101762408,-6.06037244784273,0.000415685811444216,-6.04031863511303,0.00142742190569691
122.962958839175,-6.04401477711897,0.000294225271842991,-6.01897040603925,0.000419093900578393,-5.99878190700934,0.000942755109542577
124.257305774324,-6.00274401995827,0.000294247583760333,-5.9775841871309,0.000422539755242057,-5.95724543456859,0.000415158519465928
125.551652709473,-5.9614898764534,0.000294228250573179,-5.93621383014691,0.000426035908995342,-5.91564657732985,0.000317237642768201
126.845999644623,-5.92025233961374,0.000294170360934888,-5.89485937996795,0.00042959553852248,-5.8739807509445,0.000328632809160497
128.140346579772,-5.87903149946868,0.00029407668647201,-5.85352077103169,0.000433231929007669,-5.83229870143126,0.000622738020000161
129.434693514921,-5.83782726505289,0.000293950263742084,-5.81219801081745,0.000436959714685715,-5.79075077312612,0.000741805743357434
130.72904045007,-5.7966396165532,0.000293793830496109,-5.77089110864646,0.000440757517224199,-5.74924123308742,0.00112278735331354
132.02338738522,-5.75546854717428,0.000293609972001132,-5.72960007195908,0.000444701117403895,-5.70778393964108,0.000821384561046596
133.317734320369,-5.71431405016075,0.000293401150029132,-5.68832498862308,0.000448774059583716,-5.66638770762991,0.000747009077757403
134.612081255518,-5.67317614563573,0.00029316967131358,-5.64706584488126,0.000452990595521671,-5.62503925351233,0.000603634688385899
135.906428190667,-5.63205488288841,0.000292917703345179,-5.60582263855991,0.000457364077891644,-5.5836977386661,0.000498582767981138
137.200775125816,-5.59095017236527,0.000292647458619791,-5.5645954133436,0.00046190701968499,-5.54232552254804,0.0010580072027625
138.495122060966,-5.54986200744191,0.000292360921476108,-5.52338422912033,0.000466630409203458,-5.50103677626288,0.000695932033713961
139.789468996115,-5.50879038151982,0.000292059963621418,-5.48218917202807,0.000471545392086043,-5.45980891889217,0.000403316512697566
141.083815931264,-5.46773528802401,0.000291746347038097,-5.4410104543365,0.000476694448020671,-5.41854400521477,0.000308885843723491
142.378162866413,-5.42669678686743,0.00029142168899586,-5.3998481288442,0.000481932697448365,-5.37710141921475,0.000928701312275219
143.672509801562,-5.38567484796279,0.000291087569895339,-5.35870504674407,0.0038035794451418,-5.33657677419121,0.0599396006179987
144.966856736712,-5.34466942179541,0.000290745468335369,-5.31814448895476,0.0270129069087661,-5.30112944614041,0.0729515969879768
146.261203671861,-5.30368050186352,0.00029039673782906,-5.27969143046379,0.0427909744327869,-5.2719420094219,0.0603207449889052
147.55555060701,-5.26270808167891,0.000290042638837324,-5.24406894920654,0.0508281080130261,-5.24765729391625,0.040979918064825
148.849897542159,-5.22175215476532,0.000289684342312184,-5.21095592568151,0.0508995138651214,-5.22627936284974,0.0230166580513085
150.144244477308,-5.18081282056283,0.000289322919605689,-5.17921437698219,0.0433154437530251,-5.20617004838798,0.00920309736590839
151.438591412458,-5.13988996991142,0.000288959398339746,-5.14731949690311,0.0294402048206716,-5.18638291215408,0.000146782684444866
152.732938347607,-5.09898359307683,0.000288594701656267,-5.11388018466909,0.0124938286717681,-5.16640120393522,0.00293171450854722
154.027285282756,-5.05809368361672,0.000288229676992272,-5.07799719501082,0.00593986945720038,-5.14521106062977,0.00435525352945972
155.321632217905,-5.0172202350942,0.000287865100225685,-5.03907368877626,0.00696340280562261,-5.1218411898812,0.00550782948523201
156.615979153055,-4.97636327731708,0.000287501683138975,-4.99830890666876,0.00593197613073095,-5.09550036598873,0.00747777226906697
157.910326088204,-4.93552284029631,0.000287140077905673,-4.95706484892305,0.00523415152242276,-5.06554792234908,0.00734169699577225
159.204673023353,-4.89469884484309,0.000286780860179238,-4.91580894280834,0.00451501037657426,-5.03176181838575,0.00681421893585579
160.499019958502,-4.8538912845331,0.000286424552989445,-4.87467992022041,0.00384640405710581,-4.99449993793694,0.00417002560139277
161.793366893651,-4.81310015294325,0.000286071624750042,-4.83369884627475,0.00326361189736446,-4.95506716043002,0.00492819500271902
163.087713828801,-4.77232544365099,0.000285722492452024,-4.79284832401805,0.00276675242916625,-4.91462216842235,0.00291792370408682
164.38206076395,-4.73156722581449,0.000285377545380196,-4.75210239724759,0.00234420994371063,-4.87381340101886,0.00200778405272221
165.676407699099,-4.69082545049965,0.000285037098218083,-4.71143602423433,0.0019828549319191,-4.83295451333405,0.00399146725684339
166.970754634248,-4.65010007813079,0.00028470142250927,-4.67082809440883,0.00167164575778044,-4.79215487347186,0.00284553393078189
168.265101569397,-4.60939110228282,0.000284370758573436,-4.63026201082539,0.00140157280866884,-4.75145304149228,0.00168933454579398
169.559448504547,-4.56869851652901,0.00028404530976372,-4.58972475986285,0.00116573608086956,-4.71080210448805,0.00105690842729191
170.853795439696,-4.52802232071441,0.000283725247165248,-4.54920630245354,0.000958758394666285,-4.67014856766075,0.000146492569150368
172.148142374845,-4.48736260432298,0.000283410740942537,-4.50869905588444,0.00077669709905706,-4.62954767081984,0.0012011385221249
173.442489309994,-4.44671925865079,0.00028310186448777,-4.46819733960244,0.000616648004673634,-4.58915661636244,0.000959903186384416
174.736836245143,-4.40609227726228,0.000282798697678879,-4.4276972840124,0.000477365929953708,-4.54870893214764,0.00128356492732959
176.031183180293,-4.36548165371927,0.000282501295390453,-4.38719662893218,0.000360255247639352,-4.50814544617097,0.0011632529788022
177.325530115442,-4.32488738158086,0.000282209689580724,-4.34669490008204,0.0002724483217379,-4.4674202701785,0.000816998130966326
178.619877050591,-4.284309499917,0.000281923907412001,-4.30619430403078,0.000231644425297026,-4.42672112887234,0.000310804620897151
179.91422398574,-4.24374801944492,0.00028164394670748,-4.26570153078185,0.000253699930049129,-4.38636739701895,0.000526679556677122
181.20857092089,-4.20320287095537,0.000281369759499967,-4.22522741265175,0.000322102535384418,-4.34635855094372,9.57543447722171e-05
182.502917856039,-4.16267404799623,0.000281101304565323,-4.18478269741039,0.000411686670513694,-4.3064705732686,8.59934806320801e-05
183.797264791188,-4.12216154411265,0.000280838526718755,-4.14437494697366,0.00050934079356208,-4.26663883378954,0.00026733949566047
185.091611726337,-4.08166535284704,0.000280581358298744,-4.10400863090248,0.000609296703610814,-4.22686149317365,0.00048525855803693
186.385958661486,-4.04118555230649,0.000280329748832394,-4.06368629407521,0.000708634738632816,-4.18710401318213,0.00107486825182142
187.680305596636,-4.00072207481257,0.000280083588325439,-4.0234089666235,0.000805626180612633,-4.14731688696713,0.00100830264738377
188.974652531785,-3.96027489046544,0.000279842771735136,-3.98317672532242,0.000899137175350518,-4.10752320015962,0.00100465649595491
190.268999466934,-3.91984399279744,0.000279607194660713,-3.94298920091029,0.000988347766847729,-4.06775779328441,0.00111531376027812
191.563346402083,-3.87942937533868,0.000279376746465475,-3.90284560609834,0.00107263843157778,-4.02802344437259,0.00132622371544798
192.857693337232,-3.83903104732177,0.000279151316032157,-3.86274483523015,0.00115153333634471,-3.98830653184063,0.00139859326433912
194.152040272382,-3.79864907859297,0.000278930805310401,-3.82268577882899,0.0012246335285732,-3.94860513518289,0.0015216173733284
195.446387207531,-3.75828337056846,0.000278715062369224,-3.78266664422778,0.00129170494722328,-3.90889062535933,0.00190687579238815
196.74073414268,-3.71793391677066,0.000278503961040563,-3.74268570969721,0.00135257212801242,-3.86916008974944,0.00173341062297995
198.035081077829,-3.67760071072046,0.000278297373299675,-3.70274116346502,0.00140713367851982,-3.8293801531359,0.00188319358593721
199.329428012978,-3.63728374593731,0.000278095169944062,-3.66283111589843,0.00145535786586864,-3.78963543850377,0.00141913337409441
200.623774948128,-3.59698307059652,0.000277897235106398,-3.62295368700633,0.00149726399331343,-3.7502552251513,0.00173230267769233
201.918121883277,-3.55669867635776,0.000277703437306656,-3.58310698834247,0.00153292254326223,-3.71102271086683,0.00192057221130177
203.212468818426,-3.51643050385437,0.00027751363347489,-3.54328890853828,0.0015625006274574,-3.6718089887184,0.00199238217807682
204.506815753575,-3.47617854660168,0.000277327695383481,-3.50349751291526,0.00158618610830909,-3.63258146497462,0.00226304188401171
205.801162688725,-3.43594279811444,0.000277145496212346,-3.46373090668773,0.00160417987985496,-3.5932937153048,0.00235497155445403
207.095509623874,-3.39572325190688,0.000276966910922338,-3.42398725103003,0.00161673061264111,-3.55390549479485,0.00238673291371719
208.389856559023,-3.35551999491539,0.000276791836049002,-3.38426485928775,0.00162409321651228,-3.51440330164044,0.00293179479973857
209.684203494172,-3.31533294099252,0.000276620133072915,-3.34456198408125,0.00162656917478541,-3.47477950786277,0.00176026427307243
210.978550429321,-3.27516206980746,0.000276451681195552,-3.30487697194265,0.00162447337899429,-3.43518918651066,0.00179391981700946
212.272897364471,-3.23500737487396,0.000276286365481901,-3.26520831147976,0.00161811791346611,-3.3956460835964,0.00176452457215636
213.56724429962,-3.19486884970605,0.000276124074087964,-3.22555458843527,0.00160782004216047,-3.35611759181116,0.00194634906753627
214.861591234769,-3.15474651282495,0.000275964702757518,-3.18591448940411,0.00159389821999902,-3.31654916278469,0.0020505365379226
216.155938169918,-3.11464041472596,0.000275808155367923,-3.14628687478058,0.00157664999613478,-3.27693207259743,0.00189536545017595
217.450285105067,-3.07455046685426,0.000275654315437903,-3.1066705462754,0.00155641149042785,-3.23725263778037,0.00189201132090698
218.744632040217,-3.03447666272618,0.000275503084833303,-3.0670644953748,0.0015334889620561,-3.197510500786,0.00175570962595554
220.038978975366,-2.99441899585891,0.000275354369043322,-3.02746781266342,0.00150817782816269,-3.15769729010115,0.00169255466825607
221.333325910515,-2.95437745977066,0.00027520807721056,-2.98787968524578,0.00148076531448636,-3.11782578345316,0.00156537731009673
222.627672845664,-2.91435211165192,0.000275064131070573,-2.94829941156171,0.00145152241809657,-3.07792878181845,0.0016842326175783
223.922019780813,-2.87434292440211,0.000274922443466423,-2.90872636959877,0.00142071092373701,-3.03798046300054,0.00160059803705391
225.216366715963,-2.83434984840992,0.000274782928440166,-2.8691599851467,0.00138858701891502,-2.9979734131513,0.00155681450255407
226.510713651112,-2.79437287719862,0.000274645509936861,-2.82959979815899,0.00135538550092271,-2.95790994416887,0.0017593313394766
227.805060586261,-2.75441200429301,0.000274510115529604,-2.79004542589715,0.00132132702617185,-2.91776042431734,0.00162951711095311
229.09940752141,-2.71446722321948,0.000274376676368346,-2.75049655838236,0.00128661805674032,-2.87752181007012,0.00125679204347629
230.39375445656,-2.67453862965505,0.000274245138744333,-2.71095297856004,0.00125144947252271,-2.83718753080375,0.00124167640850166
231.688101391709,-2.63462611928058,0.000274115428912866,-2.67141449091234,0.00121600212931528,-2.79690350706242,0.00294007554851641
232.982448326858,-2.59472968124485,0.000273987487928252,-2.6318809678844,0.00118044086266143,-2.75710433166708,0.00176363784880227
234.276795262007,-2.55484930908146,0.000273861260666492,-2.5923523453624,0.00114491615182341,-2.71756197730393,0.00171266971907455
235.571142197156,-2.51498499632602,0.000273736695219343,-2.55282860913454,0.00110956579471296,-2.67798403338258,0.00161838512255699
236.865489132306,-2.47513677069687,0.000273613746141324,-2.51330979391175,0.00107451509354862,-2.63837820082351,0.00149801051075788
238.159836067455,-2.43530466363226,0.000273492371022356,-2.47379599998479,0.00103987971796416,-2.59873387049397,0.00135955842530593
239.454183002604,-2.39548859651213,0.000273372519851458,-2.43428730900979,0.00100575914950733,-2.55906364268874,0.00131544517908678
240.748529937753,-2.35568856288064,0.000273254152685818,-2.39478386572812,0.000972243804168876,-2.5193637651951,0.00123721901708154
242.042876872902,-2.31590455628423,0.000273137232298899,-2.35528584497215,0.000939413550278533,-2.47965932523825,0.00119067501634625
243.337223808052,-2.27613657027163,0.000273021724100364,-2.31579344819122,0.00090733845933151,-2.43993341007048,0.00112505015082352
244.631570743201,-2.23638467095217,0.000272907602140971,-2.27630691882489,0.000876082024559823,-2.40019171525869,0.00107415272994894
245.92591767835,-2.19664881275135,0.000272794833168734,-2.2368265077059,0.000845697284699814,-2.36043139069961,0.000956884646579116
247.220264613499,-2.15692895571224,0.000272683386984806,-2.19735245693163,0.000816225243338702,-2.32065489203211,0.000976098372401594
248.514611548649,-2.11722509339328,0.000272573238475796,-2.15788504428802,0.000787702279623855,-2.28086813272976,0.000927904798628325
249.808958483798,-2.0775372193554,0.000272464364623365,-2.11842455986529,0.000760157751087651,-2.24106746223037,0.000875495797678706
251.103305418947,-2.03786533211222,0.000272356744776437,-2.07897130374557,0.000733613697915304,-2.20125969845325,0.000824625104583712
252.397652354096,-1.99820952112955,0.000272250367084457,-2.03952562643567,0.000708093443174827,-2.16143633012865,0.000792081018455941
253.691999289245,-1.95856967904353,0.000272145206325356,-2.00008781179161,0.000683603970568449,-2.12159702792851,0.000764936008669808
254.986346224395,-1.91894579942538,0.000272041246880525,-1.96065816897381,0.000660150114471768,-2.08175000842301,0.000709940975466733
256.280693159544,-1.87933787584892,0.000271938474727692,-1.92123701828157,0.000637733271836614,-2.04189873724862,0.000708215708990227
257.575040094693,-1.83974590189063,0.000271836877348095,-1.88182468081787,0.000616350610485333,-2.00205737513968,0.000741018785588415
258.869387029842,-1.80016991435735,0.000271736446765771,-1.84242148876357,0.000595996720336194,-1.96220936137442,0.000630620910823117
260.163733964991,-1.76060992590528,0.000271637174507907,-1.8030278025299,0.000576665516658513,-1.92236204862801,0.000564870505420195
261.458080900141,-1.72106586773445,0.000271539047492734,-1.76364388843059,0.000558338041401878,-1.88250877810251,0.000716004861372119
262.75242783529,-1.68153773343205,0.000271442058351452,-1.72427005804243,0.000540998048045224,-1.84263109708159,0.000886527226211314
264.046774770439,-1.64202551658795,0.000271346200800521,-1.68490661796995,0.000524626762512972,-1.80271464358401,0.000764005089672632
265.341121705588,-1.60252921079472,0.000271251469557125,-1.64555386901885,0.00050920316825153,-1.76276020264492,0.000748026328380317
266.635468640737,-1.56304889096817,0.000271157865987065,-1.60621214643552,0.000494707546655637,-1.72276885760689,0.000730876110426684
267.929815575887,-1.52358449332555,0.000271065382530113,-1.56688173282227,0.000481114340366472,-1.6827445346932,0.000794097744023911
269.224162511036,-1.48413598744574,0.000270974014797786,-1.52756287452347,0.000468394555760855,-1.64268534435728,0.00062701888973112
270.518509446185,-1.4447033669322,0.00027088376081879,-1.48825584253098,0.000456520735172914,-1.60259578754349,0.000659713708545432
271.812856381334,-1.40528662539114,0.00027079461927317,-1.44896089920419,0.000445464342217197,-1.56249547532101,0.000678659341181367
273.107203316484,-1.36588577058734,0.000270706590447928,-1.40967829790822,0.000435195976837229,-1.52240625875816,0.000779777866309645
274.401550251633,-1.32650087289403,0.000270619679576045,-1.3704083601242,0.000425690323924429,-1.48234739977987,0.00229566411773365
275.695897186782,-1.2871318349262,0.000270533880638145,-1.33115125350004,0.000416913389250572,-1.44259563154246,0.00121366463934002
276.990244121931,-1.24777865030099,0.000270449194435609,-1.29190719573233,0.000408833375896866,-1.4035031798734,0.000620091416647929
278.28459105708,-1.20844131263822,0.000270365622167734,-1.25267640212727,0.000401419159847194,-1.36465188556103,0.000597375365744448
279.57893799223,-1.16911981556045,0.000270283165390017,-1.21345907780404,0.000394611348523979,-1.32592376932476,0.000613533788038645
280.873284927379,-1.12981420484252,0.000270201829654546,-1.17425543725259,0.000388418983363916,-1.28726480025349,0.000631026147865528
282.167631862528,-1.09052447461832,0.000270121617152664,-1.13506570843831,0.000382804373440106,-1.2486455706081,0.000577736677654753
283.461978797677,-1.05125056578139,0.00027004252654668,-1.09589000262439,0.000377732690496222,-1.2100471590272,0.000517529583780537
284.756325732826,-1.01199247196516,0.000269964560424029,-1.05672848648654,0.000373172982840628,-1.17147592596305,0.000458279889523863
286.050672667976,-0.97275018680575,0.000269887721541703,-1.01758131675991,0.000369095149058785,-1.13293474240491,0.000356912717037162
287.345019603125,-0.933523703941989,0.000269812012798097,-0.978448640547753,0.000365469895255135,-1.0944010150265,0.000465253651739975
288.639366538274,-0.894313106975241,0.000269737443678534,-0.939330657850337,0.000362270402542381,-1.05588910011317,0.000312483778775925
289.933713473423,-0.855118314167445,0.000269664011900867,-0.900227471875995,0.000359467994474533,-1.01739842514502,0.000263287985250219
291.228060408572,-0.815939304506429,0.000269591719566997,-0.861139167076203,0.000357034829314522,-0.978925776037338,0.000339769842381556
292.522407343722,-0.776776071641783,0.000269520569873068,-0.822065854594119,0.000354944950270486,-0.940481117455164,0.000227391478811868
293.816754278871,-0.737628609225759,0.000269450566045391,-0.783007637306594,0.000353173291191613,-0.902053956423762,0.000144668841562659
295.11110121402,-0.698496934148876,0.000269381713013692,-0.743964610107197,0.000351695691953193,-0.86363555041482,0.000156766058363601
296.405448149169,-0.659381097949375,0.000269314018256489,-0.704936961855436,0.000350490571156077,-0.825200457100705,0.000160611592473402
297.699795084319,-0.620281013089949,0.000269247479042845,-0.665924671702359,0.000349533718128078,-0.786741984447169,0.000136460201082903
298.994142019468,-0.581196673233527,0.000269182098518757,-0.626927812141264,0.000348803808261452,-0.748233796786471,0.000188627409610939
300.288488954617,-0.542128072045667,0.000269117879772944,-0.587946448950056,0.000348280471970957,-0.70968815647472,0.00255999019146531
301.582835889766,-0.503075203194572,0.000269054825817714,-0.548980641417412,0.000347944292532421,-0.671082655031648,0.00297711187175829
302.877182824915,-0.464038121298631,0.000268992944134525,-0.510030480180105,0.000347777160500328,-0.632416882679572,0.00171105080261215
304.171529760065,-0.425016802221623,0.000268932236295484,-0.471096041471108,0.00034776167654842,-0.593665673303746,0.00205181393632754
305.465876695214,-0.386011196420659,0.000268872701862966,-0.432177300817011,0.000347880549824653,-0.554887478067309,0.0010845093969841
306.760223630363,-0.347021297574471,0.000268814343510156,-0.39327429445981,0.000348118128526285,-0.516067618041523,0.00236429438137304
308.054570565512,-0.308047099364406,0.000268757163806288,-0.354387053652511,0.000348459690480606,-0.477120463377011,0.00233876994538338
309.348917500661,-0.269088595474406,0.000268701165210471,-0.315515604954132,0.00034889146325118,-0.438109304925773,0.000587125974733335
310.643264435811,-0.230145878068523,0.000268646357512277,-0.27666004653965,0.000349401008250905,-0.399227612607805,0.000445589161212443
311.93761137096,-0.191218847700649,0.000268592735918904,-0.237820349595091,0.000349976324682685,-0.360372695429562,0.00142868439590515
313.231958306109,-0.152307492639395,0.00026854030212838,-0.198996499600708,0.000350606909337548,-0.321678141932326,0.00128190818612476
314.526305241258,-0.113411806579118,0.000268489058130931,-0.160188507621239,0.000351284078726512,-0.282962664951392,0.00128208143897058
315.820652176407,-0.0745317832167683,0.000268439005794268,-0.121396381989717,0.000352001487253132,-0.244124301063366,0.00041168945110226
317.114999111557,NaN,NaN,-0.0826201382587815,0.000352756891743843,-0.205235658243469,0.000344947925029814
318.409346046706,NaN,NaN,NaN,NaN,-0.16638101959717,0.000382582187414904
319.703692981855,NaN,NaN,NaN,NaN,-0.1275329823953,0.000175731872311823
320.998039917004,NaN,NaN,NaN,NaN,-0.0887321583879951,0.000432260313013483
322.292386852154,NaN,NaN,NaN,NaN,-0.0499999999999983,0.000746578657813404


==> figures/uctrlSat030.csv <==
0,-10,0.104911035601651,-10,0.104911035554001,-10,0.104576240252973
1.28150525719344,-9.98422766934927,0.0381931980663003,-9.98113911500607,0.028181719332227,-9.98114450829673,0.028741942245667
2.56301051438687,-9.95147757034277,0.0139681239480826,-9.94500927853487,0.00765565356565773,-9.94496150876417,0.00774950827300239
3.84451577158031,-9.91257593102871,0.00517990496976326,-9.90426703707979,0.00221897211919742,-9.90407911195498,0.00175779240331442
5.12602102877374,-9.8714442696362,0.00204184274715985,-9.86229330932789,0.000901511969960293,-9.8620118034791,0.00140332817011543
6.40752628596718,-9.82951184220311,0.000990091435806405,-9.81998625894485,0.000652262078668005,-9.81958047857213,0.000943901574582241
7.68903154316061,-9.78730150882188,0.000668936553571696,-9.77759143576899,0.000583557418495481,-9.77706468428962,0.000794620466663769
8.97053680035405,-9.74500017861034,0.000557177318397037,-9.73518069174781,0.000534543402513958,-9.73453464716522,0.000768429959122503
10.2520420575475,-9.70267633754536,0.000495341440989642,-9.69277854100726,0.000488058259005908,-9.69200856486843,0.00083995513368243
11.5335473147409,-9.66035489994769,0.000447820433343967,-9.65039370736549,0.000443882779306136,-9.64949330930917,0.000621963443568396
12.8150525719344,-9.61804496187953,0.000406777637836171,-9.6080292036936,0.000402691559516988,-9.60702672280194,0.000411230986564429
14.0965578291278,-9.57574986108384,0.000370075762927949,-9.5656859637924,0.000364760909491251,-9.56460194305107,0.000362122724779164
15.3780630863212,-9.53347090043719,0.000336955171245848,-9.52336409092504,0.000330108717144038,-9.52222421066033,0.000795861018116719
16.6595683435147,-9.49120849488951,0.000307033777313237,-9.48106333039413,0.000298637348066811,-9.47988407591085,0.000379989044376024
17.9410736007081,-9.44896282132976,0.000280079261243315,-9.43878338336141,0.000270219616156706,-9.43771893992691,0.000312059846129602
19.2225788579015,-9.40673396539179,0.000255913322449239,-9.39652392242597,0.000244715080908034,-9.39565378500914,0.000421708311673024
20.504084115095,-9.36452197323969,0.000234377209394732,-9.35428461871683,0.000221978226631164,-9.35363894943017,0.000376657927970618
21.7855893722884,-9.32232687480805,0.00021531875834553,-9.31206515223147,0.000201860315092774,-9.31164198830762,0.00039379171611813
23.0670946294818,-9.28014869234045,0.000198586728161121,-9.26986521602648,0.000184208958189682,-9.26970987219335,0.000389442099495814
24.3485998866753,-9.2379874435928,0.000184028131099429,-9.22768456517538,0.000168872425106907,-9.22782142624806,0.000413835478675315
25.6301051438687,-9.19584321769716,0.00017149527806246,-9.18552291875347,0.000155686688833155,-9.18594130959362,0.000198210135826582
26.9116104010621,-9.15371595882834,0.000160820527139766,-9.1433799735208,0.000144478540979969,-9.14404788635439,0.000505870385325033
28.1931156582556,-9.11160566968631,0.000151842554957406,-9.10125548868529,0.000135076147789294,-9.10213893928425,0.000311812201325817
29.474620915449,-9.06951235760604,0.00014440133070007,-9.05914924194967,0.000127306490222633,-9.0602078487848,0.000480622239640023
30.7561261726424,-9.02743602792342,0.000138340373326038,-9.01706102990337,0.000120999270076232,-9.01823665900666,0.000419972963948494
32.0376314298359,-8.98537668411747,0.000133510255515803,-8.97499066805243,0.000115991337874242,-8.97625987697164,0.000272326494929339
33.3191366870293,-8.94333432794286,0.000129771998136317,-8.93293799028316,0.000112131005545184,-8.9342629729705,0.000297432431869393
34.6006419442228,-8.9013089595557,0.000126999815127599,-8.89090289642709,0.000109283971362352,-8.89223645380281,0.000251280380478246
35.8821472014162,-8.85930065761357,0.000125086395907749,-8.84888523902283,0.000107328885874588,-8.85022602937457,0.000667823515077182
37.1636524586096,-8.81730934093883,0.000123931979445697,-8.80688486435623,0.0001061614787492,-8.8082507270645,0.000233258556548967
38.4451577158031,-8.77533500404992,0.000123455926481508,-8.76490166605192,0.000105696076789981,-8.76631147335273,0.000514927723095094
39.7266629729965,-8.73337764184198,0.000123590850254582,-8.7229355480237,0.000105861713854009,-8.72435472921066,0.000437724945334539
41.0081682301899,-8.69143724816099,0.0001242804274955,-8.6809864227307,0.000106599691240247,-8.68232942037168,0.000385121268181503
42.2896734873834,-8.64951381589785,0.000125477059196698,-8.63905420966381,0.000107860937727153,-8.64029433018115,0.00036851387394313
43.5711787445768,-8.60760733707766,0.000127139587639248,-8.59713883412249,0.000109603512378265,-8.59828758403382,0.000350439070969784
44.8526840017702,-8.56571780669153,0.000129231360757401,-8.55524027813378,0.000111791655108161,-8.55628867984304,0.000861553012322538
46.1341892589637,-8.52384528900914,0.000131719975628885,-8.51335845207103,0.000114390629536188,-8.5142695105821,0.000776905864267397
47.4156945161571,-8.48198969637262,0.00013457107514603,-8.47149326575667,0.000117367581658682,-8.47231664241135,0.000515409565980064
48.6971997733505,-8.44015101813622,0.000137752992012002,-8.4296446609615,0.000120691293209616,-8.43042805939187,0.000146833817154596
49.978705030544,-8.3983292431666,0.000141234336595059,-8.38781258288056,0.000124330896214616,-8.38858826474696,4.70898747713995e-05
51.2602102877374,-8.35652435990504,0.000144983822563902,-8.3459969801043,0.000128255630704667,-8.34677971186857,7.18370790725753e-05
52.5417155449308,-8.31473635642571,0.000148970293231285,-8.3041978046251,0.000132434824049598,-8.30498681915644,9.36249060638898e-05
53.8232208021243,-8.27296522049007,0.000153162876566076,-8.26241501186689,0.000136838001742794,-8.26321223181499,0.000572657218263295
55.1047260593177,-8.23121094856297,0.000157531287027014,-8.22064861640446,0.000141435633313073,-8.22150779700583,0.000494115665570468
56.3862313165112,-8.1894735907559,0.00016204631422957,-8.17889854718861,0.000146197679109719,-8.1798591370598,0.000131999538696189
57.6677365737046,-8.14775306226705,0.000166678618116449,-8.13716474744659,0.000151095262131125,-8.13818496911319,0.00011644803472569
58.949241830898,-8.10604935007681,0.000171400817918147,-8.0954471864287,0.000156100846038187,-8.09651130155742,0.000135447622097391
60.2307470880915,-8.06436244107212,0.000176186919899019,-8.0537458366775,0.000161188104835613,-8.0548386806486,0.000151722988919248
61.5122523452849,-8.02269232208048,0.000181012450023104,-8.01206067391329,0.000166332138785131,-8.0131813080683,0.000141663392218783
62.7937576024783,-7.98103897990112,0.000185854546165843,-7.97039167693887,0.000171509543759943,-7.97153292688388,0.000146437077956605
64.0752628596718,-7.93940240133347,0.0001906920131089,-7.92873882749305,0.000176698479711446,-7.92990765599962,0.000166538510136799
65.3567681168652,-7.89778258731868,0.000195505309969345,-7.88710217015083,0.000181878625307404,-7.88829011458096,0.000181324034766161
66.6382733740586,-7.85617957674955,0.000200276397121376,-7.84548164914764,0.000187031320859423,-7.84668369298845,0.00017243313940228
67.9197786312521,-7.8145932903164,0.000204989235118451,-7.80387723673831,0.000192139625409754,-7.80509828577513,0.000186857508372963
69.2012838884455,-7.77302371505552,0.000209629302619006,-7.76228892472431,0.000197188179428403,-7.76350603166447,0.000223790698706386
70.4827891456389,-7.73147083810962,0.000214183637940755,-7.72071670696905,0.000202163173952376,-7.72191059893151,0.000194954539306653
71.7642944028324,-7.68993464674273,0.00021864077323434,-7.67916057923642,0.000207052026253825,-7.68035118896568,0.000197509243908265
73.0457996600258,-7.64841512835321,0.00022299066218049,-7.63762053904454,0.00021184444175069,-7.63881628084405,0.000209264979513859
74.3273049172193,-7.60691227048508,0.000227224603369503,-7.59609658538263,0.00021653058629111,-7.59730359688856,0.000209174165808076
75.6088101744127,-7.56542608004271,0.000231335011626716,-7.55458878360532,0.000221101757487986,-7.55582167167114,0.000196051962133919
76.8903154316061,-7.52395658624504,0.000235315284721725,-7.51309708268158,0.000225551308269653,-7.514381061862,0.000197481491110181
78.1718206887995,-7.48250371645429,0.000239160744885087,-7.47162147312959,0.000229873491811797,-7.47296836254125,0.000186375991887313
79.453325945993,-7.44106745888249,0.000242867290536319,-7.43016195867421,0.00023406354504613,-7.43160106013053,0.000154410614858136
80.7348312031864,-7.39964780192219,0.000246431770343937,-7.38871854386772,0.000238117701738108,-7.39032606783101,0.000108443071993462
82.0163364603799,-7.3582447341497,0.000249851908942971,-7.34729123400783,0.000242032631495874,-7.34905251099214,0.000181626989219588
83.2978417175733,-7.3168582443274,0.000253126235451249,-7.30588003499177,0.00024580748608321,-7.30773498635585,0.000231880024205596
84.5793469747667,-7.27548832140509,0.000256254014831382,-7.26448495309538,0.00024944041070447,-7.26636553609088,0.000215103705717093
85.8608522319602,-7.23413497876719,0.000259234968204204,-7.22310606515012,0.000252930467807077,-7.22495961015395,0.00033327169488832
87.1423574891536,-7.1927982365817,0.000262069372421798,-7.18174331549924,0.000256278162040552,-7.18357018520732,0.000340231710637115
88.423862746347,-7.15147802917504,0.000264758815186067,-7.14039670403128,0.000259484331504272,-7.14220209428031,0.00034191921683277
89.7053680035405,-7.11017434624693,0.000267304887159484,-7.09906623810327,0.000262550488202073,-7.10085287495733,0.00034285828438071
90.9868732607339,-7.06888717767999,0.00026970961811771,-7.05775192521163,0.000265478474768821,-7.05952226404767,0.000343357684737265
92.2683785179273,-7.02761651353708,0.000271975427404088,-7.01645377289046,0.000268270704314074,-7.01821030478215,0.000342350255294351
93.5498837751208,-6.98636234405819,0.000274105077464907,-6.97517178862088,0.000270930006368272,-6.97691789773049,0.000340750167039173
94.8313890323142,-6.94512465965692,0.000276101630285953,-6.9339059800085,0.00027345851009688,-6.93564309501497,0.000339079065413059
96.1128942895077,-6.90390348016956,0.000277968182444029,-6.89265642943662,0.00027586025505972,-6.89438706018377,0.000337545898041917
97.3943995467011,-6.86269881680227,0.000279708142505607,-6.85142307087884,0.000278139027608109,-6.85314852286072,0.000332413156031176
98.6759048038945,-6.82151061067165,0.000281325632592558,-6.81020590922068,0.000280298894623323,-6.81192443399559,0.000481547137012759
99.957410061088,-6.78033885284654,0.000282824535464249,-6.76900495151246,0.00028234274694356,-6.7707243035447,0.000326876031917707
101.238915318281,-6.73918353454744,0.000284208856489523,-6.72782020194409,0.000284275073667774,-6.72954259515118,0.000810107301333464
102.520420575475,-6.6980446471416,0.000285482695958342,-6.68665166660532,0.000286102371604152,-6.6883992479273,0.000859250939624374
103.801925832668,-6.65692218213793,0.000286650223584709,-6.64549935160688,0.000287827910234064,-6.64720421444152,0.000331772112059239
105.083431089862,-6.61581613118189,0.000287715655093282,-6.6043632652424,0.000289456393331356,-6.60593960575327,0.0010936534351557
106.364936347055,-6.57472652028174,0.000288683035419061,-6.56324348488385,0.000290992232265985,-6.56467595878093,0.00101909362158223
107.646441604249,-6.53365335151576,0.000289556580291217,-6.52213994008226,0.000292440747238557,-6.52346385768501,0.000430340793341596
108.927946861442,-6.49259657242765,0.000290340787745627,-6.48105263510804,0.000293806872362189,-6.48222676400333,0.000587541663391124
110.209452118635,-6.45155617515852,0.000291039862154565,-6.43998157388557,0.000295095595080101,-6.44099224957978,0.00106460520147872
111.490957375829,-6.41053215195998,0.00029165796505229,-6.39892676001078,0.000296311949598614,-6.39984435127943,0.000363036771837336
112.772462633022,-6.36952449518891,0.000292199202430611,-6.35788819677197,0.000297461013125252,-6.35878859027504,0.000824874175480488
114.053967890216,-6.32853319730256,0.000292667613397962,-6.31686588717605,0.000298547905525731,-6.31778721703856,0.000351003527159125
115.335473147409,-6.28755825085347,0.000293067160167944,-6.27585984183677,0.000299577769702315,-6.27675049618131,0.000570314575183481
116.616978404603,-6.2465996876705,0.000293401572477568,-6.2348701256761,0.000300555661372771,-6.2356702106669,0.000479825971298338
117.898483661796,-6.20565750045963,0.000293674659499145,-6.19389667031096,0.000301484058094889,-6.19461117361478,0.00140525231440373
119.179988918989,-6.16473164280096,0.000293890259278156,-6.15293947582967,0.000302373247371218,-6.15375675187582,0.00125184498200771
120.461494176183,-6.1238221075817,0.000294051948751373,-6.11199854458839,0.000303226035414646,-6.11292393512776,0.00118502842224425
121.742999433376,-6.08292888776104,0.000294163195020406,-6.07107387850947,0.000304047846011531,-6.07214250395859,0.000454568481568422
123.02450469057,-6.04205197636589,0.000294227351715603,-6.03016547923109,0.000304844144154023,-6.03130455734573,0.000478325894477691
124.306009947763,-6.00119136648678,0.000294247656110565,-5.98927334833991,0.000305620493562298,-5.99041687907678,0.00028514615893153
125.587515204957,-5.9603470512738,0.00029422722696664,-5.94839750045549,0.000306382599573072,-5.94952324682111,0.00148629716661247
126.86902046215,-5.91951906804937,0.000294168968582808,-5.90753798982497,0.000307136383836486,-5.90861291033734,0.000256291598762267
128.150525719344,-5.87870739992149,0.000294075800790715,-5.86669475372756,0.000307888094370405,-5.86773035572519,0.000873766728652836
129.432030976537,-5.83791200616759,0.000293950557500521,-5.82586779532279,0.000308644302324771,-5.82686444728222,0.000340805715620106
130.71353623373,-5.79713288013961,0.000293795873012129,-5.78505711757508,0.000309398673997422,-5.78603597724443,0.00152384681026679
131.995041490924,-5.75637001523123,0.000293614261413745,-5.74426271863553,0.000310180416498824,-5.74525235943375,0.000431997609552285
133.276546748117,-5.71562340487468,0.000293408117727659,-5.70348460546224,0.000310985690789242,-5.70447245663337,0.000257845243479882
134.558052005311,-5.67489304253788,0.000293179719359627,-5.66272278620816,0.000311822597343632,-5.66367867015277,0.000867022502977323
135.839557262504,-5.63417892172152,0.000292931227903211,-5.62197728822113,0.000312699661162793,-5.62288251791571,0.0010383780556635
137.121062519698,-5.59348108497858,0.000292664642547164,-5.58124816545155,0.00031362615873759,-5.58222919846485,0.00130937459606943
138.402567776891,-5.55279950565438,0.000292381933816766,-5.54053537266906,0.000314611911232411,-5.54152435827879,0.000487455744691775
139.684073034084,-5.51213414846338,0.000292084960018883,-5.4998389293816,0.000315668417524802,-5.50080961338094,0.000537661180979917
140.965578291278,-5.47148500701222,0.00029177544147287,-5.45915886146014,0.000316813988008364,-5.46019314406608,0.000886889320733173
142.247083548471,-5.43085207492814,0.000291454995473534,-5.418495207599,0.000318061405110868,-5.41961637416457,0.000612454868036681
143.528588805665,-5.39023534585707,0.000291125139397755,-5.37784800565758,0.00031966215395909,-5.37910320701611,0.000407478940277147
144.810094062858,-5.34963481346165,0.000290787293858226,-5.33743803112484,0.0127258091058688,-5.33876799188022,0.0156362174207948
146.091599320052,-5.3090504714195,0.000290442785981869,-5.2997700249911,0.0230155782561127,-5.30180146361423,0.024962373940278
147.373104577245,-5.26848236732218,0.000290092838491933,-5.26632199756503,0.0243620869160804,-5.27004004673225,0.0228124935001712
148.654609834439,-5.22793046465732,0.000289738618083367,-5.23586729782372,0.0207958580541541,-5.242022562801,0.0167993666585214
149.936115091632,-5.1873947333933,0.000289381198476087,-5.2060400694265,0.0149196049068496,-5.21547808611842,0.0101420693194194
151.217620348825,-5.14687516725205,0.000289021565609237,-5.1746295565674,0.00896011441071621,-5.18842623936042,0.00793757941807696
152.499125606019,-5.10637175996309,0.000288660629015583,-5.14036859105799,0.00613761129949064,-5.15911100393931,0.008112720217615
153.780630863212,-5.06588450526251,0.000288299225248245,-5.10313870118472,0.0069448685048594,-5.12635677247203,0.00701154118284732
155.062136120406,-5.0254133968918,0.000287938121256542,-5.06373608367588,0.00621317211430609,-5.09010191219039,0.00682234394036038
156.343641377599,-4.98495842859692,0.000287578017739951,-5.0233971990974,0.00556859626612063,-5.05126993051917,0.00618538578858071
157.625146634793,-4.94451965287746,0.000287219560514196,-4.98279188445623,0.00507188433266453,-5.01123313288968,0.00484060880280571
158.906651891986,-4.90409702332964,0.000286863326436636,-4.94215516265458,0.0045878633415701,-4.97076201994568,0.00647564045592853
160.188157149179,-4.86369051505518,0.000286509834409213,-4.9015642835883,0.00412593797562442,-4.93012114278008,0.00351922272672989
161.469662406373,-4.82330012180967,0.000286159551882152,-4.86103946620942,0.00369489073617514,-4.88939896234408,0.00411456392493718
162.751167663566,-4.78292583734941,0.000285812896013805,-4.82058085751908,0.00329702795052022,-4.84857888548859,0.00471728100542
164.03267292076,-4.74256765543084,0.000285470236625806,-4.78018199930848,0.0029314577832393,-4.80793766643202,0.00485401839105107
165.314178177953,-4.70222556981012,0.000285131899061246,-4.73983479125719,0.00259610941335788,-4.76749494151906,0.0039078498846423
166.595683435147,-4.66189957424265,0.000284798166972482,-4.69953128822125,0.00228895155629416,-4.72720876067859,0.00302930467583971
167.87718869234,-4.62158972605154,0.000284469305009838,-4.65926435795483,0.00200758438472765,-4.6869809423704,0.00140613899779634
169.158693949533,-4.58129596895408,0.000284145507192678,-4.61902782434798,0.00174995791200924,-4.64681149215932,0.00166749931135793
170.440199206727,-4.54101828310943,0.00028382694333385,-4.5788162646868,0.00151402193910106,-4.60655969452876,0.00108429837018517
171.72170446392,-4.50075666226663,0.000283513755881192,-4.53862527711889,0.00129799241777116,-4.56615103278133,0.000607480840736853
173.003209721114,-4.46051110017254,0.000283206058159991,-4.49845126561225,0.00110026190065501,-4.52572218372139,0.0010938629615245
174.284714978307,-4.42028159057171,0.00028290393657091,-4.45829134966498,0.000919406153026713,-4.48544046819814,0.000872331012877808
175.566220235501,-4.38006812720617,0.000282607452695318,-4.41814328163237,0.000754193329372393,-4.44522226849498,0.000864322438844991
176.847725492694,-4.3398707038154,0.000282316645322473,-4.37800536969259,0.000603611834067866,-4.40502183665555,0.000847039680512798
178.129230749888,-4.29968938249236,0.000282031556658738,-4.33787641432012,0.000466978982095737,-4.36485655149958,0.000812781295486812
179.410736007081,-4.25952409711864,0.000281752164171695,-4.29775564397823,0.000344216643731408,-4.32467681293909,0.000390161963837969
180.692241264274,-4.21937483286332,0.000281478446167294,-4.25764264726335,0.000236750189517118,-4.28451333796936,0.00193587906495785
181.973746521468,-4.17924158345511,0.000281210368357366,-4.21753752130253,0.000151801778287849,-4.24456595257748,0.00114352802305464
183.255251778661,-4.13912434262002,0.00028094788239524,-4.17744130785418,0.000116408734494255,-4.20466898971092,0.000499401328673462
184.536757035855,-4.09902310408143,0.000280690927331003,-4.13735730237509,0.000153394463467748,-4.16471397817373,0.000384671433683072
185.818262293048,-4.05893786156014,0.000280439430994034,-4.09729067400449,0.000222127718532952,-4.12470590329151,0.00034193259252373
187.099767550242,-4.01886860877447,0.000280193311295032,-4.0572452926713,0.000295201305378589,-4.08468718275241,0.000768481260304393
188.381272807435,-3.97881541255173,0.000279952501197118,-4.01722299750649,0.000365556896814347,-4.04465018608623,0.00141260385565256
189.662778064628,-3.93877819699895,0.000279716878813612,-3.97722436731589,0.000431282676212626,-4.00468702098074,0.00133970072940203
190.944283321822,-3.89875695226359,0.000279486338063272,-3.9372492498836,0.000491834605983928,-3.96493036868085,0.00169700875241968
192.225788579015,-3.85875167205487,0.000279260768575584,-3.89729728223059,0.000547093440336469,-3.92510228659869,0.00163542545712905
193.507293836209,-3.81876235008002,0.000279040055451438,-3.8573679685496,0.000597113692533405,-3.88518986134356,0.000818459747145335
194.788799093402,-3.77878898004443,0.000278824080113839,-3.81746075190174,0.000642030394815999,-3.84511010336088,0.000847291766978125
196.070304350596,-3.7388315556518,0.000278612721101468,-3.7775750500573,0.00068202089617814,-3.80516873025687,0.00092723872903771
197.351809607789,-3.69889007200759,0.000278405855190877,-3.73771027487067,0.000717287196520485,-3.76531918922771,0.000783920571758606
198.633314864982,-3.65896459643723,0.000278203376889043,-3.69786588208785,0.000748038342670958,-3.72547463864579,0.000917528145716187
199.914820122176,-3.61905504755295,0.000278005139108608,-3.65804131693782,0.000774498875143794,-3.68564958744158,0.000943020503044647
201.196325379369,-3.579161419053,0.000277811015630143,-3.61823597049515,0.000796914348502822,-3.64585182919046,0.00103003459756855
202.477830636563,-3.53928370463462,0.000277620880476512,-3.57844931420444,0.00081552007065678,-3.60607937456689,0.00102473420102565
203.759335893756,-3.49942189799421,0.000277434608392867,-3.53868084435074,0.000830551629965169,-3.56633760158093,0.000950395314719004
205.04084115095,-3.45957599282749,0.000277252075258125,-3.4989300838891,0.0008422532348865,-3.52663032457468,0.00125750483071156
206.322346408143,-3.41974598282962,0.000277073158464255,-3.45919658213579,0.00085083041241477,-3.48695467232605,0.000843307588868561
207.603851665336,-3.37993186803453,0.000276897738603459,-3.41947991906203,0.000856526327718327,-3.44725740821696,0.00216716687043202
208.88535692253,-3.34013370564561,0.000276725709993565,-3.37977974009959,0.000859554835620368,-3.40760789217213,0.000894009997636719
210.166862179723,-3.30035141945006,0.000276556941123005,-3.34009568503579,0.000860130086646821,-3.36797524429657,0.000800200289832427
211.448367436917,-3.26058500314224,0.000276391318489079,-3.30042737758116,0.000858465270937807,-3.32836797082941,0.0012038340798854
212.72987269411,-3.22083445041667,0.000276228731452034,-3.26077451100393,0.000854759133041772,-3.28875126311045,0.00101093102624133
214.011377951304,-3.18109975496815,0.000276069072405348,-3.22113680549452,0.000849202311626824,-3.24920703184522,0.0012243871003895
215.292883208497,-3.14138091049191,0.000275912236911545,-3.18151400725096,0.000841976842948757,-3.20963050156653,0.000902961411995668
216.574388465691,-3.10167791068371,0.000275758123820958,-3.14190588744727,0.000833256172723548,-3.17011636378799,0.00106845890425063
217.855893722884,-3.06199076048352,0.000275606637160163,-3.1023122411578,0.000823204961257561,-3.13067563063222,0.00104608211202886
219.137398980077,-3.02231950704447,0.000275457690673446,-3.06273292235984,0.000811977024407434,-3.09132236284944,0.00104092236000197
220.418904237271,-2.98266407930605,0.000275311182878009,-3.02316776488725,0.000799719350522761,-3.05209233358623,0.000906937059672065
221.700409494464,-2.94302447096733,0.00027516702654016,-2.98361659672631,0.000786573673869177,-3.01288894472003,0.00235026359492996
222.981914751658,-2.90340067572847,0.000275025137995335,-2.94407929698993,0.00077266966185389,-2.97347422100031,0.000901532903236073
224.263420008851,-2.86379268729084,0.000274885437142576,-2.90455576270837,0.000758128602529836,-2.93392551146497,0.000792970410237357
225.544925266045,-2.82420049935712,0.000274747847427761,-2.86504590765143,0.000743063610789696,-2.89438167628415,0.000785611973631387
226.826430523238,-2.78462410563136,0.000274612295814974,-2.82554966118201,0.000727579848275601,-2.85486496870183,0.000816099618566534
228.107935780431,-2.74506351593573,0.000274478714697489,-2.78606696712894,0.000711774781731863,-2.81531470435888,0.00191298278954276
229.389441037625,-2.70551876744328,0.000274347042849354,-2.74659782138084,0.000695738053753714,-2.7757770405824,0.000734354668280132
230.670946294818,-2.66598979422122,0.000274217210151075,-2.7071421806361,0.000679553375262166,-2.73634682257781,0.000760616247166435
231.952451552012,-2.62647658998001,0.000274089157218101,-2.66769999981599,0.000663297082510238,-2.69700730833518,0.000768194197059048
233.233956809205,-2.58697914843192,0.000273962827922535,-2.62827127019603,0.000647038850418681,-2.65765664347525,0.000713762466544029
234.515462066399,-2.54749746329107,0.00027383816930547,-2.58885599239511,0.000630841495577354,-2.61826236949577,0.000535929551318686
235.796967323592,-2.5080315282735,0.000273715131491316,-2.54945417557046,0.000614762507632997,-2.57885942363731,0.000593783687492037
237.078472580786,-2.46858133709725,0.000273593667599808,-2.51006583655271,0.000598853533973221,-2.53947798575052,0.000637196249784387
238.359977837979,-2.42914690444082,0.000273473735638184,-2.47069099903037,0.000583160975721628,-2.50010458844457,0.000631372687744117
239.641483095172,-2.38972825756538,0.000273355297388791,-2.43132973592335,0.000567726847159843,-2.46072973122786,0.000623742642960827
240.922988352366,-2.35032533563898,0.000273238309130424,-2.39198206156928,0.000552587605194931,-2.42135229154661,0.000608864946164561
242.204493609559,-2.31093813238814,0.000273122735047984,-2.35264799412548,0.000537774844163039,-2.38197609474466,0.000570941901567091
243.485998866753,-2.27156664154162,0.000273008541853718,-2.31332757774974,0.00052331639720306,-2.34259895403763,0.000535031221957044
244.767504123946,-2.23221085683044,0.000272895698673324,-2.27402086013738,0.000509236185918801,-2.30323537455326,0.000502344903733604
246.04900938114,-2.19287077198794,0.000272784176944392,-2.2347278919816,0.000495554479181395,-2.26389835800157,0.000491010984851286
247.330514638333,-2.15354638074981,0.000272673950316376,-2.19544872646879,0.000482288145146739,-2.22457796339632,0.000471004143011521
248.612019895526,-2.1142377026233,0.000272564996601569,-2.15618341881239,0.00046945089257519,-2.18527376633139,0.000454637143379654
249.89352515272,-2.07494475502376,0.000272457295332585,-2.11693207461634,0.000457055066866428,-2.14598784324438,0.000442103491631564
251.175030409913,-2.03566748219141,0.000272350822204073,-2.07769472180296,0.000445107413485493,-2.10671830180193,0.000453456723496291
252.456535667107,-1.99640587787166,0.000272245558732442,-2.03847140094998,0.000433613554917139,-2.06742117181072,0.000506484909540122
253.7380409243,-1.95715993581239,0.000272141488165619,-1.99926217142986,0.000422576521062713,-2.02805229050029,0.000655493762507211
255.019546181494,-1.91792964976398,0.000272038595378703,-1.96006709277527,0.000411997474413875,-1.98859974115414,0.00163717625464481
256.301051438687,-1.87871501347936,0.000271936866782817,-1.92088622440747,0.000401875681648187,-1.94955080567159,0.000484710868480501
257.58255669588,-1.83951602071395,0.000271836290236396,-1.88171962539061,0.00039220869225268,-1.91054077120156,0.000527941618178892
258.864061953074,-1.80033269577477,0.000271736857170496,-1.84256735421037,0.000382992502095935,-1.87145396117164,0.0018196538725679
260.145567210267,-1.76116504629571,0.000271638559033674,-1.80342952349534,0.000374223342970145,-1.83226676807708,0.00195439781610689
261.427072467461,-1.72201302155915,0.000271541384276557,-1.76430614989716,0.000365893234307118,-1.79328900213658,0.000700478672197963
262.708577724654,-1.68287661533085,0.000271445325715382,-1.72519727467669,0.00035799391866652,-1.75453052717817,0.000428729431547862
263.990082981848,-1.64375582137916,0.000271350377214673,-1.68610295214197,0.000350516597956705,-1.71572025343799,0.0010497867631782
265.271588239041,-1.60465063347504,0.00027125653360571,-1.64702323520058,0.000343451613461873,-1.67668950079301,0.000511197015861677
266.553093496235,-1.56556104539205,0.000271163790616941,-1.60795817525222,0.000336788561288491,-1.63760681699544,0.000319686982191525
267.834598753428,-1.52648705090638,0.000271072144806224,-1.56890782209721,0.000330516400334348,-1.59858202767341,0.000443589253476421
269.116104010621,-1.48742867909489,0.000270981595971531,-1.52987222385925,0.000324623553325822,-1.55966472861935,0.000363002169079196
270.397609267815,-1.44838592787315,0.00027089214242191,-1.49085148800158,0.00031909946201786,-1.52073987056657,0.000431967799276739
271.679114525008,-1.40935875153474,0.000270803780051256,-1.45184560857312,0.000313930423941263,-1.48170003146126,0.00104763259721123
272.960619782202,-1.37034714386637,0.000270716508122618,-1.4128546181797,0.000309103536588978,-1.4425905830464,0.000744360314271339
274.242125039395,-1.33135109865736,0.000270630326438899,-1.37387855770473,0.000304606161652602,-1.40341434911381,0.000393275467526955
275.523630296589,-1.29237060969963,0.000270545235286724,-1.33491746621689,0.000300425816183322,-1.36436079162298,0.000302310248665108
276.805135553782,-1.25340567078776,0.000270461235389547,-1.29597138095393,0.000296548952812002,-1.32537759144344,0.000294284311900978
278.086640810975,-1.21445627571893,0.000270378327860745,-1.25704033723851,0.000292962476513535,-1.28642987851753,0.000291792877776043
279.368146068169,-1.17552245830948,0.000270296516985878,-1.21812436849849,0.000289653328782155,-1.24749891473024,0.000286780008628249
280.649651325362,-1.13660420681876,0.000270215804159748,-1.17922357327202,0.000286609639111103,-1.20857891994226,0.000281983683164506
281.931156582556,-1.0977014805203,0.000270136188981151,-1.14033792018465,0.000283817401273046,-1.16966013736996,0.000347759532720333
283.212661839749,-1.05881427322176,0.000270057673726796,-1.10146743144437,0.000281263796093712,-1.13072583134095,0.000363025080762892
284.494167096943,-1.01994257873341,0.000269980260877761,-1.06261213235065,0.000278892704043174,-1.09175511476592,0.000310184524832673
285.775672354136,-0.981086390868141,0.000269903953083429,-1.02377204331126,0.00027677407797065,-1.05274736158263,0.000274838759546091
287.05717761133,-0.942245703441421,0.000269828753135713,-0.984947188608615,0.000274858494942419,-1.01370256831168,0.000328807402669472
288.338682868523,-0.903420510271322,0.000269754663941365,-0.946137590316401,0.000273133584104248,-0.974584550044759,0.000452645645470366
289.620188125716,-0.864610849883045,0.000269681691720952,-0.907343268122267,0.000271587725314753,-0.935449029650589,0.000754672677275434
290.90169338291,-0.82581670094128,0.000269609838464314,-0.868564312350134,0.000270210540501131,-0.896463821919273,0.000392415977700052
292.183198640103,-0.787038027667997,0.000269539105137316,-0.829800667738166,0.000268990479515746,-0.857572830760669,0.000982110900822331
293.464703897297,-0.748274823891608,0.000269469494873592,-0.79105234794478,0.00026791719435193,-0.818838069464684,0.000853332923094715
294.74620915449,-0.709527083443108,0.000269401010813365,-0.752319366137694,0.000266980717053709,-0.78023027741217,0.000437581141527893
296.027714411684,-0.670794800156047,0.000269333656089608,-0.713601734103048,0.000266171451167496,-0.741757057577026,0.000760390847466836
297.309219668877,-0.632077967866538,0.000269267433811685,-0.674899462303281,0.000265480172484278,-0.703311370082373,0.000910067786592099
298.59072492607,-0.593376580413243,0.000269202347051756,-0.636212559933028,0.000264898031355105,-0.664833493604098,0.000716461280719897
299.872230183264,-0.554690680999661,0.00026913840248299,-0.597541038798587,0.000264416576447332,-0.62633809620658,0.000427970573706959
301.153735440457,-0.516020238756868,0.000269075601257734,-0.558884971931455,0.000264028067882946,-0.587829082588605,0.000485625740344541
302.435240697651,-0.477365222823881,0.000269013944433699,-0.520244295063073,0.000263724326799399,-0.549311667116975,0.00036037207383231
303.716745954844,-0.438725627049544,0.000268953434824107,-0.481619012849211,0.000263498000845677,-0.510833465963267,0.000506733244743678
304.998251212038,-0.400101445285243,0.000268894075154984,-0.443009128949056,0.000263342103433931,-0.472421838858042,0.000274444015994783
306.279756469231,-0.361492671384876,0.000268835868061632,-0.404414646077488,0.000263250009522979,-0.434108630624093,0.000375282004376438
307.561261726424,-0.32289929920486,0.000268778816078041,-0.365835566056437,0.000263215452184125,-0.395806738703192,0.000550304082810989
308.842766983618,-0.284321322604122,0.000268722921636624,-0.327271889865395,0.000263232521478903,-0.357433919499047,0.000702767317969459
310.124272240811,-0.245758789433999,0.000268668191139434,-0.28872362631215,0.000263295692542701,-0.318954052371819,0.000312963578354854
311.405777498005,-0.207211659352697,0.000268614624225168,-0.250190831515335,0.000263399923286755,-0.280440597329436,0.000287324281331016
312.687282755198,-0.168679906385027,0.000268562221488677,-0.21167343891981,0.000263540275955967,-0.241948819428084,0.00084408670985747
313.968788012392,-0.130163524399947,0.00026851098491312,-0.173171446640796,0.0002637124910674,-0.203540847389511,0.000407520313066146
315.250293269585,-0.0916625072689162,0.000268460916364783,-0.134684852243298,0.000263912843838446,-0.165134859862874,0.00101044636022864
316.531798526778,-0.0531768042260129,0.000268412014187467,-0.0962136528624015,0.00026413810065241,-0.126747052774698,0.000363096072958966
317.813303783972,NaN,NaN,-0.0577578294115755,0.000264384754136837,-0.0883969013159638,0.00065769661082957
319.094809041165,NaN,NaN,NaN,NaN,-0.0499999999999996,0.00109731909041494


==> figures/uctrlSat050.csv <==
0,-10,0.104911035601651,-10,0.104911035554001,-10,0.104827042200296
1.28788639968966,-9.98409014219782,0.0380085819578475,-9.97919237866446,0.0228692010347047,-9.97923859168475,0.0225114550713129
2.57577279937932,-9.95111208811412,0.0138254480290699,-9.94128032706042,0.00507199972105791,-9.94140973398704,0.00516531531683298
3.86365919906898,-9.911974427161,0.00510002855284751,-9.89965392694748,0.00133912482956975,-9.8998773809172,0.0013923338950301
5.15154559875864,-9.87061310260092,0.00201018762166533,-9.85721476960148,0.000722794514144733,-9.85752513711291,0.000744315452262698
6.4394319984483,-9.8284628757258,0.000977167153262164,-9.814582645399,0.000645772587699663,-9.81495742436702,0.000665032323368865
7.72731839813796,-9.7860384507209,0.000664033861504491,-9.771903546017,0.000608694992710731,-9.77233791982165,0.000598453399747759
9.01520479782762,-9.74352510523715,0.000554544610404351,-9.72922321727693,0.000565304104314165,-9.72970679298192,0.000587804721233624
10.3030911975173,-9.70099030648512,0.000493245629104946,-9.686558825353,0.000518062250556915,-9.68707506311925,0.000509870983940241
11.5909775972069,-9.65845847324627,0.000445849753437384,-9.6439170631066,0.000470896156665934,-9.64445170132816,0.000781073574264744
12.8788639968966,-9.61593854245035,0.000404854824644225,-9.60130050199299,0.000425923521941055,-9.6018512226175,0.000477791014623166
14.1667503965863,-9.57343372309665,0.000368185012232322,-9.55870962213159,0.000384041779378878,-9.5592866618844,0.000412438216826698
15.4546367962759,-9.53094517440274,0.000335088677648731,-9.51614425787635,0.000345565101349664,-9.51674532508954,0.000349590951989175
16.7425231959656,-9.48847334516221,0.000305204769591983,-9.4736039304386,0.000310541389268675,-9.47420435411494,0.000319376673329128
18.0304095956552,-9.44601841770421,0.00027830455903792,-9.43108803787636,0.00027890109244136,-9.43167964352789,0.000337907307104743
19.3182959953449,-9.40358047523411,0.000254209048764788,-9.38859594064918,0.000250523489819486,-9.38919106293209,0.000260346309853964
20.6061823950346,-9.36115957573718,0.0002327598217441,-9.34612704667079,0.000225270920445731,-9.34672128041921,0.000239886875597157
21.8940687947242,-9.3187558209868,0.000213812306274779,-9.30368076355289,0.00020299021297772,-9.30428143725343,0.000217087305501768
23.1819551944139,-9.27636914840743,0.000197199919429782,-9.26125641056076,0.00018350384010126,-9.2618523827271,0.000220142359803757
24.4698415941036,-9.23399957565769,0.000182767245870232,-9.2188534198787,0.000166635865212736,-9.2194563589462,0.000196347095292848
25.7577279937932,-9.19164711719824,0.000170355880152872,-9.17647125574492,0.00015220010001707,-9.17709765247928,0.000184767429602199
27.0456143934829,-9.14931178482265,0.000159804554736721,-9.13410941679865,0.000140000532577053,-9.13474800077246,0.000158639108754728
28.3335007931725,-9.10699358794526,0.000150950407632782,-9.09176743828991,0.000129833672211755,-9.09241376681032,0.0003738036818562
29.6213871928622,-9.06469258593889,0.000143635522878726,-9.04944497760886,0.00012150005998463,-9.05010656512886,0.00014063681088587
30.9092735925519,-9.02240877776922,0.00013769996049991,-9.00714158628783,0.000114789128566309,-9.00780726494215,0.000119640014933984
32.1971599922415,-8.98014212088808,0.000132989197179906,-8.96485689190004,0.000109504563706723,-8.96553519812456,0.000147056993114581
33.4850463919312,-8.93789261686101,0.000129363851824109,-8.92259058608076,0.000105467992157622,-8.92328043833148,0.000169985400611106
34.7729327916208,-8.89566026564172,0.000126698273625106,-8.88034239631188,0.00010252077754046,-8.88106753153617,0.000148175475832005
36.0608191913105,-8.85344506569417,0.000124882120792424,-8.83811208246467,0.000100526181683937,-8.83890205776868,0.000113304247649919
37.3487055910002,-8.81124701410908,0.000123820698452208,-8.79589944975632,9.93700923406163e-05,-8.79674310724104,0.000908939823867174
38.6365919906898,-8.76906619814061,0.000123437401932373,-8.7537043757961,9.89602536055618e-05,-8.75459153337476,0.000122982661103356
39.9244783903795,-8.72690252749755,0.000123661931842162,-8.71152660983446,9.92160188875184e-05,-8.71244908574023,0.000311313944331077
41.2123647900691,-8.68475598924866,0.000124438444151199,-8.66936600145397,0.000100075044857495,-8.67033661820069,0.000181616830600295
42.5002511897588,-8.64262657603706,0.000125719857437204,-8.62722241365023,0.000101486056226018,-8.62822239950173,0.000265847757609845
43.7881375894485,-8.60051427963845,0.000127465293025196,-8.5850957203593,0.000103405877029863,-8.58610645761592,0.000142648548866455
45.0760239891381,-8.5584190910467,0.000129638064495719,-8.54298580459247,0.000105796852570444,-8.54399634801083,0.000127943814123875
46.3639103888278,-8.51634103323862,0.000132204758745543,-8.50089261112574,0.000108626139197475,-8.50189479536939,0.000275687877692345
47.6517967885174,-8.4742801280971,0.000135133126764748,-8.45881602341249,0.000111860944161042,-8.45981234001832,0.000178180858895972
48.9396831882071,-8.43223629971123,0.000138389635335884,-8.41675590463854,0.000115468947351559,-8.41772841950745,0.000296120812219716
50.2275695878968,-8.39020953670329,0.000141942473842654,-8.37471216498077,0.000119419203609765,-8.37558624552096,0.000478771675567585
51.5154559875864,-8.34819982727391,0.0001457599288232,-8.33268472061141,0.000123680758627766,-8.33335159498773,0.000782261590793135
52.8033423872761,-8.30620715926088,0.000149810441572954,-8.29067349370056,0.000128222577158559,-8.29099627410323,0.000597659288506714
54.0912287869658,-8.26423152019405,0.00015406278480061,-8.2486784124406,0.00013301363783104,-8.24853474224912,0.000348168868419547
55.3791151866554,-8.22227296887025,0.000158486895959969,-8.20669950007474,0.000138024160613632,-8.20606089324816,0.000191364300849602
56.6670015863451,-8.18033144635978,0.000163052279225633,-8.16473660996681,0.000143222393229169,-8.16352503316234,0.000750638517475683
57.9548879860347,-8.13840691388188,0.000167729925584335,-8.12278968603436,0.000148578608243874,-8.12099585562429,0.000147444056495445
59.2427743857244,-8.09649935820762,0.000172492361188466,-8.08085868077971,0.000154063928592516,-8.07850760024627,0.000517114773949027
60.530660785414,-8.05460876602082,0.000177313558617394,-8.03894355252589,0.000159650695229347,-8.03604662761774,0.000179523745726083
61.8185471851037,-8.01273512395218,0.000182169063024511,-7.9970442652766,0.000165312507329986,-7.99362935462284,0.000186035658173252
63.1064335847934,-7.97087843189167,0.000187036069751074,-7.95516082216216,0.000171024448317721,-7.951298520018,0.000731327232710167
64.394319984483,-7.92903874653108,0.000191893324926254,-7.9132932205993,0.000176762942404501,-7.90911923168317,0.00019720205887656
65.6822063841727,-7.88721597101304,0.000196721435206499,-7.87144138366432,0.000182505998804332,-7.86707626333729,0.0010178500953555
66.9700927838624,-7.84541009204243,0.000201502772119424,-7.8296052957101,0.000188233437864571,-7.82518262933959,0.000265062011689565
68.257979183552,-7.80362109640131,0.000206221387580808,-7.78778494542067,0.000193926728436451,-7.78319603786987,0.000496108944724003
69.5458655832417,-7.76184897096759,0.000210862965939622,-7.7459803255077,0.000199568979537021,-7.74133328329283,0.000854952074668779
70.8337519829313,-7.72009370273175,0.000215414763626179,-7.70419143239243,0.000205144666876894,-7.69938565562757,0.000775991627966417
72.121638382621,-7.67835533062789,0.000219865198542,-7.66241833556535,0.000210640170724036,-7.65745558129192,0.00036997815900229
73.4095247823107,-7.63663383437233,0.000224204433817446,-7.62066098860406,0.000216043250363318,-7.6156255119181,0.000326455002060671
74.6974111820003,-7.59492915696111,0.00022842429250396,-7.57891937692367,0.000221343283457601,-7.57389954574024,0.000789841250364319
75.98529758169,-7.55324128596661,0.000232517595904381,-7.53719350871331,0.000226530944303005,-7.53207427562389,0.000458268385003234
77.2731839813796,-7.51157020913005,0.000236478349136586,-7.49548339437448,0.000231598226138768,-7.4903321445771,0.00127422077642766
78.5610703810693,-7.46991591436819,0.000240301660061763,-7.45378904625498,0.000236538369051789,-7.44859523958826,0.000719556854941977
79.848956780759,-7.42827838977857,0.000243983659588169,-7.41211049426278,0.000241345647132695,-7.40644683574838,0.000380372058519251
81.1368431804486,-7.38665771361328,0.000247520637961531,-7.37044781252877,0.000246014513087,-7.36437650523688,0.000916680415848447
82.4247295801383,-7.34505378999741,0.000250911263854267,-7.32880094353706,0.000250543287154533,-7.32255949868411,0.000440341248318172
83.7126159798279,-7.3034666018442,0.000254154343272297,-7.28716990498446,0.000254928875443363,-7.28086109824608,0.000550580380955605
85.0005023795176,-7.26189613800841,0.000257249359981449,-7.24555471535923,0.000259169635569961,-7.23915204505418,0.000289738801392442
86.2883887792073,-7.22034238753622,0.000260196459100609,-7.20395539384925,0.000263264136974578,-7.19748761683462,0.00137395389117187
87.5762751788969,-7.17880533966466,0.000262996384418137,-7.16237196017947,0.000267214257759505,-7.15607357119643,0.000493851111031975
88.8641615785866,-7.13728501635961,0.000265650137782398,-7.12080448668106,0.000271018135821574,-7.1146299220811,0.000298709718079567
90.1520479782762,-7.09578143742323,0.000268159240194612,-7.07925297957574,0.000274677843658935,-7.07312981778816,0.000285477095027055
91.4399343779659,-7.05429452981779,0.000270526443769884,-7.03771742061731,0.000278195727366982,-7.03161974912315,0.000288443561720411
92.7278207776556,-7.01282428352882,0.000272754331079165,-6.99619782992978,0.000281574025450961,-6.99011004606152,0.000293645381921361
94.0157071773452,-6.97137068872101,0.000274845817898321,-6.95469422745512,0.000284817250612892,-6.94860905288668,0.000301613690039623
95.3035935770349,-6.92993373573455,0.000276804109779426,-6.91320663290066,0.000287923924497896,-6.90710903861686,0.0011796888083813
96.5914799767245,-6.88851341508098,0.000278632661549797,-6.87173506525592,0.000290902766973352,-6.8656334477939,0.000624102305206822
97.8793663764142,-6.84710978795394,0.00028033462055165,-6.83027963334341,0.000293755431436981,-6.82419745243073,0.000242472381982485
99.1672527761039,-6.80572279903225,0.000281914207562866,-6.78884026811032,0.000296487280613803,-6.7827954397159,0.000230043865771895
100.455139175794,-6.76435241486401,0.000283375597144365,-6.74741698503862,0.000299097181965276,-6.74137335281535,0.000283239940283827
101.743025575483,-6.72299862660296,0.000284722892169763,-6.70600979923749,0.000301599679335223,-6.69996293218462,0.000486251064857651
103.030911975173,-6.68166142555028,0.000285960281813402,-6.66461872756,0.000303994975088481,-6.65861266408512,0.000328521655052854
104.318798374863,-6.64034080314944,0.000287092016312942,-6.62324378589708,0.000306288522520617,-6.61731222416427,0.000353207035713202
105.606684774552,-6.59903676460597,0.000288122304059557,-6.58188502425481,0.0003084856415159,-6.57600784168415,0.000289696837760742
106.894571174242,-6.55774936898738,0.000289055082586881,-6.54054247901582,0.000310591880690251,-6.53465560229701,0.000278015124589679
108.182457573932,-6.51647852706231,0.000289895150024118,-6.49921610619078,0.000312613338857679,-6.49326850994645,0.000295292977535732
109.470343973621,-6.47522423079204,0.000290646789371523,-6.45790591821732,0.000314555901448119,-6.4519101435873,0.000317853374702746
110.758230373311,-6.43398647225345,0.000291314248287725,-6.4166119267386,0.000316425578821109,-6.41058946106878,0.00030339210998349
112.046116773,-6.39276524363369,0.000291901725154428,-6.37533414262193,0.000318228507419351,-6.36930356042862,0.000292011607460301
113.33400317269,-6.35156053722502,0.000292413356707897,-6.33407257598388,0.000319970953430044,-6.3280434144811,0.000357244467502865
114.62188957238,-6.31037239686262,0.000292852995638603,-6.29282730870317,0.000321659107084106,-6.28673114132873,0.000334659578376676
115.909775972069,-6.26920080642855,0.000293224692221302,-6.25159829742797,0.000323299748116683,-6.24534479123646,0.000404543340524536
117.197662371759,-6.22804571558086,0.000293532522234612,-6.21038552998142,0.000324897409215291,-6.20397428900933,0.000580904504356365
118.485548771449,-6.1869071169832,0.000293780276979039,-6.16918901233274,0.000326459845097559,-6.16268632686,0.00084068334822187
119.773435171138,-6.14578500337957,0.000293971643469553,-6.12800875029896,0.000327997218126303,-6.12152835695971,0.000926453592501723
121.061321570828,-6.10467936758976,0.000294110199264436,-6.0868447505725,0.000329513891241651,-6.08052016920965,0.000692393483807448
122.349207970518,-6.06359020250486,0.000294199408250248,-6.04569703602235,0.000331017315906207,-6.0395923782452,0.000301797703380042
123.637094370207,-6.02251759011652,0.000294242385590291,-6.0045656712071,0.000332515134400961,-5.99853921794431,0.000203611728895774
124.924980769897,-5.98146143936062,0.000294242610794894,-5.96345058535282,0.000334015284177512,-5.9573696986478,0.00021055034929238
126.212867169587,-5.94042173829253,0.000294203201648245,-5.92235178373851,0.00033552599227555,-5.91614327598998,0.000138368454606672
127.500753569276,-5.89939848004786,0.00029412713921027,-5.88126927193496,0.000337055923948475,-5.87484284115842,0.000207328931590827
128.788639968966,-5.85839165781338,0.000294017281258233,-5.84020305613334,0.000338614301749031,-5.83344969006122,0.000194689345439987
130.076526368656,-5.81740126482345,0.000293876362262081,-5.79915314359384,0.00034021109107474,-5.79192284195959,0.000213902707478483
131.364412768345,-5.77642732699934,0.00029370694221801,-5.75811959336854,0.000341833401945043,-5.75037821623748,0.000494969156606361
132.652299168035,-5.73546986614802,0.000293511483454311,-5.71710239608837,0.00034353136068729,-5.70913038115683,0.000157274778775486
133.940185567725,-5.69452881442311,0.000293292458921126,-5.67610152666663,0.00034529645546558,-5.66792014764207,0.000149394649909071
135.228071967414,-5.6536041652172,0.000293052116919299,-5.63511700080091,0.000347141161750743,-5.62671193526954,0.000679536232229646
136.515958367104,-5.61269591195483,0.000292792588877934,-5.59414883796848,0.000349078477219439,-5.5855655559803,0.000207352037855608
137.803844766794,-5.57180404808981,0.000292515891647592,-5.55319706314376,0.000351122227770298,-5.54436421414871,0.000515102095417624
139.091731166483,-5.53092856710269,0.000292223930033006,-5.51226170886823,0.000353287573350793,-5.50318829959593,0.000714085809032685
140.379617566173,-5.49006953259818,0.000291918449021621,-5.4713429110078,0.000355595380310798,-5.46210504941963,0.00113896749828063
141.667503965863,-5.44922689140146,0.000291601186772524,-5.43044063741683,0.00035811436577672,-5.42084058693555,0.000337927152004634
142.955390365552,-5.40840061358987,0.000291273746755455,-5.38955496521512,0.000360680484521592,-5.37950179536691,0.00115024942644281
144.243276765242,-5.3675906927285,0.000290937613177611,-5.3487195918855,0.00834773441517524,-5.33874452629238,0.0277586619361423
145.531163164932,-5.32679712239846,0.000290594173533598,-5.30939020103129,0.0249477283463044,-5.30246546938757,0.0368953164197121
146.819049564621,-5.2860198961951,0.000290244722002559,-5.2736666835261,0.031341226216239,-5.27213693497829,0.031541028347744
148.106935964311,-5.24525902178067,0.000289890459728956,-5.24144412810139,0.030233712688721,-5.24632698076549,0.0223962763558335
149.394822364001,-5.20451455796465,0.000289532496557961,-5.21108870840587,0.0239943845312945,-5.22276753908218,0.012505857557947
150.68270876369,-5.1637864190604,0.000289171889371409,-5.1804221536776,0.0150979815210684,-5.19980014200127,0.00624863691159252
151.97059516338,-5.1230745987051,0.000288809592607782,-5.1476255156507,0.00724817919753637,-5.17636227051,0.00414905066193488
153.25848156307,-5.08237909054304,0.000288446484939152,-5.1118129712527,0.00612617100903566,-5.15118935656835,0.00838603188607852
154.546367962759,-5.04169988822446,0.000288083372725452,-5.07311319204322,0.00684043758690337,-5.12254691453747,0.00876853820763146
155.834254362449,-5.00103698540456,0.000287720993462051,-5.03273314108813,0.00580978787133492,-5.08969999784398,0.00745455297631436
157.122140762139,-4.96039042711617,0.000287360025531764,-4.99183710512295,0.00523562253217641,-5.05305264302858,0.00606639316302712
158.410027161828,-4.91976019730521,0.000287001082413905,-4.95086344881989,0.00465761409129118,-5.01393204782478,0.00578337717883485
159.697913561518,-4.87914624790865,0.000286644710638067,-4.90995486753744,0.00409940129254932,-4.97362619340654,0.00448201459797782
160.985799961208,-4.83854857259275,0.000286291404812268,-4.86914819971356,0.00358740424331897,-4.93288739689117,0.00379722289477367
162.273686360897,-4.7979671650247,0.000285941607129016,-4.82844242889729,0.00312872379152843,-4.89205558918836,0.00494787478092546
163.561572760587,-4.75740201887205,0.000285595710437362,-4.78782492477642,0.00272113863390034,-4.85116216164863,0.00518369395313133
164.849459160277,-4.71685312780221,0.000285254061197342,-4.74727988738562,0.00235911935303793,-4.81040606476944,0.00391239019074929
166.137345559966,-4.67632057397176,0.000284916988567542,-4.70679290256274,0.00203700128917292,-4.76989686485698,0.00193324393638915
167.425231959656,-4.63580426683038,0.000284584732301611,-4.66635154519789,0.00174989657129187,-4.72953648948117,0.000653096640362249
168.713118359346,-4.59530419569843,0.000284257514806211,-4.62594542445035,0.00149324809322337,-4.68931956761239,0.00143280829354549
170.001004759035,-4.55482035423863,0.000283935524329062,-4.58556603264664,0.00126329732519707,-4.64904603346544,0.00155245854175978
171.288891158725,-4.51435273611177,0.000283618916217945,-4.54520654459211,0.0010568966984867,-4.60880227597756,0.00161700233220927
172.576777558415,-4.47390133497646,0.000283307815339423,-4.50486156118277,0.000871454274364834,-4.56859174736876,0.000864431044803376
173.864663958104,-4.43346617732511,0.00028300232987688,-4.46452685535565,0.000704768518060324,-4.52833759346458,0.000550751643555555
175.152550357794,-4.39304728370522,0.000282702540308816,-4.42419935653087,0.000555299497221793,-4.48802076634581,0.000450151157025688
176.440436757483,-4.3526445879676,0.000282408472370428,-4.38387692525516,0.000422285002077221,-4.4478513859477,0.000389532832345668
177.728323157173,-4.31225808376075,0.000282120150632824,-4.34355827560039,0.000306471002847375,-4.40770342138217,0.000163480446205806
179.016209556863,-4.27188776473045,0.000281837579702685,-4.30324302880335,0.000212707572015353,-4.36776169056039,0.000447312437506446
180.304095956552,-4.23153362451973,0.000281560746037908,-4.26293219176898,0.000158212568880281,-4.32813776601335,0.000153433222382599
181.591982356242,-4.19119565676884,0.00028128961964272,-4.22262956836218,0.000169416420150647,-4.28861093129905,0.000217601297434986
182.879868755932,-4.15087392492746,0.000281024179932067,-4.18234250740165,0.00022997312663928,-4.24912709699438,0.000416320284356108
184.167755155621,-4.11056837530333,0.00028076435173858,-4.14207841454633,0.000306465810515119,-4.20962776376992,0.000666049751946841
185.455641555311,-4.07027897897275,0.000280510057050913,-4.10184186048727,0.00038515205962595,-4.17008489617712,0.000989886486719158
186.743527955001,-4.03000572956527,0.000280261215293579,-4.06163495448372,0.000461528009406443,-4.13044190100659,0.00079130273147883
188.03141435469,-3.98974862070798,0.000280017736698723,-4.02145837828519,0.000533868427178657,-4.09074223198115,0.000910736178201358
189.31930075438,-3.94950764602555,0.000279779523496899,-3.98131218286595,0.000601393530761682,-4.05101391447441,0.000964175627188618
190.60718715407,-3.90928281362487,0.000279546475568349,-3.94119569196437,0.000663785406240754,-4.01125618796501,0.00310793893213392
191.895073553759,-3.86907418025594,0.000279318501446964,-3.90110816310896,0.000720904271081312,-3.97148323027456,0.0016009566920678
193.182959953449,-3.8288816618517,0.000279095460839577,-3.86104872081063,0.000772724100864353,-3.9319428042244,0.00113052087036784
194.470846353139,-3.78870525202838,0.000278877234339646,-3.82101641161438,0.000819291782583066,-3.89262734372864,0.00128968529818305
195.758732752828,-3.74854494440043,0.00027866369940694,-3.78101023857126,0.000860705880978292,-3.85336312183316,0.00151249258827833
197.046619152518,-3.70840073258068,0.000278454731139155,-3.74102924919117,0.000897091049619223,-3.8141093801412,0.00150780738921825
198.334505552208,-3.66827261018046,0.000278250202972995,-3.70107242611672,0.000928614766062963,-3.77484486018265,0.00156723319579493
199.622391951897,-3.62816062212961,0.000278050000696358,-3.66113868593665,0.000955484187347822,-3.73551838733257,0.00162149310410109
200.910278351587,-3.5880647512261,0.000277853992404937,-3.62122704429067,0.000977909382631256,-3.6961223749962,0.00157569888937852
202.198164751277,-3.54798495049756,0.000277662039350421,-3.58133654757899,0.000996114062339412,-3.6566528557013,0.00156252991725561
203.486051150966,-3.50792121355082,0.000277474014298921,-3.54146627945669,0.00101033163018496,-3.61707174951449,0.00133985112134398
204.773937550656,-3.46787353399196,0.000277289791081591,-3.50161536576035,0.00102081356165204,-3.57733866851211,0.000879044755831115
206.061823950346,-3.42784190542648,0.000277109244992175,-3.4617830650355,0.00102775772939314,-3.53749233890676,0.00050035557526022
207.349710350035,-3.38782632145944,0.000276932253143231,-3.42196851579064,0.00103144304270086,-3.49762749693945,0.000556273066315883
208.637596749725,-3.34782686364546,0.000276758712981126,-3.38217097581169,0.00103211308715385,-3.4578142477781,0.000650911563099508
209.925483149415,-3.30784344124821,0.00027658848746674,-3.34238976727669,0.0010300057065437,-3.41806512773001,0.000733331485798393
211.213369549104,-3.26787604419226,0.000276421460167295,-3.30262426312186,0.00102535393791456,-3.37835482265706,0.000822270567237239
212.501255948794,-3.22792466608231,0.000276257518309738,-3.26287388671872,0.00101838461635394,-3.33868274007731,0.00105142824470382
213.789142348484,-3.18798930052333,0.000276096552184581,-3.22313813271506,0.00100931441695447,-3.29901803731065,0.00112605414566947
215.077028748173,-3.14806994112069,0.000275938455286046,-3.18341655692831,0.000998350994545831,-3.25933924483501,0.00114680552769116
216.364915147863,-3.10816661449501,0.000275783129941669,-3.14370866743501,0.000985705379854985,-3.21964139862527,0.00116552188179341
217.652801547553,-3.06827933958317,0.000275630479905235,-3.1040140783881,0.000971570551062917,-3.17989543466864,0.00107677575456432
218.940687947242,-3.02840805157637,0.00027548039890371,-3.064332447126,0.000956130441399684,-3.14010844506607,0.00101479599001249
220.228574346932,-2.98855274408281,0.000275332794317402,-3.024663472113,0.000939557089603954,-3.10030701681404,0.00100361549869442
221.516460746622,-2.94871341071168,0.000275187577117092,-2.98500689075273,0.000922014872072405,-3.06049446496755,0.00102678596667267
222.804347146311,-2.90889004507328,0.000275044661902557,-2.94536252307361,0.000903654819880892,-3.02067748007884,0.00103660345942104
224.092233546001,-2.86908264077911,0.000274903966907092,-2.90573015318947,0.000884623221698538,-2.9808442783536,0.000940321690244891
225.380119945691,-2.82929126094627,0.000274765422993248,-2.8661095998052,0.000865055506958489,-2.94099123935996,0.000995554600724794
226.66800634538,-2.78951585127041,0.000274628948694359,-2.8265007347443,0.000845076087646371,-2.90111367021426,0.00102588547554284
227.95589274507,-2.74975638371061,0.000274494470155203,-2.78690345785221,0.000824800123180494,-2.86120684378293,0.000988072062589553
229.24377914476,-2.71001285188416,0.000274361919932173,-2.74731769491083,0.000804333873360322,-2.82126315268403,0.000924415965710928
230.531665544449,-2.67028524941006,0.000274231234029305,-2.7077434002403,0.000783774974851713,-2.78132271704003,0.000934130766226794
231.819551944139,-2.63057356990901,0.000274102351824467,-2.66818060149048,0.000763213127789177,-2.74133479666371,0.000921966134788413
233.107438343829,-2.59087782190117,0.000273975217604388,-2.62862922976783,0.000742730084368103,-2.70126184631032,0.000994251295893739
234.395324743518,-2.5511980601072,0.000273849783482356,-2.58908929519746,0.000722399250585672,-2.66116581194384,0.000627909994464044
235.683211143208,-2.51153420208879,0.000273725990262119,-2.54956082442213,0.000702287169258649,-2.62124377940754,0.00059910597069892
236.971097542898,-2.47188624147435,0.000273603790142998,-2.51004385894212,0.000682453382972821,-2.58138423130607,0.000652721566426913
238.258983942587,-2.43225417189436,0.000273483138290099,-2.4705384535498,0.00066295092348701,-2.54152297126026,0.000686232766980283
239.546870342277,-2.39263798698143,0.000273363992739454,-2.43104470638751,0.000643827771527211,-2.50163258686556,0.00070908537503206
240.834756741967,-2.35303768037037,0.000273246314292548,-2.39156269892653,0.000625125670901177,-2.46177041156567,0.00145207890841983
242.122643141656,-2.3134532969455,0.000273130070924111,-2.35209248244762,0.000606879145106968,-2.42217587336973,0.00118307166484841
243.410529541346,-2.27388481847415,0.000273015227365467,-2.31263415119642,0.000589118820634705,-2.38275860910237,0.00121277904047248
244.698415941036,-2.23433219915192,0.000272901748614447,-2.27318780617829,0.000571870608569778,-2.34340659614426,0.000642699455797412
245.986302340725,-2.19479543262281,0.000272789605582354,-2.23375355410446,0.000555156022937185,-2.30393101858767,0.000925658628063567
247.274188740415,-2.15527451253319,0.000272678771438398,-2.1943315064059,0.000538992493745559,-2.26438963404662,0.000760462618748244
248.562075140104,-2.11576943253188,0.000272569221506527,-2.15492184040142,0.000523396540291909,-2.22481998922055,0.000710142446990486
249.849961539794,-2.07628018627013,0.000272460933163994,-2.11552462244491,0.000508375935307461,-2.18520000576497,0.000473289526517234
251.137847939484,-2.03680685479485,0.000272353892485,-2.07613996401579,0.000493936568010748,-2.14555394964309,0.000551209841361207
252.425734339173,-1.9973493473305,0.000272248073937849,-2.03676798684099,0.000480083270158511,-2.10588785808846,0.000593936603953979
253.713620738863,-1.95790765450401,0.000272143460253495,-1.99740881360014,0.000466817025223339,-2.0662016600765,0.000470552805562191
255.001507138553,-1.91848176997672,0.000272040036059939,-1.95806256718104,0.000454136574850417,-2.02648586677825,0.000505606920053504
256.289393538242,-1.87907168741255,0.000271937787551274,-1.91872939079572,0.000442039357873809,-1.98673293132795,0.000837267720524362
257.577279937932,-1.83967740047801,0.000271836702396925,-1.87940944086995,0.000430521346118822,-1.94706130863383,0.000890651101417779
258.865166337622,-1.8002989360207,0.000271736772055359,-1.84010278367868,0.000419572838301437,-1.90755465898327,0.00037604290161869
260.153052737311,-1.76093631151295,0.000271637988546252,-1.80080953791076,0.000409184899792603,-1.86812512588852,0.000483153882592228
261.440939137001,-1.72158946357973,0.000271540339289556,-1.76152982021404,0.000399347173417049,-1.82876012733697,0.000414675736113879
262.728825536691,-1.68225838589806,0.00027144381700834,-1.72226374488406,0.000390048037839571,-1.78944347327014,0.000433159544851907
264.01671193638,-1.64294307214761,0.000271348415492432,-1.68301142359045,0.000381274765596499,-1.75022126120568,0.000497679360968012
265.30459833607,-1.60364351601068,0.000271254129515371,-1.64377301911604,0.000373015596852052,-1.7110511964354,0.000513872396983596
266.59248473576,-1.56435971117225,0.000271160954763128,-1.6045486100201,0.000365254886586841,-1.67196183567666,0.000640551854887341
267.880371135449,-1.52509172050591,0.000271068892622722,-1.56533827307316,0.000357976490335007,-1.63291298534164,0.000682661346160182
269.168257535139,-1.48583948922094,0.000270977936981916,-1.5261421073102,0.000351164648954519,-1.59391621629892,0.00113635419313505
270.456143934829,-1.44660299023532,0.000270888084410133,-1.48696020825141,0.00034480315422872,-1.55497119239215,0.00206602144672159
271.744030334518,-1.40738221724472,0.00027079933357996,-1.44779266780831,0.000338875453422737,-1.51603478920517,0.000710987669258914
273.031916734208,-1.3681771639475,0.000270711683769822,-1.40863958065535,0.000333364933403718,-1.47720948237516,0.00110604532274449
274.319803133898,-1.32898782404466,0.000270625134805233,-1.36950110199173,0.000328256800248029,-1.43846959489632,0.000741244272566005
275.607689533587,-1.2898142065364,0.000270539688074997,-1.33037723642401,0.00032353229187449,-1.39979563778327,0.00152455457677024
276.895575933277,-1.25065636423102,0.000270455348495338,-1.29126806103908,0.000319173892280938,-1.36119330528659,0.0013244966379956
278.183462332967,-1.21151421636924,0.000270372112003968,-1.25217364911941,0.000315164581332,-1.32266945552299,0.0014861919402592
279.471348732656,-1.17238775666279,0.000270289980111782,-1.21309407017873,0.000311487469880433,-1.28422819256424,0.000883248786991643
280.759235132346,-1.13327697882609,0.000270208954636032,-1.1740293900028,0.000308125840891922,-1.2458843164577,0.00223228062111361
282.047121532036,-1.09418187657619,0.000270129037655204,-1.13497971182406,0.000305063809204191,-1.20764619516028,0.000284143099231163
283.335007931725,-1.05510244363281,0.000270050231497069,-1.09594509412039,0.000302240444629001,-1.16946291349201,0.000366258965221318
284.622894331415,-1.01603872488442,0.000269972542340909,-1.05692554551846,0.00029972077911213,-1.13135810912254,0.000275684138736661
285.910780731105,-0.976990701153547,0.000269895971997209,-1.01792111959926,0.000297453708586617,-1.09324897718138,0.00287482279479179
287.198667130794,-0.937958327834586,0.00026982052058682,-0.978931865247736,0.000295423202986846,-1.05510568942642,0.00340311500695327
288.486553530484,-0.898941598657887,0.000269746191069539,-0.939957827459674,0.000293614158108781,-1.01686662954458,0.00160521691782403
289.774439930174,-0.85994050735643,0.000269672986493007,-0.900999047749328,0.00029201213807747,-0.978523737959016,0.001002740426314
291.062326329863,-0.820955047665828,0.000269600909961918,-0.862055641513037,0.000290604171862978,-0.940030518596462,0.00104151352528132
292.350212729553,-0.781985213324321,0.000269529964621107,-0.823127577669722,0.000289375982541655,-0.90139660341899,0.000315800621023681
293.638099129243,-0.743031084907419,0.000269460159976658,-0.784214877960561,0.000288314586814181,-0.862689574443512,0.000712447304352799
294.925985528932,-0.704092571654568,0.000269391493097277,-0.74531757178989,0.000287407630597304,-0.8239924777051,0.000457746179089729
296.213871928622,-0.665169664911756,0.000269323966983416,-0.706435685862663,0.00028664325893444,-0.785337216214425,0.000338859673372051
297.501758328312,-0.626262358427715,0.000269257584784024,-0.66756924429803,0.00028601011770305,-0.746647947196057,0.00157730058839232
298.789644728001,-0.58737064595377,0.00026919234960836,-0.628718293653215,0.000285497527484356,-0.707921266449652,0.000649926408753322
300.077531127691,-0.548494521243837,0.000269128264511949,-0.589882892010466,0.000285095333680319,-0.669110608541038,0.000704473447198386
301.365417527381,-0.509634011386508,0.000269065334952002,-0.551062992847352,0.000284793186064577,-0.630263656198782,0.00180966154810512
302.65330392707,-0.470789132447691,0.000269003565521295,-0.512258611016118,0.000284581716605871,-0.591360432747368,0.000357728572036545
303.94119032676,-0.431959822480856,0.000268942954935757,-0.47346975933632,0.000284452040944668,-0.552474778643442,0.000374670017420775
305.22907672645,-0.393146075250282,0.000268883505944783,-0.43469644870174,0.000284395752342383,-0.513624089023206,0.000601236180158499
306.516963126139,-0.354347884522819,0.000268825221203182,-0.395938688185988,0.000284404916355838,-0.474827577157639,0.000320002246261514
307.804849525829,-0.31556524406788,0.000268768103262325,-0.357196545882146,0.000284472267731083,-0.436168130258085,0.00191992745995251
309.092735925519,-0.276798147657431,0.000268712154568853,-0.318469995052575,0.000284590648521629,-0.397609355143945,0.00234781702064821
310.380622325208,-0.238046657930197,0.000268657382661567,-0.279759011704477,0.000284753465663603,-0.358976786195282,0.00199918307038787
311.668508724898,-0.199310719642826,0.000268603786069983,-0.241063598648004,0.000284954768441522,-0.320336873683792,0.000725003343684918
312.956395124588,-0.160590306662059,0.000268551365392241,-0.202383757425262,0.000285189245766428,-0.281783448616671,0.000988949678778145
314.244281524277,-0.121885412770092,0.000268500122615581,-0.163719488470885,0.000285452386841104,-0.243275802656718,0.00130864522529312
315.532167923967,-0.0831960317516513,0.000268450059607094,-0.125070798758711,0.000285740661102987,-0.204724004096688,0.000709648047729753
316.820054323657,NaN,NaN,-0.0864377610662384,0.000286051706673939,-0.16605614685097,0.000771330963156719
318.107940723346,NaN,NaN,NaN,NaN,-0.127363139382878,0.00078968454913227
319.395827123036,NaN,NaN,NaN,NaN,-0.0887411733494976,0.000557865112950383
320.683713522725,NaN,NaN,NaN,NaN,-0.0499999999999998,0.000423363620495006


==> figures/uctrlSat070.csv <==
0,-10,0.104911035601651,-10,0.104911035554001,-10,0.1053520469039
1.29101593366909,-9.98402269410466,0.0379180398041667,-9.97752019695263,0.0185842166729912,-9.97728086984125,0.019239373674006
2.58203186733817,-9.95093284293129,0.0137554748014135,-9.93833056040605,0.00340346990700638,-9.93770320793993,0.00391478728527424
3.87304780100726,-9.91167857654118,0.00506301678471907,-9.89618772332456,0.000937725584356287,-9.89511422607649,0.00104224150526033
5.16406373467634,-9.87020546940968,0.00199466284833255,-9.85349578583065,0.000705477552483455,-9.85191626293141,0.000922556258334092
6.45507966834543,-9.82794842612122,0.000970828636075656,-9.81067304158999,0.000699754472961356,-9.8085460895293,0.000829570983671944
7.74609560201451,-9.7854190031459,0.000661629410981086,-9.76781626493975,0.000682215662981172,-9.76508803453195,0.000802668756017747
9.03711153568359,-9.74280167800664,0.000553253438936877,-9.7249616804671,0.000645750064268732,-9.72161308248609,0.00077459531269837
10.3281274693527,-9.70016341827561,0.000492217770142148,-9.68212543332482,0.000598746393493009,-9.6781625414209,0.000665331257381747
11.6191434030218,-9.6575284328008,0.000444899612875829,-9.6393152243486,0.00054751387054465,-9.63475653326636,0.000986970071855567
12.9101593366909,-9.61490552183965,0.000403923214173803,-9.59653459626185,0.000495873760674975,-9.59137138723661,0.000606594014497034
14.2011752703599,-9.57229781419393,0.000367258955270434,-9.55378490815797,0.000446002458085483,-9.54804345220396,0.0004827720261507
15.492191204029,-9.52970647060445,0.000334173284341341,-9.51106649003985,0.000399103884525729,-9.50476813169757,0.000409763512459561
16.7832071376981,-9.48713193270895,0.000304307760660482,-9.46837876210265,0.000355775288074161,-9.46154836363207,0.000386616455792844
18.0742230713672,-9.44457437986918,0.000277434183418126,-9.42572088159993,0.000316282073475085,-9.41838834586627,0.000337359069002164
19.3652390050363,-9.40203393009104,0.000253378791120003,-9.38309187443322,0.000280701578224712,-9.37527107569316,0.000313693962293478
20.6562549387054,-9.35951066180274,0.000231984495452057,-9.34049068990299,0.00024899771989733,-9.33226549450444,0.00155518195825142
21.9472708723744,-9.31700453508199,0.000213084858917232,-9.29791625528744,0.00022106335181397,-9.2893945290711,0.00087442344454408
23.2382868060435,-9.27451557193579,0.000196525311598637,-9.25536761465861,0.000196755921493966,-9.24654337533101,0.000761967156016652
24.5293027397126,-9.23204379000407,0.000182149260404155,-9.21284366664246,0.000175866516028728,-9.20369248408948,0.000822458144965978
25.8203186733817,-9.18958920372894,0.000169797079832044,-9.17034338070359,0.000158153428791216,-9.16084971702013,0.000343153714019114
27.1113346070508,-9.14715185099412,0.000159308861683653,-9.12786583267511,0.000143349972489633,-9.11800595048553,0.000683182394094099
28.4023505407199,-9.10473179502254,0.000150524679976739,-9.08541016724081,0.000131165908516572,-9.07523070728006,0.00106861504613374
29.693366474389,-9.06232896309048,0.000143272849890287,-9.04297560588768,0.000121299845068457,-9.03250838776432,0.00112798262581951
30.984382408058,-9.0199433603148,0.000137394540767163,-9.00056152516641,0.000113460478342492,-8.98989240171315,0.000573721637125119
32.2753983417271,-8.9775749899284,0.000132738801616478,-8.95816727947899,0.000107363229040416,-8.94730694486421,0.00148588757756341
33.5664142753962,-8.93522385341586,0.000129165987869401,-8.91579228469979,0.000102752621397288,-8.90467108237035,0.000790136323351797
34.8574302090653,-8.89288996668098,0.000126551211848949,-8.87343607921835,9.94128580894618e-05,-8.86209967439951,0.000488990645663296
36.1484461427344,-8.85057340211761,0.000124787282278139,-8.83109826553468,9.71642198204636e-05,-8.81957171301454,0.000293222252336136
37.4394620764035,-8.8082740666004,0.00012377508370352,-8.7887785008018,9.58609242827447e-05,-8.77704320557255,0.00026787348098725
38.7304780100726,-8.76599195583224,0.00012343534413304,-8.74647654225623,9.53892280981537e-05,-8.73454272402561,0.000854402883053324
40.0214939437416,-8.72372706435829,0.000123701901162682,-8.70419212470017,9.56570460741039e-05,-8.69207076124315,0.000195933740226492
41.3125098774107,-8.68147938566722,0.000124519439979376,-8.66192496276838,9.659036486151e-05,-8.64965575923198,0.000200969096722687
42.6035258110798,-8.63924891821183,0.000125841225461215,-8.61967484747203,9.81323583945709e-05,-8.60725846863971,0.000324655479971879
43.8945417447489,-8.59703574765105,0.000127628769935502,-8.57744158778077,0.000100236831666287,-8.56485448375058,0.000985308224991995
45.185557678418,-8.55483976481995,0.000129842516932368,-8.53522500706091,0.000102864833104345,-8.52246392723359,0.000197241607011178
46.4765736120871,-8.51266095988265,0.000132448303879229,-8.49302498225575,0.000105983187622815,-8.48007401395283,0.000265040953084115
47.7675895457562,-8.47049932238007,0.000135413299191059,-8.45084137490532,0.000109560420042696,-8.43772181344243,0.000754184488115602
49.0586054794252,-8.42835484130202,0.000138705269730414,-8.4086739801706,0.000113564330470004,-8.39543376700497,0.00077499781032508
50.3496214130943,-8.38622750515466,0.000142292195807663,-8.36652266138885,0.000117964827068774,-8.35315247256921,0.00027902530571611
51.6406373467634,-8.3441174033234,0.00014614352674574,-8.32438729028673,0.0001227316562834,-8.31090066917716,0.000744210667105185
52.9316532804325,-8.30202442622449,0.000150225821794963,-8.28226774696891,0.000127834188403953,-8.26866192107935,0.000926348326735339
54.2226692141016,-8.25994855713034,0.000154507624486973,-8.24016395063915,0.000133241944921865,-8.2264422253709,0.000144786853211589
55.5136851477707,-8.21788978320111,0.000158958143869651,-8.19807583254338,0.000138924013263332,-8.18425185923149,0.000204229489161253
56.8047010814397,-8.17584809139064,0.000163547447567842,-8.1560032327808,0.000144847799780443,-8.14206215055209,0.000186214873797555
58.0957170151088,-8.1338234684904,0.000168246702436445,-8.11394606614567,0.000150982246307305,-8.09986918966154,0.000531493648372482
59.3867329487779,-8.09181599201371,0.000173028684877747,-8.07190425621525,0.000157296590648744,-8.05767328538362,0.000416906449199438
60.677748882447,-8.04982557166233,0.000177866813790088,-8.02987773526199,0.000163761000610144,-8.01551999732748,0.00132357454090679
61.9687648161161,-8.00785217984941,0.000182736595153328,-7.98786646504146,0.000170346650848296,-7.97311189593929,0.000163629895568644
63.2597807497852,-7.96589580309097,0.000187615283437206,-7.94587044612729,0.000177025859354964,-7.93067668823574,0.000608703607871072
64.5507966834543,-7.92395642791311,0.000192481858101025,-7.90388956314841,0.000183771586403459,-7.88841689051247,0.00059805458916776
65.8418126171233,-7.88203404087774,0.000197317036520683,-7.86192378131397,0.000190558825914776,-7.84633864109891,0.000609080117764991
67.1328285507924,-7.84012870907569,0.000202102953903824,-7.81997307320887,0.000197364111000258,-7.80435821639975,0.000272203683579474
68.4238444844615,-7.7982403625857,0.000206823807755653,-7.7780374183931,0.000204165580417704,-7.76230357956592,0.00021545808248664
69.7148604181306,-7.75636896420426,0.000211465469200768,-7.73611681487218,0.000210942990584575,-7.72023798170226,0.000225261850359571
71.0058763517997,-7.71451450084882,0.000216015316624123,-7.69421132366128,0.000217677279255902,-7.67817582034362,0.000328921581743972
72.2968922854688,-7.6726769595671,0.00022046223437187,-7.65232086206738,0.000224352086117848,-7.6361147075231,0.000301535847941411
73.5879082191379,-7.63085632754975,0.000224796536066576,-7.61044543322465,0.000230952040358853,-7.59402351225736,0.000974016036637211
74.8789241528069,-7.5890526623459,0.000229009351783057,-7.56858504498636,0.000237463483702582,-7.55188997870929,0.000922541788329534
76.169940086476,-7.54726591491159,0.00023309382759605,-7.52673970950333,0.00024387431428671,-7.50986599665616,0.000284987212194992
77.4609560201451,-7.50549603912929,0.00023704433841216,-7.48490944586323,0.000250173901328062,-7.46790194943732,0.000269844135666549
78.7519719538142,-7.46374302285943,0.000240856117177305,-7.44309436038988,0.000256352333856423,-7.42593152215805,0.000306679702725099
80.0429878874833,-7.42200685414553,0.000244525416980068,-7.40129438586119,0.000262402494761178,-7.38396015899242,0.000347852402386106
81.3340038211524,-7.38028752121828,0.000248049432942655,-7.35950954741228,0.000268317443497608,-7.34193655079557,0.000284699043547462
82.6250197548215,-7.33858507254989,0.000251425696638989,-7.31773987250618,0.000274092849365946,-7.29985639269795,0.000350200134291559
83.9160356884905,-7.29689948008512,0.000254653205819419,-7.27598539032232,0.000279724180611292,-7.25781424730602,0.000690465624123954
85.2070516221596,-7.25523068911508,0.000257731933165967,-7.23424613162434,0.00028520836341824,-7.21586401305978,0.000523836847021456
86.4980675558287,-7.21357868864185,0.00026066212706868,-7.19252221680756,0.000290541991178052,-7.17400009593624,0.000569393133746448
87.7890834894978,-7.17194346785995,0.000263444629830497,-7.15081359689352,0.000295725954301383,-7.13222662346536,0.000502074152923241
89.0800994231669,-7.13032501615497,0.000266080818168535,-7.10912029964747,0.000300759598411046,-7.09053377266942,0.000430023407042568
90.371115356836,-7.08872337310452,0.000268572122425162,-7.06744235916439,0.000305643104247065,-7.04890001411508,0.000360836202952977
91.662131290505,-7.04713853151907,0.000270920819869583,-7.02577980985544,0.000310378308430283,-7.00730870683311,0.00031481401274328
92.9531472241741,-7.00557042817424,0.000273130030874871,-6.98413268610705,0.000314967208451272,-6.96574084188014,0.000306357511152399
94.2441631578432,-6.96401905319843,0.000275202745747358,-6.94250110252988,0.000319411287322655,-6.92418857391485,0.000304561193118829
95.5351790915123,-6.92248439689635,0.000277142239704109,-6.90088502776799,0.000323715597889098,-6.88265064822386,0.00033296230568314
96.8261950251814,-6.88096644974486,0.000278952032415428,-6.85928448007414,0.000327883709746841,-6.84113379568241,0.000356251542227019
98.1172109588505,-6.83946524243406,0.000280635557449013,-6.81769949206944,0.000331920362246569,-6.79964333469137,0.000374675580200518
99.4082268925196,-6.79798078839313,0.000282196580816629,-6.77613009570698,0.000335831055978665,-6.75817370740424,0.000400749924159884
100.699242826189,-6.75651301581483,0.000283639616086751,-6.73457632060838,0.00033961045562504,-6.71672190694121,0.000352760588851714
101.990258759858,-6.71506191582052,0.000284968812886442,-6.69303826794373,0.000343280242056412,-6.6752659274185,0.000358352716280292
103.281274693527,-6.67362747967934,0.000286188402895339,-6.6515159188373,0.000346839228203765,-6.63377064984707,0.000356943016837456
104.572290627196,-6.63220969880295,0.000287302674755942,-6.61000927618418,0.000350294042341128,-6.59219848346113,0.000393461713707336
105.863306560865,-6.5908085949066,0.000288315775887726,-6.56851836579306,0.000353651373021059,-6.55045786561321,0.000749855529903497
107.154322494534,-6.54942420174128,0.00028923183083362,-6.52704321204766,0.000356918167142791,-6.50855198130056,0.000799466279765545
108.445338428203,-6.50805643878087,0.000290055607680713,-6.4855838378835,0.000360101633301821,-6.46667924543721,0.00152611079574096
109.736354361872,-6.46670529795537,0.000290791412907167,-6.44414032832994,0.000363208964377153,-6.42492742463731,0.000537972937625834
111.027370295541,-6.42537077131028,0.000291443514325109,-6.40271267384572,0.000366248094223218,-6.38336112257471,0.000519040522968619
112.31838622921,-6.38405285100129,0.000292016127345303,-6.36130085907481,0.000369227181498955,-6.34186280639131,0.000403276473729418
113.609402162879,-6.34275154964312,0.000292513315348809,-6.31990490100925,0.000372154494317203,-6.30036463447426,0.000429666204606203
114.900418096549,-6.30146692100779,0.000292938918281548,-6.27852481519473,0.000375038589334406,-6.2589051420266,0.000469619928750876
116.191434030218,-6.26019887569587,0.000293297295821843,-6.23716061578812,0.000377888348823195,-6.21750923880035,0.00106654851684767
117.482449963887,-6.21894740625378,0.000293592343373785,-6.19581237020043,0.000380704130835133,-6.17618197279177,0.000573180855393496
118.773465897556,-6.17771250531271,0.000293827855898089,-6.15448007725097,0.000383511641708793,-6.13497700198343,0.00113386251866896
120.064481831225,-6.13649416558393,0.000294007521916664,-6.11316370302874,0.000386311540737835,-6.0938776648299,0.000679778385242343
121.355497764894,-6.09529239045378,0.000294134887240297,-6.07186325668524,0.000389114145320413,-6.05279814341428,0.000545325090751712
122.646513698563,-6.054107253436,0.000294213197533308,-6.03057874617428,0.000391929911580042,-6.01164937167938,0.000434540027102948
123.937529632232,-6.01293865611544,0.000294246081263506,-5.98931017856052,0.000394769619677783,-5.97035686441657,0.000546290813363576
125.228545565901,-5.97178659147997,0.000294236757934009,-5.94805760573725,0.000397644601383835,-5.92888944878439,0.000333172531004377
126.51956149957,-5.93065105257582,0.000294188324115383,-5.90682104150043,0.000400566683276059,-5.88728139621733,0.000172063762377522
127.810577433239,-5.8895320325037,0.000294103752399868,-5.86560043952075,0.000403548036168067,-5.84563323001301,0.000616508409440523
129.101593366909,-5.84842952531221,0.00029398588927832,-5.8243958071391,0.000406601672053923,-5.80405052789203,0.00184540159551243
130.392609300578,-5.80734362401036,0.00029383728947622,-5.78320715243611,0.00040971377785353,-5.76264799211473,0.00220381791044066
131.683625234247,-5.7662742210529,0.000293660753423626,-5.74203448187397,0.000412945592120266,-5.72144333750016,0.00043467741422065
132.974641167916,-5.72522130972342,0.000293458756335792,-5.70087784565263,0.000416286519979064,-5.68026227418792,0.000275382006172249
134.265657101585,-5.68418488334286,0.000293233652177484,-5.65973728905303,0.000419751509715872,-5.63908280498897,0.000363516346721062
135.556673035254,-5.64316493526655,0.000292987675437141,-5.61861277470083,0.000423354621996048,-5.59791344810711,0.00044570497326634
136.847688968923,-5.60216145888133,0.000292722943233089,-5.57750433625807,0.000427110101544529,-5.5567663258116,0.000387368001524148
138.138704902592,-5.56117454020814,0.000292441373896325,-5.53641201935578,0.000431031829803284,-5.51561849380346,0.000268500169664971
139.429720836261,-5.5202040887632,0.000292144953456843,-5.49533588589531,0.00043513398646098,-5.47445797026236,0.000340589064663672
140.72073676993,-5.47925008925557,0.000291835469161627,-5.4542760473702,0.000439442951462846,-5.43319083526053,0.000283036902902022
142.011752703599,-5.43831253517331,0.000291514592872177,-5.41323266844628,0.000443896885355179,-5.39181512595979,0.00112971859496305
143.302768637268,-5.39739142002405,0.000291183893156179,-5.37220522032869,0.000456674349710604,-5.35066685049833,0.0309300031867974
144.593784570938,-5.356486737333,0.000290844838529353,-5.3314260079159,0.0193977342716623,-5.31265778420804,0.0596509059519204
145.884800504607,-5.31559856340094,0.000290498771993332,-5.29250415206882,0.0360955483952285,-5.28065923844843,0.055643120636811
147.175816438276,-5.2747268273119,0.00029014700752611,-5.25660842637666,0.044521498512108,-5.25396364165428,0.0404900311547483
148.466832371945,-5.23387150426721,0.000289790740262048,-5.22356145468531,0.0450300793891255,-5.23068769126332,0.0243704326268953
149.757848305614,-5.19303258784494,0.000289431071423221,-5.19220846042667,0.0383242894010514,-5.20908262730676,0.0112298665018872
151.048864239283,-5.15221007163253,0.000289069019640851,-5.16088045027404,0.0260188324664233,-5.18792564797534,0.00147892970188522
152.339880172952,-5.11140394922544,0.000288705524511186,-5.12800679857771,0.0114113928021067,-5.16659286995593,0.00281885521284153
153.630896106621,-5.07061428718842,0.00028834145106821,-5.09254912012651,0.00581697982394656,-5.14399110749856,0.00543250468131211
154.92191204029,-5.02984103402033,0.000287977598333159,-5.05399983922219,0.00711936153153529,-5.11889676885393,0.00675383751485768
156.212927973959,-4.98908415540439,0.000287614689730357,-5.01346366556723,0.00595949203547492,-5.09049747198057,0.007557288757557
157.503943907628,-4.94834364495715,0.000287253382706316,-4.97235499650568,0.0052986290916389,-5.05828775022751,0.00694555275569548
158.794959841297,-4.90761949629808,0.000286894273052191,-4.93119402636826,0.00461129655881792,-5.0223637283458,0.00605197657299894
160.085975774967,-4.86691170304873,0.000286537898208209,-4.89014070154831,0.00395775715769889,-4.98357949832439,0.00462994546934986
161.376991708636,-4.82622032204298,0.000286184754572908,-4.84922780627876,0.00337846383593019,-4.94344748247484,0.00350865030185261
162.668007642305,-4.78554532106594,0.000285835270438366,-4.80844396903437,0.0028789161375033,-4.90276788903455,0.00372988113557431
163.959023575974,-4.74488665629314,0.000285489819022004,-4.76776645410157,0.0024507696846113,-4.86194556534584,0.001960069727264
165.250039509643,-4.70424432134827,0.000285148735061122,-4.72717129626286,0.00208236719527928,-4.82118668491203,0.00413702786280429
166.541055443312,-4.66361830985425,0.000284812310302749,-4.68663819494067,0.00176353646137319,-4.78052067057153,0.00315593185946574
167.832071376981,-4.62300861543287,0.00028448079628846,-4.64615070822605,0.001485933802679,-4.73995644667289,0.001790159419746
169.12308731065,-4.58241528520877,0.000284154424454466,-4.60569574788084,0.00124277303268894,-4.69944098467297,0.00117997342441794
170.414103244319,-4.54183830614221,0.000283833373107941,-4.56526305564163,0.00102874545084444,-4.65893040597019,0.00059739615652121
171.705119177988,-4.50127762492727,0.000283517773613415,-4.52484477047617,0.000839803620904113,-4.61844920236637,0.000906188103490962
172.996135111657,-4.46073323517818,0.000283207742129498,-4.48443487806031,0.000672805568970127,-4.57822165219913,0.00119074162755347
174.287151045326,-4.42020513050672,0.000282903367120409,-4.44402908071194,0.000525845648050536,-4.53795604608628,0.00104705477275298
175.578166978996,-4.37969330452215,0.000282604711533361,-4.40362456814755,0.000398779822855369,-4.49749658101207,0.00113438055826321
176.869182912665,-4.33919779467371,0.000282311830469496,-4.36321998540279,0.000294983096244145,-4.45688172236447,0.000622420752639504
178.160198846334,-4.2987186069973,0.000282024746444455,-4.32281583815968,0.000226108558236628,-4.41639424927542,0.000972570622289526
179.451214780003,-4.25825567874293,0.000281743437734539,-4.28241583206606,0.000214146874545649,-4.37630847393067,0.000285572715306945
180.742230713672,-4.21780900350891,0.000281467884849075,-4.24202831488806,0.000261132478993736,-4.33647992865448,0.000163035803711415
182.033246647341,-4.17737857489075,0.000281198052277677,-4.20166387751519,0.00033957583040905,-4.29673463846178,0.000153348225765929
183.32426258101,-4.13696438648121,0.000280933890117224,-4.16133101059717,0.00042958409859595,-4.25702642891686,0.000409248175005963
184.615278514679,-4.09656646609611,0.00028067534724542,-4.12103488533598,0.00052275253420239,-4.2173381603199,0.000636236625105223
185.906294448348,-4.05618483875486,0.00028042235946293,-4.08077821303963,0.000615361528916909,-4.17763608580292,0.00102250468291904
187.197310382017,-4.01581943230789,0.000280174819521884,-4.04056231332754,0.000705449008559639,-4.13790470711473,0.000919385950867571
188.488326315686,-3.97547024033755,0.000279932634040172,-4.00038742232303,0.000791837424467713,-4.09818442287986,0.00102277159300228
189.779342249356,-3.93513725642376,0.000279695701975418,-3.96025306938968,0.000873765694525529,-4.05849383483521,0.00113187791811573
191.070358183025,-3.89482047414423,0.000279463915712796,-3.92015849949018,0.000950696429010104,-4.01881604043263,0.00122840054267731
192.361374116694,-3.85451991172837,0.0002792371695869,-3.88010266856666,0.00102224676026991,-3.97914663413978,0.00135206927549478
193.652390050363,-3.81423561309109,0.000279015360266744,-3.84008431866083,0.00108814911019722,-3.93947064988618,0.00147776818507622
194.943405984032,-3.77396749673191,0.000278798342957242,-3.80010212453101,0.00114821318260134,-3.89977383032435,0.00175202580254919
196.234421917701,-3.73371555622069,0.000278585993311044,-3.76015456742563,0.00120233827240896,-3.85998548527649,0.00361327664106605
197.52543785137,-3.6934797851257,0.000278378184865653,-3.72023990507176,0.00125051924889037,-3.82028125054408,0.00139109468251254
198.816453785039,-3.65326017701377,0.000278174789735188,-3.68035647026731,0.00129279094818622,-3.78100940068965,0.00163735574707087
200.107469718708,-3.61305674057768,0.000277975683136183,-3.64050257068232,0.00132924102350683,-3.74186428978065,0.00190592415441931
201.398485652377,-3.57286953854177,0.000277780753092826,-3.60067651112748,0.00136000297590438,-3.70272071013978,0.00205550617496716
202.689501586046,-3.53269848010525,0.000277589848689856,-3.56087666366444,0.00138523848816177,-3.66355150651269,0.00211090789135705
203.980517519715,-3.49254355883061,0.000277402842177251,-3.52110141866154,0.00140514436811117,-3.62430216474066,0.0022210850219247
205.271533453385,-3.45240476827967,0.000277219607038733,-3.48134907082838,0.00141998716285418,-3.58493887124498,0.00208645290705516
206.562549387054,-3.41228210201373,0.000277040018376986,-3.44161807909156,0.00142999483437022,-3.54546046514566,0.00197672776777739
207.853565320723,-3.37217555923967,0.000276863954449505,-3.40190697087357,0.00143545488326807,-3.5058209714125,0.0012636225926464
209.144581254392,-3.33208522140581,0.000276691312410621,-3.36221434802674,0.00143664895530416,-3.46607240106433,0.000555972771460325
210.435597188061,-3.29201098846208,0.00027652195373473,-3.32253891582654,0.00143386091892484,-3.4265052116973,0.00160763028610634
211.72661312173,-3.25195285396906,0.000276355763095552,-3.28287948156826,0.00142737446994601,-3.38700448690225,0.00167093585880028
213.017629055399,-3.21191081148752,0.000276192628152916,-3.24323481804418,0.0014175019565221,-3.34749992683169,0.00189824743783598
214.308644989068,-3.17188485457853,0.000276032439714799,-3.20360386524292,0.00140453489325744,-3.30797212546743,0.00191715603929006
215.599660922737,-3.13187497680364,0.000275875091873922,-3.16398565051346,0.00138875998323295,-3.26838543851043,0.0018329485722443
216.890676856406,-3.09188126687992,0.000275720497768534,-3.12437928774695,0.00137045717071144,-3.22872942005966,0.00186209961851654
218.181692790075,-3.05190362692821,0.000275568542247465,-3.0847839851203,0.00134989688822092,-3.18900285597845,0.00176746092062118
219.472708723744,-3.01194204672227,0.000275419129283009,-3.04519906486184,0.00132733232001622,-3.14919866689468,0.00166028055449466
220.763724657414,-2.97199651982671,0.000275272167101196,-3.00562383212259,0.00130302674155614,-3.1093443590791,0.00163697262873466
222.054740591083,-2.93206703980715,0.000275127567563369,-2.96605772686755,0.00127721908383824,-3.06944986885626,0.00153105293785687
223.345756524752,-2.8921536002304,0.000274985246203349,-2.92650026255755,0.00125013598781867,-3.02950328830536,0.00137981366499873
224.636772458421,-2.85225628019432,0.000274845133532272,-2.88695102252143,0.00122199140627089,-2.98950904884248,0.00166676316665547
225.92778839209,-2.81237500084208,0.000274707141980292,-2.8474096585488,0.00119298618893797,-2.94945993920609,0.00130250422734757
227.218804325759,-2.77250974256419,0.000274571196240968,-2.80787592260173,0.00116330585472462,-2.90934466906399,0.00134493447580382
228.509820259428,-2.73266049893311,0.000274437226380481,-2.76834953950752,0.00113313039374512,-2.86916086160482,0.00121113297148361
229.800836193097,-2.69282726352291,0.00027430516598052,-2.72883033422525,0.00110262222145164,-2.82889500763365,0.00118366325777608
231.091852126766,-2.65301002990939,0.000274174952068004,-2.68931818202186,0.0010719311434574,-2.78860903177042,0.00134657490684391
232.382868060435,-2.61320886762039,0.000274046533275327,-2.64981300463182,0.00104119492608341,-2.74850255463648,0.00136405634427517
233.673883994104,-2.57342371673391,0.000273919846985493,-2.61031476651479,0.00101053936053918,-2.70887038153652,0.00213055267115698
234.964899927774,-2.5336545483058,0.000273794837696024,-2.57082351230898,0.000980081011958019,-2.66954084623887,0.00208133403755149
236.255915861443,-2.49390135591945,0.000273671455557133,-2.53133924285517,0.000949923168352669,-2.63026403875498,0.00186850523889657
237.546931795112,-2.45416413316033,0.000273549653764575,-2.49186202830933,0.000920159065248024,-2.59086816049481,0.00161494452013317
238.837947728781,-2.41444287361601,0.000273429388464188,-2.45239196971047,0.000890871889194452,-2.55137337078494,0.00140454169580426
240.12896366245,-2.3747376372926,0.000273310624722759,-2.41292919395456,0.000862135947247026,-2.51180814295574,0.00126607130480523
241.419979596119,-2.33504838311468,0.000273193320757793,-2.37347385113053,0.000834016572778171,-2.47218950135368,0.00112448241316903
242.710995529788,-2.29537507285098,0.000273077438023205,-2.33402615299828,0.000806574536861168,-2.43253133672595,0.00102332680298052
244.002011463457,-2.25571770009806,0.000272962943505423,-2.29458625544459,0.000779856237164598,-2.39284172698493,0.00096425502570496
245.293027397126,-2.21607625845487,0.000272849806628872,-2.25515435582718,0.00075390281820194,-2.35311544498186,0.000851681431359891
246.584043330795,-2.17645074152273,0.000272737999152672,-2.21573067109205,0.00072874919053904,-2.31336275254447,0.000867764864581458
247.875059264464,-2.13684119983335,0.000272627499644624,-2.17631542916883,0.000704423924262579,-2.27359617218024,0.000769946987747494
249.166075198133,-2.09724761106908,0.00027251828273896,-2.13690886701365,0.000680949707865528,-2.23382011538748,0.000778042052519324
250.457091131803,-2.05766992775818,0.000272410323247763,-2.09751127204733,0.000658347872269665,-2.19403063967246,0.000756489534497223
251.748107065472,-2.01810814351189,0.000272303601254617,-2.05812286653415,0.000636626910098791,-2.15423033623521,0.000703930675339545
253.039122999141,-1.97856225194399,0.000272198098676413,-2.0187438912082,0.000615794612174532,-2.11441886766714,0.000696495563376493
254.33013893281,-1.93903224667083,0.000272093799159558,-1.97937460243298,0.000595853792232076,-2.07460540163486,0.000675811769335988
255.621154866479,-1.8995181687963,0.000271990691495669,-1.94001525779668,0.000576803833639281,-2.03477360794692,0.00058035674585223
256.912170800148,-1.86002001467134,0.000271888762599566,-1.90066611493189,0.000558640618159187,-1.99493512379312,0.000540226670707484
258.203186733817,-1.82053772762957,0.000271787996992156,-1.86132747467906,0.000541360476397688,-1.9550928189664,0.000625449951398861
259.494202667486,-1.78107130129781,0.000271688384312375,-1.82199957165223,0.000524951284705071,-1.91524887383291,0.000698575176017649
260.785218601155,-1.74162072930552,0.000271589915466112,-1.78268263631007,0.000509398458504828,-1.87536710772231,0.000749888440283486
262.076234534824,-1.70218600528481,0.000271492582536882,-1.74337691664331,0.000494686899795056,-1.83543413128597,0.000606245810772018
263.367250468493,-1.66276716095767,0.000271396381431841,-1.70408265625379,0.000480799466661731,-1.79545496365285,0.000670153285650408
264.658266402162,-1.62336421125428,0.000271301307862862,-1.66480009373154,0.000467717214981007,-1.75543655202135,0.000589501651620787
265.949282335832,-1.58397709035885,0.000271207352804778,-1.62552950518613,0.00045542233169075,-1.71538748739746,0.000571819743694263
267.240298269501,-1.54460579191423,0.000271114512352664,-1.58627110837665,0.000443892013948883,-1.67530967749474,0.000720326662565244
268.53131420317,-1.50525030956597,0.000271022783419836,-1.54702509250998,0.000433101159298043,-1.63522661579049,0.000687942224858157
269.822330136839,-1.4659106369623,0.000270932163669386,-1.50779167117884,0.000423025747707208,-1.59527031682786,0.00157688116758083
271.113346070508,-1.42658679648871,0.000270842653460989,-1.46857105087602,0.000413640995068663,-1.55547635263005,0.00141179653618463
272.404362004177,-1.38727882156527,0.000270754254552779,-1.42936343075923,0.000404921479169532,-1.51604355470917,0.00124571043507205
273.695377937846,-1.3479866372715,0.000270666961706296,-1.39016904199901,0.000396843105353741,-1.47701953324634,0.00071453536209209
274.986393871515,-1.30871023726647,0.000270580775009765,-1.35098807334905,0.000389380537848915,-1.43821385330006,0.00060043875842385
276.277409805184,-1.26944961521191,0.000270495695019858,-1.31182065879455,0.0003825051522819,-1.39951169400418,0.000577893511262185
277.568425738853,-1.23020476477227,0.000270411722713344,-1.27266696674158,0.000376190249860946,-1.36085536523478,0.00132015855600202
278.859441672522,-1.19097569904153,0.00027032886081273,-1.2335271576884,0.000370409330597882,-1.32228616372548,0.000590805406880144
280.150457606191,-1.15176246984042,0.000270247115119978,-1.19440138445858,0.000365113968591085,-1.28376273642729,0.000435801573839821
281.441473539861,-1.11256499318813,0.00027016648214472,-1.1552898217688,0.000360301948798982,-1.24527324738806,0.00039623885501293
282.73248947353,-1.07338326275989,0.00027008696411774,-1.11619262350424,0.000355953752472091,-1.20681127965515,0.000467276904371276
284.023505407199,-1.03421727223361,0.000270008563498709,-1.07710986728047,0.000352037751285043,-1.16837697940712,0.000370334969553592
285.314521340868,-0.995067015289891,0.000269931282932049,-1.03804167582618,0.000348527800412531,-1.12996532497646,0.000269193430404756
286.605537274537,-0.95593249577584,0.000269855125947213,-0.998988163861896,0.000345398839612236,-1.0915716847898,0.000273905617982146
287.896553208206,-0.91681378382383,0.000269780100970364,-0.959949438513618,0.000342626718524475,-1.05321707400627,0.00022355023502656
289.187569141875,-0.877710786436763,0.000269706204843605,-0.920925626381774,0.000340188665439352,-1.01487387836767,0.000264813134242902
290.478585075544,-0.838623497305926,0.000269633440672261,-0.881916859751046,0.000338062776467996,-0.976549236456854,0.000210838241256115
291.769601009213,-0.799551910125259,0.000269561811601877,-0.842923159510823,0.000336225843785715,-0.938250892563911,0.000157686337124492
293.060616942882,-0.76049601859134,0.000269491320824501,-0.803944605164915,0.000334656892362927,-0.899976996653925,0.000123734977286633
294.351632876551,-0.721455817348843,0.00026942197161396,-0.764981269956319,0.000333335725704197,-0.861725402823646,0.000126632180554813
295.642648810221,-0.682431394753023,0.000269353774106129,-0.726033221102386,0.000332242936182721,-0.823489439419445,0.000133031774214184
296.93366474389,-0.64342264883433,0.000269286724522745,-0.687100538504184,0.000331360141708448,-0.785210516675083,0.00101476530777498
298.224680677559,-0.604429573299921,0.000269220826013601,-0.648183336320478,0.000330670127125747,-0.746882483221768,0.00102743143546548
299.515696611228,-0.56545216185957,0.000269156081680525,-0.609281588904604,0.000330154854728444,-0.708399974402819,0.00112586270303118
300.806712544897,-0.526490408225669,0.000269092494562262,-0.570395341665967,0.000329798120331228,-0.669792114820584,0.00154042927045341
302.097728478566,-0.487544306113214,0.000269030067618173,-0.531524635183799,0.000329584509836909,-0.631164039586686,0.00119169783369753
303.388744412235,-0.448613937326287,0.000268968810309886,-0.492669505443496,0.000329499393877446,-0.592453297611006,0.00117016888753291
304.679760345904,-0.40969921565213,0.000268908719523494,-0.453829993655169,0.000329528982306474,-0.553676574350029,0.00124976195913669
305.970776279573,-0.370800126585044,0.000268849797361156,-0.415006204597306,0.000329660611778344,-0.514874284106242,0.000907265628926104
307.261792213242,-0.331916663850454,0.000268792046437519,-0.376198075242369,0.000329881345194779,-0.475933446030966,0.00117692950346389
308.552808146911,-0.293048821176366,0.000268735469260797,-0.337405625460022,0.000330179648376966,-0.436963020610031,0.00171655943139302
309.84382408058,-0.254196592293364,0.000268680068229767,-0.298628871682976,0.00033054478081987,-0.398102577242649,0.00179518601010163
311.13484001425,-0.21536004966262,0.000268625851579769,-0.259867827156009,0.000330966872432225,-0.35940825821383,0.000476976000530202
312.425855947919,-0.176539125575292,0.000268572816846096,-0.221122502623301,0.000331437003369125,-0.320796944455479,0.00218930070669729
313.716871881588,-0.137733796411438,0.000268520964767692,-0.18239300181157,0.000331947652674503,-0.282389640375863,0.0017498006521046
315.007887815257,-0.0989440559119511,0.000268470297274925,-0.143679233697627,0.00033249241059341,-0.243797312346963,0.00162237798109602
316.298903748926,-0.0601698704075171,0.000268420814086678,-0.1049812018736,0.000333067397541001,-0.205061948557676,0.000375148193826877
317.589919682595,NaN,NaN,-0.066298895907467,0.000333672826130117,-0.166287271681422,0.000325947650118295
318.880935616264,NaN,NaN,NaN,NaN,-0.127485563038236,0.000498976487430687
320.171951549933,NaN,NaN,NaN,NaN,-0.0886951631327164,0.000651044418215399
321.462967483602,NaN,NaN,NaN,NaN,-0.0499999999999993,0.000975714116781713


==> figures/uctrlSat070finer.csv <==
0,-10,0.104911035601651,-10,0.104911035554001,-10,0.1053520469039
0.715953156979069,-9.99437557342748,0.0596632366647219,-9.99150319412338,0.0401496301995684,-9.99141870702541,0.0395729119458283
1.43190631395814,-9.9809480162051,0.0339374768502518,-9.97359934227481,0.0154081760729427,-9.97332170993368,0.0159701627618654
2.14785947093721,-9.96308282340055,0.0193210231883942,-9.95210414958811,0.00596810277208534,-9.95161575116954,0.00653811762401093
2.86381262791628,-9.94268576217442,0.0110511144430543,-9.92923597750164,0.00241074399283678,-9.92851890490859,0.00292331279674697
3.57976578489535,-9.92086817884102,0.00635148805430643,-9.90584024905904,0.00115218979950303,-9.90487554202812,0.00120257534661561
4.29571894187442,-9.89824300808255,0.00369287314377235,-9.88223713237864,0.000785384879477661,-9.88100547923184,0.000997712235842968
5.01167209885349,-9.87515633711848,0.00221392368097172,-9.85854517825553,0.000709460666324574,-9.85702642950009,0.000880142581755528
5.72762525583256,-9.85181340621807,0.00140320351847347,-9.83481066120833,0.000701014848422969,-9.83300391201232,0.000855752715631436
6.44357841281163,-9.82832655375303,0.000975487534579185,-9.81105473855813,0.000699793280055217,-9.80893298070693,0.000830554546094874
7.15953156979069,-9.80475995935685,0.000757912187461389,-9.78728912680823,0.000692939898782463,-9.78483986133439,0.000940381837246983
7.87548472676976,-9.78115028114064,0.000645611402621904,-9.76352080235941,0.000679242763867137,-9.76073034759247,0.00106723372851385
8.59143788374883,-9.75751822695175,0.000581488900344386,-9.73975409998988,0.000659920551195499,-9.73662008252147,0.000767108661064624
9.3073910407279,-9.73387574545139,0.000538446073094904,-9.71599187874886,0.000636525524400384,-9.71251283492749,0.000741164764998431
10.023344197707,-9.71022970683367,0.000504897199766599,-9.69223604624102,0.000610417982259745,-9.68841494872668,0.000668700500453184
10.739297354686,-9.68658386677718,0.000476243208502752,-9.66848787278778,0.00058267211927606,-9.66433590375223,0.000644009620014892
11.4552505116651,-9.66294036778127,0.000450507133285978,-9.64474821430248,0.000554103212396271,-9.64026574668154,0.000665302053799245
12.1712036686442,-9.63930044537564,0.000426778937395818,-9.62101772446514,0.000525324402100112,-9.61620177093522,0.000591568093616567
12.8871568256233,-9.61566480639086,0.000404607960858052,-9.5972965922321,0.000496784655190041,-9.59214410190913,0.000570343893391233
13.6031099826023,-9.59203385309115,0.000383752715953603,-9.57358498109047,0.00046879995028622,-9.56810844999436,0.000490876770623223
14.3190631395814,-9.56840789781973,0.000364087676190882,-9.54988294903548,0.00044159657808484,-9.54408913314019,0.000688942329633005
15.0350162965605,-9.54478700382131,0.000345503554442462,-9.52619047832581,0.000415333813413259,-9.52008348058894,0.000401455930619269
15.7509694535395,-9.5211712440222,0.000327937251559594,-9.50250749682818,0.000390120916474205,-9.49610084876545,0.000401028170306402
16.4669226105186,-9.49756066484687,0.000311342099195986,-9.4788338940739,0.000366030362129284,-9.47213055411333,0.00039899787489794
17.1828757674977,-9.47395529516543,0.000295680100251936,-9.45516965140177,0.000343123167403193,-9.4481817621702,0.00033749690752855
17.8988289244767,-9.45035515347908,0.000280918471912187,-9.43151452173397,0.00032141357624021,-9.4242495613339,0.000270157691260168
18.6147820814558,-9.42676025218162,0.000267027544069464,-9.40786830338115,0.000300907143905658,-9.40032888272206,0.000425179944999862
19.3307352384349,-9.40317065279583,0.000253987564136028,-9.38423082022301,0.000281602738243876,-9.37642244879544,0.00115257254847699
20.0466883954139,-9.37958634434016,0.000241768103675838,-9.36060189177175,0.000263490888102746,-9.3525511390691,0.00112509533157844
20.762641552393,-9.35600729734614,0.000230337198696857,-9.33698133558722,0.000246555598606327,-9.32872915838307,0.000430510778616376
21.4785947093721,-9.33243351624779,0.00021966866373281,-9.31336896914803,0.000230775620206157,-9.30495104048478,0.000315444472950153
22.1945478663512,-9.30886500487594,0.000209736301956062,-9.28976466872896,0.000216133282045074,-9.28118395645989,0.000446115377323306
22.9105010233302,-9.2853017666031,0.000200513775947349,-9.26616826610135,0.000202600076272148,-9.25742127054265,0.000312131616998332
23.6264541803093,-9.26174380443266,0.000191974519464944,-9.24257951154385,0.000190131898696605,-9.23366224758627,0.000657995949457432
24.3424073372884,-9.23819114383647,0.000184094393190629,-9.21899823383248,0.000178691642941988,-9.20989687743263,0.000310979704493405
25.0583604942674,-9.21464382961171,0.000176850675186596,-9.19542426644936,0.000168238842639258,-9.1861335167276,0.000327970577731822
25.7743136512465,-9.19110179882025,0.000170207805858632,-9.17185744830482,0.000158729978744233,-9.16237695477551,0.000210004964434966
26.4902668082256,-9.16756505337226,0.000164138086074884,-9.14829762432682,0.00015011881426761,-9.13861339673955,0.00086647655070024
27.2062199652046,-9.14403359495433,0.00015861365773071,-9.12474465686622,0.000142358080301193,-9.1148583995779,0.00142856544640814
27.9221731221837,-9.12050742503988,0.000153606617456264,-9.10119849085558,0.000135407110284313,-9.09112982456588,0.000483173205955556
28.6381262791628,-9.09698654489822,0.000149089159297459,-9.07765888955876,0.000129201868053814,-9.06742196504748,0.000786188115335681
29.3540794361419,-9.07347095560299,0.000145033741529469,-9.05412572643565,0.000123690872270336,-9.04372680042532,0.00110307686085048
30.0700325931209,-9.04996073875454,0.000141419473619172,-9.030598882557,0.000118823251329931,-9.02006365457278,0.000446145510686908
30.7859857501,-9.02645582172943,0.00013821340890744,-9.00707824683213,0.000114549555823572,-8.9964344492352,0.000474362623156528
31.5019389070791,-9.00295619768361,0.000135389379018515,-8.98356371595074,0.00011082240454675,-8.97283881678665,7.0873213918331e-05
32.2178920640581,-8.97946186697464,0.000132922845846606,-8.96005519403657,0.000107597026279145,-8.94920614263885,0.00167866753256562
32.9338452210372,-8.95597282980128,0.000130790454794962,-8.93655266584791,0.00010483697290313,-8.92556642612232,0.000778420670891628
33.6497983780163,-8.93248908620998,0.00012897016510341,-8.9130559976881,0.000102499154224606,-8.90191905881928,0.000420207469195707
34.3657515349953,-8.90901063610133,0.000127441347106202,-8.88956509066207,0.000100546864521199,-8.87830466065833,0.000936451628341671
35.0817046919744,-8.88553752975749,0.000126187265361829,-8.8660798757885,9.89486928059075e-05,-8.85471135216505,0.000439438310373949
35.7976578489535,-8.86206975383874,0.000125189195335963,-8.84260028960325,9.76765312082344e-05,-8.83112494564263,0.000745042660579365
36.5136110059325,-8.83860727026776,0.000124429108213605,-8.81912627363126,9.6705400919539e-05,-8.80754274379901,0.000905897220404713
37.2295641629116,-8.81515007841664,0.000123892343694373,-8.79565777382186,9.60132585628285e-05,-8.78395830379717,0.000547273105066783
37.9455173198907,-8.7916981775419,0.000123565603639409,-8.77219477739177,9.55823967945743e-05,-8.76037884548629,0.000331994483493729
38.6614704768698,-8.7682515667899,0.00012343685664424,-8.7487372523918,9.53961613918005e-05,-8.73681459247473,0.000493593420557144
39.3774236338488,-8.74481024520219,0.000123495226618253,-8.72528510223523,9.54372717037327e-05,-8.7132530130284,0.000395910548760929
40.0933767908279,-8.72137423202,0.000123731516089934,-8.70183828641118,9.56928272717752e-05,-8.68970762517425,0.000840512798918308
40.809329947807,-8.69794357345551,0.00012413812057285,-8.67839676680519,9.61515155270462e-05,-8.6661835761941,0.000250335756967257
41.525283104786,-8.67451820055528,0.000124704649509577,-8.6549605073933,9.68033603476529e-05,-8.64266529172249,0.000756214788710382
42.2412362617651,-8.6510981119878,0.000125423631115556,-8.63152947398218,9.76395350674678e-05,-8.61915442088212,0.000146447289796575
42.9571894187442,-8.62768330634165,0.000126288125691191,-8.60810364006023,9.86523397985487e-05,-8.59564187566457,0.000241615783167314
43.6731425757232,-8.60427378212993,0.000127291620490957,-8.58468304768112,9.98369282776216e-05,-8.57212653581805,0.000276050941736312
44.3890957327023,-8.58086953779457,0.000128427936064012,-8.56126758668487,0.000101184057041177,-8.54861079101217,0.000111319174291943
45.1050488896814,-8.55747057171057,0.000129691144987716,-8.53785722838572,0.000102687672495726,-8.52510877015641,0.00110093477262783
45.8210020466604,-8.53407696013369,0.000131077205302114,-8.51445194512984,0.000104342065904526,-8.50159589317849,0.000206777609396612
46.5369552036395,-8.51068863315672,0.0001325788313252,-8.49105171022302,0.000106141776128114,-8.47809213356101,0.00010367065730969
47.2529083606186,-8.48730557912816,0.000134190267628263,-8.46765649786447,0.000108081513283513,-8.45459861926893,0.00034279425651387
47.9688615175977,-8.46392779619184,0.000135906034138018,-8.44426628309638,0.000110156096509632,-8.43112776279232,0.00142057063700354
48.6848146745767,-8.44055528244386,0.000137720678253799,-8.42088110173362,0.000112361906597201,-8.40768084855618,0.000452561500708897
49.4007678315558,-8.41718803593597,0.000139628761473787,-8.39750089224097,0.000114692740748183,-8.38422650042112,0.000130798348571802
50.1167209885349,-8.39382605467888,0.00014162485311126,-8.37412560958122,0.000117142899700497,-8.36077670328822,0.000500969387124897
50.8326741455139,-8.37046938436988,0.000143704227798785,-8.35075523202938,0.000119707244983378,-8.33734391191254,0.000503520603610677
51.548627302493,-8.34711801500109,0.000145861213235608,-8.32738973865595,0.000122380601656553,-8.31391118516307,0.000175192873757216
52.2645804594721,-8.32377190462516,0.000148089794486482,-8.30402910930998,0.000125157756410584,-8.29048749991575,0.00128697125924604
52.9805336164511,-8.30043105111765,0.000150384613727966,-8.28067332462159,0.000128033457128188,-8.26706292768202,0.00121385864102594
53.6964867734302,-8.27709545232795,0.000152740357101108,-8.25732239683989,0.000131002980989326,-8.24364987183126,0.000731262136237235
54.4124399304093,-8.25376510608184,0.000155151767948717,-8.23397632621312,0.000134061226132435,-8.2202389896203,0.000275344155395242
55.1283930873883,-8.23044001018398,0.000157613660253391,-8.21063504643655,0.000137201912777531,-8.19683957718576,0.000747165408806782
55.8443462443674,-8.20712018007588,0.000160121067287091,-8.18729854142702,0.000140419715116585,-8.17344901911391,0.000506262517966579
56.5602994013465,-8.18380566547507,0.000162669279332529,-8.16396679593868,0.000143709322343659,-8.15005068468452,0.000181813401693355
57.2762525583256,-8.16049639445406,0.000165252801837353,-8.14063979554031,0.000147065447820867,-8.1266504029635,0.000509365251737029
57.9922057153046,-8.13719236475542,0.000167866864245255,-8.11731752662094,0.000150482896404389,-8.10325428393633,0.000549994429441936
58.7081588722837,-8.11389357411167,0.000170506825468829,-8.09399997970889,0.000153956390960207,-8.07984357031307,0.000163458470259475
59.4241120292628,-8.09060002024724,0.000173168182174932,-8.07068721436299,0.000157481557189324,-8.05645220329758,0.00105599358935678
60.1400651862418,-8.06731170088022,0.000175846575726828,-8.04737914423942,0.000161052451820768,-8.03307032680127,0.00074681241458209
60.8560183432209,-8.04402861372416,0.000178537797950292,-8.02407575902862,0.000164664119563167,-8.00968987252493,0.00109932853554256
61.5719715002,-8.02075083125825,0.000181237862112852,-8.00077704922808,0.000168311711333791,-7.9861781126228,0.000402698743279061
62.287924657179,-7.99747828858078,0.000183942697368339,-7.97748300610832,0.000171990486361021,-7.96260000854731,0.00274951953249812
63.0038778141581,-7.97421097116321,0.00018664855899911,-7.95419362169923,0.000175695819876594,-7.93907082274795,0.000869617014328146
63.7198309711372,-7.95094887671659,0.000189351885351726,-7.93090888879391,0.000179423217630809,-7.91559761147022,0.000948818180927791
64.4357841281163,-7.92769200295488,0.000192049278012254,-7.90762885491646,0.000183168477409182,-7.89217478291929,0.000619940241790514
65.1517372850953,-7.90444034759626,0.000194737501575598,-7.88435348337353,0.000186927167461344,-7.86879593220944,0.000510464347424416
65.8676904420744,-7.88119390836428,0.000197413482746931,-7.86108274589447,0.000190695129142068,-7.84549776958411,0.00108652184872854
66.5836435990535,-7.85795272779406,0.000200074153845949,-7.83781663813667,0.000194468445726942,-7.82223359733382,0.000624592280083664
67.2995967560325,-7.83471680068797,0.000202716702240678,-7.81455515640498,0.000198243348890706,-7.79892847209235,0.00025410469931685
68.0155499130116,-7.81148608284385,0.000205338660538085,-7.79129829763012,0.000202016220457396,-7.77560849056174,0.000242071248948591
68.7315030699907,-7.78826057201791,0.000207937592615441,-7.76804605935965,0.000205783601238148,-7.7522762911526,0.000219020804809744
69.4474562269697,-7.76504026597674,0.000210511212297655,-7.74479846712613,0.000209542117488349,-7.72894916374199,0.000290318618342642
70.1634093839488,-7.74182516249814,0.000213057379837257,-7.72155554165549,0.000213288490458344,-7.70562595695975,0.000222993761698372
70.8793625409279,-7.71861525937189,0.000215574098190056,-7.69831723274534,0.000217019628956324,-7.68229845140205,0.000240325195846779
71.5953156979069,-7.69541056942557,0.000218059413564888,-7.67508354019955,0.000220733076882477,-7.65896870748682,0.000252385519574526
72.311268854886,-7.67221114685533,0.000220511210896291,-7.65185446428693,0.000224426002554491,-7.63564639696181,0.0011689449985009
73.0272220118651,-7.64901691800973,0.00022292833476404,-7.62863000572666,0.000228095873611549,-7.61232393218377,0.00043181118497765
73.7431751688442,-7.62582788073367,0.000225309325960311,-7.60541016569028,0.000231740312242734,-7.5889553366766,0.00201997818604018
74.4591283258232,-7.60264403288702,0.000227652847303615,-7.58219494682687,0.000235357083538885,-7.56558535874837,0.000794430835359356
75.1750814828023,-7.5794653723451,0.000229957679319813,-7.55898442598747,0.000238943585352031,-7.54223698315401,0.000689198034972357
75.8910346397814,-7.5562918969991,0.000232222715974941,-7.53577852971829,0.000242498334967906,-7.51893288669421,0.000686406140134557
76.6069877967604,-7.53312360475642,0.000234446960452514,-7.51257726076015,0.000246019539093165,-7.49565913605456,0.00145501299212752
77.3229409537395,-7.50996056515966,0.000236628932821488,-7.48938062217999,0.000249505538287972,-7.4723867410013,0.0002869746639582
78.0388941107186,-7.48680271903829,0.00023876828846319,-7.46618861734946,0.000252954803504401,-7.44911723281611,0.000265681519912105
78.7548472676976,-7.46365004977246,0.000240864455365166,-7.44300124992956,0.000256365936345337,-7.42583802730077,0.00030687934615872
79.4708004246767,-7.44050255533845,0.000242916836450849,-7.41981852384853,0.000259737664440733,-7.40256043738954,0.00121408896436671
80.1867535816558,-7.41736023373012,0.000244924922856039,-7.39664049519743,0.000263068369936668,-7.37928726343845,0.000705667695709773
80.9027067386348,-7.39422308295906,0.000246888289998891,-7.37346714206264,0.00026635689080638,-7.3559858277936,0.00211195278592926
81.6186598956139,-7.3710911010547,0.000248806593749603,-7.35029844365538,0.000269603094424733,-7.33265803233054,0.000296814501531264
82.334613052593,-7.34796432802123,0.000250679196768634,-7.32713440477829,0.000272806091161082,-7.30932233148388,0.000292800546937773
83.0505662095721,-7.32484276391974,0.000252505883456954,-7.30397503038412,0.000275965070564266,-7.28598952419748,0.000515915442518306
83.7665193665511,-7.30172636281502,0.000254286918634763,-7.28082032558828,0.000279079428989172,-7.26267838275766,0.000662689359359495
84.4824725235302,-7.27861512280969,0.000256022246568183,-7.25767029564817,0.000282148665647655,-7.23939816326131,0.000466920149548469
85.1984256805093,-7.2555090420245,0.000257711873745442,-7.23452497152634,0.000285172125810623,-7.21614399115824,0.000523147480493632
85.9143788374883,-7.23240811859828,0.000259355865571827,-7.21138438566155,0.00028814869675629,-7.19291684093463,0.000555512434000988
86.6303319944674,-7.20931235068792,0.000260954343191603,-7.18824849134337,0.000291079791569864,-7.1697162309988,0.000562198931041986
87.3462851514465,-7.18622174892461,0.000262507371287952,-7.16511729422047,0.000293964736557941,-7.14654369061675,0.000543629990805983
88.0622383084255,-7.16313637229452,0.000264014646014583,-7.14199079998411,0.000296803455176047,-7.12339940226946,0.000506036583729294
88.7781914654046,-7.14005614569663,0.000265477084940346,-7.11886901438197,0.000299596128461224,-7.10027783248521,0.000453499232139007
89.4941446223837,-7.1169810673602,0.000266895004183276,-7.09575194320391,0.000302342430754748,-7.07717558644358,0.000403886904710652
90.2100977793628,-7.09391113553208,0.000268268760750065,-7.07263959228554,0.000305042796810264,-7.05408998741308,0.00037332036440038
90.9260509363418,-7.07084634847653,0.000269598749887238,-7.04953204507492,0.000307696822406148,-7.03101821916706,0.0003291323130605
91.6420040933209,-7.04778670447505,0.00027088540258642,-7.0264292311941,0.000310305499579843,-7.00795688555739,0.000315324485139531
92.3579572503,-7.02473220182627,0.00027212918310372,-7.0033311553192,0.000312868958540342,-6.98490283018487,0.000304937331844011
93.073910407279,-7.0016829074633,0.000273330028035662,-6.98023782326089,0.000315388596476304,-6.96185341909605,0.000307105600766653
93.7898635642581,-6.97863876794098,0.00027448889963494,-6.95714924082874,0.000317865249160582,-6.93880857983436,0.000297304317022278
94.5058167212372,-6.95559976471088,0.000275606488751957,-6.93406541375959,0.000320294839596456,-6.91576896787331,0.000310659071160382
95.2217698782162,-6.93256589613892,0.000276683371070833,-6.9109863477203,0.00032268373786788,-6.89273317731507,0.000328630270762939
95.9377230351953,-6.90953716060707,0.000277720144375092,-6.88791209939493,0.000325030014712109,-6.86970275276747,0.000342556048760895
96.6536761921744,-6.88651355651315,0.000278717426656317,-6.86484265191898,0.000327334628150865,-6.84668023145322,0.000349612204719369
97.3696293491535,-6.86349508227056,0.000279675854232985,-6.84177798245275,0.000329598626417217,-6.82366580333031,0.000347997603901067
98.0855825061325,-6.84048177552476,0.000280595793028164,-6.81871809646239,0.000331822963787497,-6.80065953379048,0.000374111121442345
98.8015356631116,-6.81747364156965,0.000281477877731712,-6.7956629993564,0.000334008417459074,-6.7776591166575,0.000393970560587663
99.5174888200906,-6.79447063274387,0.00028232313348164,-6.77261269644541,0.000336154496621709,-6.75466463708458,0.000408624506334818
100.23344197707,-6.7714727475215,0.000283132253260893,-6.74956719235778,0.000338257830997456,-6.73167474222961,0.000395408960083921
100.949395134049,-6.74847998439092,0.00028390594003697,-6.72652651606726,0.000340330504288322,-6.70869227597895,0.000343867573921853
101.665348291028,-6.72549234185452,0.000284644905361427,-6.70349070476349,0.000342367225618736,-6.68570240356408,0.000364528928479619
102.381301448007,-6.70250981842848,0.000285349868003803,-6.68045970731895,0.000344369480555846,-6.66270254889933,0.000359753665939511
103.097254604986,-6.67953242258797,0.000286021489401811,-6.65743352847102,0.000346338346173435,-6.63968843104753,0.000407763216056102
103.813207761965,-6.65656021810453,0.000286660098298241,-6.63441217282469,0.000348274920225698,-6.61665978645106,0.000356498123140947
104.529160918944,-6.63359312830976,0.000287266917161894,-6.61139564485209,0.000350180322419552,-6.59359074973764,0.000475043972406611
105.245114075923,-6.61063115177282,0.00028784268129305,-6.58838394889353,0.000352055696731589,-6.57046387056049,0.000315914749248001
105.961067232902,-6.58767428707526,0.000288388127220802,-6.5653770891568,0.00035390221219614,-6.54728763255013,0.000788404811540821
106.677020389881,-6.5647225328107,0.000288903991728413,-6.54237514685276,0.000355720641203986,-6.52406150287748,0.000882121901909801
107.39297354686,-6.54177588758457,0.000289391010895425,-6.51937805239459,0.000357512643906069,-6.50080354610843,0.000764074523948668
108.10892670384,-6.51883435001382,0.000289849919188322,-6.49638580608966,0.000359279483836147,-6.47758118594502,0.000622168951697315
108.824879860819,-6.49589798448366,0.000290281105894135,-6.4733984115912,0.000361022428724732,-6.45438600816607,0.00296557087831246
109.540833017798,-6.47296674303712,0.000290685564952018,-6.4504158724117,0.000362742769274987,-6.43123615695841,0.00127446894088685
110.256786174777,-6.45004060511651,0.000291064123850141,-6.4274381919252,0.00036444182143914,-6.40815549371008,0.00144821990473101
110.972739331756,-6.42711956938267,0.000291417502334612,-6.4044653733677,0.000366120927052067,-6.38511770592717,0.00109485067565615
111.688692488735,-6.40420363450658,0.000291746414745077,-6.38149746957354,0.000367781275907713,-6.36210232144754,0.000366025872442477
112.404645645714,-6.3812927991691,0.000292051569388754,-6.35853446511773,0.000369424362802856,-6.33909008854033,0.00037272733474822
113.120598802693,-6.35838706206064,0.000292333667962181,-6.33557633155304,0.000371051726590449,-6.31607723335136,0.000366193956309603
113.836551959672,-6.33548645844523,0.000292593249677055,-6.31262307155689,0.000372664813681835,-6.29306409930109,0.000400694515947773
114.552505116651,-6.31259099867674,0.000292830968823621,-6.28967468767101,0.000374265096923677,-6.27006994772571,0.000415798056170986
115.26845827363,-6.28970063321897,0.00029304771549012,-6.26673118230921,0.000375854081339383,-6.2470965151689,0.00100515668713187
115.984411430609,-6.26681536079855,0.000293244159406305,-6.24379255776244,0.000377433307907482,-6.22414311775581,0.000606425984215225
116.700364587588,-6.24393518015039,0.000293420961335797,-6.22085883823882,0.000379004322967934,-6.20120674048477,0.000998218419871582
117.416317744567,-6.22106009001739,0.000293578772715638,-6.19793006302933,0.000380561417944569,-6.17829638726688,0.000632796029687077
118.132270901546,-6.19819008915026,0.000293718235322001,-6.1750061743221,0.000382118864790993,-6.15542577576552,0.00125181667949936
118.848224058526,-6.17532518378501,0.000293839955861486,-6.15208717363765,0.000383673873117229,-6.13259461616322,0.000997774867650854
119.564177215505,-6.15246544236703,0.000293944333502332,-6.12917306271096,0.000385226746209706,-6.10979709644365,0.000443353478792639
120.280130372484,-6.1296107864685,0.000294032247856709,-6.10626384312693,0.000386779210887259,-6.08701637145435,0.0013837484644156
120.996083529463,-6.10676121486919,0.000294104298729097,-6.08335951635306,0.000388333018954949,-6.06423631048484,0.00052992717437808
121.712036686442,-6.08391672635544,0.000294161075024489,-6.06046008374627,0.000389889940798859,-6.04144080453012,0.000649716701399218
122.427989843421,-6.06107731971993,0.000294203154585422,-6.03756562222011,0.000391451879171477,-6.01862204350376,0.000477340003855946
123.1439430004,-6.0382429937615,0.000294231104039674,-6.01467606320195,0.000393020634848097,-5.99576173387754,0.000441321582665707
123.859896157379,-6.01541374728489,0.000294245478674918,-5.99179140197899,0.000394598077248629,-5.97284476163759,0.00043439045685559
124.575849314358,-5.99258964209344,0.0002942466676419,-5.96891163963262,0.000396186116929956,-5.9498787007459,0.000333812782658017
125.291802471337,-5.96977063547837,0.000294235321043275,-5.94603677722485,0.000397786713446052,-5.92685325805763,0.000293824276118084
126.007755628316,-5.94695670475179,0.000294212014150373,-5.92316681582305,0.000399401882485813,-5.90378761474285,0.000201174698509153
126.723708785295,-5.92414784874031,0.000294177255422183,-5.90030175651051,0.0004010336891449,-5.88069363216318,0.000220977200413583
127.439661942274,-5.90134406627546,0.000294131541654602,-5.87744164820419,0.000402684461110879,-5.85759449711832,0.000632133821749397
128.155615099253,-5.87854535619347,0.000294075357966589,-5.85458647821595,0.000404356401521327,-5.83451144500542,0.00083187077852028
128.871568256233,-5.85575171733506,0.000294009177805769,-5.83173621407291,0.000406051665664939,-5.81144961020254,0.00103334118440345
129.587521413212,-5.83296318251579,0.000293933402206951,-5.80889085731169,0.000407772557652274,-5.78843941864781,0.00226944076994537
130.303474570191,-5.81017976697691,0.000293848462727176,-5.78605040895629,0.000409494345840599,-5.76549813346363,0.00207484220969025
131.01942772717,-5.78740141916918,0.000293754892156934,-5.76321486972622,0.000411270291883247,-5.74263264874594,0.000456003790358604
131.735380884149,-5.76462813794983,0.000293653116936343,-5.74038424193503,0.000413077335625304,-5.71979241897587,0.000345970671262393
132.451334041128,-5.74185992217976,0.000293543552060461,-5.71755854806942,0.000414918122948534,-5.69695524287058,0.000369282342928635
133.167287198107,-5.71909677072337,0.000293426601157588,-5.69473783334855,0.000416795509081416,-5.6741176834897,0.000383104051255899
133.883240355086,-5.69633868244835,0.000293302656577089,-5.67192203936365,0.000418711554876704,-5.6512810884678,0.000312166734401127
134.599193512065,-5.67358566126706,0.000293172093278302,-5.64911117022118,0.000420668709812856,-5.62844512216909,0.000340661078384928
135.315146669044,-5.65083778017816,0.000293035196681284,-5.62630523076747,0.000422669416180022,-5.60561398218824,0.000495267062959566
136.031099826023,-5.62809495885308,0.000292892428963427,-5.6035042267498,0.000424716112919393,-5.58279065648893,0.000364436107563428
136.747052983002,-5.60535719617153,0.000292744137841482,-5.58070816494263,0.000426811189074183,-5.55997352753699,0.000384641248313831
137.463006139981,-5.58262449101589,0.000292590660341824,-5.55791705333808,0.000428956972464599,-5.53715455015418,0.000351349548292207
138.17895929696,-5.55989684227097,0.000292432322933979,-5.53513097587184,0.000431156615188318,-5.51433547905556,0.000288797615841189
138.894912453939,-5.53717424882396,0.000292269441678479,-5.51234987806923,0.000433411875612657,-5.49151472247357,0.000224593858636879
139.610865610919,-5.5144567095643,0.000292102322371402,-5.48957376502685,0.000435725622524766,-5.46867991717201,0.000338988280272158
140.326818767898,-5.49174428367054,0.000291931217255283,-5.46680265263569,0.000438103470332357,-5.44580365810545,0.000120997506908792
141.042771924877,-5.46903693350781,0.000291756446632159,-5.44403656001248,0.000440562501197059,-5.42286040924488,0.00102079187298458
141.758725081856,-5.44633463417435,0.00029157830447664,-5.42127551097136,0.000443147114827338,-5.39991255553723,0.000529465994134339
142.474678238835,-5.4236373845675,0.00029139705659474,-5.39851953015857,0.000445555242697594,-5.37701475894865,0.000728903871717665
143.190631395814,-5.40094518358626,0.000291212959354664,-5.3757686930973,0.000448197767275464,-5.35419286886294,0.0257106896231257
143.906584552793,-5.37825803013121,0.000291026259854196,-5.35303006766643,0.00707583157937911,-5.33220959508922,0.0505182938090554
144.622537709772,-5.35557592310442,0.000290837196098886,-5.33053019155067,0.0198688489549444,-5.31188655669457,0.0597671885394865
145.338490866751,-5.33289889282403,0.000290645985303945,-5.30864259556353,0.0300458876418443,-5.29346715313012,0.0595848845775107
146.05444402373,-5.31022695928954,0.00029045284492172,-5.28761506037733,0.0376453302941435,-5.27688564586783,0.0539925517325655
146.770397180709,-5.28756006885924,0.000290258008549044,-5.26754962022508,0.0427294033239875,-5.261888483119,0.0456886143339502
147.486350337688,-5.26489822044033,0.000290061679150907,-5.24843262371304,0.0453416263635502,-5.24812009931981,0.0365157286871347
148.202303494667,-5.24224141294101,0.000289864051514283,-5.23014546308861,0.045547697399244,-5.2352698362316,0.0275499055538838
148.918256651646,-5.2195896452705,0.000289665312430755,-5.21248371938998,0.0434603936893336,-5.22301515503608,0.0192194467566974
149.634209808626,-5.1969429163389,0.000289465640877342,-5.19518148089168,0.0392670994155178,-5.21111707371104,0.0123031738497802
150.350162965605,-5.17430122768754,0.000289265207890075,-5.17793878314963,0.033241448955217,-5.19937206476836,0.00659680199522754
151.066116122584,-5.15166465677069,0.000289064170926734,-5.16045530007806,0.0258299759791336,-5.18764299099574,0.00138805522276401
151.782069279563,-5.12903312128971,0.000288862698582687,-5.14247576151012,0.0176606193656785,-5.17588276596858,0.00140059872229451
152.498022436542,-5.10640662015769,0.000288660940034841,-5.12381932378914,0.00979291131712025,-5.16392088467877,0.00321208314871425
153.213975593521,-5.08378515228828,0.00028845903757385,-5.10432386034232,0.00546787561897515,-5.15151247116294,0.00464581076426051
153.9299287505,-5.06116871659565,0.000288257126788577,-5.08389187585036,0.00649499900088466,-5.13843638697036,0.00600939009208022
154.645881907479,-5.03855731199445,0.000288055336739897,-5.06247693746886,0.00755702561822228,-5.12451768041377,0.00654734378150474
155.361835064458,-5.01595093739975,0.000287853790143676,-5.04031425208812,0.00653151987938674,-5.10962720501046,0.00675067149899207
156.077788221437,-4.9933496493434,0.000287652609007241,-5.01774683480068,0.00603246802299011,-5.09364592401913,0.00754793793857424
156.793741378416,-4.97075341515347,0.00028745190397133,-4.99499540832437,0.00566430237264175,-5.07649326958171,0.00734616378743059
157.509694535395,-4.94816220767931,0.000287251777583962,-4.97217156529996,0.00529559984316969,-5.05813542332782,0.00688757771740295
158.225647692374,-4.92557602583723,0.000287052328622554,-4.9493368328657,0.00491451631543567,-5.0386302262944,0.00620210869816059
158.941600849353,-4.9029948685437,0.000286853650403285,-4.92652379921965,0.00453406980245416,-5.01806767032858,0.00584680237720271
159.657554006332,-4.88041873471537,0.000286655830939485,-4.90374837716807,0.00416725226128337,-4.996648332725,0.00472058277279084
160.373507163312,-4.85784762326902,0.000286458953108737,-4.88101643731114,0.00382164733423926,-4.97472683050829,0.0046243286794183
161.089460320291,-4.83528156200756,0.000286263101118606,-4.85832804479272,0.00350050184121973,-4.95245471361027,0.00371965608782265
161.80541347727,-4.81272057560094,0.000286068355300892,-4.83568079552162,0.00320433047563382,-4.92998670790979,0.00377735937447416
162.521366634249,-4.7901646082891,0.000285874772760421,-4.81307102709644,0.00293212604435819,-4.90740485343936,0.00358604632309796
163.237319791228,-4.76761365898898,0.00028568241721168,-4.79049461751127,0.00268217121501088,-4.8847622755143,0.00315372335544215
163.953272948207,-4.74506772661752,0.000285491348038611,-4.76794742061452,0.00245251712628805,-4.86212729510148,0.00128559064581488
164.669226105186,-4.7225268100916,0.000285301620443081,-4.74542559875713,0.00224128347182982,-4.83951500986238,0.00249686455729382
165.385179262165,-4.69999090832805,0.000285113285595448,-4.72292572831231,0.00204669228959286,-4.81692477580117,0.00408997164119848
166.101132419144,-4.67746002048604,0.000284926390850422,-4.70044424370755,0.0018671188613894,-4.79436569664038,0.00339247806625643
166.817085576123,-4.65493422840241,0.000284741005008359,-4.67797828386001,0.00170097340195761,-4.771840209075,0.00290841381388672
167.533038733102,-4.632413447793,0.000284557143931301,-4.65552533385344,0.00154694974532574,-4.74934552541819,0.00216117905485337
168.248991890081,-4.60989767757414,0.000284374843899164,-4.6330831733499,0.00140391485455848,-4.72686991860283,0.00161962234458756
168.96494504706,-4.587386916662,0.000284194137867507,-4.61064985356176,0.00127087276187172,-4.70440307525883,0.00125070962428673
169.680898204039,-4.56488116397257,0.000284015055600865,-4.58822368504718,0.00114694211200928,-4.68193860848617,0.00101527650738702
170.396851361019,-4.54238041842166,0.000283837623792799,-4.56580326421929,0.00103145898448371,-4.65947189234647,0.000605313520557052
171.112804517998,-4.51988467892487,0.000283661866195722,-4.54338723762538,0.000923655206174587,-4.63700366385398,0.000379068155930126
171.828757674977,-4.49739399936823,0.000283487822584815,-4.52097451656532,0.000822950681853856,-4.61458310534094,0.000956720265147665
172.544710831956,-4.47490835197265,0.000283315502515082,-4.49856419614267,0.000728882653255932,-4.59225711826863,0.00129645239165343
173.260663988935,-4.45242770733868,0.000283144911917408,-4.47615551898997,0.000641100202247143,-4.5699855765213,0.00106615233999405
173.976617145914,-4.42995206438102,0.000282976063858969,-4.45374786676731,0.000559381632333173,-4.54765353939096,0.000711626331043041
174.692570302893,-4.40748142201413,0.000282808969054533,-4.4313407571764,0.000483668893533755,-4.5252750182678,0.000838068163587075
175.408523459872,-4.38501577915222,0.000282643635978427,-4.40893383814702,0.000414202573597858,-4.50282641028965,0.00108529343361566
176.124476616851,-4.36255513470925,0.000282480070971016,-4.38652689166646,0.000351581629761185,-4.48031101406189,0.000921257775267262
176.84042977383,-4.34009951397939,0.000282318287712208,-4.36411986646169,0.000297011195499993,-4.4577858104964,0.000737307402636615
177.556382930809,-4.31764894624186,0.000282158299380528,-4.34171291487451,0.000252817628894534,-4.43528965990312,0.000173176918900139
178.272336087788,-4.29520337362554,0.000282000086270566,-4.31930647019789,0.000222708538229048,-4.412896431337,0.00110579027395408
178.988289244767,-4.27276279504334,0.000281843647087828,-4.29690136466863,0.000210953723812338,-4.39063559058638,0.000528798904935963
179.704242401746,-4.25032720940792,0.000281688978887555,-4.27449891877469,0.000219412528250909,-4.36849055923437,0.000283945407581096
180.420195558726,-4.22789661563167,0.000281536077167547,-4.25210088809033,0.000245231572025668,-4.34640351309215,7.18457216324841e-05
181.136148715705,-4.20547101262674,0.000281384935954213,-4.22970926784668,0.000282934713589857,-4.32434840059179,4.96445235366071e-05
181.852101872684,-4.18305039930498,0.000281235547887092,-4.20732571733946,0.000327572405293765,-4.30230847275459,0.000155974742338005
182.568055029663,-4.16063485546141,0.000281087932421381,-4.1849516324979,0.000376104699498655,-4.28028121832905,0.000359915695057382
183.284008186642,-4.13822430120862,0.000280942051892746,-4.1625880727508,0.000426702740690874,-4.25826403990543,0.000380892109107791
183.999961343621,-4.11581873333494,0.000280797894449199,-4.14023580588113,0.00047824826300906,-4.23625447719096,0.000479273307696141
184.7159145006,-4.09341815075122,0.000280655447906866,-4.11789536621881,0.000530024074141324,-4.21424397469842,0.00074383209849124
185.431867657579,-4.07102255236805,0.00028051469907473,-4.09556711082496,0.000581543795578248,-4.19222913527019,0.000994592698965714
186.147820814558,-4.04863193709581,0.00028037563382563,-4.07325143436428,0.000632448317588778,-4.17020472286444,0.00134825591994618
186.863773971537,-4.02624630384463,0.000280238237158517,-4.05094832730614,0.000682483065205257,-4.14817031446478,0.000942083369336835
187.579727128516,-4.00386570387103,0.000280102510457279,-4.0286577921527,0.000731454602472659,-4.12613609007319,0.000996376174297765
188.295680285495,-3.98149011423869,0.000279968429505197,-4.00637980918267,0.000779208012858846,-4.10410945001863,0.000987652255085135
189.011633442474,-3.9591195033182,0.000279835966889414,-3.98411431073401,0.000825617907516438,-4.08209387568121,0.00104918676175473
189.727586599453,-3.9367538700188,0.000279705104700845,-3.9618611897296,0.000870581595250114,-4.06008479379152,0.00113085016511421
190.443539756432,-3.91439321324949,0.000279575824455222,-3.93962030664114,0.000914014077545062,-4.03807880889383,0.00118585347400448
191.159492913412,-3.8920375319191,0.000279448107144967,-3.91739158889891,0.000955831415381541,-4.01607696385029,0.00122508014874852
191.875446070391,-3.86968682493624,0.000279321933295187,-3.89517485130018,0.00099597235499338,-3.9940773369533,0.00134222473565241
192.59139922737,-3.8473411151064,0.000279197290229015,-3.87296977827371,0.00103440338983187,-3.97207863586634,0.00145178402019763
193.307352384349,-3.82500043627006,0.000279074167769101,-3.85077614331324,0.00107108617743052,-3.9500747021951,0.00140012900815448
194.023305541328,-3.80266472846774,0.000278952527251452,-3.82859370597847,0.00110599069018966,-3.92807179311137,0.00179519432587773
194.739258698307,-3.78033399060736,0.000278832347763338,-3.80642221396009,0.00113909462397959,-3.90605592822254,0.00147095798189464
195.455211855286,-3.75800822159664,0.000278713608143973,-3.78426140508927,0.0011703827674331,-3.88401870948228,0.00168244199113699
196.171165012265,-3.73568742034317,0.00027859628702627,-3.76211103152973,0.00119984240844788,-3.86193760173297,0.00334642609997061
196.887118169244,-3.7133715857544,0.000278480362869473,-3.73997093497463,0.00122744870766487,-3.83984916654262,0.00223100448182857
197.603071326223,-3.69106071673764,0.000278365813997107,-3.71784068317625,0.00125323149495964,-3.81791163077015,0.00136546698428385
198.319024483202,-3.66875489034025,0.000278252639571929,-3.69571999091939,0.00127719951124611,-3.79611452816485,0.00157427403663445
199.034977640181,-3.64645403175593,0.000278140797251134,-3.67360857082561,0.00129936639509655,-3.7743796072342,0.00166859362890052
199.75093079716,-3.6241581354265,0.000278030263927428,-3.6515061345063,0.00131975033907921,-3.75267238270662,0.00184756798221798
200.466883954139,-3.60186720025879,0.000277921017697987,-3.62941239366357,0.00133837372023292,-3.73096708125526,0.00206562344461129
201.182837111119,-3.57958122515953,0.000277813036674927,-3.60732706109224,0.00135526275453857,-3.70925934558092,0.00188493994547536
201.898790268098,-3.55730020903537,0.000277706299020204,-3.58524995441764,0.00137042522761212,-3.68754844036972,0.00200719934019751
202.614743425077,-3.53502415079286,0.000277600782962952,-3.5631807071036,0.0013839112857325,-3.66582122124519,0.00217112539371112
203.330696582056,-3.51275309908288,0.000277496478640844,-3.54111901222518,0.00139576281633507,-3.64407172938396,0.00212322440394231
204.046649739035,-3.49048703576897,0.000277393359845004,-3.51906459561784,0.00140601829511432,-3.62228871203569,0.00220019400774175
204.762602896014,-3.46822592701768,0.000277291397224992,-3.49701718808731,0.00141473177074822,-3.6004699233918,0.0021390156018324
205.478556052993,-3.44596977173533,0.00027719056951102,-3.47497652575159,0.00142191615943777,-3.57861624794974,0.0021458701596199
206.194509209972,-3.42371856882818,0.000277090855605873,-3.4529423508783,0.00142763299974966,-3.55672710195005,0.00206131491063497
206.910462366951,-3.40147231720248,0.000276992234601641,-3.43091445685957,0.00143191781146245,-3.5347989297236,0.00187130364225766
207.62641552393,-3.37923101576443,0.000276894685795743,-3.40889260397239,0.00143481632034974,-3.51281067033092,0.00160027259406884
208.342368680909,-3.35699468485634,0.000276798193171783,-3.38687649801457,0.00143638962201425,-3.49076869010269,0.000675498424242976
209.058321837888,-3.33476336283688,0.000276702744263164,-3.36486590961733,0.00143668650834062,-3.46872392528983,0.000508411933545025
209.774274994867,-3.31253698768529,0.000276608306130235,-3.3428606170713,0.00143575633429669,-3.4467540618581,0.00149968015810351
210.490228151846,-3.29031555830776,0.000276514859041539,-3.32086040651895,0.00143364882105988,-3.42483306352527,0.001575627820617
211.206181308826,-3.26809907361048,0.000276422383534525,-3.29886507207065,0.0014304139040205,-3.4029239036718,0.00179211009716738
211.922134465805,-3.24588753249964,0.000276330860429662,-3.27687442367979,0.00142609978880452,-3.38102412258351,0.00181243118388662
212.638087622784,-3.22368093388148,0.000276240270837234,-3.25488832730877,0.00142074376505224,-3.35911674390849,0.0017714281610888
213.354040779763,-3.20147927666227,0.000276150596164337,-3.23290653214768,0.00141441151384882,-3.3372035228717,0.00181856152514421
214.069993936742,-3.17928263516727,0.000276061831521644,-3.2109288654108,0.00140715222973499,-3.31528212142998,0.00184503131451437
214.785947093721,-3.15709093963012,0.000275973946145965,-3.188955162505,0.00139901460448494,-3.29334587562856,0.00183980702478829
215.5019002507,-3.13490418217265,0.000275886921164874,-3.16698526699261,0.00139004671270908,-3.27138575926298,0.00188476237371895
216.217853407679,-3.11272236170131,0.000275800739259068,-3.14501903049755,0.00138029594136772,-3.2494049705853,0.00172655548287483
216.933806564658,-3.09054547712263,0.000275715383437458,-3.12305631262115,0.00136980890271018,-3.22740311788606,0.00191246301935761
217.649759721637,-3.06837352734322,0.000275630837038369,-3.10109702209395,0.00135862318576531,-3.2053773091632,0.00174243043300419
218.365712878616,-3.04620651126974,0.000275547083736953,-3.07914100230607,0.00134679124035774,-3.18333546783868,0.00189682053262191
219.081666035595,-3.02404447497369,0.000275464114820148,-3.05718812310729,0.00133435812299448,-3.16126534225491,0.00177061869994505
219.797619192574,-3.00188740507657,0.000275381912326691,-3.03523827525415,0.00132136734719719,-3.1391705033468,0.00168627236351623
220.513572349553,-2.97973526556764,0.000275300455465053,-3.01329135682588,0.00130786056873992,-3.11706862806205,0.00155475848939312
221.229525506532,-2.95758805535395,0.000275219729284244,-2.9913472730311,0.00129387833618081,-3.09495733033268,0.00144086864515991
221.945478663512,-2.93544577334265,0.000275139719181386,-2.96940593603171,0.00127946005937198,-3.07282834594137,0.00147756284229149
222.661431820491,-2.91330841844101,0.000275060410896498,-2.94746728280517,0.00126464146390126,-3.05068288429181,0.00157510925091396
223.37738497747,-2.89117598955642,0.000274981790512996,-2.9255312442425,0.00124945950174644,-3.02852407096782,0.00138186741590185
224.093338134449,-2.86904850459444,0.000274903847004956,-2.90359772680361,0.00123395380959496,-3.00635073259509,0.00158451567128041
224.809291291428,-2.84692600638968,0.000274826572759909,-2.88166666893831,0.00121815895603551,-2.98416092983488,0.00148956424079908
225.525244448407,-2.82480843088662,0.000274749946276867,-2.85973801508559,0.00120210828547416,-2.96195378726487,0.00128581127106942
226.241197605386,-2.80269577699317,0.000274673955019545,-2.83781171545226,0.00118583393400077,-2.9397294388321,0.0015041234249634
226.957150762365,-2.78058804361739,0.000274598586786891,-2.81588772581045,0.00116936683098963,-2.91748069578031,0.00118682341105675
227.673103919344,-2.75848522966748,0.000274523829711439,-2.79396601012542,0.00115273651797625,-2.89521277980038,0.00123262163200407
228.389057076323,-2.73638733405179,0.000274449672255978,-2.77204656577322,0.0011359701355237,-2.87292265567455,0.00139931594868909
229.105010233302,-2.71429435567883,0.000274376103212135,-2.7501293293433,0.00111909753663651,-2.85060939877409,0.00124937839946907
229.820963390281,-2.69220636617832,0.000274303120073111,-2.7282142771265,0.00110214478710782,-2.82826692543361,0.00124944175459616
230.53691654726,-2.67012330078094,0.000274230704603435,-2.70630138996758,0.00108513682847247,-2.80593210697043,0.00350712668411532
231.252869704239,-2.64804514931459,0.000274158845504387,-2.68439065305513,0.00106809747355868,-2.78357940566753,0.00215149766928161
231.968822861219,-2.62597191068844,0.000274087532860481,-2.66248205572827,0.00105104942386291,-2.76130361989038,0.00269967495606368
232.684776018198,-2.60390358381184,0.000274016757066184,-2.64057559129914,0.00103401427613028,-2.73919006960387,0.00112891645721207
233.400729175177,-2.58184016759434,0.000273946508821307,-2.61867128282752,0.00101701305859398,-2.7172243426741,0.00157205094250914
234.116682332156,-2.55978166094566,0.000273876779125548,-2.59676911459913,0.00100006552997314,-2.69535729854459,0.0018898354558448
234.832635489135,-2.5377281073841,0.000273807563830151,-2.57486908141093,0.000983189914218276,-2.67356182034815,0.00208381726230073
235.548588646114,-2.51567949824612,0.00027373885353294,-2.55297119076032,0.000966403592130536,-2.65179308818191,0.00197597655724915
236.264541803093,-2.49363579536908,0.000273670636273097,-2.53107545319116,0.000949722972907443,-2.63000121889445,0.00186479131570216
236.980494960072,-2.47159699766346,0.000273602904222368,-2.50918188212638,0.000933163519417974,-2.60816656032294,0.00171417759594705
237.696448117051,-2.44956310403995,0.000273535649828567,-2.48729049371282,0.000916739762156294,-2.58629883455167,0.00157393530247919
238.41240127403,-2.42753411340946,0.000273468865811511,-2.46540132109546,0.000900466232776628,-2.56439981892067,0.00142559515801191
239.128354431009,-2.40551002468306,0.000273402545157264,-2.44351439406286,0.000884356722439135,-2.5424794942345,0.0012056448054359
239.844307587988,-2.38349085335521,0.000273336682635232,-2.42162971374471,0.000868421623417184,-2.52053757662747,0.0012614297941361
240.560260744967,-2.36147664669371,0.000273271276057322,-2.39974730573417,0.000852671988226896,-2.49857690522447,0.00118164589403429
241.276213901946,-2.33946733863275,0.000273206313131041,-2.37786719757914,0.000837118083733676,-2.47660362276368,0.00114815200098287
241.992167058926,-2.31746292808425,0.000273141787868218,-2.35598941864648,0.000821769417061172,-2.45461727161436,0.00107322883798512
242.708120215905,-2.29546341396039,0.000273077694520671,-2.33411399999701,0.000806634756538056,-2.43261970697179,0.00102337740708394
243.424073372884,-2.27346879517356,0.000273014027574103,-2.31224097616073,0.000791722339238988,-2.4106122740035,0.000996466718557582
244.140026529863,-2.25147907063636,0.000272950781742929,-2.29037041844619,0.000777043123782937,-2.3885969442364,0.000948143232286622
244.855979686842,-2.22949423926161,0.000272887951964809,-2.2685023243793,0.00076260027137488,-2.36656811497741,0.000900965435569723
245.571932843821,-2.20751437000951,0.000272825539214131,-2.24663673061999,0.000748399825581451,-2.34452956251174,0.000846944476627346
246.2878860008,-2.18553940306311,0.000272763533840084,-2.22477367491791,0.000734447222923438,-2.32248364547734,0.000806571100755003
247.003839157779,-2.16356932598094,0.000272701930475022,-2.20291319600729,0.000720747316877539,-2.30043259023297,0.000806400996272063
247.719792314758,-2.14160413767677,0.000272640724907033,-2.18105533351035,0.000707304398015726,-2.27837912421381,0.00077475559792204
248.435745471737,-2.11964383706458,0.000272579913120459,-2.1592001278395,0.000694122218063602,-2.25632328894771,0.000789979495362929
249.151698628716,-2.09768842305858,0.00027251949129044,-2.1373476522409,0.000681207143378044,-2.23426312308734,0.000781397633755043
249.867651785695,-2.07573789457321,0.00027245945577778,-2.11549793104406,0.000668560170546497,-2.21219972791254,0.000741167706418948
250.583604942674,-2.0537922925989,0.000272399806390791,-2.09365099323519,0.000656181860977684,-2.19013053433906,0.000750107090768621
251.299558099653,-2.0318516131429,0.000272340539536291,-2.07180688147285,0.000644074250293448,-2.16805954320689,0.000734254886261979
252.015511256632,-2.0099158159143,0.000272281649037063,-2.04996563875591,0.000632239064800635,-2.14598445672599,0.000666128310236299
252.731464413612,-1.98798489982851,0.000272223131954046,-2.02812730843306,0.00062067708736197,-2.1239044259009,0.000716696859385985
253.447417570591,-1.96605886380118,0.000272164985507933,-2.00629193406439,0.000609388875548662,-2.10182941818782,0.000659847365749313
254.16337072757,-1.94413770674821,0.000272107207074283,-1.98445957766996,0.000598376267607626,-2.07974940364321,0.000685041046918589
254.879323884549,-1.92222142758573,0.00027204979417859,-1.96263029811402,0.000587640355005365,-2.05766342802157,0.000580634295484091
255.595277041528,-1.90031003942145,0.000271992745542203,-1.94080410732553,0.000577177715571368,-2.03557206489773,0.000590098910806416
256.311230198507,-1.8784035939131,0.000271936062840374,-1.91898104905956,0.000566987524785863,-2.01348150253699,0.000641980363157245
257.027183355486,-1.85650202300717,0.000271879739039084,-1.8971611669734,0.000557068661269444,-1.99138491183245,0.000682374101873168
257.743136512465,-1.8346053256208,0.000271823772223478,-1.87534450457743,0.000547419736253026,-1.96928794343557,0.000522016523031424
258.459089669444,-1.81271350067136,0.000271768160605119,-1.85353110518734,0.000538039074266014,-1.94719745934188,0.000765708717411499
259.175042826423,-1.79082654707647,0.000271712902517475,-1.83172101291564,0.000528924832186325,-1.92510245310597,0.000796876913760921
259.890995983402,-1.76894446375401,0.000271657996411578,-1.80991432497443,0.000520079040116556,-1.90299704187388,0.000748975594992876
260.606949140381,-1.7470672496221,0.000271603440849617,-1.78811102983094,0.000511494952022872,-1.88087696560506,0.000698407959991438
261.32290229736,-1.72519497099666,0.000271549239319311,-1.76631116955671,0.000503169965900634,-1.85874237283152,0.000799937143934119
262.038855454339,-1.70332757296719,0.00027149538671803,-1.74451478581853,0.000495101285590421,-1.83659101039953,0.000591325143490651
262.754808611318,-1.68146504084625,0.000271441880954825,-1.72272191984587,0.000487285932813455,-1.81442666384376,0.000646626555608523
263.470761768298,-1.65960737355297,0.00027138872101154,-1.70093261239931,0.000479720759639421,-1.79224767134565,0.000703501307442995
264.186714925277,-1.63775457000674,0.0002713359059624,-1.67914690374051,0.000472402461031729,-1.77005816867594,0.000636504399500289
264.902668082256,-1.61590662912719,0.000271283434971436,-1.65736487499485,0.000465330281765834,-1.74785664290806,0.000593411070948672
265.618621239235,-1.5940635498342,0.000271231307287882,-1.63558654494294,0.000458499124071927,-1.72564773968841,0.000630900640040911
266.334574396214,-1.57222537061472,0.000271179525027146,-1.61381193253132,0.000451903958645705,-1.70342983270912,0.000605580980054682
267.050527553193,-1.5503920921019,0.000271128087707647,-1.59204107573955,0.000445540957008234,-1.6812026012428,0.000638593006896321
267.766480710172,-1.52856367189901,0.000271076991905273,-1.57027401193014,0.000439406187890265,-1.65896875657412,0.000615837307451406
268.482433867151,-1.50674010892695,0.000271026237178978,-1.54851077783052,0.000433495626945813,-1.63674291645972,0.000790796660360638
269.19838702413,-1.48492140210689,0.000270975823155702,-1.52675140951656,0.000427805166303096,-1.61456274186745,0.000614222394669793
269.914340181109,-1.46310755036023,0.000270925749527787,-1.50499596421864,0.000422331792515369,-1.59242790164832,0.00128089019266867
270.630293338088,-1.44129855260866,0.000270876016046667,-1.48324449935028,0.00041707234486586,-1.57034785035718,0.00149972885654667
271.346246495067,-1.41949441959664,0.000270826623349511,-1.46149700561777,0.000412020116688952,-1.54832306618237,0.00198380151752671
272.062199652046,-1.39769520732814,0.000270777575302343,-1.43975351632465,0.000407170747616865,-1.52644609551102,0.00225814050777172
272.778152809025,-1.37590084578347,0.000270728866999872,-1.41801406406315,0.000402519836642029,-1.50471180552646,0.00262246448087256
273.494105966005,-1.35411133388533,0.000270680498415874,-1.39627868070692,0.000398062950373721,-1.48308719911411,0.000791931838269894
274.210059122984,-1.33232667055666,0.000270632469571944,-1.37454739740519,0.000393795849442718,-1.46152712511446,0.000628007214868145
274.926012279963,-1.31054685472065,0.000270584780533809,-1.35282024460174,0.000389714298896073,-1.44002621867644,0.00175976171988246
275.641965436942,-1.28877188530075,0.000270537431409764,-1.33109732110348,0.000385816451657217,-1.41854891598025,0.000579059867681824
276.357918593921,-1.26700176122066,0.000270490422347456,-1.30937858850409,0.000382094764815075,-1.39709950796071,0.00054527400624754
277.0738717509,-1.24523654617667,0.000270443758085438,-1.28766407433696,0.000378544696850654,-1.37565279348914,0.000543792122249632
277.789824907879,-1.2234761901183,0.00027039743541096,-1.265953806074,0.000375161742487999,-1.35423591694587,0.000511267993890589
278.505778064858,-1.20172067613469,0.000270351453466751,-1.2442478104464,0.000371941407511307,-1.33284647606128,0.000558230563215956
279.221731221837,-1.17997000315055,0.000270305812537615,-1.22254611343928,0.000368879064648303,-1.3114712166195,0.000468395648647805
279.937684378816,-1.15822417009087,0.000270260512936978,-1.20084874035619,0.000365971128825445,-1.29010885506692,0.000500283281093125
280.653637535795,-1.13648317588087,0.000270215555002107,-1.17915576271201,0.000363180532124256,-1.268757849234,0.000463869549258083
281.369590692774,-1.11474701944603,0.000270170939093858,-1.15746718071605,0.000360558371207778,-1.24741559031256,0.000406240410614547
282.085543849753,-1.09301573679354,0.0002701266682279,-1.13578299220454,0.000358077880101516,-1.22608053178312,0.000437060608331056
282.801497006732,-1.07128933313743,0.000270082743271014,-1.11410321989926,0.000355734304502098,-1.20475624783999,0.000421923277844262
283.517450163712,-1.04956776399681,0.000270039161578139,-1.09242788568409,0.000353523043851696,-1.18344062984555,0.000340730026918303
284.233403320691,-1.02785102829817,0.000269995923594473,-1.0707570106445,0.00035143962517056,-1.16213007334113,0.000283357343118445
284.94935647767,-1.00613912496826,0.000269953029780017,-1.04909061509816,0.000349479685187403,-1.14082781628511,0.000334799642510883
285.665309634649,-0.984432052934078,0.000269910480610345,-1.02742874152097,0.000347639540280743,-1.11953006916753,0.000347952571003713
286.381262791628,-0.962729811122872,0.000269868276572521,-1.00577143857944,0.000345915666543538,-1.09823863182855,0.000251177869717822
287.097215948607,-0.94103240793883,0.000269826418844962,-0.984118672314026,0.000344302591242979,-1.07696071904865,0.000301542158622344
287.813169105586,-0.919339903688466,0.000269784912348804,-0.962470460151324,0.000342796299995659,-1.05569398712339,0.000219926509850864
288.529122262565,-0.897652226406767,0.000269743752527767,-0.940826818846861,0.000341392853645986,-1.03442706470535,0.000256692374375762
289.245075419544,-0.87596937502199,0.000269702939907121,-0.919187764499394,0.000340088386458673,-1.01316617062268,0.000255541919964004
289.961028576523,-0.854291348462645,0.000269662475017232,-0.897553312564051,0.000338879105381306,-0.99191116377702,0.000217971288007395
290.676981733502,-0.832618145657483,0.000269622358391324,-0.875923477864554,0.000337761290028018,-0.970660895009795,0.000156072462643676
291.392934890481,-0.81094976553551,0.000269582590565295,-0.854298348967664,0.000336732636987912,-0.949420579619723,0.000193160448879818
292.10888804746,-0.789286207025978,0.000269543172082678,-0.832677868516214,0.000335788160080314,-0.928190467205771,0.000202905978635495
292.824841204439,-0.767627531229679,0.000269504108008731,-0.81106204653066,0.000334924306455537,-0.906965035452962,0.000125307735164551
293.540794361418,-0.745973692909789,0.000269465395695029,-0.789450895402187,0.000334137650527188,-0.885748131218012,0.000205278025015669
294.256747518398,-0.724324672954105,0.000269427034377665,-0.767844426953215,0.000333424841336838,-0.864536378954106,0.000174562806844197
294.972700675377,-0.70268047029288,0.00026938902460082,-0.746242652449608,0.000332782602200162,-0.843330494279893,0.000421676644632883
295.688653832356,-0.681041083856617,0.000269351366906446,-0.724645582612548,0.0003322077310544,-0.82212620451073,0.000140933048260073
296.404606989335,-0.659406512576058,0.000269314061834576,-0.703053276298731,0.000331697729214139,-0.800901639776479,0.00014799954444549
297.120560146314,-0.637776755382205,0.000269277109921644,-0.681465724738808,0.000331249218314836,-0.779665137777277,0.00277162472198378
297.836513303293,-0.616151845825876,0.000269240514248935,-0.6598829071607,0.000330858817038662,-0.758415095346527,0.000254702805120775
298.552466460272,-0.594531793657007,0.000269204276155885,-0.638304832204185,0.000330523626898408,-0.737133276598438,0.00221536939936755
299.268419617251,-0.572916552331877,0.000269168392823193,-0.616731508027344,0.000330240825036601,-0.715786166944279,0.00165062330010091
299.98437277423,-0.551306120782473,0.000269132864766918,-0.595162942318777,0.000330007662166657,-0.694387586021472,0.00145272276411015
300.700325931209,-0.529700497941031,0.000269097692494994,-0.573599142309569,0.000329821463440161,-0.672973927856353,0.00250194187710549
301.416279088188,-0.508099682740022,0.000269062876507523,-0.552040136742451,0.000329679819905562,-0.651565368337156,0.0025472398475862
302.132232245167,-0.486503674112174,0.000269028417300441,-0.530485967726667,0.000329580460832124,-0.630130675389519,0.00119391958626296
302.848185402146,-0.464912478143962,0.000268994315895703,-0.508936583671388,0.000329520401236744,-0.60867086939717,0.00172008452904335
303.564138559125,-0.443326159400965,0.000268960577670721,-0.487391990078332,0.000329497264121974,-0.587189941830711,0.00193660884694411
304.280091716105,-0.421744643993396,0.00026892719768329,-0.465852192053569,0.000329508744840123,-0.565686609115748,0.00119705005816785
304.996044873084,-0.400167930854962,0.000268894176395055,-0.444317194319485,0.000329552610695124,-0.544178357224426,0.000788310737608621
305.711998030063,-0.378596018919613,0.000268861514261082,-0.422787001226376,0.000329626700833588,-0.522662482263325,0.00193740375778236
306.427951187042,-0.357028907121545,0.00026882921172344,-0.401261616764305,0.00032972892609472,-0.501095952310802,0.000420329215382355
307.143904344021,-0.335466594395192,0.000268797269216621,-0.379741119372846,0.000329857642486543,-0.479492460645652,0.00161728176068436
307.859857501,-0.313909079675234,0.000268765687164539,-0.358225443010621,0.000330010495211915,-0.457872314378037,0.00149474841257072
308.575810657979,-0.292356421490814,0.000268734470470414,-0.336714585292706,0.000330185588040695,-0.436269140433504,0.00226773551696274
309.291763814958,-0.270808579372703,0.000268703616583161,-0.31520854886978,0.000330381129466524,-0.414708512459506,0.000368071454714897
310.007716971937,-0.249265532029181,0.000268673124373018,-0.293707336093202,0.000330595410385573,-0.393179376739408,0.00245818076948303
310.723670128916,-0.227727278395904,0.000268642994217831,-0.272210949031341,0.00033082680911552,-0.37172795821404,0.000589160566696142
311.439623285895,-0.206193817408775,0.000268613226485715,-0.25071938948119,0.000331073788055213,-0.350269969417374,0.000789936425039744
312.155576442874,-0.184665148003927,0.000268583821534862,-0.229232706445647,0.000331335037930625,-0.328845281620866,0.00123396149561748
312.871529599853,-0.163141269117739,0.000268554779714246,-0.207750886715094,0.000331609170309451,-0.307553429290277,0.00130198944741977
313.587482756832,-0.141622211867774,0.000268526103805124,-0.186273898432688,0.000331894916742579,-0.286245490208512,0.00137066945437051
314.303435913811,-0.120107990495256,0.000268497795306853,-0.164801742460936,0.000332191268189196,-0.264880032757291,0.00147927135129436
315.019389070791,-0.0985985564147421,0.000268469850924926,-0.143334419488792,0.00033249741058363,-0.243452499004569,0.00159410843448824
315.73534222777,-0.077093908563586,0.000268442270963732,-0.121871930062312,0.00033281277240648,-0.221976715938182,0.000410019559177983
316.451295384749,-0.0555939957032102,0.000268415051884511,-0.100414274622501,0.000333137115921983,-0.200486945257952,0.000345029246046381
317.167248541728,NaN,NaN,-0.0789614734787378,0.000333470800715024,-0.178985296040315,0.000343724033995052
317.883201698707,NaN,NaN,-0.0575135381595466,0.000333815344396026,-0.157474518130116,0.000313899220251335
318.599154855686,NaN,NaN,NaN,NaN,-0.13595590314767,0.000216341715366963
319.315108012665,NaN,NaN,NaN,NaN,-0.114430678513456,0.000180236563144403
320.031061169644,NaN,NaN,NaN,NaN,-0.0929211518575939,0.000566572881183496
320.747014326623,NaN,NaN,NaN,NaN,-0.0714494625783697,0.000828403565467726
321.462967483602,NaN,NaN,NaN,NaN,-0.0499999999999993,0.000975714116781713


==> figures/uctrlSat085.csv <==
0,-10,0.104911035601651,-10,0.104911035554001,-10,0.10518240248513
1.30125053253798,-9.98380211679747,0.0376219373717466,-9.9761494019055,0.0157313795114339,-9.97617040459316,0.0154490743455564
2.60250106507597,-9.9503466526047,0.0135266394791793,-9.9359103301541,0.002501844487139,-9.93596970792222,0.00245442587194206
3.90375159761395,-9.91070649920027,0.00495351898191157,-9.89321163851717,0.000806284428205842,-9.89336207961411,0.000767296481341835
5.20500213015193,-9.86887237565661,0.00194389176591701,-9.85009415196703,0.000745030372838759,-9.85033690109433,0.000743260548118968
6.50625266268992,-9.82626600778806,0.000950099613398785,-9.80686387802048,0.00078161724369632,-9.80707484085472,0.000777089379586326
7.8075031952279,-9.78339320713535,0.000653766071976315,-9.76359754495648,0.000789000028790576,-9.76365304017859,0.000976042998180765
9.10875372776588,-9.7404358170343,0.000549071853734474,-9.72032826892411,0.000769549988478592,-9.72026265720482,0.00180047995873805
10.4100042603039,-9.69745926412749,0.000488961764643668,-9.6770735759351,0.000732170833450674,-9.67697722620622,0.000906801140758328
11.7112547928418,-9.6544869585592,0.000441822950359704,-9.63384368955988,0.000683796854121955,-9.63342053562407,0.000918656487451616
13.0125053253798,-9.61152720684342,0.000400876543477938,-9.59064479911878,0.000629311217906036,-9.58954908783122,0.000753294676515856
14.3137558579178,-9.5685830208581,0.000364230446362403,-9.54748049703457,0.000572153059435305,-9.54562887306301,0.0021988671501549
15.6150063904558,-9.52565553920263,0.000331186246783303,-9.50435246663254,0.000514739223201086,-9.50187496773552,0.00137567730276753
16.9162569229938,-9.48274524156128,0.000301403320743901,-9.46126141200645,0.000458770766207367,-9.4582811616874,0.0012095752082802
18.2175074555318,-9.43985220226926,0.000274636771460502,-9.41820725921223,0.000405470764137134,-9.41482222430853,0.00136134098610941
19.5187579880697,-9.39697649880149,0.000250706463643112,-9.37518952485378,0.000355743548786142,-9.37147439042924,0.000907574527228574
20.8200085206077,-9.35411817435914,0.000229448925094379,-9.33220716381486,0.000310238507469042,-9.32801574100045,0.00070919758794845
22.1212590531457,-9.31127730945965,0.000210712850529899,-9.28925873858484,0.000269399009521253,-9.28446896827628,0.00214130725737692
23.4225095856837,-9.26845395500435,0.0001943423452513,-9.24634274061115,0.000233519074500371,-9.24107636719547,0.00122324298098518
24.7237601182217,-9.22564804812176,0.000180165311128177,-9.20345752508297,0.000202725758814927,-9.19780585984059,0.00113666600295508
26.0250106507597,-9.18285960313733,0.000168018070048303,-9.1606015063511,0.000176980665797088,-9.15465560041083,0.000663721547082
27.3262611832976,-9.14008863167837,0.000157734142377045,-9.11777287380651,0.000155999254573698,-9.11159491714225,0.00181679207496669
28.6275117158356,-9.09733521091758,0.000149151759277573,-9.07496988112317,0.000139303624904726,-9.0686160756727,0.000193260871258285
29.9287622483736,-9.05459934449779,0.00014210255336835,-9.03219098601186,0.000126299684031535,-9.02563127702585,0.000418936944873045
31.2300127809116,-9.01188097273495,0.000136419083112386,-8.98943482325054,0.000116356382405871,-8.98269888553962,0.000316280031177859
32.5312633134496,-8.96918009858833,0.000131948947321716,-8.94670034952438,0.000108901924840484,-8.93983756702354,0.000555620954538957
33.8325138459876,-8.92649672324414,0.000128551976647695,-8.90398650680259,0.000103435774650367,-8.89700606875086,0.000205261372100298
35.1337643785255,-8.88383093041999,0.000126106819758797,-8.8612924742756,9.95745680269071e-05,-8.85416769356496,0.000266216483852522
36.4350149110635,-8.84118268236228,0.000124501367272408,-8.81861761476612,9.70326533472525e-05,-8.81131852889408,0.000192156191626729
37.7362654436015,-8.79855192724723,0.000123640179853932,-8.77596140517182,9.55981363136473e-05,-8.76843823222003,0.000108663734191757
39.0375159761395,-8.75593866040759,0.000123445390192994,-8.73332352965533,9.51202184524627e-05,-8.72554610977438,0.000371594678740847
40.3387665086775,-8.71334287600885,0.000123852124754427,-8.69070350681981,9.54770923523736e-05,-8.68261150720618,0.000743125257630363
41.6400170412155,-8.67076466733837,0.000124808970396568,-8.64810099911641,9.6582354771453e-05,-8.63969394491698,0.000650071488570221
42.9412675737534,-8.62820395843291,0.000126267243745867,-8.60551571957768,9.83713446682015e-05,-8.59686090013233,0.000612342670262293
44.2425181062914,-8.58566070832891,0.000128185552847674,-8.56294740932841,0.000100794102208527,-8.55410246632532,0.000490807305764207
45.5437686388294,-8.5431349074924,0.000130527230964182,-8.5203959500096,0.00010381457795345,-8.51138660577593,0.000481135681629368
46.8450191713674,-8.50062654569043,0.000133257808130661,-8.47786099048555,0.000107394225728741,-8.46864485814332,0.000378388682574083
48.1462697039054,-8.45813572806722,0.000136346098053487,-8.43534231935512,0.000111502815603706,-8.42582192073142,0.000318505847957042
49.4475202364434,-8.41566234306014,0.000139756928884115,-8.39283973630585,0.00011611188636204,-8.38299056406346,0.000131698283043915
50.7487707689813,-8.37320636276996,0.000143457271383259,-8.35035306714224,0.000121193968246534,-8.34016847927063,0.000135533034755707
52.0500213015193,-8.33076777489423,0.000147414528071862,-8.30788221700558,0.000126723134778457,-8.29738638572921,0.000299380681200285
53.3512718340573,-8.28834656688124,0.000151596326420809,-8.2654269109903,0.000132667493289067,-8.25464794609098,0.000223439020037371
54.6525223665953,-8.24594285708963,0.00015597196049671,-8.22298698820146,0.000138997445213116,-8.21196163759765,0.000301703168336988
55.9537728991333,-8.20355650070941,0.000160508527747414,-8.18056229777667,0.000145682617326484,-8.16926651264328,0.000535496008273373
57.2550234316713,-8.1611874843409,0.00016517578602157,-8.13815272828012,0.000152692595514294,-8.12649487753007,0.00013745586077147
58.5562739642092,-8.11883579443223,0.000169944703035396,-8.09575820395144,0.000159996832772178,-8.08370666358168,0.000251587315692936
59.8575244967472,-8.07650143341841,0.000174787701465328,-8.05337852087201,0.000167561834532872,-8.04095026317649,0.000204182254907111
61.1587750292852,-8.03418448635549,0.000179678799511944,-8.01101357104739,0.000175356291101303,-7.99824378727565,0.000299953833070178
62.4600255618232,-7.99188482437356,0.000184593173497012,-7.96866325743686,0.000183349210115926,-7.95558909200496,0.000556699824000629
63.7612760943612,-7.94960243368778,0.000189508234673592,-7.92632753536975,0.00019151063825534,-7.91300300987156,0.000411714671119228
65.0625266268992,-7.90733730053413,0.000194403177715084,-7.88400635538703,0.000199811065108889,-7.87048089942726,0.000463443746623084
66.3637771594371,-7.8650894431605,0.000199258878261327,-7.84169958419409,0.000208221329947227,-7.82802249136339,0.000492984621405066
67.6650276919751,-7.82285891444607,0.000204057719996818,-7.79940716715402,0.000216714290566965,-7.78562903354783,0.000566046260586222
68.9662782245131,-7.78064560214445,0.000208784431367594,-7.75712905938524,0.000225264171131207,-7.74329263450056,0.000443385926854775
70.2675287570511,-7.73844949280952,0.000213425174055949,-7.71486527937592,0.0002338467138858,-7.70100793327117,0.000492420039562182
71.5687792895891,-7.69627057312066,0.000217967702742834,-7.67261580018907,0.000242438737399893,-7.65877016409337,0.000433484170369375
72.8700298221271,-7.65410887760827,0.000222400959986155,-7.63038054960843,0.000251019420867232,-7.61658147043038,0.000449464005674707
74.171280354665,-7.61196442776871,0.000226715334169749,-7.58815951719264,0.000259569154333129,-7.57444172254492,0.000405985559475257
75.472530887203,-7.56983712831497,0.000230903435058276,-7.54595269976056,0.000268070124946203,-7.53234112582778,0.000337136170368239
76.773781419741,-7.52772696655703,0.000234958611027067,-7.50376016792641,0.000276505798684731,-7.49026420542681,0.000331442760420672
78.075031952279,-7.4856339299845,0.000238875388606417,-7.46158190508418,0.000284861646157752,-7.44820582291247,0.000316061176301999
79.376282484817,-7.44355806962124,0.000242648846895647,-7.41941788584005,0.00029312497523747,-7.40617033713356,0.000272350425835799
80.677533017355,-7.40149937610698,0.000246275567115404,-7.37726813046892,0.000301284470336532,-7.36414182173085,0.000260843969931481
81.9787835498929,-7.35945777120811,0.000249753686513981,-7.33513266376033,0.000309329931986899,-7.32208763065575,0.000287626122637333
83.2800340824309,-7.31743324318533,0.000253081642019564,-7.29301159534854,0.000317253110268262,-7.28001161954548,0.000282088681194031
84.5812846149689,-7.27542578049747,0.000256258650558332,-7.25090490448951,0.000325047158378112,-7.23789802663735,0.000265106388713382
85.8825351475069,-7.23343545069449,0.000259283942118879,-7.20881259846115,0.000332706241278391,-7.19574881846561,0.000256301590219228
87.1837856800449,-7.19146221388135,0.000262158352506369,-7.16673471482798,0.00034022711730782,-7.15355294574424,0.000281740661471062
88.4850362125829,-7.14950600881373,0.000264883487837981,-7.12467129292034,0.000347606301210444,-7.1112827922936,0.000264474018397742
89.7862867451208,-7.10756682474479,0.000267461026939405,-7.08262246917507,0.000354840890806688,-7.06895766864121,0.000255245341082318
91.0875372776588,-7.065644651121,0.000269893110635304,-7.04058820556655,0.000361930946176721,-7.02650118028455,0.00022859470511272
92.3887878101968,-7.02373957193584,0.000272181510947675,-6.99856853044535,0.000368876729328793,-6.98392842096466,0.000232418345053427
93.6900383427348,-6.98185151693508,0.000274329672452461,-6.95656348725826,0.000375682176407323,-6.94129896826789,0.000258811201369181
94.9912888752728,-6.9399804417049,0.000276341113102142,-6.91457311956211,0.000382342193210956,-6.89863532030848,0.000248287015885646
96.2925394078108,-6.89812633643532,0.00027821933036473,-6.87259758115669,0.000388866538821514,-6.85597082047621,0.000240437620635372
97.5937899403487,-6.85628919149084,0.000279968050460549,-6.83063680622991,0.000395257799282813,-6.81328469647694,0.00053189162831802
98.8950404728867,-6.81446910715852,0.000281590403234543,-6.78869083565406,0.000401521434574061,-6.77059091459637,0.000207556868897469
100.196291005425,-6.77266598290343,0.000283091174231732,-6.74675971028385,0.000407650705989943,-6.72785050411325,0.000204203611713907
101.497541537963,-6.730879790935,0.000284474703469064,-6.70484348131667,0.000413670856584207,-6.68511040549285,0.00319202508820607
102.798792070501,-6.68911052226933,0.000285745287938104,-6.66294227540878,0.00041957918227627,-6.64243173751276,0.00181154275283602
104.100042603039,-6.64735816807123,0.000286907292884843,-6.62105602876166,0.000425383866894221,-6.59988772810867,0.00122933328121792
105.401293135577,-6.60562284473796,0.000287964387947814,-6.57918477605444,0.000431092841671759,-6.55744726317574,0.00103485920142149
106.702543668115,-6.56390442147475,0.000288921789096716,-6.5373285499631,0.000436714566529265,-6.51509092145369,0.000840732653967134
108.003794200653,-6.52220288689025,0.000289783945487592,-6.49548740761971,0.000442257894925218,-6.47280120424024,0.000787840024116186
109.305044733191,-6.48051823269127,0.000290555270062119,-6.45366143877076,0.000447732111755295,-6.43061148959173,0.000848400570165389
110.606295265729,-6.43885046333358,0.000291240079854868,-6.41185058180447,0.000453147646810628,-6.38853553374648,0.00248946333152707
111.907545798267,-6.3971996732468,0.000291842239100817,-6.37005486034364,0.000458514962752977,-6.34658431056123,0.00130834921176279
113.208796330805,-6.35556573925407,0.000292366602387988,-6.32827429561383,0.000463845005681226,-6.30476626247647,0.00168663830185537
114.510046863343,-6.31394865351459,0.000292817360658088,-6.28650894724785,0.000469149175742102,-6.26305396303122,0.00183226503683152
115.81129739588,-6.27234840828653,0.000293198620207934,-6.24475886535745,0.000474439522019106,-6.22132386371875,0.00243794816995454
117.112547928418,-6.23076502407786,0.000293514290745237,-6.20302398981098,0.000479728683352698,-6.17951974512327,0.000749910901503629
118.413798460956,-6.18919856446363,0.00029376805715919,-6.16130433182134,0.000485015684186468,-6.1376318746549,0.000365408687440554
119.715048993494,-6.14764892257032,0.000293964106646653,-6.11959990005207,0.000490336627828033,-6.09571231070645,0.000347973114099708
121.016299526032,-6.10611609100314,0.00029410612718991,-6.07791075720877,0.000495694242135191,-6.05377781139109,0.000736532769671525
122.31755005857,-6.06460006244151,0.000294197688923142,-6.03623691471001,0.000501102535204999,-6.01178440980865,0.000590208844413691
123.618800591108,-6.02310087325197,0.000294242127092953,-5.99457831665103,0.000506575516155642,-5.96974254071534,0.00132202509682055
124.920051123646,-5.98161855617904,0.000294242693609831,-5.95293496672246,0.000512127627796408,-5.9276736463471,0.00043044408009992
126.221301656184,-5.9401530204479,0.000294202817869017,-5.91130686839672,0.000517773549762756,-5.88559474718467,0.00234880802509237
127.522552188722,-5.89870425899244,0.000294125568336923,-5.86969409497889,0.000523528705120286,-5.84344397943599,0.000735770802603967
128.82380272126,-5.85727226479963,0.000294013885494715,-5.82809662959756,0.000529408075044444,-5.80125468392943,0.000193991350829954
130.125053253798,-5.81585708992221,0.000293870479833018,-5.78651443454076,0.000535392017597743,-5.75902988816018,0.000860631208792773
131.426303786336,-5.77445873630413,0.000293698048259105,-5.74494752069827,0.000541550805650398,-5.71679607921864,0.000298053356955615
132.727554318874,-5.73307712909192,0.000293499274457375,-5.70339590805426,0.000547868279936915,-5.67460229683753,0.00183176196226211
134.028804851412,-5.69171226144994,0.000293276589124091,-5.66185971095464,0.000554355066207019,-5.63255412235915,0.00224765581774462
135.33005538395,-5.65036412657849,0.000293032299640008,-5.62033892275445,0.000561017174265133,-5.59062283639963,0.00146448792744564
136.631305916488,-5.60903279206604,0.000292768514944016,-5.57883357403689,0.000567856405902105,-5.54879105674302,0.00144394577265804
137.932556449026,-5.56771822909789,0.000292487347947143,-5.53734375324227,0.000574869094287002,-5.50703667008666,0.000850460259548094
139.233806981564,-5.52642037859062,0.00029219080817129,-5.49586958277515,0.000582044901656316,-5.46532337715553,0.00138692374949447
140.535057514102,-5.48513923386082,0.000291880731371973,-5.45441133293968,0.000589380921644883,-5.42368406949248,0.000955845881537374
141.83630804664,-5.44387478824773,0.000291558843233084,-5.41296915434647,0.000596758748021288,-5.38206130578723,0.00157270304841374
143.137558579178,-5.40262712474566,0.000291226715935461,-5.37154326860654,0.000601829385096085,-5.34135773898298,0.103127454705638
144.438809111716,-5.36139618383769,0.000290885910161287,-5.33030176418899,0.0228398441942074,-5.30604665537476,0.124311362011079
145.740059644254,-5.32018192208232,0.000290537861761487,-5.29019423053448,0.0447647434837169,-5.27735063986701,0.102738301276532
147.041310176792,-5.27898433288879,0.000290183887864722,-5.25205419995923,0.0610501517562486,-5.25390385843224,0.0701184278301123
148.34256070933,-5.2378034096792,0.000289825212900969,-5.21607755452405,0.0706087982001206,-5.23379432557606,0.0404735988146919
149.643811241868,-5.19663925074197,0.000289462956306483,-5.18188777685018,0.0722316402256203,-5.21531095047102,0.0180643422940336
150.945061774406,-5.15549176592951,0.000289098193758715,-5.14863061881783,0.0650813402866395,-5.19739364156004,0.00267342913792118
152.246312306944,-5.11436092733345,0.000288731896437462,-5.11520283364964,0.0494249081324461,-5.17946267392953,0.0011198527966057
153.547562839482,-5.07324672841257,0.000288364953057077,-5.08058771427011,0.0272855140825401,-5.16088825908052,0.00252243768587767
154.84881337202,-5.03214916263164,0.000287998178022802,-5.04420665158412,0.00464831536847164,-5.14102759031722,0.00343474808006407
156.150063904558,-4.99106834347642,0.000287632326410956,-5.00548377427469,0.00749346959925746,-5.11929500853719,0.00434163495472036
157.451314437096,-4.9500041502541,0.0002872680727094,-4.96469333346377,0.00613540679960187,-5.09522194858498,0.0060458265378728
158.752564969634,-4.90895657049637,0.000286906028164533,-4.92332751599156,0.00533710927247009,-5.06818590532262,0.00718075759861701
160.053815502172,-4.86792559768211,0.000286546744192571,-4.88193948825065,0.00455249017019801,-5.03773774221576,0.0070576974094769
161.35506603471,-4.82691123470121,0.00028619071747157,-4.8406836735793,0.00384227878605084,-5.00370485585298,0.00629778767465667
162.656316567248,-4.78591358192344,0.000285838415953157,-4.7995802640229,0.00323656949566597,-4.96636564058323,0.00507208059362632
163.957567099786,-4.74493251643685,0.000285490206279947,-4.75860739488233,0.00272866066826551,-4.92665637743712,0.00329916603613587
165.258817632324,-4.70396803172251,0.000285146430858739,-4.71773442711644,0.00230107670162166,-4.88595405945267,0.00445901112486423
166.560068164862,-4.66302012126075,0.000284807387859307,-4.67693442946372,0.00193822412647163,-4.84491796047719,0.00346712817831116
167.8613186974,-4.62208880323434,0.000284473341869143,-4.63618561362617,0.00162732800137267,-4.80387967322301,0.00254743463658049
169.162569229938,-4.58117414716792,0.000284144536674512,-4.59547108206503,0.00135887383081353,-4.76293239440088,0.00151334532892396
170.463819762476,-4.54027604569129,0.000283821123474249,-4.55477780501389,0.00112551834166877,-4.7220443290785,0.000897375470676978
171.765070295014,-4.4993944922781,0.000283503250647961,-4.51409598813065,0.000921631766009251,-4.68115697399826,0.000219292174304401
173.066320827552,-4.45852948039966,0.000283191035821379,-4.47341856488051,0.000743396936010817,-4.64029289844255,0.000715829401338089
174.36757136009,-4.41768104346199,0.00028288458226027,-4.43274063140437,0.000588749947842972,-4.59951463834688,0.000510302147133824
175.668821892628,-4.37684922025735,0.000282583969371412,-4.39205921481613,0.000458257364663777,-4.55871516844836,0.000318713876165577
176.970072425166,-4.33603391889048,0.000282289206067983,-4.35137343278771,0.000357153135038687,-4.517881825308,0.000592701191076714
178.271322957704,-4.29523513282201,0.000282000309068663,-4.31068523784505,0.00029895137778433,-4.4769551673915,0.00150092712918342
179.572573490242,-4.25445285550973,0.000281717275153964,-4.27000093428297,0.000300588370303394,-4.43600685846143,0.000137112194989478
180.87382402278,-4.21368713551862,0.000281440102402235,-4.22933189683146,0.000358306165115125,-4.39523866898131,0.00049214474202077
182.175074555318,-4.17293798102667,0.000281168757811022,-4.18869163022933,0.000449739082914821,-4.35485506059298,0.00018101032670989
183.476325087856,-4.13220531555138,0.000280903164008334,-4.1480911461407,0.000557825329662866,-4.31468675242268,0.000102931429097245
184.777575620394,-4.09148913253916,0.000280643255295176,-4.10753786695069,0.000674122513317871,-4.27458809179404,0.000189667618125379
186.078826152932,-4.05078942543369,0.000280388954357628,-4.06703655198323,0.000794288291073394,-4.23454487744541,0.000440739191495919
187.38007668547,-4.01010625789805,0.00028014019678112,-4.02659011231164,0.000915721460405767,-4.19455410108773,0.000802472791100406
188.681327218008,-3.96943960761785,0.000279896879705654,-3.98620056638313,0.00103663502154484,-4.15458088900162,0.00120891121036043
189.982577750546,-3.92878941346414,0.000279658880459397,-3.94586844737537,0.00115568314822886,-4.11463028004281,0.00116317226816061
191.283828283083,-3.88815566887065,0.000279426088060024,-3.90559379208694,0.00127178714672312,-4.07470598184735,0.00123127709127555
192.585078815622,-3.84753836726889,0.000279198385996175,-3.86537619622728,0.00138403686238536,-4.03483559361134,0.00139543997776634
193.886329348159,-3.80693758736125,0.000278975678361981,-3.82521481701775,0.00149164968212062,-3.99502127468954,0.00164254042864738
195.187579880697,-3.76635327646521,0.000278757825289755,-3.78510881274772,0.00159390862540319,-3.95525321862903,0.00173377432770148
196.488830413235,-3.72578538874769,0.000278544687326414,-3.74505627605315,0.00169026565303621,-3.91551535176483,0.00222009540925921
197.790080945773,-3.68523391763284,0.000278336134846241,-3.70505535622591,0.00178023835586946,-3.87579359591572,0.0022279596789669
199.091331478311,-3.64469885654334,0.000278132036892651,-3.66510400151224,0.00186342936976637,-3.83608541927138,0.00232748341931741
200.392582010849,-3.60418029916326,0.000277932287467345,-3.62519998223574,0.00193952416308037,-3.7963825061147,0.00254487058024083
201.693832543387,-3.56367816256752,0.00027773673357385,-3.58534118664444,0.00200824157736233,-3.75666931439091,0.00408521083795403
202.995083075925,-3.52319241616183,0.000277545237598354,-3.54552474871962,0.00206948392386408,-3.71710578316647,0.00149683891769273
204.296333608463,-3.48272305336456,0.000277357669187928,-3.5057480575946,0.00212317651398932,-3.67770932015378,0.00202654389094067
205.597584141001,-3.44227006759344,0.000277173899354496,-3.46600844711539,0.00216932508291162,-3.63836697605269,0.0023681156060914
206.898834673539,-3.401833567457,0.000276993825849108,-3.42630326584042,0.00220795537117964,-3.59903310212445,0.0027235007670396
208.200085206077,-3.36141343991361,0.000276817298737439,-3.38662995998871,0.00223916443760341,-3.55967005851839,0.00298271024094585
209.501335738615,-3.32100966955085,0.000276644193367724,-3.34698564888683,0.00226317095813692,-3.52027003333392,0.00302388646602872
210.802586271153,-3.28062224978524,0.000276474389743819,-3.30736771573876,0.00228019264433014,-3.48084157640383,0.00306514413265941
212.103836803691,-3.24025118032784,0.00027630777195396,-3.26777361060748,0.00229048730947546,-3.44141146585665,0.00294065148328668
213.405087336229,-3.19989656577122,0.000276144246078419,-3.2282009088031,0.00229433334817123,-3.40199661570488,0.00283086590727711
214.706337868767,-3.15955828196632,0.000275983678628288,-3.18864728082698,0.00229203439326232,-3.36258422377151,0.00274942330656943
216.007588401305,-3.11923632233087,0.000275825962405776,-3.14911035551486,0.00228396768282617,-3.32316490879207,0.00272691726201689
217.308838933843,-3.07893068028325,0.000275670993747962,-3.10958799545729,0.00227049280980291,-3.2837279465763,0.00281382245409603
218.610089466381,-3.03864137059948,0.000275518675951734,-3.07007818991063,0.00225198199836689,-3.24424163337077,0.00267595697456698
219.911339998919,-2.99836846749464,0.000275368924515981,-3.03057908806257,0.00222879949019992,-3.20468285743319,0.00262480971649427
221.212590531457,-2.95811186214172,0.000275221630313237,-2.99108894205963,0.00220132645309467,-3.1650490099203,0.00249750987513394
222.513841063995,-2.91787154796288,0.000275076704543198,-2.95160610186142,0.00216996534457545,-3.12534219416715,0.00248746073052848
223.815091596533,-2.87764751838151,0.000274934062182716,-2.91212910273503,0.00213509408306424,-3.0855717722414,0.00227646025294658
225.116342129071,-2.83743980318079,0.00027479362671289,-2.87265661706527,0.00209708391646205,-3.04573602397809,0.002509535019919
226.417592661609,-2.79724844632329,0.000274655326506367,-2.83318746151697,0.00205628714124341,-3.00583295453214,0.00218894155204195
227.718843194147,-2.75707335424587,0.000274519076054452,-2.79372056414851,0.00201305971899348,-2.96586497398626,0.00239997715851595
229.020093726685,-2.71691452037788,0.000274384805250572,-2.75425498407319,0.00196774919701384,-2.92581114403852,0.00222084332856841
230.321344259223,-2.67677193815038,0.000274252447580716,-2.71478991580862,0.00192067905887362,-2.88576000783549,0.00259077986248187
231.622594791761,-2.63664565229543,0.000274121945702506,-2.67532467264206,0.0018721573763336,-2.84605558400352,0.00219282853631578
232.923845324299,-2.59653567664745,0.000273993241753123,-2.63585867511589,0.00182247154080835,-2.80666500156551,0.00245022321082297
234.225095856837,-2.55644193284836,0.000273866271474196,-2.59639145566442,0.00177190186402604,-2.76730640506617,0.00261482461999219
235.526346389375,-2.51636441433687,0.000273740982056518,-2.55692265385238,0.00172070937861939,-2.72794786112724,0.00262816527801402
236.827596921913,-2.4763031145538,0.000273617323879083,-2.5174520024724,0.00166913478392731,-2.68855414010912,0.00235526132967725
238.128847454451,-2.43625809312141,0.000273495256707668,-2.4779793232734,0.00161740169896539,-2.64911086616837,0.00236484577598182
239.430097986989,-2.39622933386959,0.000273374735640869,-2.43850450799049,0.00156571747535267,-2.60960417611595,0.00215983891040408
240.731348519527,-2.35621677358604,0.000273255714551808,-2.39902754726825,0.00151427435841474,-2.57004108350407,0.00207105632384962
242.032599052065,-2.31622040572052,0.000273138155617712,-2.35954849764949,0.00146324565357745,-2.5304297219558,0.00196756218522872
243.333849584603,-2.27624022372513,0.00027302202370407,-2.32006747651854,0.00141278927259914,-2.49077871482279,0.00178201105996362
244.635100117141,-2.2362763020533,0.000272907293079369,-2.28058465995813,0.00136304802132266,-2.45109504062247,0.00168686878500317
245.936350649679,-2.19632859465321,0.00027279392997152,-2.24110026833957,0.00131415673631369,-2.41138544605318,0.00155926937073968
247.237601182217,-2.15639705339868,0.000272681903089895,-2.2016145910308,0.00126622551326483,-2.37165548216907,0.0015441927402417
248.538851714755,-2.11648167175171,0.000272571186966432,-2.16212794985079,0.00121935476430229,-2.33190717334179,0.00145705848955459
249.840102247293,-2.07658244317685,0.000272461758267412,-2.12264070322033,0.00117363309445665,-2.29214337919094,0.00142321885332924
251.141352779831,-2.03669945689943,0.000272353603078612,-2.08315324277446,0.00112913649957641,-2.25236650714046,0.00140022428009203
252.442603312369,-1.99683263710794,0.000272246696434493,-2.04366599352895,0.00108594173230097,-2.21257321644659,0.00126743225851566
253.743853844907,-1.95698195070242,0.000272141018734694,-2.00417940271974,0.00104409489496315,-2.17276825177387,0.00130361886579812
255.045104377445,-1.91714739115792,0.0002720365541832,-1.9646939370915,0.00100364154146933,-2.13295413157439,0.00116739701203917
256.346354909983,-1.87732895195215,0.000271933288607867,-1.92521008072721,0.00096461824373189,-2.09312742982816,0.00114518909018044
257.647605442521,-1.83752673702292,0.000271831217425122,-1.88572833459967,0.000927054848758364,-2.05329313465409,0.00111032630897154
258.948855975059,-1.79774064092041,0.000271730322078373,-1.84624922623979,0.000890980008276374,-2.01344777262327,0.00106147429546177
260.250106507597,-1.75797064551082,0.000271630591878667,-1.80677325919949,0.000856397466576492,-1.97359714412757,0.000957968619468609
261.551357040135,-1.71821674428274,0.000271532018237907,-1.76730095624793,0.00082331388450018,-1.93376168085902,0.000970193314136992
262.852607572673,-1.67847893400007,0.000271434593981161,-1.72783284316311,0.000791729891440663,-1.89393013344321,0.000950358516388427
264.153858105211,-1.63875732343584,0.000271338320956461,-1.6883694570731,0.000761643578831072,-1.85409397564015,0.00111539776620657
265.455108637749,-1.59905178744038,0.000271243185419701,-1.64891134672564,0.000733050117222884,-1.81425369270797,0.0010561392926843
266.756359170287,-1.55936231951331,0.000271149183037251,-1.60945900791294,0.000705926506624001,-1.77440268105931,0.00115596993097781
268.057609702824,-1.51968891315704,0.000271056310342896,-1.57001295793629,0.000680253887565822,-1.73452939504064,0.000861089433924223
269.358860235362,-1.48003157998132,0.000270964565937179,-1.53057370773462,0.000656009561280117,-1.69463243082098,0.00096638614119828
270.6601107679,-1.44039039885667,0.00027087395385948,-1.4911417833817,0.000633171369965564,-1.65470977089958,0.00100182494874736
271.961361300439,-1.40076525973189,0.00027078446557547,-1.451717697136,0.000611711986089293,-1.61475529162676,0.000831389440237488
273.262611832976,-1.36115615612052,0.000270696100441337,-1.41230189873077,0.000591592686868776,-1.57478211903034,0.000916629921213997
274.563862365514,-1.32156308153887,0.00027060885836993,-1.37289486059964,0.000572778994610242,-1.53478834301726,0.000924691106409969
275.865112898052,-1.28198606238256,0.000270522742081006,-1.33349704316538,0.000555235223702381,-1.49477291753451,0.000832349450535374
277.16636343059,-1.24242514774029,0.000270437756353433,-1.2941089331982,0.000538926688504374,-1.45474721504799,0.000851112660877435
278.467613963128,-1.20288024259878,0.00027035389624981,-1.25473096624585,0.000523783000756431,-1.41471613369773,0.000919024011387842
279.768864495666,-1.16335134048549,0.000270271163397412,-1.21536351949675,0.000509795673547988,-1.37468051700098,0.000875530521899077
281.070115028204,-1.12383843493062,0.000270189559729485,-1.17600699733699,0.000496912037573149,-1.33464237954941,0.000978708350973941
282.371365560742,-1.08434156705579,0.000270109090823006,-1.13666178905225,0.00048508679489295,-1.29459899562705,0.001013957885609
283.67261609328,-1.0448607562881,0.000270029760997084,-1.09732832553311,0.000474278657253781,-1.25467679450348,0.00139232652152252
284.973866625818,-1.00539592259171,0.00026995156770216,-1.05800694372019,0.00046443878802206,-1.21542841280974,0.000705037808510646
286.275117158356,-0.965947059507916,0.000269874513763107,-1.01869795114942,0.000455517783539263,-1.17650024748164,0.000657273855423019
287.576367690894,-0.92651416058075,0.000269798602143399,-0.979401671449018,0.000447469034607458,-1.13769961601228,0.000757759289270561
288.877618223432,-0.887097281598036,0.000269723840399274,-0.940118411690213,0.000440246101906905,-1.09896870997956,0.000719808415160783
290.17886875597,-0.847696412445092,0.00026965023146569,-0.900848540029164,0.00043380710681588,-1.06027223277859,0.000644512943732056
291.480119288508,-0.808311488003187,0.000269577774338791,-0.861592281671282,0.000428103110591181,-1.02159912235641,0.000601142023586402
292.781369821046,-0.768942501827334,0.000269506472272128,-0.822349869384788,0.00042308785890613,-0.98293003580242,0.000550572216630448
294.082620353584,-0.729589447475268,0.000269436328541462,-0.783121544797362,0.000418717427737208,-0.944248510143735,0.00164828958770111
295.383870886122,-0.690252395341411,0.000269367352047247,-0.743907533856881,0.000414948897209123,-0.905535485384257,0.000264542909236077
296.68512141866,-0.650931305888675,0.000269299543672193,-0.704708144865801,0.00041174394107427,-0.866771197780108,0.00141939645187253
297.986371951198,-0.61162612885528,0.000269232903447456,-0.665523492123448,0.000409058514903489,-0.827957189420643,0.00231038161927312
299.287622483736,-0.572336857809829,0.000269167434554512,-0.626353742818164,0.000406852907407869,-0.789062584383029,0.00156463951603487
300.588873016274,-0.533063486323624,0.000269103140113557,-0.587199063755895,0.000405089330840395,-0.750143888692552,0.000589047236962954
301.890123548812,-0.493806099338249,0.000269040029952092,-0.548059608187589,0.000403731446948229,-0.711216064032499,0.000262275482568933
303.19137408135,-0.454564628013204,0.000268978102447838,-0.50893563345974,0.000402746977782001,-0.672287259536752,0.00244368075804307
304.492624613888,-0.415339036883668,0.000268917358333472,-0.469827152061989,0.000402099590108118,-0.633316677406409,0.00151497638946517
305.793875146426,-0.376129319531704,0.000268857800398207,-0.430734279220773,0.000401757524875847,-0.594330181957178,0.00198354359066075
307.095125678964,-0.33693546954204,0.000268799431330612,-0.391657118982237,0.00040169058434131,-0.555365355758872,0.0027036324466166
308.396376211502,-0.297757586344178,0.000268742261680641,-0.352595778963947,0.000401870360390576,-0.516387765747243,0.000600806017217635
309.69762674404,-0.258595571912824,0.000268686287055961,-0.313550434183188,0.000402270977184063,-0.477374608649174,0.000504716408599327
310.998877276578,-0.219449405520349,0.000268631508723974,-0.274521052173613,0.000402865522348351,-0.438355366672015,0.000338558617105745
312.300127809116,-0.180319080762136,0.000268577928901256,-0.235507696825607,0.000403630603294546,-0.399507215894915,0.00127551544112368
313.601378341654,-0.141204591580226,0.000268525549722102,-0.196510423612267,0.000404545025446509,-0.360787295397372,0.00295589904867469
314.902628874192,-0.102106050800925,0.000268474382248791,-0.157529310041752,0.000405590633861887,-0.32206073018019,0.00136823617152032
316.20387940673,-0.0630232767131973,0.000268424415022165,-0.118564460988316,0.000406753863630335,-0.283311434563084,0.00175573643454584
317.505129939268,NaN,NaN,-0.0796158200968793,0.000408030986246118,-0.244480110107754,0.000964964937406961
318.806380471806,NaN,NaN,NaN,NaN,-0.205602492123854,0.00085061564252716
320.107631004344,NaN,NaN,NaN,NaN,-0.16670656505927,0.000195783892365643
321.408881536882,NaN,NaN,NaN,NaN,-0.127803985599773,0.000518358511608182
322.71013206942,NaN,NaN,NaN,NaN,-0.0888950200208384,0.000866594593132002
324.011382601958,NaN,NaN,NaN,NaN,-0.0499999999998914,0.00184827759594826


==> figures/uctrlSat090.csv <==
0,-10,0.104911035601651,-10,0.104911035554001,-10,0.105074962211195
1.30837298163208,-9.98364861291696,0.0374158741416615,-9.97560649616306,0.0147767788913151,-9.97551533010933,0.0144219336028235
2.61674596326416,-9.94993682963934,0.0133721140412313,-9.93491147607181,0.0022378470324864,-9.934690466844,0.00180708419881073
3.92511894489623,-9.91003001236724,0.00487731740953908,-9.89191396185499,0.000782084438998276,-9.89169553550456,0.000970451583513557
5.23349192652831,-9.86794465073885,0.00190855921848756,-9.84853152563732,0.000767672147023634,-9.84806711960519,0.00105133980076623
6.54186490816039,-9.82509518135057,0.000935673898167774,-9.80503906323089,0.000820625036614204,-9.80406175186437,0.00116609551133126
7.85023788979247,-9.7819834177391,0.000648293827046298,-9.76150725678711,0.000841567387165906,-9.75992576589288,0.00392997289606292
9.15861087142455,-9.73878926621037,0.000546404826759871,-9.71796811485017,0.0008336618803956,-9.7159003992408,0.00297875604690226
10.4669838530566,-9.69557740368242,0.000486724691572204,-9.67443992868824,0.000805230780520147,-9.67202494695846,0.00188295864356827
11.7753568346887,-9.65237033965363,0.000439681843274656,-9.6309338976851,0.000763039432471325,-9.62826208475865,0.000955932480662519
13.0837298163208,-9.60917617414613,0.000398756308262495,-9.58745724094803,0.000711899216832888,-9.58455935277894,0.00127164786028459
14.3921027979529,-9.565997927737,0.000362144347547202,-9.54401463810156,0.000655342217045081,-9.54094273455715,0.00102915589148002
15.7004757795849,-9.52283661205394,0.000329143856513801,-9.50060933669558,0.000595998941538681,-9.49739777777844,0.000738072295152153
17.008848761217,-9.47969258182835,0.000299403231654547,-9.45724276546205,0.000535909073927304,-9.45390163128434,0.00204135465673866
18.3172217428491,-9.43656599858689,0.000272697920854314,-9.41391566367743,0.000476634472368775,-9.41047912469257,0.000640669111225853
19.6255947244812,-9.39345700024111,0.000248856331207927,-9.3706280993678,0.000419429314879796,-9.36706855646565,0.000489220801800366
20.9339677061133,-9.35036565431476,0.000227715081092011,-9.3273798047199,0.00036535859333126,-9.32364516171583,0.000712588767335362
22.2423406877453,-9.30729190200968,0.000209099478823979,-9.2841697480121,0.000315321177697101,-9.28027907615872,0.000325372656303855
23.5507136693774,-9.26423576500424,0.000192848785240308,-9.24099650973706,0.000270094566606405,-9.23697249725002,0.000611882104556982
24.8590866510095,-9.22119728105605,0.000178802125059891,-9.19785847063093,0.000230352250480503,-9.19367598607977,0.000268793304123845
26.1674596326416,-9.17817657472613,0.000166804169837147,-9.15475383624005,0.000196611688955182,-9.15035617179404,0.00053521500213756
27.4758326142736,-9.13517352716162,0.000156669428027671,-9.11168055584017,0.000169089907974636,-9.10705597418271,0.000200027941981
28.7842055959057,-9.09218814742201,0.000148227648367487,-9.06863623215189,0.000147527100509068,-9.06376552873494,0.000517657620034151
30.0925785775378,-9.04922044231801,0.000141310457778601,-9.02561867266186,0.000131252627541892,-9.0204754029233,0.00126290240460317
31.4009515591699,-9.00627054522678,0.000135763809475481,-8.98262587195992,0.000119310242138665,-8.97722966504522,0.00077661397132414
32.709324540802,-8.96333835269514,0.000131424792300842,-8.93965624895008,0.000110725547104583,-8.93405430224911,0.000224546123471988
34.017697522434,-8.92042384329804,0.000128151377299006,-8.89670821497766,0.000104641370706533,-8.8909427475829,0.000382789661424415
35.3260705040661,-8.87752701634228,0.000125818604507381,-8.85378068438181,0.000100456637034725,-8.84788727387853,0.000391805551230196
36.6344434856982,-8.83464795551858,0.000124321615350543,-8.81087282039702,9.77596257258579e-05,-8.80480226520067,0.000336384036088755
37.9428164673303,-8.79178663631607,0.000123566421598442,-8.76798409619794,9.62792960753986e-05,-8.76163424815539,0.000241749959924548
39.2511894489624,-8.74894298870168,0.000123473199657522,-8.72511389011446,9.58183970731211e-05,-8.71842666324096,0.000123168716055201
40.5595624305944,-8.70611700656628,0.000123978039763725,-8.68226173871659,9.62427684423731e-05,-8.6752096680014,0.000160211983756138
41.8679354122265,-8.66330872587708,0.000125028609085935,-8.63942727416788,9.74579128357149e-05,-8.63202496958367,0.000177080191335349
43.1763083938586,-8.6205182028753,0.000126580559244447,-8.59661024727705,9.9397614938088e-05,-8.58888869219027,0.000265335427977577
44.4846813754907,-8.57774532085444,0.000128590403281627,-8.55381035869253,0.000102009231814433,-8.54580898493323,0.000206778466020885
45.7930543571227,-8.53499006999776,0.000131021431142355,-8.51102726719634,0.00010524929299111,-8.50278893520732,0.00194721403514195
47.1014273387548,-8.4922524402962,0.000133838944037695,-8.46826072123573,0.000109084424974493,-8.45973892407546,0.000239798233134233
48.4098003203869,-8.44953256992953,0.000137011943156931,-8.42551051458916,0.000113486484969055,-8.41660531834559,0.000183571567343452
49.718173302019,-8.40683029720493,0.000140503839683518,-8.38277649327224,0.000118430615313365,-8.37346005290466,0.000203451158768172
51.0265462836511,-8.36414560996094,0.000144281452221945,-8.34005833449923,0.000123886742087925,-8.33035450236031,0.000309641580410308
52.3349192652831,-8.32147849562797,0.000148311720526705,-8.29735583258647,0.000129828332812334,-8.28730243331831,0.000322816547465155
53.6432922469152,-8.27882904928906,0.00015256301149698,-8.25466879154559,0.000136228171141786,-8.2443008835058,0.000533174185143221
54.9516652285473,-8.23619719143014,0.000157001884156743,-8.2119971473666,0.000143061378406233,-8.20136714647737,0.000474727503246108
56.2600382101794,-8.19358286668304,0.000161596326548574,-8.16934060620593,0.000150295353405765,-8.15849866752837,0.000576398820331497
57.5684111918114,-8.1509860614049,0.000166315897799765,-8.12669899591322,0.000157900079174715,-8.11569803332833,0.000541916201674559
58.8767841734435,-8.10840682721374,0.000171131697265113,-8.08407216216843,0.000165844763902409,-8.07296456031881,0.000372575684027521
60.1851571550756,-8.06584516865453,0.000176015813341966,-8.04146004405522,0.000174100159158166,-8.03029236156111,0.000524214508344999
61.4935301367077,-8.023300987695,0.00018094178237608,-7.9988624675484,0.0001826339479464,-7.98767926093104,0.000477190932866579
62.8019031183398,-7.98077427034345,0.000185885332019698,-7.95627927062194,0.000191414246910667,-7.94512333964315,0.00038190925972579
64.1102760999718,-7.93826502568478,0.000190823952188865,-7.91371034479951,0.00020041044185322,-7.90261878061784,0.000377562912288013
65.4186490816039,-7.89577334240317,0.000195736658422704,-7.87115563892915,0.000209593049508534,-7.86015898085377,0.000297172065248365
66.727022063236,-7.85329908063712,0.000200604699083545,-7.82861509507018,0.00021893289490861,-7.81773821251955,0.000294215721643339
68.0353950448681,-7.81084222655557,0.00020541106630941,-7.78608856389405,0.000228400867081132,-7.77534517288697,0.000286581811697592
69.3437680265001,-7.76840276642538,0.000210140490789421,-7.7435759817213,0.000237970014453887,-7.73297529064209,0.000279758675004546
70.6521410081322,-7.72598081601101,0.000214778617009019,-7.70107730681939,0.000247614642977782,-7.69063365391975,0.000312314934898448
71.9605139897643,-7.68357625120872,0.000219313944334267,-7.65859259052986,0.000257310722478097,-7.64831734898566,0.000288302356383962
73.2688869713964,-7.64118903970221,0.000223736139852755,-7.61612169203881,0.000267035066808967,-7.60602892139961,0.000297777654933777
74.5772599530285,-7.59881916831542,0.000228036208082422,-7.5736645863333,0.000276766502560666,-7.56375724035243,0.000295173861938598
75.8856329346605,-7.55646671120394,0.000232205817983083,-7.53122125672889,0.000286485460054121,-7.52149090547719,0.000257968692800862
77.1940059162926,-7.51413162894742,0.000236238725939299,-7.48879179018219,0.000296173674500576,-7.47922273031292,0.000244720632803456
78.5023788979247,-7.47181384812749,0.000240130206407424,-7.4463761108313,0.000305814863607128,-7.43693391380016,0.000287065603470489
79.8107518795568,-7.42951335629589,0.000243876165022329,-7.40397420194052,0.000315394418524536,-7.39461086944327,0.000281966964773528
81.1191248611889,-7.38723018640602,0.000247473116517773,-7.36158607446257,0.000324898979683049,-7.35227461899276,0.000250109631483061
82.4274978428209,-7.34496438333839,0.000250918381290441,-7.31921180771018,0.000334317142759342,-7.30988979994826,0.000270983713716779
83.735870824453,-7.30271583290937,0.000254211538555241,-7.27685141540041,0.000343638818180035,-7.26744746917713,0.000325809693234194
85.0442438060851,-7.26048452347338,0.000257352055755813,-7.23450486787153,0.000352855891294842,-7.22492202166592,0.000280190028178915
86.3526167877172,-7.21827044707813,0.00026034006853822,-7.19217219435473,0.000361960892495947,-7.18235081674192,0.00025121984414753
87.6609897693492,-7.17607373248477,0.000263175152261487,-7.14985345693501,0.000370949004421143,-7.13967964907947,0.000309027885761669
88.9693627509813,-7.13389422498249,0.000265859957796287,-7.10754875040955,0.0003798149716202,-7.0968624526135,0.000229782354664592
90.2777357326134,-7.0917319137344,0.000268396370941159,-7.0652580227664,0.000388556625034178,-7.05397115925556,0.000234318496001471
91.5861087142455,-7.04958678809962,0.000270786727898298,-7.02298131283814,0.00039717239212457,-7.01107745711608,0.000256184869877341
92.8944816958776,-7.00745894626732,0.000273032874284642,-6.98071866070479,0.000405661924368628,-6.9681973217256,0.000317339384244201
94.2028546775096,-6.96534830718332,0.000275138517746379,-6.93847022404127,0.000414023746727207,-6.92533157475098,0.000319940195737486
95.5112276591417,-6.9232548227713,0.000277107365388154,-6.89623593194238,0.00042226247615268,-6.88248081470567,0.000464083833751553
96.8196006407738,-6.88117848314285,0.000278943064811527,-6.85401582169828,0.000430380394795393,-6.83965299854122,0.000271772899200683
98.1279736224059,-6.83911934560283,0.00028064899102251,-6.81180993428499,0.00043838190488473,-6.79681355349427,0.000251424690927038
99.436346604038,-6.7970774127486,0.000282229150482121,-6.76961839368097,0.000446260638089977,-6.75393774930688,0.000271057228429861
100.74471958567,-6.75505259589828,0.000283688336524339,-6.72744119400071,0.000454039459487994,-6.71097415823174,0.000213986460456342
102.053092567302,-6.71304488584058,0.000285030858651159,-6.6852783342915,0.000461717256512128,-6.66799138278959,0.00174545761263134
103.361465548934,-6.6710542991113,0.000286260950150725,-6.64312985086742,0.000469301302729247,-6.62511953328096,0.00144897518369491
104.669838530566,-6.62908092150534,0.00028738250973269,-6.60099582772459,0.000476799319045148,-6.58234242548446,0.00125123568659242
105.978211512198,-6.58712462382377,0.000288400815466861,-6.55887632195786,0.000484219981255929,-6.53964379124213,0.00107533666683604
107.28658449383,-6.54518539744413,0.00028932036775742,-6.51677129001273,0.000491573125947232,-6.49701219092975,0.00100804446959669
108.594957475463,-6.50326323387597,0.000290145659046935,-6.47468075962149,0.000498868814356017,-6.45443584489893,0.000846235485966127
109.903330457095,-6.46135825471396,0.000290880504113344,-6.43260477072202,0.000506117712467745,-6.41190697138516,0.000742079548166866
111.211703438727,-6.41947033727961,0.000291529968482951,-6.39054344083904,0.000513331019403762,-6.36941730363453,0.000678932576942862
112.520076420359,-6.37759945778982,0.000292098500956916,-6.34849668035658,0.00052052102294554,-6.32695042775368,0.000807420947890163
113.828449401991,-6.33574560822798,0.000292590398375779,-6.30646450627675,0.000527700256431701,-6.28451517571939,0.0007136555660861
115.136822383623,-6.29390886929427,0.000293009520723393,-6.26444693284565,0.000534881843134667,-6.24211499261798,0.000908981950408871
116.445195365255,-6.25208920118115,0.000293360174567881,-6.22244407599957,0.000542079729099798,-6.1997569801754,0.00109575979634235
117.753568346887,-6.21028653942314,0.000293646624582536,-6.18045586081115,0.000549294848852292,-6.15741686868931,0.000401878006253668
119.061941328519,-6.16850087638922,0.00029387278766784,-6.13848227224374,0.000556563442147327,-6.11506781620285,0.000348807681973553
120.370314310151,-6.12673225195786,0.000294042320427735,-6.09652331419608,0.000563889828155072,-6.07267239099522,0.000276097507278334
121.678687291783,-6.08498070879903,0.000294158791616604,-6.05457905796847,0.000571289284118992,-6.03024315207312,0.000279548036228572
122.987060273415,-6.04324614182991,0.00029422608632377,-6.01264949104115,0.000578776927180355,-5.9877640185,0.00033941389538604
124.295433255047,-6.00152854372443,0.000294247640398848,-5.97073455746479,0.000586367484959717,-5.94526208592985,0.000228084104908963
125.60380623668,-5.95982791360904,0.000294226747200411,-5.92883425722611,0.00059407580987049,-5.90271044758802,0.000644146587605236
126.912179218312,-5.91814437626688,0.000294166306143646,-5.88694862526261,0.000601916736914335,-5.86013998013157,0.000245851643605056
128.220552199944,-5.87647778606327,0.000294069707825435,-5.84507772283605,0.000609904863176373,-5.81756305048589,0.000241673664192325
129.528925181576,-5.83482813590603,0.000293939867141884,-5.80322146700388,0.000618034536525095,-5.77498919859435,0.000351605189194859
130.837298163208,-5.79319541875126,0.000293779568690898,-5.76137987140613,0.000626325077614685,-5.7324282253168,0.00037373349008488
132.14567114484,-5.75157973762547,0.000293591302866397,-5.71955295933011,0.000634802016342407,-5.68988724849717,0.000860633775370607
133.454044126472,-5.70998100994172,0.000293377744229703,-5.67774089343443,0.000643454601899109,-5.64742287132165,0.00224772306919645
134.762417108104,-5.6683991942712,0.000293141346592468,-5.63594360854835,0.000652278351091021,-5.60509002464318,0.00280042538074013
136.070790089736,-5.62683428373001,0.000292884382651417,-5.59416118537228,0.000661262587392021,-5.56287653354201,0.00181520575095546
137.379163071368,-5.58528634050747,0.000292608935877013,-5.55239373984949,0.000670386559421047,-5.52073984971029,0.00170229783866542
138.687536053,-5.54375536390173,0.000292317054387448,-5.51064152502382,0.000679617223814438,-5.47866316596801,0.00118593063164565
139.995909034632,-5.50224127184379,0.000292010731407887,-5.46890471113408,0.000688910902634202,-5.43663217524879,0.00258245530276691
141.304282016264,-5.46074405756221,0.000291691764896003,-5.42718356058901,0.000698343822252814,-5.3946600192955,0.0007190826933543
142.612654997897,-5.41926374249858,0.0002913618268693,-5.3854784756152,0.000707423628557169,-5.35314710807133,0.133818759103215
143.921027979529,-5.37780040752747,0.000291022463932313,-5.34382419466868,0.0156715031636906,-5.31631379642343,0.190285281975341
145.229400961161,-5.33635393003061,0.000290675225889749,-5.30273921711184,0.0410971053693086,-5.28645027005831,0.166149801401348
146.537773942793,-5.29492430331131,0.000290321488148009,-5.26294346473048,0.0628316159583325,-5.2625637273879,0.118140935954397
147.846146924425,-5.25351152068664,0.000289962530146699,-5.22480940238223,0.0797656281213059,-5.24268142320477,0.0719607801913122
149.154519906057,-5.21211570673137,0.000289599516010116,-5.18832433400881,0.0904280868699315,-5.22502670129951,0.0360906268608643
150.462892887689,-5.17073673595792,0.000289233581251287,-5.1530975731351,0.0930830951546036,-5.20832332720885,0.0114272866604607
151.771265869321,-5.12937458918789,0.000288865740890528,-5.11841455665065,0.0863823307589159,-5.19185853135774,0.000383261195858137
153.079638850953,-5.08802925977795,0.000288496926124017,-5.08344428836128,0.07001400584843,-5.17513518021142,0.00141411364783685
154.388011832585,-5.04670083153482,0.000288127994533081,-5.04747492793569,0.045455609552508,-5.15756456695541,0.00210831082101605
155.696384814217,-5.00538926039125,0.000287759734819552,-5.01011362112832,0.0160304715397587,-5.13866077558996,0.00314327760340073
157.004757795849,-4.96409448660395,0.000287392856558984,-4.9712362579215,0.007941785174436,-5.117959343685,0.00399014350984769
158.313130777481,-4.92281650354933,0.000287028002945138,-4.93050833571383,0.00627901904717265,-5.09505406930776,0.00456587846127997
159.621503759114,-4.88155535437717,0.000286665763893736,-4.88910006150681,0.00538903446889727,-5.0696012693984,0.00579979951939785
160.929876740746,-4.84031107616523,0.000286306674233622,-4.84763683782263,0.00457575336910822,-5.04114663735323,0.0065075867506022
162.238249722378,-4.79908356871885,0.00028595118382129,-4.80629198187529,0.00385879154106825,-5.00932007589513,0.00618942613174984
163.54662270401,-4.75787282542019,0.000285599704826407,-4.76508674811349,0.00325357173328504,-4.9740635363144,0.00610047278154842
164.854995685642,-4.71667884887839,0.000285252602826071,-4.72399923750753,0.00274713605652383,-4.93567408672789,0.00393861292049854
166.163368667274,-4.67550175704702,0.000284910232049268,-4.68300016928836,0.00232083345536302,-4.89532916706566,0.00413849811099627
167.471741648906,-4.6343414093986,0.000284572830205954,-4.64206373297406,0.00195866729282828,-4.85425705305804,0.00314853389136384
168.780114630538,-4.59319779931195,0.000284240629979942,-4.60116845825864,0.00164762760544922,-4.81303485698582,0.00254453211693927
170.08848761217,-4.55207092016408,0.000283913826697113,-4.56029839066644,0.00137833808839766,-4.77185225641932,0.00167521841317747
171.396860593802,-4.51096087695604,0.000283592618936304,-4.51944156927288,0.00114381212040417,-4.7307267036917,0.00106576642397885
172.705233575434,-4.4698675825136,0.000283277109287286,-4.47858920334573,0.000939107853228348,-4.689614415763,0.000295606368372242
174.013606557066,-4.42879099901908,0.000282967385548374,-4.43773505218771,0.000760796522209263,-4.64850397821909,0.000800640012598634
175.321979538698,-4.38773111983995,0.000282663518626977,-4.39687515923992,0.000607564642586903,-4.60750393347021,0.000587939792414634
176.630352520331,-4.34668800946823,0.000282365579655761,-4.35600767015636,0.00048135190861116,-4.56649263702605,0.000396918491567954
177.938725501963,-4.30566166150346,0.000282073591757107,-4.31513313355136,0.000389838940637216,-4.52545702507072,0.0007785179041609
179.247098483595,-4.26465199783082,0.000281787531291311,-4.2742556438274,0.000348135502074747,-4.48435626935774,0.000916657833567319
180.555471465227,-4.22365901180634,0.000281507380994428,-4.23338431846623,0.000367530996368821,-4.4432231598899,6.52978167932587e-05
181.863844446859,-4.18268272754067,0.00028123311726233,-4.19253276753652,0.000438301553313352,-4.40221408248609,0.000870158468666651
183.172217428491,-4.14172321914772,0.000280964718016229,-4.15171531918013,0.000540385127599925,-4.36153752099797,0.000323669474753116
184.480590410123,-4.10078036834452,0.000280702080157959,-4.11094389827873,0.000659918335999097,-4.32112034097184,0.000117340551720391
185.788963391755,-4.05985416847557,0.000280445127752262,-4.07022629858471,0.000789342943164892,-4.28078510875502,0.000128160379983282
187.097336373387,-4.01894461288268,0.000280193774115758,-4.02956796137004,0.000924542545224146,-4.24051288506523,0.000455350354148574
188.405709355019,-3.97805182748736,0.000279947966224524,-3.98897251628231,0.00106290104005322,-4.20029395780289,0.000670547244169378
189.714082336651,-3.9371756824176,0.000279707558092416,-3.94844279638829,0.00120255107216305,-4.16011631453772,0.000922661762052103
191.022455318283,-3.8963161615248,0.000279472435213129,-3.9079799163265,0.00134201526638866,-4.11996879633836,0.00122403269902461
192.330828299916,-3.85547325814096,0.000279242480360509,-3.86758449327188,0.0014800738377657,-4.07985816532184,0.00133938720950698
193.639201281548,-3.81464705785351,0.000279017598827152,-3.82725666417656,0.00161566268638491,-4.03979709190511,0.00146577656257933
194.94757426318,-3.77383751121699,0.00027879765025263,-3.78699635728425,0.00174781146563653,-3.99980171000862,0.00166998546943155
196.255947244812,-3.73304456196382,0.000278582490522124,-3.74680271287876,0.00187565411472084,-3.95987079830298,0.00192887054625005
197.564320226444,-3.69226820341837,0.000278371988362471,-3.70667423310439,0.0019984326561566,-3.91999996603871,0.00212088765825077
198.872693208076,-3.65150848096601,0.000278166024810579,-3.66660933607302,0.00211545627472757,-3.88017845609018,0.00276614341344739
200.181066189708,-3.61076542533058,0.000277964474726186,-3.62660624431005,0.00222610047871998,-3.84039953545325,0.00236988965955441
201.48943917134,-3.57003894025794,0.00027776717991469,-3.5866630138753,0.00232980080168284,-3.80065054086394,0.00261956672076509
202.797812152972,-3.52932901906727,0.000277574006977025,-3.54677681360037,0.00242615216911585,-3.7609401472615,0.00261113390091616
204.106185134604,-3.48863566707434,0.00027738482619097,-3.50694500311158,0.00251478890940416,-3.72124115319897,0.00405927723002898
205.414558116236,-3.44795899491494,0.000277199532568739,-3.46716476891683,0.00259543618745773,-3.68166386576909,0.00226674524506291
206.722931097868,-3.40729886648101,0.00027701796555636,-3.42743353270017,0.00266779161261973,-3.64218628825227,0.00266595187645613
208.0313040795,-3.3666552750892,0.000276839997837112,-3.38774782809416,0.00273180167309397,-3.60275231055804,0.00305376438305495
209.339677061133,-3.32602821405593,0.000276665504512317,-3.34810450519992,0.00278740914540269,-3.5633297082279,0.00333474457304699
210.648050042765,-3.28541778985848,0.00027649438554452,-3.30850038837182,0.00283462137808038,-3.52390887143388,0.00349491757445048
211.956423024397,-3.24482391048045,0.000276326503242435,-3.26893247753678,0.00287346112711759,-3.48449418333456,0.00350608722705127
213.264796006029,-3.20424654130078,0.000276161735902657,-3.22939745224857,0.00290408341858753,-3.44509387752955,0.00353945055653085
214.573168987661,-3.16368567563647,0.000275999970816332,-3.18989207220599,0.00292669261576882,-3.40571495895228,0.00348710778999625
215.881541969293,-3.12314137994645,0.000275841111113204,-3.1504132550091,0.00294151659692561,-3.36635012028014,0.00343927142600595
217.189914950925,-3.08261364204057,0.000275685048960053,-3.11095806566967,0.002948799939421,-3.32699088661059,0.00343941781344756
218.498287932557,-3.04210238749506,0.000275531670613077,-3.0715236005105,0.00294883804955815,-3.28763214934163,0.00350457297196652
219.806660914189,-3.00160760962968,0.000275380877951405,-3.03210694154692,0.00294200319561754,-3.24824631016062,0.00342346178447158
221.115033895821,-2.96112933501731,0.000275232581495151,-2.99270541510057,0.00292865478863443,-3.20881855304621,0.00355632297604895
222.423406877453,-2.9206676310361,0.000275086700670906,-2.95331649028379,0.00290916542042174,-3.16933461973084,0.00338744722136432
223.731779859085,-2.88022238359154,0.000274943132694458,-2.91393781520112,0.00288389292096929,-3.12979936274984,0.00341940363046767
225.040152840717,-2.83979358600818,0.000274801794836142,-2.87456704736409,0.00285328615460928,-3.0902025769596,0.00330022884779292
226.34852582235,-2.79938123161204,0.00027466260817221,-2.83520209131695,0.00281775307174214,-3.05052758336926,0.00347913104695111
227.656898803982,-2.75898544756956,0.000274525513899922,-2.79584100663249,0.00277770342252163,-3.01076266451887,0.00335865314301383
228.965271785614,-2.71860609976916,0.000274390423959195,-2.75648201257745,0.00273351914213565,-2.97092199034972,0.00310483292278114
230.273644767246,-2.6782431750345,0.000274257269858628,-2.71712345619783,0.00268563051232358,-2.93110251729888,0.00238589821080726
231.582017748878,-2.63789666669838,0.000274125987514314,-2.6777638646855,0.00263443960287928,-2.89154322859912,0.00293614202527759
232.89039073051,-2.59756666209087,0.000273996526429085,-2.63840192035887,0.00258033281215899,-2.8522181689289,0.00323388968805621
234.198763712142,-2.55725310658114,0.000273868823637283,-2.59903643297258,0.00252367403199632,-2.81295991197884,0.00327500786654303
235.507136693774,-2.51695594737104,0.000273742820372228,-2.55966637004725,0.00246483134313571,-2.77372487343799,0.00334409427453978
236.815509675406,-2.47667517780149,0.000273618466207519,-2.5202908634872,0.00240416091589563,-2.7344740731237,0.00317562722348981
238.123882657038,-2.43641084549727,0.000273495719033715,-2.48090916522895,0.00234199349127269,-2.69518268579919,0.00320640793448431
239.43225563867,-2.39616297505005,0.000273374537139783,-2.441520638678,0.00227864049855465,-2.65584966357992,0.00314307247529257
240.740628620302,-2.35593147417058,0.000273254870950099,-2.40212475157136,0.00221439924976671,-2.6164634616452,0.00309368176267032
242.049001601934,-2.31571633620891,0.000273136682077443,-2.36272116646296,0.00214955624743625,-2.57702243563198,0.00291002023771247
243.357374583567,-2.27551756921506,0.000273019936140759,-2.32330961115746,0.00208437317534605,-2.5375295204341,0.00279754562563138
244.665747565199,-2.23533527674519,0.000272904609331606,-2.28388991511246,0.00201909411325021,-2.49799379398348,0.0026401319277315
245.974120546831,-2.1951693271491,0.000272790660177632,-2.24446193400753,0.0019539484734578,-2.45841713595124,0.00254803922833596
247.282493528463,-2.15501971378679,0.000272678060603808,-2.2050257491645,0.00188914605288646,-2.4188025466767,0.00237996255038365
248.590866510095,-2.11488643002079,0.000272566784816741,-2.16558145800008,0.0018248790076466,-2.37915406905751,0.0023515942339652
249.899239491727,-2.07476958384247,0.000272456818181071,-2.12612923141831,0.00176132314698817,-2.33948339562702,0.00223994927328327
251.207612473359,-2.03466907864198,0.000272348131794134,-2.08666926487638,0.00169864354919346,-2.29978770253668,0.0021420949959783
252.515985454991,-1.99458488303257,0.000272240704122659,-2.04720188989887,0.0016369839133258,-2.2600701209983,0.00204029364409575
253.824358436623,-1.95451699038741,0.000272134517468369,-2.00772748615924,0.00157647209685284,-2.22033208328905,0.0019688006384358
255.132731418255,-1.91446546917017,0.000272029561464593,-1.96824646436839,0.00151722387567647,-2.18057252615374,0.00187755225933024
256.441104399887,-1.87443030164613,0.000271925820832817,-1.92875926059061,0.00145934694768355,-2.14079523283103,0.0017924062855071
257.749477381519,-1.83441141711369,0.000271823278048664,-1.88926636903056,0.00140293438235111,-2.10100877932804,0.00168351788499782
259.057850363151,-1.79440880895701,0.000271721921859226,-1.84976835308244,0.00134805730020266,-2.06120993922469,0.00164469534831979
260.366223344784,-1.75442250624146,0.000271621744937898,-1.8102657760832,0.00129478253505841,-2.02140354012686,0.00157587777354315
261.674596326416,-1.71445256984994,0.000271522743434398,-1.77075922403822,0.00124316843687533,-1.98159136503638,0.00157070070196789
262.982969308048,-1.67449888989502,0.000271424902482674,-1.73124929378248,0.00119327284620873,-1.94177392999925,0.001472738123456
264.29134228968,-1.63456145977202,0.000271328215794479,-1.6917366457898,0.0011451209220382,-1.90194566352442,0.00153450712626051
265.599715271312,-1.59464027287908,0.000271232678108181,-1.65222192626315,0.00109874178641957,-1.86210228567061,0.00133293958202874
266.908088252944,-1.5547354576534,0.000271138294607124,-1.61270579320317,0.00105415683911623,-1.82223889629246,0.00145711749617295
268.216461234576,-1.51484687595664,0.000271045052571913,-1.57318891272824,0.00101139343603566,-1.78235383649945,0.00137677648548747
269.524834216208,-1.47497451759331,0.000270952949138091,-1.53367196840003,0.000970448362825756,-1.74245605281565,0.0014243148799969
270.83320719784,-1.43511837597291,0.000270861982430613,-1.49415563740534,0.000931320599627105,-1.70253174900965,0.00133397773646995
272.141580179472,-1.39527854018026,0.000270772157940777,-1.45464059697093,0.00089400585732058,-1.66258331291215,0.00117203552036418
273.449953161104,-1.35545495060455,0.000270683471378465,-1.41512753584913,0.000858503312353129,-1.62262040874921,0.00125868465939118
274.758326142736,-1.31564755790939,0.000270595919738758,-1.37561713255173,0.000824796636373356,-1.58264099689655,0.00118388362331641
276.066699124368,-1.27585635551565,0.000270509503512917,-1.33611004755741,0.000792854562551211,-1.54264847907824,0.00118564326913802
277.375072106001,-1.23608139328422,0.000270424227611432,-1.29660693850432,0.000762648435140094,-1.50264399552944,0.00111778787471484
278.683445087633,-1.19632268987535,0.000270340095177488,-1.25710846836205,0.000734171495374282,-1.46262634923461,0.00115310789512927
279.991818069265,-1.15658015693984,0.000270257102176835,-1.21761530647119,0.000707395147592165,-1.42260760410728,0.00117621402067532
281.300191050897,-1.11685378790991,0.000270175250619926,-1.17812805583048,0.000682274723526851,-1.38258246822596,0.00116196511134922
282.608564032529,-1.07714359355051,0.000270094544019058,-1.13864733533215,0.000658772967860338,-1.34255765903701,0.00121470288340106
283.916937014161,-1.03744967053715,0.00027001499225901,-1.09917375008317,0.000636849669996586,-1.30253799174818,0.00118638875934564
285.225309995793,-0.997771891635464,0.000269936589527651,-1.05970796103179,0.000616474572330556,-1.26252474152015,0.00126165493488716
286.533682977425,-0.958110250288953,0.000269859338722508,-1.0202504808897,0.000597588545333459,-1.22250881271633,0.00132580684324486
287.842055959057,-0.918464739943936,0.000269783242876376,-0.980801866601222,0.000580143493280747,-1.18248326259814,0.00144056284411227
289.150428940689,-0.878835470087197,0.000269708313489875,-0.941362657285128,0.000564089096806808,-1.14273507384073,0.00256587837822374
290.458801922321,-0.839222339675301,0.000269634547031283,-0.901933437189814,0.000549380902798905,-1.10351249458762,0.00154099786598832
291.767174903954,-0.799625320513382,0.000269561945209896,-0.862514675494472,0.000535959276286154,-1.06445960705713,0.001696652422872
293.075547885586,-0.760044406058949,0.000269490511338279,-0.823106828615101,0.000523765376229995,-1.02549121814282,0.00233047887037684
294.383920867218,-0.720479666747887,0.000269420254361389,-0.783710356310551,0.00051274241438412,-0.986562009899288,0.00146267153608227
295.69229384885,-0.680931079462316,0.00026935117644362,-0.744325742547122,0.000502836629444321,-0.947617455932274,0.00167406448766879
297.000666830482,-0.641398577166363,0.000269283276485864,-0.704953422842031,0.00049399030287027,-0.908625804257082,0.00105987086183719
298.309039812114,-0.601882153328645,0.000269216557755476,-0.665593734892336,0.000486139634762547,-0.869603549281698,0.00185998733884989
299.617412793746,-0.56238183946147,0.000269151026281101,-0.626247051715608,0.000479226330042099,-0.83056088668626,0.00194535783167021
300.925785775378,-0.52289769011794,0.000269086689763819,-0.58691374219045,0.000473193613308922,-0.791520027828396,0.00304929585272888
302.23415875701,-0.483429599548145,0.000269023543954871,-0.547594220220092,0.000467988775551363,-0.752491406136215,0.000809417326711485
303.542531738642,-0.44397756123172,0.000268961591850269,-0.508288696383509,0.00046354945204925,-0.713456458679308,0.0011851531445178
304.850904720274,-0.404541568651034,0.000268900836353536,-0.468997457096949,0.00045982093408098,-0.674404405630679,0.000418400261435144
306.159277701906,-0.365121751476285,0.000268841290481191,-0.429720768133081,0.000456750112241063,-0.635332884886527,0.00108905646530916
307.467650683538,-0.325717967670162,0.000268782946822409,-0.390458986609842,0.000454289774932788,-0.59629186010537,0.00130028088690421
308.77602366517,-0.286330209956578,0.00026872580790591,-0.35121224739948,0.000452386327142196,-0.557250990809058,0.00101262327140781
310.084396646803,-0.246958471828807,0.000268669876201774,-0.311980740984507,0.000450991858557667,-0.518230339750325,0.00152871677216095
311.392769628435,-0.207602844078326,0.000268615161414981,-0.272764656537605,0.000450061477583454,-0.479179522042853,0.00149363984440341
312.701142610067,-0.168263262249311,0.000268561661414512,-0.233564244978416,0.000449554941989314,-0.440124832569934,0.000707926506387129
314.009515591699,-0.128939680395683,0.000268509375322383,-0.194379641158155,0.000449432374042434,-0.401139056097593,0.00297287323788213
315.317888573331,-0.0896320920215447,0.000268458305114206,-0.155210930868573,0.000449658097264744,-0.362211115743353,0.00182566378334208
316.626261554963,-0.0503405293421161,0.000268408455593226,-0.116058242136753,0.00045020557526319,-0.323264863533796,0.00107361241169319
317.934634536595,NaN,NaN,-0.0769217359354561,0.000451026110761805,-0.284313104528425,0.00159619324732523
319.243007518227,NaN,NaN,NaN,NaN,-0.245318475120508,0.00106378887684512
320.551380499859,NaN,NaN,NaN,NaN,-0.206299488668289,0.00109861802516685
321.859753481491,NaN,NaN,NaN,NaN,-0.167261040373593,0.000602136145682056
323.168126463123,NaN,NaN,NaN,NaN,-0.128199114195696,0.000844105676457316
324.476499444755,NaN,NaN,NaN,NaN,-0.0891137183396168,0.00178798717719094
325.784872426387,NaN,NaN,NaN,NaN,-0.0499999999999958,0.00181071267627458


==> figures/uctrlSat090fine.csv <==
0,-10,0.104911035601651,-10,0.104911035554001,-10,0.105074962211195
0.933481009817729,-9.9909237064854,0.0502758962904832,-9.98568728005117,0.0259036621797615,-9.98564497456779,0.0260945550743771
1.86696201963546,-9.97047320646352,0.0241009062553479,-9.95885206120357,0.006457487419426,-9.95869898408371,0.00625001591877348
2.80044302945319,-9.94456533565142,0.0115967672539512,-9.92892848083206,0.0017737834522198,-9.92869954146498,0.000758483199140604
3.73392403927092,-9.91605082363928,0.00564135166328797,-9.89823520041212,0.000824621090007603,-9.89801697942569,0.0015155951169071
4.66740504908865,-9.88630078829576,0.00281357100167562,-9.86732251215759,0.000745592421014492,-9.86704005299923,0.00175189143197289
5.60088605890638,-9.85596029712467,0.00150779996229507,-9.8363256786496,0.000784804019880532,-9.83570747609879,0.0014422361702678
6.5343670687241,-9.82534168837421,0.000938711103351743,-9.80528845482701,0.000820404317049156,-9.80431395092901,0.00213754590450586
7.46784807854183,-9.79459636253185,0.000701329035198574,-9.77423184609204,0.000838806298118497,-9.77284067061621,0.00110419857858852
8.40132908835956,-9.76379460707302,0.000595895462863383,-9.74316805402929,0.000841283222573849,-9.7413622996775,0.00256450228062341
9.33481009817729,-9.73297022081998,0.000536979335121779,-9.71210523838965,0.000830811378571434,-9.70998322839579,0.0022754525574123
10.268291107995,-9.70213967025243,0.000494674339583759,-9.68104904501633,0.00081055703949223,-9.6786793282274,0.00179357192940703
11.2017721178128,-9.67131082643187,0.000459355793749035,-9.65000344806138,0.000782901021988856,-9.64743977122856,0.00103955381958354
12.1352531276305,-9.64048736883592,0.00042792245445243,-9.61897142330973,0.000749723654090727,-9.61623338579301,0.00123413407666117
13.0687341374482,-9.60967116303102,0.000399202704803981,-9.58795537054601,0.000712519403312808,-9.58505971552113,0.00127537771912969
14.0022151472659,-9.57886309479225,0.000372664403004682,-9.55695663094125,0.000672581928387309,-9.55393119022255,0.00111796301675165
14.9356961570837,-9.54806350382557,0.00034802191561695,-9.52597632772874,0.000630892590051352,-9.52284293301734,0.000936844250967475
15.8691771669014,-9.5172725962516,0.000325121004275975,-9.49501539746027,0.000588256619382533,-9.49178748583074,0.000678167259462879
16.8026581767191,-9.48649060188258,0.000303878899665558,-9.46407442347783,0.000545360224606089,-9.46075359408064,0.000966936887889537
17.7361391865369,-9.45571750033044,0.000284199448840912,-9.43315345899502,0.000502772883705608,-9.4297538928665,0.000789498891263617
18.6696201963546,-9.42495327782793,0.000266006713257367,-9.40225259348401,0.0004609721661561,-9.39879187012441,0.000371348405390179
19.6031012061723,-9.39419795451972,0.000249239024900694,-9.3713720116444,0.000420392832439476,-9.36781510640207,0.000440925471846581
20.53658221599,-9.36345171086652,0.000233861799477255,-9.34051139473192,0.00038140354115896,-9.33682914814594,0.000676048058243978
21.4700632258078,-9.33271439636677,0.000219791381498908,-9.30967029644501,0.000344324352648011,-9.30586791183452,0.000678293093382734
22.4035442356255,-9.30198601484087,0.000206969496838217,-9.27884830647989,0.000309454880165844,-9.27494025863154,0.000665043154108592
23.3370252454432,-9.27126661024585,0.000195342854315292,-9.24804523430436,0.000277116404890962,-9.24404361596068,0.000341922190683466
24.270506255261,-9.24055628733612,0.000184863755816092,-9.21726020510217,0.000247521331922708,-9.21315633681886,0.00042668443018808
25.2039872650787,-9.20985491667485,0.000175454694623344,-9.18649252674854,0.000220868367201224,-9.18225946254654,0.000454273182901691
26.1374682748964,-9.17916250296241,0.000167055348205053,-9.15574152492557,0.000197310763830446,-9.15134921817261,0.000529559595714905
27.0709492847141,-9.14847912851606,0.000159612474263146,-9.12500663926513,0.000176953060729051,-9.12045251188246,0.00069778576065958
28.0044302945319,-9.11780481222846,0.000153064476478633,-9.0942867968218,0.00015968984131654,-9.08956676577337,0.000228812840950495
28.9379113043496,-9.08713946325598,0.000147340376058296,-9.06358119565207,0.000145347685825188,-9.05867963083784,0.000395015885907046
29.8713923141673,-9.05648308384008,0.000142379952282737,-9.03288914631337,0.000133663510422108,-9.02778976671422,0.0010799871342867
30.8048733239851,-9.0258357956444,0.000138133097997466,-9.00220995721592,0.000124288792848423,-8.99692358428689,0.000746651615905765
31.7383543338028,-8.99519753213328,0.000134536560486306,-8.97154280904666,0.000116824250133958,-8.96608886994754,0.000324879134318859
32.6718353436205,-8.96456824187102,0.000131532829977282,-8.94088712698,0.000110929063582287,-8.93529050208175,0.000223853186254949
33.6053163534383,-8.93394792513416,0.000129071972954557,-8.91024254638975,0.000106326043618022,-8.90452423242876,0.000976320143409869
34.538797363256,-8.90333674332206,0.000127116066618198,-8.87960859889952,0.000102773750419095,-8.87378917608094,0.00121694304213342
35.4722783730737,-8.8727345448807,0.000125614149130238,-8.84898486759907,0.000100087991559499,-8.84307654761626,0.000394323010406241
36.4057593828914,-8.84214131829975,0.000124528263989529,-8.81837107222904,9.81362253570663e-05,-8.81233895655734,0.000409560859979414
37.3392403927092,-8.81155709329989,0.000123826390313004,-8.78776713362347,9.68271250430777e-05,-8.78155564171178,0.000613900706882412
38.2727214025269,-8.7809819782242,0.000123482887170041,-8.75717271406841,9.60743330434585e-05,-8.75074352144512,0.000253861242772787
39.2062024123446,-8.75041583006571,0.000123466159277685,-8.72658761544053,9.58179339425025e-05,-8.71991292099213,0.000124586082320049
40.1396834221624,-8.71985864658138,0.000123753752308647,-8.69601170377248,9.6013235346359e-05,-8.68907683384096,0.00013122234779632
41.0731644319801,-8.68931049776847,0.000124328012685486,-8.66544497890493,9.66300154142018e-05,-8.65825118550251,0.00011142386572269
42.0066454417978,-8.65877140760013,0.000125171656725038,-8.63488716017585,9.7632225345526e-05,-8.6274492047612,0.000195100879338274
42.9401264516155,-8.62824127368298,0.000126265747132246,-8.60433813470473,9.89970227843459e-05,-8.59667150750875,0.000253671676849005
43.8736074614333,-8.59772009278061,0.000127595810539381,-8.57379785364627,0.000100707815454308,-8.56592136677077,0.000258552901661688
44.807088471251,-8.56720797532572,0.000129150986599208,-8.543266267014,0.000102750538218906,-8.53520306902292,0.000250602713683551
45.7405694810687,-8.53670486141101,0.000130916689036284,-8.51274317135756,0.000105107552370705,-8.50451367802375,0.000755384421391886
46.6740504908865,-8.50621068948107,0.000132879084142187,-8.48222847689001,0.000107767121823764,-8.47380425983989,0.000739680722926723
47.6075315007042,-8.47572545557027,0.000135026022370797,-8.45172218953667,0.000110721730009968,-8.44305408281041,0.000828475503977588
48.5410125105219,-8.445249310625,0.000137348254727785,-8.42122419681552,0.000113960161845097,-8.41227925092561,0.000241773681778747
49.4744935203396,-8.41478211139768,0.000139830873656653,-8.39073435219302,0.000117470490703,-8.38149404493174,0.00017254532737386
50.4079745301574,-8.38432383729128,0.000142461637215537,-8.36025257801872,0.000121243257637001,-8.35072739628718,0.000419819685252491
51.3414555399751,-8.35387450896675,0.000145228989980588,-8.32977892457279,0.000125272829556927,-8.31998720466509,0.000321087523064925
52.2749365497928,-8.32343424249906,0.00014812246899795,-8.299313217475,0.000129546198577718,-8.28927502557777,0.000383889644579374
53.2084175596106,-8.29300288726058,0.000151128059257777,-8.26885535998059,0.000134052709156211,-8.25858665783236,0.000477291335194889
54.1418985694283,-8.26258043851886,0.000154234110505434,-8.23840529453516,0.000138782593007447,-8.22793129910268,0.000518400950294552
55.075379579246,-8.23216695779826,0.000157429721357577,-8.20796308265357,0.000143728854070187,-8.19731070310053,0.000442112997489419
56.0088605890638,-8.20176247811254,0.000160703651687026,-8.17752852286108,0.000148876955049117,-8.16672307413841,0.000563211153294939
56.9423415988815,-8.17136689016733,0.000164043891075941,-8.14710155558022,0.000154216151121701,-8.1361698561838,0.000552405586190827
57.8758226086992,-8.14098018902094,0.000167439792526691,-8.11668216836706,0.000159736607675869,-8.10565132965769,0.000641028010916862
58.8093036185169,-8.11060247702062,0.000170881482291958,-8.08627036047448,0.000165428004519534,-8.07516723165179,0.000383959520929894
59.7427846283347,-8.08023370462399,0.000174358558577447,-8.0558659810491,0.000171276913544901,-8.04471318587974,0.00047814286567948
60.6762656381524,-8.04987380383234,0.000177861231212208,-8.02546898196382,0.000177272145639795,-8.01428994795995,0.000494105068339104
61.6097466479701,-8.01952276961943,0.000181380465046012,-7.99507939506295,0.000183403822727988,-7.98389631786381,0.000459995163724895
62.5432276577879,-7.98918074508154,0.000184907656639888,-7.96469716249957,0.000189660222041868,-7.95353318376016,0.000411097819180533
63.4767086676056,-7.95884759861103,0.00018843439206577,-7.93432218193698,0.000196029160654683,-7.92319548607957,0.000388477253364415
64.4101896774233,-7.92852330342408,0.00019195301330689,-7.90395441711104,0.000202499765529431,-7.8928817795295,0.000372434720817985
65.343670687241,-7.8982078737825,0.00019545629537913,-7.87359394336134,0.000209062559659455,-7.86259102659352,0.000301503560044069
66.2771516970588,-7.8679014356083,0.000198937047803062,-7.84324064884488,0.000215705802770018,-7.83231991684754,0.000295134268334355
67.2106327068765,-7.8376038335198,0.000202389292485739,-7.81289447748487,0.000222418938929603,-7.8020650823035,0.000291569092880177
68.1441137166942,-7.80731506256206,0.000205807242197978,-7.78255540917588,0.000229192091991098,-7.77182334753659,0.00028590714719617
69.077594726512,-7.77703517793053,0.000209185239264173,-7.75222354777327,0.000236016360678206,-7.74159367556224,0.000279729682233123
70.0110757363297,-7.74676422354443,0.000212517980467482,-7.72189874247794,0.000242881375050888,-7.71137699290048,0.000306402650085665
70.9445567461474,-7.71650208539613,0.00021580146376334,-7.69158097650207,0.000249778148176438,-7.6811734248864,0.00030921708448844
71.8780377559652,-7.68624875865756,0.000219031594052871,-7.66127027269172,0.000256698385215582,-7.65098366328679,0.000285470589421244
72.8115187657829,-7.65600433933066,0.000222203962600468,-7.63096667903474,0.000263633869539465,-7.62080884632825,0.000318429970185714
73.7449997756006,-7.62576878975274,0.000225315349119862,-7.6006700883941,0.000270576547978695,-7.59064428406386,0.000271135807960974
74.6784807854183,-7.59554203714307,0.00022836321983613,-7.57038049333937,0.000277519101262895,-7.56048775019965,0.000282831634410112
75.6119617952361,-7.5653240768401,0.000231344933540765,-7.54009795789206,0.000284454480441706,-7.53033241862601,0.000310345011025108
76.5454428050538,-7.53511504551819,0.000234257029926817,-7.50982247382081,0.000291376006659581,-7.5001767587668,0.00025247876540979
77.4789238148715,-7.50491482432047,0.000237098342339123,-7.47955397502849,0.000298277686954896,-7.47001626016526,0.000279502196623618
78.4124048246892,-7.47472338153687,0.000239867367868925,-7.44929246180797,0.000305153876027196,-7.43984328730468,0.000252791596514216
79.345885834507,-7.44454072621499,0.000242562546802794,-7.41903803793428,0.000311998814552605,-7.40964829135959,0.000306661687164089
80.2793668443247,-7.41436699501237,0.000245181463375429,-7.38879063745122,0.000318807872052351,-7.37945178323003,0.000269116990459269
81.2128478541424,-7.38420202878379,0.000247724486406372,-7.35855023310324,0.000325576471109697,-7.34924013646932,0.000261083229996314
82.1463288639602,-7.35404582321288,0.000250190911184528,-7.32831683138215,0.000332301167241648,-7.31900215122841,0.000255794820233824
83.0798098737779,-7.32389842809671,0.000252579767449354,-7.29809057408336,0.000338977185099393,-7.28874023978209,0.000249732771294748
84.0132908835956,-7.29375989885924,0.000254890231609971,-7.26787133569317,0.000345602135624528,-7.25843903230012,0.000362652521930917
84.9467718934134,-7.26363011746705,0.000257123211972333,-7.23765912585992,0.000352173175948208,-7.22809278102856,0.000306581808862761
85.8802529032311,-7.23350907981213,0.000259278787349162,-7.20745398802435,0.000358687073801791,-7.19772702565778,0.000264178143023422
86.8137339130488,-7.20339687629261,0.000261356367858772,-7.17725600349064,0.000365142017805631,-7.1673241229581,0.000252214221512188
87.7472149228665,-7.17329348142383,0.000263356548700988,-7.14706508211822,0.000371536686836491,-7.13686257145454,0.000294482339799039
88.6806959326843,-7.14319881811346,0.00026528051318824,-7.11688123663428,0.000377869625380352,-7.10632274611504,0.00026700585035352
89.614176942502,-7.11311288246013,0.000267128926041907,-7.08670454633825,0.00038413912150969,-7.0757245233842,0.000270855729408181
90.5476579523197,-7.08303580531899,0.000268901429121273,-7.05653502963447,0.00039034444534309,-7.04512122481761,0.000261239027696015
91.4811389621375,-7.05296748059136,0.000270599814373444,-7.02637263058321,0.000396485746530565,-7.0145182448751,0.000216722016787262
92.4146199719552,-7.02290787196084,0.000272225355150766,-6.99621736362541,0.000402562468602359,-6.98392399898988,0.000298501489733715
93.3481009817729,-6.9928569835864,0.000273779070872715,-6.96606934318149,0.000408576298197586,-6.95333399658068,0.000333974926977643
94.2815819915906,-6.96281496305842,0.00027526092597745,-6.93592852243361,0.000414522815526512,-6.92275280760147,0.000307118924301318
95.2150630014084,-6.93278164751444,0.000276673474431397,-6.9057948786712,0.000420408348630431,-6.89217852194771,0.000492567155321365
96.1485440112261,-6.90275703339495,0.000278018021557764,-6.87566842674063,0.000426232134972123,-6.86161876679139,0.000229384357555459
97.0820250210438,-6.87274116533776,0.000279295569101556,-6.84554931552572,0.000431994439645414,-6.83106306422886,0.000230283603045584
98.0155060308616,-6.84273411024622,0.000280507041257792,-6.81543743065926,0.00043769821365543,-6.80049778502092,0.000298575955634832
98.9489870406793,-6.81273574602632,0.00028165480796921,-6.7853327822181,0.000443345296931248,-6.76991003843562,0.000256943828002812
99.882468050497,-6.78274606929552,0.000282740366765178,-6.7552354135109,0.000448925048783387,-6.73930613292451,0.000290325212364591
100.815949060315,-6.75276516503022,0.000283764646516815,-6.72514541931953,0.000454460026951286,-6.70863295778273,0.000235211112068297
101.749430070132,-6.72279301969873,0.000284729322184667,-6.69506270322844,0.000459943940228285,-6.67795764403351,0.00346420706809475
102.68291107995,-6.69282955181858,0.000285636519051516,-6.66498727834897,0.000465379370516148,-6.64734067389292,0.00160748328236824
103.616392089768,-6.66287475816849,0.000286487831806365,-6.63491922066558,0.000470768719966623,-6.6167779331296,0.00143292716882457
104.549873099586,-6.63292876393051,0.000287284089031987,-6.60485855638939,0.000476114958802778,-6.58626073278446,0.00125780120717812
105.483354109403,-6.6029914753691,0.00028802751272789,-6.57480522023909,0.000481421715005748,-6.55578444752074,0.00119117113895593
106.416835119221,-6.57306285146563,0.000288719958047646,-6.54475922325281,0.000486692308705202,-6.52534543069817,0.00100600845155612
107.350316129039,-6.54314289142862,0.000289363030071313,-6.51472067369744,0.000491929848021525,-6.49493679046051,0.00101903354421951
108.283797138857,-6.51323175366431,0.00028995748674358,-6.48468952725395,0.00049713833645611,-6.46455635055948,0.000855123727217382
109.217278148674,-6.48332927130232,0.000290505870515076,-6.45466574976146,0.000502321795172353,-6.43420119018481,0.000864003585759194
110.150759158492,-6.45343544136392,0.000291009778302734,-6.42464934969001,0.000507484210801243,-6.40387023090218,0.000735592084255542
111.08424016831,-6.42355030326463,0.000291470592349869,-6.39464046735808,0.000512629506432573,-6.37355585249367,0.000689197913336883
112.017721178128,-6.39367393513296,0.000291889535430843,-6.36463898686489,0.000517762358849968,-6.3432528384947,0.000635590612476742
112.951202187945,-6.36380621054517,0.000292268771907268,-6.33464490528888,0.000522887243504342,-6.31296336572471,0.000747309044400178
113.884683197763,-6.33394712663777,0.000292609833157567,-6.30465825332663,0.000528008769146274,-6.28269206934569,0.000723241131351822
114.818164207581,-6.30409676290952,0.000292913894638221,-6.27467912806764,0.00053313182867599,-6.25243798403226,0.00116299733734601
115.751645217398,-6.27425511741884,0.000293182484785931,-6.24470741673742,0.000538261396995575,-6.22220508417715,0.00142427131632073
116.685126227216,-6.24442210405495,0.000293417418129977,-6.21474312289843,0.000543402546743649,-6.19199205551137,0.000761681176581081
117.618607237034,-6.21459772005359,0.000293620129121924,-6.18478630891377,0.000548547670873372,-6.16178380712649,0.000406326887288704
118.552088246852,-6.1847820848793,0.000293791609339786,-6.15483699999663,0.000553724909606596,-6.13157621288785,0.000316015258909677
119.485569256669,-6.15497511671638,0.000293933554680118,-6.1248951148611,0.000558928598446408,-6.10134781899501,0.000328298651123059
120.419050266487,-6.1251767696412,0.000294047466800293,-6.09496065462802,0.000564164038394062,-6.0710922163288,0.00027688952696853
121.352531276305,-6.09538704097377,0.000294134662689257,-6.06503371391423,0.00056943713063213,-6.04082407847595,0.000333234488946055
122.286012286123,-6.06560609003232,0.000294195976120758,-6.03511424755743,0.000574753191121555,-6.01053150370184,0.000493782822525279
123.21949329594,-6.03583375531395,0.000294233154897227,-6.00520220710485,0.000580117381963392,-5.98021633047844,0.000368809477723215
124.152974305758,-6.00607003096343,0.000294247428775545,-5.97529759247992,0.000585535091746939,-5.94989169227761,0.000254401738183548
125.086455315576,-5.97631495103624,0.000294239898124733,-5.94540053203341,0.000591012779512409,-5.91954082901751,0.000348479955278997
126.019936325393,-5.94656860460173,0.000294211527716064,-5.91551091169956,0.000596554912815788,-5.88917218871164,0.000251893483030919
126.953417335211,-5.91683086064527,0.00029416376218763,-5.88562871815853,0.000602166504509352,-5.85879791973606,0.000263894646068774
127.886898345029,-5.88710171660207,0.00029409768836239,-5.85575397331252,0.000607852722019888,-5.82842056303212,0.000355350332562554
128.820379354847,-5.85738124638375,0.000294014216098607,-5.8258867817008,0.000613619456742696,-5.79804433244619,0.000287336506228579
129.753860364664,-5.82766945930773,0.000293914373547818,-5.79602702549068,0.000619435550436809,-5.76767089100205,0.00030181181696905
130.687341374482,-5.79796626442264,0.000293799323906937,-5.76617471000376,0.000625364381252011,-5.73730549897942,0.000354717954254707
131.6208223843,-5.76827165921313,0.000293670019912712,-5.73632989876608,0.000631380656032045,-5.70694868918903,0.000523301449606686
132.554303394118,-5.73858575734219,0.000293527214306153,-5.70649263737964,0.000637486227195474,-5.67661083605422,0.00230814546112992
133.487784403935,-5.70890848855579,0.000293371922750152,-5.67666285441038,0.000643680187331615,-5.64632951722316,0.00225112677854567
134.421265413753,-5.67923980185737,0.000293205074426899,-5.64684057150946,0.000649961093224025,-5.61611529973831,0.00234934991591519
135.354746423571,-5.64957969477097,0.00029302749164724,-5.61702590758113,0.000656326514297217,-5.58596897076383,0.00175060876489705
136.288227433388,-5.61992832060954,0.000292839800133704,-5.58721886335247,0.000662770066451079,-5.55586852412639,0.00181942556727503
137.221708443206,-5.59028552972466,0.000292642945950802,-5.55741943098333,0.000669282376676201,-5.52580635456937,0.00174218271451119
138.155189453024,-5.56065131097037,0.000292437667442717,-5.52762766842072,0.000675851307836276,-5.49577735099926,0.00118208537407608
139.088670462842,-5.53102569293256,0.000292224637779019,-5.49784377851001,0.000682461749490586,-5.46577183830047,0.00125588662323696
140.022151472659,-5.50140877538203,0.000292004458325717,-5.46806774482199,0.000689097769228953,-5.43578990564625,0.0026323661143084
140.955632482477,-5.47180042254417,0.000291777888812697,-5.43829966076737,0.000695776411022494,-5.40584203649256,0.0011131154756605
141.889113492295,-5.44220063199185,0.000291545540397314,-5.40853968282524,0.000702256912317441,-5.37589909938383,0.0287663652550714
142.822594502113,-5.41260947196777,0.000291307958908251,-5.37878805458584,0.000710078285278762,-5.34679461651608,0.15226633136104
143.75607551193,-5.38302696279668,0.000291065704926894,-5.34906359883982,0.0122382561757905,-5.32057848335006,0.189254683876045
144.689556521748,-5.35345300855887,0.00029081936471739,-5.31956841083642,0.0310043573426096,-5.29797049409768,0.181208334430178
145.623037531566,-5.32388760684568,0.000290569442293016,-5.29060209652742,0.048079545476967,-5.27872625013449,0.152594675601745
146.556518541383,-5.29433086546005,0.000290316383279724,-5.26238449665935,0.0631125572955384,-5.26225331787371,0.117433281030522
147.489999551201,-5.26478272545683,0.00029006067507722,-5.23502008752447,0.0757045384032955,-5.24780035052037,0.0836669337498875
148.423480561019,-5.23524313067355,0.000289802767527851,-5.2085212818106,0.0853429466978622,-5.23470403320431,0.0547008514820341
149.356961570837,-5.20571207871462,0.000289543068296574,-5.18280868046653,0.0913912060743388,-5.22240355947787,0.0315693503304704
150.290442580654,-5.17618971684832,0.000289281945415205,-5.15769301641931,0.0932346667749569,-5.21050034232542,0.0139646247369194
151.223923590472,-5.14667590703511,0.000289019792734263,-5.13291066823296,0.090383566943888,-5.19874491961034,0.00147688783639862
152.15740460029,-5.11717063277427,0.000288756954906627,-5.10816212711422,0.0825645189849564,-5.18697791107615,0.000750801438788242
153.090885610108,-5.08767391712879,0.000288493754201619,-5.08314059931176,0.0698376071884631,-5.17498802160927,0.00142004125627941
154.024366619925,-5.0581858703889,0.000288230499912916,-5.05759777717394,0.0529246828061212,-5.16256007349367,0.00200494777810977
154.957847629743,-5.028706351946,0.000287967481440134,-5.03137824777865,0.0329673992450455,-5.14952455060782,0.00263533035032226
155.891328639561,-4.9992353594173,0.000287704964183057,-5.00442439089529,0.0115599299892797,-5.13569871079231,0.0029514174206895
156.824809649378,-4.96977295534314,0.000287443203851462,-4.97670180074288,0.00709618245819037,-5.12092612523999,0.00402543179812465
157.758290659196,-4.94031917087636,0.000287182442080528,-4.947929226079,0.00677541955473931,-5.10506069097522,0.00445574884303872
158.691771669014,-4.91087390508186,0.000286922884733509,-4.91855365397663,0.00600505419485719,-5.08796316298969,0.00475131957136847
159.625252678832,-4.88143715557991,0.000286664730950805,-4.88898119438125,0.00538660479714726,-5.06952439719818,0.00580489221527937
160.558733688649,-4.8520090242959,0.000286408186853727,-4.85939021568276,0.00479884455422477,-5.04955046910283,0.00619533481376515
161.492214698467,-4.82258946342203,0.00028615341856863,-4.82984956847603,0.00425407870539981,-5.02789382933498,0.00597251410831248
162.425695708285,-4.79317841160452,0.000285900570979841,-4.80037991389657,0.00376497652027482,-5.00447449583938,0.00602189533551677
163.359176718103,-4.76377586646448,0.000285649787057781,-4.77098201797998,0.00333364394081544,-4.97931903109773,0.00602517305370497
164.29265772792,-4.73438196922074,0.000285401236681261,-4.74164614141338,0.00295387764994586,-4.9525056821156,0.00525525274988686
165.226138737738,-4.70499659328215,0.000285155008864484,-4.71236141836971,0.0026189006609729,-4.924362313157,0.00449047199909428
166.159619747556,-4.67561971678482,0.000284911205401308,-4.68311756063445,0.00232197319609168,-4.89544620669485,0.00416812966980201
167.093100757374,-4.64625135726534,0.00028466992854215,-4.65390567702609,0.00205781520290772,-4.86617446046438,0.00352665982808118
168.026581767191,-4.61689163539628,0.000284431303811568,-4.62471734183156,0.00182115595522191,-4.83677743805554,0.00311149298946266
168.960062777009,-4.58754040572952,0.000284195364463074,-4.59554612481679,0.00160821403631519,-4.80736694676514,0.00248031167212815
169.893543786827,-4.55819766588412,0.000283962176964867,-4.56638678422005,0.00141601892416292,-4.77798414525225,0.00179131683384681
170.827024796644,-4.52886347270589,0.000283731819060155,-4.53723495382455,0.00124209657409877,-4.74863305677864,0.00131064709214823
171.760505806462,-4.49953786804564,0.000283504356380645,-4.50808705683072,0.00108418880483879,-4.71930209018192,0.000902448395112897
172.69398681628,-4.47022074596153,0.00028327979589482,-4.47894037142907,0.000940736015160475,-4.68996805929958,0.000300850445863664
173.627467826098,-4.44091210407022,0.000283058171510432,-4.44979276296613,0.00081076574585337,-4.66062258549434,0.000895315899361785
174.560948835915,-4.41161203843626,0.000282839544897286,-4.42064265669435,0.000693619537336279,-4.6313456946673,0.000791828487335445
175.494429845733,-4.38232051226747,0.000282623924890054,-4.39148906483351,0.000589284963659003,-4.6021010281939,0.000557671812489461
176.427910855551,-4.35303745903818,0.000282411303027074,-4.36233152865134,0.000498835615525276,-4.57284054285759,0.000421101652966823
177.361391865369,-4.32376287636223,0.000282201687547721,-4.33317016030314,0.000425189750298634,-4.54356703811516,0.000623411773336098
178.294872875186,-4.29449689943261,0.000281995130190953,-4.3040060265475,0.0003729612276919,-4.51427801733536,0.000996806983637148
179.228353885004,-4.26523941299347,0.000281791588471915,-4.27484126296496,0.000348271547731801,-4.48494571339607,0.00102490326445618
180.161834894822,-4.23599038984543,0.00028159104645333,-4.24567938221731,0.000355175728894912,-4.4555933685576,0.000396748241916222
181.095315904639,-4.20674984202772,0.00028139349775526,-4.21652540547785,0.000391674080200497,-4.42627381431914,0.000287355720578752
182.028796914457,-4.17751790048628,0.000281198973339002,-4.18738464043326,0.000449864070006422,-4.39706419414747,0.000263849562904415
182.962277924275,-4.14829441496681,0.000281007401530842,-4.15826208906071,0.000522601039753891,-4.36803972222074,0.000414427059248531
183.895758934093,-4.11907938307792,0.000280818759479619,-4.12916208289457,0.000604921895733685,-4.3391700951304,0.000137214297691879
184.82923994391,-4.08987285600524,0.000280633039408131,-4.10008813628246,0.000693650683663136,-4.31036703566903,8.4742855264115e-05
185.762720953728,-4.06067488619469,0.000280450230224306,-4.07104240198671,0.000786678154129534,-4.28159342193103,0.00012538222793531
186.696201963546,-4.0314853627368,0.00028027026293319,-4.04202672522861,0.000882644973443872,-4.25285241947805,0.000208359909631439
187.629682973364,-4.00230428323735,0.000280093103460365,-4.01304284315751,0.000980572865661418,-4.22414172189473,0.000484547320109562
188.563163983181,-3.97313173793844,0.000279918745549175,-3.98409173930533,0.00107967491370519,-4.19545755119403,0.00064862357914142
189.496644992999,-3.94396770096635,0.00027974714214446,-3.95517389158074,0.00117931988757399,-4.16679112503683,0.000950490704189951
190.430126002817,-3.91481210066673,0.000279578230479455,-3.92628982207843,0.00127898487041158,-4.13814080127901,0.00128781671995126
191.363607012635,-3.88566493464288,0.000279411969006105,-3.89744039447646,0.00137819691607953,-4.10950645653099,0.00127310004090343
192.297088022452,-3.85652633210333,0.000279248354799679,-3.86862538655434,0.00147653924797301,-4.08089209426689,0.00132390730030825
193.23056903227,-3.82739618903553,0.00027908731128045,-3.83984469169866,0.00157363761136792,-4.05230195623541,0.00142294645306493
194.164050042088,-3.79827447295054,0.000278928784036904,-3.811098233256,0.00166914272639017,-4.02374528069895,0.00149780250040491
195.097531051905,-3.76916119043627,0.000278772729714564,-3.78238637654381,0.00176269124505278,-3.99522197592957,0.00165366505812078
196.031012061723,-3.74005648261755,0.000278619141954631,-3.75370815607512,0.00185401262975732,-3.96673088438869,0.00181322597891417
196.964493071541,-3.71096019448425,0.000278467928760364,-3.72506313480216,0.00194282854446587,-3.93827229544505,0.00200276212655412
197.897974081359,-3.68187232363629,0.000278319042531801,-3.69645095876382,0.00202886474362525,-3.90984067169217,0.00215173498141536
198.831455091176,-3.65279291564693,0.000278172448099415,-3.66787125861777,0.00211185331150384,-3.88143300119719,0.00272186662520455
199.764936100994,-3.62372203346641,0.000278028113453421,-3.63932288807285,0.00219161644401962,-3.85304791314732,0.00238877941925554
200.698417110812,-3.59465956126918,0.000277885959746058,-3.61080507775803,0.00226795903942073,-3.82467733008317,0.00272949446627823
201.63189812063,-3.56560549665388,0.000277745938921792,-3.58231728424879,0.00234066852637568,-3.79632475112185,0.00269288032822875
202.565379130447,-3.5365599240891,0.000277608024110323,-3.55385855480427,0.00240959060109113,-3.76799182616889,0.00263995656750555
203.498860140265,-3.50752282853176,0.000277472163087547,-3.52542767135991,0.00247462566592121,-3.73966460420959,0.00369948978468646
204.432341150083,-3.47849413325104,0.000277338290079454,-3.49702364042833,0.00253567626368614,-3.71136192418016,0.00161619453152646
205.3658221599,-3.44947383584477,0.000277206358151121,-3.46864579289386,0.00259255710708349,-3.68313588878514,0.00229512781575487
206.299303169718,-3.42046205958692,0.000277076348454802,-3.44029276833478,0.00264525488903857,-3.65496140825595,0.00248311787157134
207.232784179536,-3.39145871162243,0.000276948193509226,-3.41196335751662,0.00269373560221446,-3.62681688124357,0.00292538409016853
208.166265189354,-3.36246375422531,0.00027682184002764,-3.38365644894299,0.00273796474938361,-3.59868560443278,0.0031044791289061
209.099746199171,-3.33347718858436,0.000276697244068449,-3.35537128831927,0.00277784632307138,-3.57055890723474,0.00328426367591259
210.033227208989,-3.30449916591489,0.000276574392098975,-3.32710630519803,0.00281346327752201,-3.54243294924885,0.00344218480721476
210.966708218807,-3.2755295265053,0.000276453207918731,-3.29886035283241,0.0028448339850798,-3.51430850366642,0.00350714016098118
211.900189228625,-3.24656826795308,0.000276333649100608,-3.27063236519129,0.00287197192879369,-3.4861880808313,0.00350567547603176
212.833670238442,-3.21761543027146,0.000276215681836998,-3.24242132951338,0.0028948870353987,-3.45807458054129,0.00354482002551015
213.76715124826,-3.18867108682802,0.000276099278264247,-3.21422585600795,0.00291370191658266,-3.42997170750727,0.00351736923645719
214.700632258078,-3.15973511693508,0.00027598437615744,-3.1860448253141,0.00292849093315016,-3.40187947231053,0.00348394513803473
215.634113267895,-3.13080751819053,0.000275870936565482,-3.1578772502876,0.00293930336347557,-3.37379420565382,0.00344855117693154
216.567594277713,-3.10188836934202,0.000275758934885042,-3.12972201871366,0.00294623745865742,-3.34571024926218,0.00343479333236466
217.501075287531,-3.07297766609079,0.000275648332577241,-3.10157794339491,0.00294943722955699,-3.31763189334003,0.00344182095757927
218.434556297349,-3.04407532668296,0.000275539080028039,-3.07344399318802,0.00294901715362433,-3.28954994182692,0.00350423317268851
219.368037307166,-3.01518134871724,0.000275431142091346,-3.04531927954584,0.00294504972341528,-3.26145341576447,0.00340449899088168
220.301518316984,-2.98629584958567,0.000275324502421805,-3.01720272444466,0.00293769802727083,-3.23333979851289,0.00340965227470973
221.234999326802,-2.9574187475044,0.000275219114822694,-2.98909334527833,0.00292711282465371,-3.20520048674635,0.0034334138621769
222.16848033662,-2.92854999956325,0.000275114940909613,-2.96099024040001,0.00291343147490346,-3.17703172786614,0.00335001502145879
223.101961346437,-2.89968960336211,0.000275011949478216,-2.9328926284372,0.00289674244778554,-3.14883778210642,0.00334522433085962
224.035442356255,-2.87083771484743,0.0002749101315424,-2.90479956646349,0.00287724652502428,-3.12061485300184,0.00327358236465444
224.968923366073,-2.84199417493138,0.000274809435664539,-2.87671026435138,0.00285509065705741,-3.092359937195,0.00342548210082392
225.90240437589,-2.8131589794574,0.000274709833364143,-2.84862398268413,0.00283041177302903,-3.06406514406929,0.00326939922209627
226.835885385708,-2.78433216293119,0.000274611301959828,-2.82054001943305,0.00280333547227492,-3.03572579397143,0.00351807291916705
227.769366395526,-2.75551380905074,0.000274513825206679,-2.79245766159037,0.00277404671745928,-3.00734027498225,0.00310756470880958
228.702847405344,-2.7267037923181,0.000274417362025264,-2.76437628133547,0.00274269202002555,-2.97891407060402,0.00326905689772111
229.636328415161,-2.69790211033594,0.00027432188801482,-2.73629528868907,0.00270940098611798,-2.95048023392236,0.00253911229706717
230.569809424979,-2.66910883618328,0.000274227388219683,-2.7082141190562,0.0026743187138584,-2.92211767299828,0.0026072108910799
231.503290434797,-2.64032397621807,0.00027413384038745,-2.68013226086353,0.00263760631182112,-2.89391458207881,0.00295007970058763
232.436771444615,-2.61154744371463,0.000274041213104357,-2.65204924504251,0.00259940239880514,-2.86584329550414,0.00307504448503241
233.370252454432,-2.58277923627758,0.000273949485608529,-2.62396461312153,0.00255982604476812,-2.8378130444219,0.00325872849032092
234.30373346425,-2.55401946546936,0.000273858649763119,-2.59587797384941,0.00251902376856477,-2.80981136799347,0.00307048050944068
235.237214474068,-2.52526806048862,0.000273768678801753,-2.56778898056519,0.00247713207536501,-2.78181865218863,0.00343018436366276
236.170695483885,-2.49652497329184,0.000273679549710522,-2.53969731274103,0.00243427592119841,-2.75382317057282,0.00323263862236538
237.104176493703,-2.46779020148582,0.000273591245106341,-2.51160262546301,0.0023905633956334,-2.72580784478959,0.00318233589654333
238.037657503521,-2.43906389502658,0.000273503762882686,-2.48350471209642,0.00234612814245335,-2.69777314090178,0.00333242710991243
238.971138513339,-2.41034590613392,0.00027341707278301,-2.4554033570017,0.00230108291907101,-2.66971902546099,0.00323798466887608
239.904619523156,-2.38163622535647,0.000273331159089717,-2.42729835871296,0.00225553507469749,-2.64163537418554,0.00313471236998398
240.838100532974,-2.35293488174318,0.000273246010327335,-2.39918951019067,0.00220958588464575,-2.61352721260772,0.00308794940152325
241.771581542792,-2.32424196923449,0.000273161621259186,-2.37107674045137,0.0021633422211375,-2.58538989338553,0.00293014828507692
242.70506255261,-2.29555735757095,0.000273077967284939,-2.34295994919822,0.00211689858698239,-2.55722476886555,0.00285011054126327
243.638543562427,-2.26688104436357,0.00027299503621386,-2.31483902827545,0.00207034486074733,-2.52903700057662,0.0027752885950309
244.572024572245,-2.23821309707357,0.000272912822397269,-2.28671391614893,0.002023768966781,-2.50082735468826,0.00264619120374972
245.505505582063,-2.20955353262634,0.00027283131625097,-2.2585846338539,0.00197725300818035,-2.47259709012674,0.00258376390895493
246.438986591881,-2.1809022593729,0.00027275049985433,-2.23045117983316,0.00193087349362608,-2.44434636004916,0.00248065979205087
247.372467601698,-2.15225927492685,0.000272670363530769,-2.20231352106333,0.00188470624552795,-2.41607692747123,0.00238169600912258
248.305948611516,-2.12362468507199,0.000272590906812834,-2.17417172604594,0.00183881960943033,-2.38779022293413,0.00233060883022174
249.239429621334,-2.09499842989864,0.00027251211627503,-2.14602588110012,0.00179327581711508,-2.35949188836403,0.00230373792180008
250.172910631151,-2.06638045627833,0.000272433979813567,-2.11787606385746,0.0017481343824941,-2.33118250443552,0.00223293330089984
251.106391640969,-2.03777076182736,0.000272356489936763,-2.08972230293794,0.00170345919387554,-2.30285955709437,0.00214712239642979
252.039872650787,-2.00916949056254,0.000272279650836399,-2.06156477213788,0.00165929603671499,-2.27452566364921,0.00210141843171025
252.973353660605,-1.98057650591874,0.000272203445501904,-2.03340360321901,0.00161569247029102,-2.2461812607664,0.00200610741245614
253.906834670422,-1.95199179319824,0.00027212786694267,-2.00523892500691,0.0015726943728291,-2.21782627588029,0.00196221252565722
254.84031568024,-1.92341537604222,0.000272052911492131,-1.97707084775875,0.00153035194195425,-2.18946035092375,0.00187582363453162
255.773796690058,-1.89484735854467,0.000271978581782297,-1.94889959169176,0.00148869251190372,-2.16108463437407,0.00184194289306603
256.707277699876,-1.86628760573076,0.000271904863086999,-1.92072533042409,0.00144774999298333,-2.13270192774685,0.0017924734992178
257.640758709693,-1.83773611522166,0.000271831751024364,-1.89254822736257,0.00140756107973603,-2.10431530891713,0.00168917196935212
258.574239719511,-1.80919294891004,0.000271759246236858,-1.86436846956837,0.00136815755632012,-2.075921966037,0.00167918872667516
259.507720729329,-1.78065813419823,0.000271687347122779,-1.83618629027871,0.00132955558103469,-2.04752387082618,0.00165762634681431
260.441201739146,-1.75213157456022,0.000271616043495205,-1.80800189691495,0.00129177730629632,-2.01912205074434,0.00156591557803071
261.374682748964,-1.72361326762001,0.000271545332346038,-1.77981548172189,0.00125485281534691,-1.99071751050921,0.00155625066040088
262.308163758782,-1.69510331343235,0.000271475218265503,-1.75162728089744,0.00121879525276098,-1.96231217224203,0.0015078734850904
263.2416447686,-1.66660166288711,0.000271405695445485,-1.72343753307975,0.00118361336751585,-1.93389989325262,0.00154103989933622
264.175125778417,-1.63810825781737,0.000271336757770968,-1.69524646715541,0.00114931960142067,-1.90548385923727,0.00150466902578343
265.108606788235,-1.60962309585006,0.00027126840337183,-1.66705430173248,0.0011159395729547,-1.87706107421612,0.00146215693765694
266.042087798053,-1.58114631511278,0.000271200640513899,-1.63886129370464,0.00108346877209685,-1.84862539698586,0.0013447772387507
266.975568807871,-1.55267779016169,0.000271133459093052,-1.61066768390929,0.00105191146338542,-1.82018241395981,0.00148233857535096
267.909049817688,-1.52421750109954,0.000271066856704635,-1.58247371234001,0.0010212743460785,-1.79172602161396,0.00136867178111631
268.842530827506,-1.49576546620722,0.000271000833831352,-1.55427962472713,0.000991573852848507,-1.76326593949602,0.00140707189311585
269.776011837324,-1.4673217996429,0.000270935397861735,-1.52608567019445,0.000962795717170307,-1.73479350835365,0.00147857103583956
270.709492847141,-1.43888636176072,0.000270870538572122,-1.4978920920871,0.000934939708767356,-1.70630802940773,0.0012925402770401
271.642973856959,-1.41045915019267,0.000270806255541346,-1.46969913994542,0.000908010540324457,-1.67780932066973,0.00130061318742147
272.576454866777,-1.38204022131076,0.000270742552625795,-1.44150706855914,0.000882010048074773,-1.64930194804782,0.00119768930387009
273.509935876595,-1.35362961290337,0.000270679432532696,-1.41331611299943,0.000856922652213746,-1.62078798314615,0.0012603171792019
274.443416886412,-1.32522722361216,0.000270616888364265,-1.38512651486914,0.000832742898817048,-1.59226517646769,0.0012009476071344
275.37689789623,-1.29683305107204,0.000270554920280788,-1.35693853590568,0.000809475341590342,-1.56373499409459,0.00121625732334224
276.310378906048,-1.26844718965713,0.000270493535355801,-1.32875241535102,0.000787094509462167,-1.5351987708528,0.0011771080519992
277.243859915866,-1.24006960096432,0.000270432731466319,-1.30056837539871,0.000765601027840304,-1.50665669638912,0.00113927143246507
278.177340925683,-1.21170022183351,0.000270372504839249,-1.27238665004253,0.000744982671473481,-1.47810637456756,0.00111439680434746
279.110821935501,-1.18333904990253,0.000270312856058806,-1.24420751671489,0.000725242405920947,-1.44955445655142,0.0011356665089713
280.044302945319,-1.15498621745876,0.000270253795302282,-1.21603117659923,0.00070635691621827,-1.42100214011192,0.00116565357843573
280.977783955136,-1.12664161008553,0.000270195315431192,-1.1878578482901,0.000688311130002588,-1.39244561373821,0.00115285056991545
281.911264964954,-1.09830520273187,0.00027013741565733,-1.15968776048592,0.000671093104775453,-1.36388815799599,0.0011838148407315
282.844745974772,-1.06997700836482,0.000270080097947284,-1.13152119269716,0.000654701386795814,-1.33533332337829,0.00119529381481682
283.77822698459,-1.04165715111741,0.000270023372243381,-1.10335830412162,0.000639106652953774,-1.30678048275178,0.00120854582549874
284.711707994407,-1.01334548671595,0.00026996722947401,-1.07519930666576,0.000624293395267029,-1.27823198575723,0.00123103266443497
285.645189004225,-0.98504201280335,0.000269911670667615,-1.04704443528548,0.000610250131341875,-1.24968336399637,0.00127316850713744
286.578670014043,-0.956746780278035,0.000269856700703247,-1.01889392777104,0.000596964529079588,-1.22113282687704,0.00133551319866559
287.512151023861,-0.928459837223547,0.000269802324326814,-0.99074793035078,0.000584409253764194,-1.19257782553648,0.00142452319869187
288.445632033678,-0.90018107749308,0.000269748535249749,-0.96260663753906,0.000572566294243442,-1.16405049231511,0.00226639383806885
289.379113043496,-0.871910498732418,0.000269695334620468,-0.934470294730299,0.000561424463819853,-1.13585573939368,0.000912066133378119
290.312594053314,-0.843648189682754,0.000269642730187346,-0.906339079347024,0.000550962331864683,-1.10788338945627,0.00135139582417715
291.246075063132,-0.815394122555602,0.000269590721328251,-0.878213130650407,0.000541154676710773,-1.08000112743675,0.00177567759874165
292.179556072949,-0.787148229242151,0.000269539304491419,-0.850092623285312,0.000531981632973272,-1.05216997842083,0.000989321172148028
293.113037082767,-0.758910507391044,0.000269488480872088,-0.82197781671858,0.000523432209135503,-1.02437545015593,0.00156787595824361
294.046518092585,-0.730681083497766,0.000269438261064749,-0.793868812118349,0.000515478099363606,-0.996602055846558,0.00244968041065027
294.979999102402,-0.70245985407896,0.000269388638941294,-0.765765747541626,0.000508096355711607,-0.968823807520816,0.00127765553627584
295.91348011222,-0.674246788975082,0.000269339613669085,-0.737668782265307,0.000501266636883078,-0.941029176293363,0.00104529477969096
296.846961122038,-0.646041895885156,0.000269291187170725,-0.709578174222171,0.00049497661793345,-0.913209244536689,0.00184604169636877
297.780442131856,-0.617845308828058,0.000269243370665265,-0.681493954443548,0.00048919523870624,-0.885371496893431,0.000844154834650087
298.713923141673,-0.589656878944967,0.000269196154580464,-0.653416259053975,0.000483901513044149,-0.857522901844333,0.00266861195312461
299.647404151491,-0.561476603889512,0.000269149540062492,-0.625345256885783,0.000479077046033126,-0.829666130520099,0.00232871558554301
300.580885161309,-0.533304529133038,0.000269103531782259,-0.597281129867639,0.000474704041094404,-0.801810950979309,0.00057848714743685
301.514366171127,-0.505140712963782,0.000269058135370136,-0.569223907100056,0.000470755610252359,-0.773960138661715,0.00159180070169691
302.447847180944,-0.47698504448984,0.000269013343890754,-0.541173702313314,0.000467211446545905,-0.746116609106192,0.00130707448328714
303.381328190762,-0.448837521367657,0.000268969158412012,-0.513130698166885,0.000464055269307809,-0.718267000062598,0.000977375813604427
304.31480920058,-0.420698226752656,0.000268925586364307,-0.485094990899075,0.000461266294700063,-0.690407565522834,0.000956464870046379
305.248290210397,-0.392567143379115,0.000268882627688713,-0.457066614423791,0.000458821828313577,-0.662538297879977,0.00108499591784864
306.181771220215,-0.364444198233559,0.000268840278109498,-0.429045660986781,0.000456703090626633,-0.634661534818172,0.00108242365943704
307.115252230033,-0.336329388975235,0.000268798538589485,-0.40103233108835,0.000454895988226317,-0.606803935053027,0.000968752471147742
308.048733239851,-0.308222836355559,0.000268757419329038,-0.373026629028991,0.000453378961824851,-0.578955634335471,0.000796692689462893
308.982214249668,-0.280124447731218,0.000268716914476555,-0.345028599866788,0.000452133441531443,-0.551102526948839,0.00103929137112835
309.915695259486,-0.252034187878831,0.000268677022437019,-0.317038318938384,0.000451142736739974,-0.523263421910662,0.00169459426691789
310.849176269304,-0.223952059274859,0.000268637744414134,-0.289055999832201,0.000450394775223122,-0.495405120196048,0.00163853110199346
311.782657279122,-0.19587820573551,0.00026859909229104,-0.261081560199178,0.000449869320103009,-0.467539443924028,0.00037990185152906
312.716138288939,-0.167812473859202,0.000268561055441909,-0.233115059214618,0.000449551706158625,-0.439677840919056,0.000616157834639202
313.649619298757,-0.139754861310056,0.000268523634614217,-0.205156592296367,0.000449429060809593,-0.411855574491337,0.000759129622718926
314.583100308575,-0.111705408178459,0.000268486833754365,-0.177206286075055,0.000449490083278032,-0.384076839795371,0.00241241460183439
315.516581318392,-0.0836641828674603,0.000268450658950212,-0.149264074956308,0.000449721105459866,-0.356296621505321,0.000961698675559971
316.45006232821,-0.0556310200656562,0.000268415098454003,-0.121330003698203,0.000450114187753941,-0.328508740532315,0.000970697487018092
317.383543338028,NaN,NaN,-0.0934041944793049,0.000450647396377959,-0.300724830750982,0.00117308068165437
318.317024347846,NaN,NaN,-0.0654866859059155,0.000451327925930372,-0.272919916811351,0.00140375918173647
319.250505357663,NaN,NaN,NaN,NaN,-0.245094925872365,0.00105043166211446
320.183986367481,NaN,NaN,NaN,NaN,-0.217257473133251,0.00127457030900672
321.117467377299,NaN,NaN,NaN,NaN,-0.189412133401938,0.00144343567361193
322.050948387117,NaN,NaN,NaN,NaN,-0.161553559231832,0.000559250918867494
322.984429396934,NaN,NaN,NaN,NaN,-0.133685032232804,0.00107982451760924
323.917910406752,NaN,NaN,NaN,NaN,-0.105805526578077,0.00194830829150879
324.85139141657,NaN,NaN,NaN,NaN,-0.0779087161044453,0.00157167194892905
325.784872426387,NaN,NaN,NaN,NaN,-0.0499999999999958,0.00181071267627458


==> figures/uctrlSat090finer.csv <==
0,-10,0.104911035601651,-10,0.104911035554001,-10,0.105074962211195
0.72557878045966,-9.99424323074465,0.0591967995689565,-9.99058932783788,0.0353493185080573,-9.99056599304754,0.0355548401146256
1.45115756091932,-9.98051019259044,0.0334378833908853,-9.97147074547223,0.0119494787496561,-9.97136375373868,0.0112374919061778
2.17673634137898,-9.96229334432758,0.0189041612327391,-9.94908466871957,0.0041182210112437,-9.94889989677169,0.00401420914205637
2.90231512183864,-9.94154375925615,0.0107195833217467,-9.92559939907912,0.00157114338972008,-9.92536799834888,0.00148847862554842
3.6278939022983,-9.91936933676863,0.00611679215127406,-9.9017366155151,0.000863104423409156,-9.90151491501615,0.00254749967871091
4.35347268275796,-9.89639226572524,0.0035437161886146,-9.87773100108027,0.000745161921684649,-9.87749515634418,0.00221520097642591
5.07905146321762,-9.87296904261475,0.00211248105297007,-9.85366028944219,0.000760694460648526,-9.85325666108256,0.00112537378018624
5.80463024367728,-9.84929324521682,0.00134116152484973,-9.82955385507187,0.000793829514536372,-9.82885512747406,0.00173296855529203
6.53020902413694,-9.82547839271471,0.00094039543317537,-9.80542675885247,0.000820281913548718,-9.80445380706339,0.00286010566931133
7.2557878045966,-9.80158751736117,0.000738785363132109,-9.78128799978111,0.000836117345619793,-9.7800024675274,0.00103853004034426
7.98136658505626,-9.77765617297169,0.000634456239564936,-9.75714359878329,0.000841888474045773,-9.75550390784439,0.00364139537438038
8.70694536551592,-9.75370426824615,0.000573753709410692,-9.73299785391181,0.000839059496463523,-9.73108179819564,0.00179136258832123
9.43252414597559,-9.72974305298825,0.000532099470362998,-9.7088539611187,0.000829130923691688,-9.70670296587811,0.00206251128716998
10.1581029264352,-9.70577892248451,0.000499198092591205,-9.68471436004184,0.00081343099641869,-9.6823708801002,0.000934514738855324
10.8836817068949,-9.68181548416957,0.000470835982568157,-9.66058099243416,0.000793065612499803,-9.65807939141499,0.00153220584177091
11.6092604873546,-9.6578547619713,0.000445229717505047,-9.63645536273465,0.000768997920241317,-9.63381462105334,0.000908604845341278
12.3348392678142,-9.63389794165487,0.00042157400602501,-9.612338598774,0.000742042636314536,-9.60956460145401,0.00124117373424219
13.0604180482739,-9.60994566688923,0.000399450261015183,-9.58823161613599,0.000712863337463142,-9.58533719953629,0.00127744617091685
13.7859968287335,-9.58599828676051,0.000378633272723403,-9.56413513198703,0.00068202119152011,-9.56113726996711,0.00119601407039691
14.5115756091932,-9.56205600912395,0.000358993271725181,-9.54004970123019,0.00064999352499437,-9.53696310209772,0.00100672446793547
15.2371543896529,-9.53811895514299,0.000340445337352177,-9.51597574418999,0.00061718873117199,-9.51281070891714,0.000871592323955857
15.9627331701125,-9.51418719590266,0.000322929496028648,-9.49191356857051,0.000583958526870603,-9.48867621034081,0.000644945981318938
16.6883119505722,-9.49026077372936,0.000306400031634815,-9.46786338705909,0.000550608071490404,-9.4645539059243,0.000863949025263065
17.4138907310318,-9.46633971481024,0.000290819264359805,-9.44382533128849,0.000517404206266013,-9.4404501252974,0.000589842630445951
18.1394695114915,-9.44242403611543,0.000276154145942923,-9.41979950322756,0.000484584206178679,-9.41637452569215,0.000656423031388407
18.8650482919512,-9.41851374918655,0.000262374378555177,-9.39578596438893,0.000452363550517261,-9.39230885777033,0.000373212572142943
19.5906270724108,-9.3946088896061,0.000249455427940369,-9.37178455987798,0.000420927166230924,-9.36822911535161,0.000411874724611607
20.3162058528705,-9.37070947213678,0.000237370214778697,-9.34779518944347,0.000390446452720879,-9.34414366966493,0.000411222580267098
21.0417846333301,-9.34681546647792,0.000226085652642239,-9.32381771099164,0.000361079281766614,-9.32006929586495,0.000668293086571947
21.7673634137898,-9.32292687699454,0.00021557440367602,-9.29985194465305,0.00033297242484743,-9.29601424113515,0.000485125913223719
22.4929421942495,-9.29904370747753,0.000205809060769431,-9.27589767601952,0.00030626295605194,-9.27197999294524,0.000615683666017132
23.2185209747091,-9.27516596127925,0.00019676202033502,-9.25195465880575,0.000281078424559062,-9.24796429212858,0.000445630629994576
23.9440997551688,-9.25129364138986,0.000188405405724815,-9.22802261728683,0.000257535602379607,-9.2239564204038,0.000328381501373864
24.6696785356285,-9.22742675048539,0.000180711026500062,-9.20410124867431,0.000235737449341738,-9.19994529510023,0.00044770791828404
25.3952573160881,-9.2035652909598,0.000173650372235684,-9.18019023112752,0.000215769076721746,-9.17592655325349,0.000553126457715446
26.1208360965478,-9.17970926494644,0.000167194643112867,-9.15628931655634,0.000197709077010621,-9.15189993875999,0.000402618118869465
26.8464148770074,-9.15585868678339,0.000161316067973414,-9.13239802420911,0.000181560734613362,-9.12788185782044,0.000214943278982655
27.5719936574671,-9.13201359637181,0.000155988926940075,-9.10851597638308,0.000167306564458839,-9.10387422902252,0.000198267440521501
28.2975724379268,-9.10817394447883,0.000151178732277194,-9.08464279061172,0.000154884006716315,-9.07986703518612,0.000210127198181752
29.0231512183864,-9.08433973231846,0.00014685656536343,-9.06077808766114,0.000144186742623412,-9.05585921933559,0.0011028095963471
29.7487299988461,-9.06051096090152,0.000142993896635413,-9.03692149961192,0.00013507187648051,-9.0318470805247,0.00274089968809075
30.4743087793057,-9.03668763104381,0.000139562791213637,-9.01307267754796,0.000127372378931671,-9.00785277953525,0.00061654912837022
31.1998875597654,-9.01286974337414,0.000136536117617669,-8.98923129840622,0.000120912330662293,-8.98387110136217,0.00068960571466656
31.9254663402251,-8.98905729834195,0.000133887748668128,-8.96539706940829,0.000115520813017908,-8.95991252884395,0.000307890796217931
32.6510451206847,-8.96525029622468,0.000131592743967111,-8.9415697297182,0.000111041926840523,-8.93597609531598,0.000242747599868393
33.3766239011444,-8.94144873713503,0.000129627505023538,-8.91774911102543,0.000107346678342597,-8.91205859826979,0.000277695834147031
34.102202681604,-8.91765262102801,0.000127969895915728,-8.89393496460153,0.00010431549767599,-8.88816034988916,0.000755023470629399
34.8277814620637,-8.8938620083811,0.000126602302491258,-8.87012710488081,0.000101855162169635,-8.86427972516062,0.000608624149312576
35.5533602425234,-8.87007684068259,0.00012550245634451,-8.84632538402894,9.98918743790034e-05,-8.84040811659258,0.000211273156336044
36.278939022983,-8.84629711493661,0.000124652863047884,-8.8225296739461,9.8366448686212e-05,-8.81651807176637,0.000411394643187472
37.0045178034427,-8.8225228305296,0.000124037707095569,-8.798739862928,9.7231324748732e-05,-8.79259975959138,0.0016061266936172
37.7300965839023,-8.79875398672317,0.000123642649283394,-8.77495585256944,9.64480567581807e-05,-8.76865722381898,0.000196906678037307
38.455675364362,-8.77499058266007,0.000123454730359437,-8.75117755540166,9.59853758474728e-05,-8.74470337032536,0.000264030918835698
39.1812541448217,-8.75123261737003,0.000123462254924501,-8.72740489295988,9.58176771061461e-05,-8.72073715088535,0.000126383081003222
39.9068329252813,-8.72748008977548,0.000123654662108333,-8.70363779405497,9.59238405422104e-05,-8.69676787936949,0.00012359413016121
40.632411705741,-8.70373299869699,0.000124022389163862,-8.67987622959985,9.62879368510351e-05,-8.67280393829563,0.000161919247425168
41.3579904862006,-8.67999134285859,0.000124556733576546,-8.65612012897394,9.68946843387716e-05,-8.64885046889467,0.00017688731130954
42.0835692666603,-8.65625516650668,0.000125250986039374,-8.63236940876492,9.77305533604349e-05,-8.62491191771221,0.000229961396970076
42.80914804712,-8.63252443999812,0.00012609684318145,-8.60862401612705,9.87851523254662e-05,-8.60098854816266,0.000213915465888821
43.5347268275796,-8.60879914433433,0.000127086912087616,-8.58488390099136,0.000100049571565749,-8.5770813623018,0.000237847919850417
44.2603056080393,-8.58507927790106,0.000128214681038645,-8.56114901562815,0.000101516085744333,-8.55319212493812,0.000195351714354853
44.9858843884989,-8.5613648390122,0.000129473919628593,-8.53741931429416,0.000103177901586743,-8.52932279491886,0.000219658566707284
45.7114631689586,-8.53765582591413,0.000130858602656748,-8.51369475295254,0.000105028947884111,-8.50547019254805,0.000204986154150306
46.4370419494183,-8.51395223679002,0.000132362847917728,-8.4899752890486,0.000107063700062386,-8.48160264528891,0.000401101222222876
47.1626207298779,-8.49025406976395,0.000133980867307184,-8.46626088134425,0.000109277036300031,-8.45772246410979,0.000180893733624401
47.8881995103376,-8.46656132290489,0.000135706930276922,-8.44255150920371,0.000111664778828215,-8.4338050884383,0.000466472802974753
48.6137782907972,-8.44287399423054,0.000137535338389262,-8.41884715199228,0.000114222846794171,-8.40988022789349,0.000177858331364064
49.3393570712569,-8.41919211227365,0.000139460922228024,-8.39514773311677,0.000116945358471528,-8.38595012375604,0.000246636452536237
50.0649358517166,-8.39551567665373,0.000141477936082874,-8.37145321563266,0.000119827820537469,-8.36203067360689,0.000361375354969581
50.7905146321762,-8.37184465294824,0.000143580137890554,-8.34776356352992,0.000122865737839257,-8.3381269129279,0.000244393204923136
51.5160934126359,-8.34817903900418,0.000145761875119925,-8.32407874171021,0.000126054574982512,-8.31423910401282,0.000307114693025006
52.2416721930955,-8.32451883263469,0.000148017516591134,-8.30039871599893,0.000129389736607965,-8.29036895758803,0.000417758689526902
52.9672509735552,-8.30086403162202,0.000150341463931695,-8.27672345315482,0.000132866553841015,-8.26651254206305,0.000347349753189714
53.6928297540149,-8.27721463372048,0.000152728164938492,-8.25305292086074,0.000136480266775303,-8.24267401223371,0.000508325110591414
54.4184085344745,-8.25357063665923,0.000155172127879164,-8.22938708773835,0.000140226019461936,-8.21885762112009,0.000551588310864364
55.1439873149342,-8.229932038145,0.000157667936051432,-8.20572592872586,0.000144099013180041,-8.19506113873342,0.000424026111223463
55.8695660953938,-8.20629883586467,0.000160210262140187,-8.18206945722752,0.000148095292993715,-8.17128511131305,0.000560119807992545
56.5951448758535,-8.18267104308828,0.000162793986366759,-8.15841759601973,0.000152208416508771,-8.14752974979059,0.00058174982745502
57.3207236563132,-8.15904868882886,0.000165414135741759,-8.1347703177452,0.000156433274463187,-8.12379540621851,0.000511942674760409
58.0463024367728,-8.13543172371189,0.00016806537398159,-8.11112759610894,0.000160764511950507,-8.10008183712297,0.000544128792470579
58.7718812172325,-8.11182014536815,0.000170742863545051,-8.08748940586025,0.000165196884059989,-8.07638875762486,0.000390272606428092
59.4974599976921,-8.08821395141994,0.000173441913984735,-8.06385572280516,0.000169725113234939,-8.05271393950837,0.000475613831391104
60.2230387781518,-8.06461313948305,0.000176157989337221,-8.04022652384022,0.000174343879077351,-8.02905780338468,0.000519446751736789
60.9486175586115,-8.04101770716863,0.000178886714208123,-8.01660178695781,0.000179047863823307,-8.00541941326099,0.000521669159897245
61.6741963390711,-8.01742765208495,0.00018162387867327,-7.99298149123442,0.000183831756300198,-7.98179886778252,0.000454379352767178
62.3997751195308,-7.99384297183907,0.000184365441872801,-7.96936561683694,0.000188690267412087,-7.95819755659247,0.000433970750451588
63.1253538999904,-7.97026366403845,0.000187107534427377,-7.94575418892153,0.0001936187963202,-7.93461125767677,0.000389262415203298
63.8509326804501,-7.94668972705464,0.000189846458940897,-7.92214715263181,0.000198611499453674,-7.91103974024462,0.000381717873443671
64.5765114609098,-7.92312121926494,0.000192578575374037,-7.89854448440236,0.000203663135515113,-7.88748361743104,0.000369176696263746
65.3020902413694,-7.89955807670269,0.000195300575913386,-7.87494616879906,0.000208768651337557,-7.86394002807541,0.000306730204121911
66.0276690218291,-7.87600029699148,0.000198009289209362,-7.8513521914636,0.000213923085612847,-7.84040860717966,0.000294003079800553
66.7532478022888,-7.85244787776204,0.000200701714168164,-7.8277625390837,0.000219121568319253,-7.81688827377524,0.000294072197516596
67.4788265827484,-7.82890081665344,0.000203375017673898,-7.80417719937778,0.000224359329831817,-7.79337461425331,0.000290035652493252
68.2044053632081,-7.80535911131411,0.000206026531748322,-7.7805961610899,0.000229631717225109,-7.76987026399038,0.000285533001403622
68.9299841436677,-7.78182275940284,0.000208653750345997,-7.75701941396592,0.000234934198786902,-7.74637345385285,0.000280723406509169
69.6555629241274,-7.75829175858967,0.000211254325863965,-7.73344694872244,0.000240262364215272,-7.72288363587162,0.000292207887504912
70.3811417045871,-7.73476610655677,0.000213826065304619,-7.7098787879831,0.000245612073787109,-7.69940101882567,0.000315185899742192
71.1067204850467,-7.71124580099925,0.00021636692617576,-7.68631491184263,0.000250978879563426,-7.67592748301283,0.00030698740410119
71.8322992655064,-7.68773088770434,0.000218874700808609,-7.66275529526893,0.000256358956457092,-7.65246281162634,0.000286746519132723
72.557878045966,-7.66422133020813,0.000221347821799986,-7.63919993266601,0.000261748377259677,-7.62900690854406,0.000316233783208175
73.2834568264257,-7.64071711230337,0.000223784762875448,-7.61564881928652,0.000267143433865894,-7.60555809426097,0.000297119757783194
74.0090356068853,-7.61721823174432,0.000226184044796973,-7.59210195120872,0.000272540572515421,-7.58211351532764,0.000262930076479009
74.734614387345,-7.59372468630133,0.00022854431634986,-7.56855932529799,0.000277936389701811,-7.55867466785547,0.00027717248835401
75.4601931678047,-7.57023647376133,0.000230864349748783,-7.54502093917727,0.000283327633870949,-7.53523571233932,0.000337699978248804
76.1857719482643,-7.54675359192827,0.00023314303597502,-7.52148679120386,0.000288711210885553,-7.51179479152021,0.000342574688555973
76.911350728724,-7.5232760386235,0.000235379380168484,-7.4979568804351,0.000294084182050155,-7.48835561346293,0.000291236487822403
77.6369295091837,-7.49980381168612,0.000237572497095286,-7.4744312256823,0.000299443688463245,-7.46491010067194,0.000267085939398507
78.3625082896433,-7.47633690897325,0.000239721606630426,-7.45090983833419,0.000304787014302562,-7.44145649471326,0.000249323559440516
79.088087070103,-7.45287536160384,0.000241825746235084,-7.42739268927855,0.000310111784515462,-7.41798796161635,0.00025270460526981
79.8136658505626,-7.42941916271047,0.000243884363866935,-7.40387978007584,0.000315415680065924,-7.39451661555928,0.00028111698425095
80.5392446310223,-7.40596828167427,0.000245897211127813,-7.38037111282587,0.000320696531427273,-7.37104308613158,0.000264563656288561
81.264823411482,-7.38252271642759,0.000247863887524993,-7.35686669015762,0.000325951993376847,-7.34755724301808,0.000271501272593242
81.9904021919416,-7.35908246492184,0.000249784075935967,-7.33336651519717,0.000331180786018386,-7.32405454394118,0.000252245956751697
82.7159809724013,-7.33564752512755,0.000251657538604272,-7.30987059147268,0.000336380960000956,-7.30053970276319,0.000279214062289147
83.4415597528609,-7.31221789503445,0.000253484113207764,-7.28637892293268,0.000341550921724985,-7.27700156815822,0.000263962178639221
84.1671385333206,-7.28879357265152,0.000255263708993394,-7.2628915139231,0.000346689223046574,-7.25344102295977,0.000326591615374612
84.8927173137803,-7.26537455600697,0.000256996303058999,-7.23940837664117,0.000351794505212795,-7.22985119662034,0.000329815752664304
85.6182960942399,-7.24196084314827,0.000258681936743842,-7.21592955081534,0.000356864843464179,-7.20624906384874,0.000260906250159973
86.3438748746996,-7.21855245067745,0.000260320548789083,-7.19245499982607,0.000361900393669597,-7.18263558334258,0.000245542118572372
87.0694536551592,-7.19514940111148,0.000261912086378139,-7.16898472929161,0.000366899909271527,-7.1589867443168,0.000281843568966896
87.7950324356189,-7.17175164954371,0.00026345714494472,-7.14551874508174,0.000371862595347453,-7.1352999814318,0.000225312404708692
88.5206112160786,-7.14835919409872,0.000264955990350925,-7.12205705329725,0.000376787786610591,-7.11156663743373,0.000324583805283525
89.2461899965382,-7.12497203291994,0.000266408935979114,-7.09859966024458,0.000381674943894244,-7.08778848317499,0.000376496073025037
89.9717687769979,-7.10159016416949,0.000267816339722273,-7.07514657240962,0.000386523680633797,-7.06400209935063,0.000210769592791529
90.6973475574575,-7.07821358602808,0.000269178601111523,-7.05169779643349,0.000391333753019498,-7.04021356606147,0.000253626936446683
91.4229263379172,-7.05484229669479,0.000270496158543402,-7.02825333908771,0.000396104956435003,-7.0164264392995,0.000280256250040095
92.1485051183769,-7.03147629438697,0.000271769486564629,-7.00481320724704,0.000400837237724275,-6.99264577024354,0.000363734031506928
92.8740838988365,-7.00811557733993,0.000272999093281279,-6.98137745391927,0.000405530350817874,-6.96886570988592,0.00023451729018653
93.5996626792962,-6.98476014774579,0.000274185486103549,-6.95794604455768,0.00041018643453191,-6.94509196446523,0.000268635768906384
94.3252414597558,-6.96141005729651,0.000275328809383991,-6.93451898189841,0.000414799581965325,-6.92132271722156,0.000301507279432924
95.0508202402155,-6.93806524687937,0.000276430127556263,-6.91109627298679,0.000419377278746229,-6.89755702938904,0.000552070774702266
95.7763990206752,-6.91472571480029,0.00027749005977159,-6.88767792488779,0.000423917398304284,-6.87379963610752,0.000259162774161618
96.5019778011348,-6.89139145938205,0.000278509247112931,-6.86426394464693,0.000428420545440853,-6.85005076374778,0.000231090157066881
97.2275565815945,-6.86806247896406,0.000279488350532763,-6.84085433927452,0.000432887437307994,-6.82629862239131,0.000315157256253977
97.9531353620541,-6.8447387719021,0.000280428048881897,-6.81744911573096,0.000437319061949204,-6.8025406710492,0.000277318687801783
98.6787141425138,-6.82142033656802,0.000281329037075754,-6.79404828091853,0.000441716171324904,-6.7787669045188,0.000268410349983237
99.4042929229735,-6.79810717134951,0.000282192024295056,-6.77065184164763,0.000446068934296015,-6.7549884466003,0.000290097024898032
100.129871703433,-6.77479927464978,0.000283017732264468,-6.74725983899699,0.000450397207271561,-6.73118078113661,0.000242931595795009
100.855450483893,-6.7514966448873,0.000283806893612427,-6.72387226142284,0.000454693259241619,-6.70733447121006,0.000234481110051395
101.581029264352,-6.72819933104945,0.000284559913973003,-6.70048909883012,0.000458958395887737,-6.68348688220633,0.00394907607969093
102.306608044812,-6.70490729155456,0.000285277825986657,-6.67711035746875,0.000463193839487241,-6.65967542097482,0.00338371811465211
103.032186825272,-6.68162051430446,0.000285961457987761,-6.65373604342053,0.000467400882964939,-6.63589938706535,0.00152417690096882
103.757765605731,-6.6583389977762,0.000286611571543995,-6.63036616258841,0.000471580889089269,-6.61215354441495,0.00137973260595251
104.483344386191,-6.63506274046063,0.00028722893199934,-6.60700072068592,0.000475735289309006,-6.58843449033432,0.00127110713309254
105.208923166651,-6.61179174086205,0.000287814307257381,-6.58363972322562,0.00047986558157837,-6.56473980915461,0.00123995361251508
105.93450194711,-6.58852599749791,0.000288368466616997,-6.56028317550916,0.000483973328912363,-6.54106885136967,0.0010843126458586
106.66008072757,-6.56526550889854,0.000288892179710916,-6.53693108261962,0.000488060158972848,-6.51741843024091,0.000989024745227672
107.38565950803,-6.54201027360684,0.000289386215463656,-6.51358347222192,0.000492127673848917,-6.49378584454327,0.0010251277080972
108.111238288489,-6.51876029017792,0.000289851341106839,-6.49024035522534,0.000496177632501534,-6.4701709444924,0.000868769358948728
108.836817068949,-6.49551559314803,0.000290288133803891,-6.46690170700562,0.000500211974736225,-6.44657055805989,0.000846819231598599
109.562395849409,-6.47227617007089,0.000290697426530262,-6.44356753168358,0.000504232575637225,-6.42298611308737,0.00080266986090808
110.287974629868,-6.44904199455897,0.000291080109904678,-6.42023783312649,0.000508241368719472,-6.39941342052527,0.000732885203629352
111.013553410328,-6.42581306521383,0.000291436935552524,-6.39691261494242,0.00051224034407988,-6.37585094974518,0.000694890716815971
111.739132190788,-6.40258938064779,0.000291768649321369,-6.37359188047991,0.000516231549317743,-6.35229586806265,0.000649228010662859
112.464710971247,-6.37937093948363,0.00029207599060509,-6.35027563282672,0.000520217089346973,-6.32874683596498,0.000798523562778948
113.190289751707,-6.3561577403543,0.000292359691723151,-6.32696387480597,0.000524199124014577,-6.30520824040482,0.000740257848717036
113.915868532167,-6.33294978190264,0.00029262047733391,-6.30365660897741,0.000528179868402642,-6.28168103708054,0.000728556957078245
114.641447312626,-6.30974706278106,0.000292859063905216,-6.28035384824296,0.000532161603048356,-6.25816372988597,0.000872792254000632
115.367026093086,-6.28654958165132,0.000293076159219276,-6.25705562567981,0.000536146717052617,-6.23465877045861,0.00157367541399463
116.092604873546,-6.26335735865458,0.000293272379528629,-6.23376190148615,0.00054013759295212,-6.21116839966362,0.000897797731736918
116.818183654005,-6.24017041028996,0.000293448356488011,-6.21047267720714,0.000544136648776882,-6.18768612931441,0.00101234298615881
117.543762434465,-6.21698869592422,0.000293604924995677,-6.18718795409763,0.000548133665770413,-6.16420566879315,0.000453639044342075
118.269341214925,-6.19381221425393,0.00029374275343678,-6.16390773293791,0.000552154235391823,-6.14072825573202,0.000378579298715668
118.994919995384,-6.17064096398359,0.000293862499549651,-6.14063201451098,0.000556189843819775,-6.11723805611625,0.000328972571499265
119.720498775844,-6.1474749438254,0.000293964810135836,-6.11736079945213,0.000560243006958855,-6.09373596493508,0.000381362573525974
120.446077556304,-6.124314152499,0.000294050320802002,-6.09409408821167,0.000564316260638482,-6.07021590551295,0.000304764542251061
121.171656336763,-6.1011585887312,0.00029411965573099,-6.07083188107335,0.00056841215591633,-6.04669022981769,0.000573551529636305
121.897235117223,-6.07800825125576,0.000294173427480925,-6.0475741781836,0.000572533255046259,-6.02315088364624,0.000678708359093232
122.622813897683,-6.05486313881313,0.000294212236818452,-6.02432103010907,0.000576682470895923,-5.99959397529915,0.000240677807054153
123.348392678142,-6.03172325719816,0.00029423665394736,-6.00107238808816,0.000580862105841314,-5.97603047412444,0.000674092085721572
124.073971458602,-6.00858865168463,0.000294247140320667,-5.97782825029947,0.000585074705484073,-5.95245905623917,0.000358252774060762
124.799550239062,-5.98545926743346,0.000294244407608,-5.95458861672848,0.000589322808262198,-5.92887341162086,0.000288471708493084
125.525129019521,-5.96233510320978,0.000294229007626532,-5.9313534874542,0.000593608925902651,-5.90527024218484,0.000280080406541789
126.250707799981,-5.93921615778431,0.000294201479854304,-5.90812286270841,0.000597935526134538,-5.88166375117137,0.000320496166597645
126.976286580441,-5.91610242993306,0.000294162351396876,-5.88489674294936,0.00060230501705091,-5.85805368970032,0.000269667909022697
127.7018653609,-5.89299391843721,0.000294112136956637,-5.86167512896251,0.00060671973994062,-5.83444129274662,0.000254305548298463
128.42744414136,-5.86989062208286,0.000294051338828922,-5.83845802196614,0.000611181955718345,-5.81083047274279,0.00028770599235215
129.15302292182,-5.84679253966081,0.000293980446910895,-5.81524542370789,0.000615693705854138,-5.78722039493043,0.000337577958461671
129.878601702279,-5.82369966996643,0.000293899938728869,-5.79203737475225,0.000620222349707047,-5.76361257662483,0.000246629826594078
130.604180482739,-5.80061201179942,0.000293810279472179,-5.76883385373259,0.000624832669865241,-5.74001026766983,0.000344172590286526
131.329759263199,-5.77752961713764,0.000293711837960099,-5.74563485064346,0.000629495572142997,-5.71641284912753,0.000515044466066474
132.055338043658,-5.75445243889134,0.00029360513710138,-5.72244037093354,0.000634211833648074,-5.69282277586094,0.000434555141729898
132.780916824118,-5.73138046856731,0.000293490617207262,-5.69925042149403,0.000638981795795516,-5.66925239760774,0.0022447709398844
133.506495604578,-5.70831370498097,0.000293368694357261,-5.67606501094269,0.000643805289275254,-5.64572318054047,0.00225301435900883
134.232074385037,-5.68525214695121,0.00029323977269579,-5.65288414991949,0.000648681525989302,-5.62223369847164,0.00240703030791618
134.957653165497,-5.66219579330022,0.00029310424454476,-5.629707851444,0.00065360898548347,-5.59878521554598,0.00310616086481701
135.683231945956,-5.63914464285332,0.000292962490521331,-5.60653613136432,0.000658585308258423,-5.57537253483138,0.00180037847794786
136.408810726416,-5.61609869443886,0.000292814879670478,-5.5833690088511,0.000663607157954608,-5.5519830286838,0.00181998826735431
137.134389506876,-5.59305794688802,0.000292661769601579,-5.56020653346859,0.000668670235103565,-5.52861634636576,0.00176335442281311
137.859968287335,-5.57002239903469,0.000292503506636275,-5.53704873418512,0.000673768624391141,-5.50527186000159,0.00145529561289845
138.585547067795,-5.54699208846862,0.000292340392539318,-5.51389561680451,0.000678894944028972,-5.48194186384765,0.00117726735439611
139.311125848255,-5.52396699684001,0.000292172772491376,-5.49074722058949,0.000684041238525472,-5.45862347477135,0.00139521410716658
140.036704628714,-5.50094710139768,0.000292000979489503,-5.46760359201194,0.000689201399033169,-5.43532281181322,0.00266004493852628
140.762283409174,-5.47793240098507,0.000291825315878405,-5.44446478611553,0.000694383854145097,-5.41204367684133,0.00125326647002394
141.487862189634,-5.4549228944477,0.000291646073542152,-5.42133086803105,0.00069959106119133,-5.38877192035507,0.000299142262107774
142.213440970093,-5.43191858063302,0.000291463534080878,-5.3982019129618,0.000704525294372627,-5.36556951662214,0.0849973207817351
142.939019750553,-5.40891945839031,0.000291277968999646,-5.37507791497222,0.000710415298054843,-5.34335120439883,0.160239287766835
143.664598531013,-5.38592552657057,0.000291089639879309,-5.35197029989463,0.0103286367084452,-5.32300199449282,0.187968370083747
144.390177311472,-5.36293678402641,0.0002908987985722,-5.32898078193572,0.025164245045367,-5.3048281840413,0.18696632731176
145.115756091932,-5.33995322961196,0.00029070568739333,-5.30626230225977,0.0390288557366486,-5.28879981209065,0.169665601369518
145.841334872392,-5.31697488658113,0.000290510530811277,-5.28393230410645,0.0517870763780949,-5.27465326715701,0.144576457612275
146.566913652851,-5.29400176518174,0.000290313552294861,-5.26207451213883,0.0632683577253026,-5.2620811754037,0.117040839881202
147.292492433311,-5.27103382845509,0.000290114980453116,-5.24073653946042,0.0732683946808653,-5.25072879308602,0.0905082937890809
148.018071213771,-5.24807107526047,0.000289915021074324,-5.21992895194868,0.0815473831804734,-5.24026314208846,0.0665730953823453
148.74364999423,-5.22511350445819,0.000289713871398615,-5.19962511766252,0.087834034516569,-5.23041567961275,0.0460592313797706
149.46922877469,-5.20216111490958,0.000289511720312688,-5.17976228887133,0.0918370949164912,-5.22095719939828,0.0291819135518802
150.19480755515,-5.17921390547682,0.000289308748551923,-5.16024473281271,0.0932680796044382,-5.21171015501474,0.0155625529566337
150.920386335609,-5.15627187502297,0.000289105128894222,-5.14094967932904,0.0918764168047661,-5.20256184055237,0.0051048912858778
151.645965116069,-5.13333502241181,0.000288901026365722,-5.12173646584077,0.0874944090075191,-5.19343723075781,0.00025483449697064
152.371543896529,-5.11040334650782,0.000288696598437666,-5.10245647065923,0.0800554032229609,-5.18425541116926,0.000867592216891289
153.097122676988,-5.08747685628326,0.000288491995162249,-5.08297218378096,0.0697397825418445,-5.17490641249583,0.00142332850461393
153.822701457448,-5.06455559044835,0.000288287361166862,-5.06317034318897,0.0568855937899772,-5.16529056967526,0.00188543731597749
154.548280237908,-5.04163949789034,0.000288082833881937,-5.04297115414285,0.0420088838038304,-5.15532942205018,0.00230461364139817
155.273859018367,-5.01872857747589,0.000287878542261192,-5.02233294562362,0.02577427645847,-5.14494228436872,0.00295310361731049
155.999437798827,-4.99582282807205,0.000287674608681968,-5.00125448960483,0.00913708311266579,-5.13403846845419,0.00324670088413447
156.725016579287,-4.97292224854625,0.000287471149135989,-4.97971248776199,0.00614012454405381,-5.12255401624383,0.00357635902318245
157.450595359746,-4.95002683776617,0.000287268273419162,-4.95751336057589,0.00716023315553774,-5.11042461321607,0.00425333390123634
158.176174140206,-4.92713659459979,0.000287066085312423,-4.93482119652644,0.00638748353810697,-5.09756662392464,0.00456424321805452
158.901752920666,-4.90425151791527,0.000286864682774949,-4.9119095071945,0.00586222431646267,-5.08393556147499,0.00456108410807035
159.627331701125,-4.88137160658098,0.000286664158116083,-4.88891527475038,0.00538525738452864,-5.06948176651254,0.00580771644974377
160.352910481585,-4.8584968594654,0.000286464598177093,-4.865911701825,0.00492535291506715,-5.05409629927539,0.00613357828890011
161.078489262045,-4.83562733124604,0.000286266096684842,-4.84293394902416,0.00448908237003681,-5.0377071483667,0.00621590453892355
161.804068042504,-4.81276296907686,0.000286068720452598,-4.81999653994241,0.00408440002930529,-5.02026664522627,0.00605371397475624
162.529646822964,-4.78990376770508,0.000285872539959566,-4.7971033197456,0.00371458877841245,-5.001756911712,0.00579147970114833
163.255225603424,-4.76704972599937,0.000285677621755768,-4.77425260382459,0.00337911311063479,-4.98220418874892,0.00597765712991336
163.980804383883,-4.7442008428284,0.000285484027790443,-4.75144020698082,0.00307528074781077,-4.96163711897989,0.0055515047069426
164.706383164343,-4.72135711706077,0.0002852918155729,-4.72866109011365,0.00280016950037147,-4.94016208339994,0.00453441399282358
165.431961944803,-4.69851854756502,0.000285101038335463,-4.70591014280963,0.00255024624078309,-4.91803296705586,0.00437499044701346
166.157540725262,-4.67568513320957,0.000284911745188965,-4.68318266184865,0.00232260525720846,-4.89551109682367,0.00417216323749664
166.883119505722,-4.65285687286274,0.000284723981277672,-4.6604743587248,0.00211462544238902,-4.87277598911108,0.00361703396314058
167.608698286182,-4.6300337653927,0.000284537787928576,-4.63778131822871,0.00192389631151388,-4.84994358404453,0.00318222483554321
168.334277066641,-4.60721585118183,0.000284353216049276,-4.61510027693985,0.00174850292112517,-4.82708151977909,0.00281844128446378
169.059855847101,-4.58440310584406,0.000284170292982791,-4.59242843319877,0.001586807915925,-4.80422420797743,0.00255679126981008
169.785434627561,-4.56159550995935,0.000283989043653137,-4.5697633988599,0.00143740700337733,-4.78138530860945,0.0019561777752152
170.51101340802,-4.53879306239516,0.000283809495450165,-4.54710313601226,0.00129911064850963,-4.75856621410582,0.00144178840147086
171.23659218848,-4.5159957620187,0.000283631672663298,-4.52444591979443,0.00117091645214302,-4.73576233063994,0.00113139626110882
171.96217096894,-4.49320360769699,0.000283455596617149,-4.50179031062208,0.0010519847637938,-4.71296707802694,0.000849092010484744
172.687749749399,-4.4704165982968,0.000283281285795211,-4.47913511720358,0.000941638937924616,-4.69016417787555,0.000303758631376725
173.413328529859,-4.44763473268465,0.000283108755964147,-4.45647936676216,0.000839386643249011,-4.66735041161399,0.000716808972567872
174.138907310318,-4.42485800972683,0.00028293802030055,-4.43382227716513,0.000744969631856926,-4.64457515832315,0.000810982595692482
174.864486090778,-4.40208642828936,0.000282769089504984,-4.41116329673718,0.000658220492372884,-4.62183536090342,0.000726499955223274
175.590064871238,-4.37932001452005,0.000282601981580249,-4.38850206106745,0.000579354852229976,-4.59910428159764,0.000542688968285882
176.315643651697,-4.35655877236648,0.000282436704500192,-4.36583841132003,0.000509008249088347,-4.57636053893618,0.000439375389715019
177.041222432157,-4.33380266830242,0.000282273250729455,-4.34317242445083,0.000448405908743914,-4.5536076748368,0.000576281378116006
177.766801212617,-4.3110517011928,0.00028211162213391,-4.32050446487553,0.000399544897458945,-4.53085154618697,0.000593398023534724
178.492379993076,-4.28830586990228,0.000281951818661416,-4.29783526541959,0.000365199726951571,-4.50807608925846,0.000941605425762135
179.217958773536,-4.26556517329525,0.000281793838445124,-4.27516602725283,0.000348346993987049,-4.48527259884272,0.00108493246777774
179.943537553996,-4.24282961023582,0.000281637677894084,-4.25249848776659,0.000350768318627962,-4.4624543162868,0.00059949512739779
180.669116334455,-4.2200991795878,0.000281483331793072,-4.22983487690256,0.000371713429528309,-4.43965372993531,0.000230653199727784
181.394695114915,-4.19737388021474,0.000281330793390424,-4.20717781709239,0.000408248749587678,-4.41688920480426,8.70198942326896e-05
182.120273895375,-4.17465371097993,0.000281180054496884,-4.18452981623283,0.000456404362286471,-4.39421014131928,0.000119014024158265
182.845852675834,-4.15193868385853,0.000281031110111426,-4.16189318039835,0.000512941353845092,-4.37164878218199,0.000341342649349208
183.571431456294,-4.12922883100625,0.000280883960790806,-4.1392698924798,0.000575501168679073,-4.34918934558074,0.0002128430216525
184.297010236754,-4.10652410485304,0.000280738578266069,-4.11666159046916,0.000642442675095656,-4.32678444612647,0.00010872753136381
185.022589017213,-4.08382450426111,0.000280594949365399,-4.09406960004176,0.000712618240323392,-4.30440487982324,5.38510497989148e-05
185.748167797673,-4.06113002809238,0.000280453059880294,-4.07149498494238,0.000785200353528631,-4.28204168469456,0.000123841560095786
186.473746578133,-4.03844067520855,0.000280312894633499,-4.04893859691069,0.000859568113352611,-4.25969873559698,0.000195157368998576
187.199325358592,-4.01575644447106,0.000280174437555171,-4.02640111648596,0.00093523707062016,-4.23737604744806,0.000493804199721915
187.924904139052,-3.99307733474109,0.000280037671748201,-4.00388308482424,0.00101181556650687,-4.21506632527617,0.000543596410812406
188.650482919512,-3.97040334487961,0.000279902579549414,-3.98138508742602,0.00108897825293091,-4.19277549102408,0.000818485522105692
189.376061699971,-3.94773447374734,0.000279769142600324,-3.95890737947961,0.00116643669911497,-4.17049314169904,0.000974656147145383
190.101640480431,-3.92507072020478,0.000279637341895233,-3.93645013362635,0.00124394055392956,-4.14822145666091,0.000930648754938372
190.827219260891,-3.90241214150521,0.000279507176062037,-3.9140135267704,0.00132126629065215,-4.12595707852507,0.00134682336640667
191.55279804135,-3.87975867908339,0.000279378606589637,-3.89159767313497,0.0013982091004691,-4.10370585368381,0.00131042137597598
192.27837682181,-3.85711033080407,0.000279251612562159,-3.86920263026777,0.0014745790857049,-4.08146547579767,0.00131532267360339
193.00395560227,-3.8344670955269,0.000279126172956858,-3.84682840359392,0.00155019880124067,-4.05923952005847,0.00138117194682999
193.729534382729,-3.81182897211137,0.000279002266379775,-3.82447495037636,0.0016249014339379,-4.03703362864058,0.00147801234903475
194.455113163189,-3.78919595941677,0.000278879871110825,-3.80214218316509,0.00169852950527629,-4.01484808661818,0.00158122937467301
195.180691943649,-3.76656805630223,0.000278758965148386,-3.77982997256559,0.00177093415241677,-3.99268237108162,0.00165070781557969
195.906270724108,-3.7439452616267,0.000278639526254838,-3.75753825202905,0.00184196713707739,-3.97053645728939,0.00178886061631013
196.631849504568,-3.72132757424899,0.000278521531993441,-3.73526684063598,0.00191149135771764,-3.94841013242065,0.00189565587298552
197.357428285028,-3.69871499302775,0.000278404959768431,-3.7130153629296,0.00197939091959251,-3.92630153840376,0.00209103275977785
198.083007065487,-3.67610756104062,0.000278289798782122,-3.69078354387033,0.00204554869329333,-3.90420769933905,0.00217191557993052
198.808585845947,-3.65350524793897,0.000278176017884755,-3.66857107757912,0.00210985523167597,-3.88212876213212,0.00269275905765716
199.534164626407,-3.63090803754148,0.000278063590097004,-3.64637762942516,0.00217220871157553,-3.8600634311628,0.00236968046748115
200.259743406866,-3.60831592870628,0.000277952492541506,-3.6242028379588,0.00223251496730252,-3.83800834202144,0.00238628961440959
200.985322187326,-3.58572892029142,0.000277842702346736,-3.60204631675958,0.00229068755507112,-3.81596112358286,0.00247282285663205
201.710900967786,-3.56314701115482,0.000277734196684372,-3.57990765636918,0.00234664774315705,-3.79392581649873,0.00273353754038566
202.436479748245,-3.54057020015432,0.000277626952792995,-3.55778642623578,0.00240032447483015,-3.77190292490407,0.00263488815588915
203.162058528705,-3.51799848614771,0.000277520948001765,-3.5356822149469,0.00245164876398963,-3.74988548732212,0.00399459979599487
203.887637309165,-3.49543186799267,0.000277416159755651,-3.51359466315978,0.00250054740629419,-3.72786791839014,0.00151134555204581
204.613216089624,-3.47287034454683,0.000277312565636456,-3.49152312983589,0.00254700814041828,-3.70588793143908,0.00190636820406495
205.338794870084,-3.45031394477584,0.000277210150178936,-3.46946711799471,0.00259096046785591,-3.68395231016934,0.00229906136086065
206.064373650544,-3.42776266642276,0.000277108890659039,-3.44742611879761,0.00263238760649476,-3.66204887398793,0.00260580520389351
206.789952431003,-3.405216479324,0.000277008758524224,-3.42539961326754,0.00267126341403027,-3.64016565380781,0.00271220714792567
207.515531211463,-3.38267538233703,0.000276909732114965,-3.4033870739995,0.00270756876175387,-3.61829514890101,0.00298969879891177
208.241109991923,-3.36013937431927,0.000276811790003973,-3.38138796681543,0.00274129130775354,-3.59643040095108,0.0031359564947826
208.966688772382,-3.33760845412816,0.000276714911009662,-3.35940175235202,0.00277242529401166,-3.57456799115048,0.00327585535438684
209.692267552842,-3.31508262062112,0.000276619074212355,-3.33742788762898,0.00280097131018322,-3.55270608949498,0.00341135297346664
210.417846333301,-3.29256187265556,0.00027652425896348,-3.3154658275653,0.00282693604267648,-3.5308446384195,0.00347552223889844
211.143425113761,-3.27004620908893,0.000276430444897491,-3.2935151459521,0.00285030350207002,-3.50898472038442,0.00350533261381958
211.869003894221,-3.24753562877867,0.000276337611948459,-3.27157516995964,0.00287111978936114,-3.48712745828494,0.00350544713303876
212.59458267468,-3.22503014664219,0.000276245743333824,-3.2496453519304,0.0028894095865017,-3.46527379481419,0.00354421860917006
213.32016145514,-3.20252978838919,0.000276154824296028,-3.2277251523713,0.00290520148426903,-3.4434271703133,0.00353708975153481
214.0457402356,-3.18003450993762,0.000276064827602458,-3.20581403633397,0.00291852875801282,-3.42158694422012,0.00350350855448295
214.771319016059,-3.15754431014506,0.000275975734475237,-3.18391147453121,0.00292942908494267,-3.39975270198597,0.0034806404340112
215.496897796519,-3.13505918786918,0.000275887526474603,-3.16201694439153,0.00293794424730323,-3.37792246175628,0.00345253507365989
216.222476576979,-3.11257914196769,0.000275800185503191,-3.14012993103973,0.00294411983409624,-3.35609294614642,0.00343088915183435
216.948055357438,-3.09010417129838,0.000275713693812216,-3.11824992820924,0.00294800494344821,-3.33426557102985,0.0034502858481717
217.673634137898,-3.06763427471911,0.000275628034003172,-3.09637643908785,0.00294965189786381,-3.31244170277788,0.00346897883550194
218.399212918358,-3.04516945108783,0.000275543189035446,-3.0745090237531,0.00294909857738341,-3.29061346078819,0.0034942295059403
219.124791698817,-3.02270969926257,0.000275459142226069,-3.05264716789397,0.00294641411442704,-3.26877604114768,0.00347723261960487
219.850370479277,-3.00025502017626,0.00027537587756588,-3.03079038876405,0.00294166630995297,-3.24692989925549,0.00341079663108175
220.575949259737,-2.97780546738006,0.000275293387162345,-3.00893823495828,0.0029349175259225,-3.22507031100617,0.00354713625771751
221.301528040196,-2.95536098293711,0.000275211646668035,-2.98709026777999,0.00292623192286665,-3.20319370680062,0.00344329330601165
222.027106820656,-2.93292156570586,0.000275130640866486,-2.96524606169787,0.00291567520083244,-3.18129943517382,0.00339331176918298
222.752685601116,-2.91048721454491,0.000275050354905442,-2.9434052047419,0.0029033143504303,-3.15938968578569,0.00341621398213242
223.478264381575,-2.88805792831293,0.000274970774297372,-2.9215672988354,0.0028892174158358,-3.13746465048484,0.00327255857674879
224.203843162035,-2.86563370586878,0.000274891884917696,-2.89973196007794,0.00287345326561512,-3.11552027061741,0.00344966033991984
224.929421942495,-2.84321454607141,0.000274813673005899,-2.87789881898352,0.00285609137222352,-3.09355633518747,0.0034949432589636
225.655000722954,-2.82080044777995,0.000274736125159084,-2.85606752913131,0.00283719333560059,-3.07156851255395,0.00331278759048322
226.380579503414,-2.79839140985365,0.00027465922833604,-2.83423774490292,0.0028168301202597,-3.04955443470196,0.0035209616320994
227.106158283874,-2.77598743115191,0.000274582969851117,-2.81240913055595,0.00279508086845994,-3.02751220369063,0.00329754983578238
227.831737064333,-2.7535885574,0.00027450734305831,-2.79058137614428,0.00277201548868123,-3.00544207000127,0.00310148929625813
228.557315844793,-2.73119475241195,0.000274432331476862,-2.76875418657792,0.002747703579151,-2.98334531475354,0.00304478968514116
229.282894625253,-2.70880600320024,0.00027435792202079,-2.74692728159144,0.00272221425649785,-2.96124381773152,0.00275665970517245
230.008473405712,-2.68642230862494,0.00027428410341291,-2.72510039567779,0.00269561595886481,-2.9391606143833,0.0027432270420112
230.734052186172,-2.6640436675463,0.000274210864714175,-2.7032732779797,0.00266797641325165,-2.91714417380947,0.00273334148082178
231.459630966632,-2.64167007882476,0.00027413819532155,-2.68144569215157,0.00263936245998709,-2.89522975796842,0.00296515171098564
232.185209747091,-2.6193015413209,0.000274066084966969,-2.65961741619799,0.00260983995347964,-2.87340149289614,0.00325659466420394
232.910788527551,-2.59693805389554,0.000273994523709996,-2.63778823908465,0.00257947137411977,-2.85160560908937,0.00313427021879707
233.636367308011,-2.57457961540967,0.00027392350193308,-2.61595795790444,0.00254831634172925,-2.82982886352425,0.00319127791715234
234.36194608847,-2.55222622472446,0.000273853010336381,-2.59412640074992,0.00251644489196242,-2.8080655227738,0.00325557433359424
235.08752486893,-2.52987791357834,0.000273783043271357,-2.57229340141432,0.00248391782449743,-2.78630724169133,0.00316226812994802
235.81310364939,-2.50753467363532,0.000273713591173569,-2.55045880687641,0.0024507946357972,-2.76454893996143,0.00298658104111623
236.538682429849,-2.48519647805035,0.000273644643023668,-2.52862247700463,0.00241713335914178,-2.74278247123749,0.00319665052086975
237.264261210309,-2.46286332568544,0.000273576190754041,-2.50678428425502,0.00238299051559196,-2.72100110608714,0.00318702065355489
237.989839990769,-2.44053521540282,0.000273508226588776,-2.48494411336591,0.00234842107818604,-2.69920959396315,0.00334223892913419
238.715418771228,-2.41821214606492,0.000273440743038927,-2.46310186102213,0.00231347795978149,-2.67740671681759,0.00326390088295935
239.440997551688,-2.3958941165344,0.000273373732895409,-2.44125743548146,0.00227821342687806,-2.65558665511132,0.00314765950303851
240.166576332148,-2.37358112567412,0.000273307189224119,-2.41941075591924,0.00224267745373678,-2.63375035202647,0.00314497896440822
240.892155112607,-2.3512731723472,0.000273241105356427,-2.39756172599515,0.00220691655744059,-2.61189857012231,0.00308702025804547
241.617733893067,-2.32897025541694,0.000273175474889684,-2.37571031297584,0.00217098056979445,-2.59002911854363,0.00296802050767983
242.343312673527,-2.30667239269817,0.000273110293341987,-2.35385646858644,0.00213491453514645,-2.56814282476833,0.00287879001665597
243.068891453986,-2.28437960357968,0.000273045556533284,-2.3320001544148,0.00209876182218303,-2.54624087713849,0.00279978174254117
243.794470234446,-2.26209184742189,0.000272981255318472,-2.31014134155921,0.00206256412643248,-2.52432637450951,0.00274857561665721
244.520049014906,-2.23980912308905,0.000272917384301754,-2.28828001026492,0.00202636148020898,-2.50239875026842,0.0026495514704057
245.245627795365,-2.21753142944568,0.000272853938321389,-2.26641614956808,0.00199019226385681,-2.48045820815023,0.00259529327773629
245.971206575825,-2.1952587653565,0.00027279091244426,-2.24454975694867,0.00195409321832631,-2.45850532554707,0.00254817950185423
246.696785356285,-2.17299112968651,0.000272728301959624,-2.22268083797824,0.00191809946357811,-2.43654104416255,0.0024450649639884
247.422364136744,-2.15072852130091,0.000272666102373593,-2.20080940596685,0.00188224452082917,-2.41456539254436,0.00238265732588426
248.147942917204,-2.12847093906519,0.000272604309403161,-2.1789354593581,0.00184656216444725,-2.39257914058986,0.00232922377047068
248.873521697664,-2.10621838184505,0.000272542918970566,-2.15705904258909,0.00181108209395866,-2.37058544688698,0.00230669960766547
249.599100478123,-2.08397085359467,0.000272481927597786,-2.13518019680835,0.00177583268251228,-2.34858567412183,0.00223658109052923
250.324679258583,-2.06172840130269,0.000272421335338867,-2.11329896312301,0.00174084125192142,-2.32657849744379,0.0022274694939232
251.050258039042,-2.03949097059769,0.000272361134475221,-2.0914153886955,0.00170613318760682,-2.30456310227225,0.00214991042028819
251.775836819502,-2.01725856034637,0.000272301321699456,-2.069529526334,0.00167173285382582,-2.2825408566569,0.00210727988228838
252.501415599962,-1.99503116941573,0.000272241893882341,-2.04764143431282,0.00163766414319624,-2.26051252559527,0.00204144059971808
253.226994380421,-1.972808796673,0.000272182848066218,-2.0257511760991,0.00160394841454167,-2.23847774458504,0.0020028887558856
253.952573160881,-1.95059144098567,0.000272124181459631,-2.0038588199929,0.00157060601082025,-2.21643664103669,0.00195855898427222
254.678151941341,-1.92837910122149,0.00027206589143209,-1.98196443883953,0.00153765598640037,-2.19438879647465,0.00189708365131182
255.4037307218,-1.90617177624847,0.00027200797550886,-1.96006809802901,0.00150511883062379,-2.17233488584369,0.00184195742283954
256.12930950226,-1.88396946493489,0.000271950431365779,-1.93816988202286,0.0014730110079554,-2.15027553993461,0.00179512106680126
256.85488828272,-1.86177216614926,0.00027189325682421,-1.91626988615825,0.00144134570246231,-2.12821360720526,0.00177789089082667
257.580467063179,-1.83957992821844,0.000271836453454821,-1.89436819885175,0.00141013714577785,-2.10614888339184,0.00170039729097665
258.306045843639,-1.81739270923859,0.000271780016342772,-1.87246491172847,0.00137939849172957,-2.08408015683487,0.00168980207031335
259.031624624099,-1.79521049936666,0.000271723943082146,-1.85056011938761,0.001349141810184,-2.06200777187052,0.00164371662482851
259.757203404558,-1.77303329747224,0.000271668232031898,-1.82865391916982,0.00131937814406887,-2.03993382248546,0.00166101279658345
260.482782185018,-1.75086110242519,0.000271612881670638,-1.8067464109288,0.00129011755035193,-2.01785681498432,0.00156039088608729
261.208360965478,-1.72869391309561,0.000271557890591006,-1.78483769681532,0.00126136913475678,-1.99577850270565,0.00158480437900696
261.933939745937,-1.70653172835389,0.000271503257501575,-1.76292788107276,0.00123314108657337,-1.97369979907892,0.00153967511748289
262.659518526397,-1.68437454707068,0.000271448981219382,-1.74101706670768,0.0012054426023473,-1.95161915570626,0.00158333949855261
263.385097306857,-1.66222236811689,0.000271395060665092,-1.71910535924299,0.00117828266253162,-1.92953315189529,0.00148940091713309
264.110676087316,-1.64007519036368,0.000271341494858152,-1.69719287612395,0.00115166262867072,-1.9074460031418,0.00145609124000637
264.836254867776,-1.61793304827419,0.000271288285427503,-1.67527972807032,0.00112558734697243,-1.88535497142033,0.00151045810833648
265.561833648236,-1.59579592755196,0.000271235430637611,-1.65336602695724,0.00110006092073617,-1.86325627052805,0.00143990941938365
266.287412428695,-1.57366380461833,0.000271182928196033,-1.63145188565414,0.00107508675423536,-1.84115111716523,0.00143201034201495
267.012991209155,-1.55153667834557,0.000271130777482798,-1.6095374178685,0.00105066755592017,-1.81904192530718,0.0015018257165333
267.738569989615,-1.52941454760621,0.000271078977958022,-1.58762273799536,0.00102680538028511,-1.79692369793678,0.00137192532653903
268.464148770074,-1.50729741127303,0.000271027529157028,-1.56570796097218,0.0010035016585488,-1.77480282991902,0.00141464359050708
269.189727550534,-1.4851852682191,0.000270976430687489,-1.54379320214241,0.000980757225945552,-1.75267762251289,0.00144930441438523
269.915306330994,-1.46307811731776,0.000270925682226665,-1.52187857732341,0.000958572784185751,-1.73054364000826,0.00140566068479188
270.640885111453,-1.4409759574426,0.00027087528351474,-1.49996420629923,0.000936953662398949,-1.70840196522462,0.00130161803189592
271.366463891913,-1.41887878746749,0.000270825234353254,-1.4780502034497,0.000915892981786568,-1.68625223305278,0.0013198470649742
272.092042672373,-1.39678662805421,0.00027077553613215,-1.45613668448929,0.000895389426536374,-1.66409609446191,0.00119119904132637
272.817621452832,-1.37469949238927,0.000270726189775214,-1.43422376493797,0.000875441205311048,-1.64193604084787,0.00120477975249675
273.543200233292,-1.35261734322054,0.000270677192727358,-1.41231156001597,0.000856046072314624,-1.61977178275604,0.00126122251869604
274.268779013752,-1.33054017942295,0.000270628545014271,-1.39040018454468,0.000837201346571885,-1.59760185616641,0.00124992330360806
274.994357794211,-1.30846799987173,0.000270580246708291,-1.36848975285859,0.000818904311137933,-1.57542722227922,0.00118348323205875
275.719936574671,-1.28640080344238,0.000270532297927099,-1.34658037878486,0.000801151917598089,-1.55324904142596,0.00120057666381697
276.445515355131,-1.26433858901064,0.000270484698829399,-1.32467217499143,0.000783923654670489,-1.53106716096863,0.00117283203758329
277.17109413559,-1.24228135545254,0.000270437449613605,-1.30276525242922,0.000767238434482515,-1.50888200265652,0.00115118547674082
277.89667291605,-1.22022910164438,0.000270390550514619,-1.28085973709842,0.000751089576883321,-1.48669105445143,0.00108949071433386
278.62225169651,-1.19818182646272,0.000270344001802516,-1.25895573048636,0.000735467898802708,-1.46449804692148,0.00114950355753529
279.347830476969,-1.17613953683016,0.000270297804346371,-1.23705333944676,0.000720366984404661,-1.44230527544816,0.00109190226985318
280.073409257429,-1.15410227329219,0.000270251961423076,-1.21515267250542,0.000705781148708025,-1.42011180484501,0.00115979711937636
280.798988037889,-1.13206998498501,0.000270206469885075,-1.19325383704778,0.00069170440079486,-1.39791543028147,0.00113178323137529
281.524566818348,-1.11004267078627,0.000270161330115677,-1.17135693925363,0.000678130453675109,-1.3757182971017,0.00115973293588526
282.250145598808,-1.08802032957386,0.000270116542524302,-1.14946208403461,0.00066505273353389,-1.3535213022946,0.00121159081836498
282.975724379268,-1.06600296022597,0.000270072107542331,-1.12756937497393,0.000652464388621535,-1.33132693627364,0.00118793436126274
283.701303159727,-1.04399056162104,0.000270028025621123,-1.10567891426766,0.000640358298290833,-1.30913322275155,0.00122083337443442
284.426881940187,-1.02198313263777,0.000269984297229203,-1.08379080266823,0.000628727081891944,-1.2869424649382,0.00124443150949087
285.152460720647,-0.999980672155149,0.000269940922851431,-1.06190515699019,0.000617566270212219,-1.26475269369068,0.00125722877407001
285.878039501106,-0.977983179052406,0.000269897902988139,-1.04002207125418,0.000606866839926527,-1.24256181666549,0.00130773921136707
286.603618281566,-0.955990652209054,0.000269855238151711,-1.01814162993908,0.000596618471067976,-1.22036975232474,0.00134089601046906
287.329197062026,-0.934003142503452,0.000269812932596954,-0.996263927430983,0.000586812828762472,-1.19817518312196,0.00139956765749082
288.054775842485,-0.912020602424292,0.000269770983544829,-0.974389056415851,0.000577441367618396,-1.1759733254531,0.00172639985401225
288.780354622945,-0.890043025217704,0.000269729391134807,-0.952517107834608,0.000568495343234719,-1.15390194692326,0.0012300307615755
289.505933403404,-0.868070409764268,0.000269688155917584,-0.930648170841255,0.000559965824094065,-1.13204798473491,0.000860062712910524
290.231512183864,-0.84610275494482,0.000269647278449219,-0.908782332762888,0.000551843704284749,-1.1103086044076,0.000790664365342253
290.957090964324,-0.824140059640467,0.000269606759286301,-0.886919679061334,0.000544119717484654,-1.08862604081633,0.00226820544176843
291.682669744783,-0.802182322732578,0.0002695665989927,-0.865060293298336,0.000536784451165341,-1.06697891360534,0.000717951611732276
292.408248525243,-0.780229543102784,0.000269526798136602,-0.843204271297603,0.000529829888917632,-1.04535767196554,0.00200529024867693
293.133827305703,-0.758281719632975,0.000269487357286579,-0.821351705444119,0.000523247446092011,-1.02375670209778,0.0031032889702788
293.859406086162,-0.736338851205312,0.000269448277011108,-0.799502648315911,0.000517024529244447,-1.00216899038579,0.00232726581091457
294.584984866622,-0.714400974955686,0.000269409560674272,-0.777657175506934,0.000511151293506485,-0.980578062555251,0.00198355006222994
295.310563647082,-0.692468070738857,0.000269371207466354,-0.75581536058009,0.000505617831473814,-0.958984993047621,0.00103512277925037
296.036142427541,-0.670540118185356,0.000269333216549343,-0.733977275050118,0.000500414189436405,-0.937375137599445,0.00227971844941082
296.761721208001,-0.648617116178399,0.000269295588485433,-0.71214298837054,0.000495530385236625,-0.915750879773346,0.00164341355939996
297.487299988461,-0.626699063601464,0.000269258323833093,-0.690312567925587,0.000490956425554298,-0.894114318135038,0.00135594149608391
298.21287876892,-0.60478595933829,0.000269221423146238,-0.668486079024583,0.000486682323586475,-0.872472173289589,0.00149858786010397
298.93845754938,-0.582877802272872,0.000269184886973404,-0.646663584898647,0.000482698116944115,-0.850822736951448,0.0013739653993987
299.66403632984,-0.560974591289472,0.000269148715856626,-0.624845152403317,0.000478994258241958,-0.829169912459876,0.00193914725709994
300.389615110299,-0.539076325272609,0.000269112910331683,-0.603030877776923,0.00047556313804314,-0.807518597642878,0.000843482957232026
301.115193890759,-0.517183003107062,0.000269077470923154,-0.581220776503874,0.000472392104246918,-0.785868839361007,0.00100241116445819
301.840772671219,-0.495294648247997,0.000269042399977329,-0.559414903479338,0.000469471459121853,-0.764224127272063,0.000654556986116239
302.566351451678,-0.473411267792953,0.00026900769862855,-0.537613311564474,0.000466791608265138,-0.742581399426833,0.0012480050510033
303.291930232138,-0.451532827818309,0.000268973364947948,-0.515816051604997,0.000464343073861104,-0.720934382272243,0.00127579441740229
304.017509012598,-0.429659327209896,0.000268939399430956,-0.494023172451472,0.000462116507425115,-0.699280897872383,0.00110892163964849
304.743087793057,-0.407790764853796,0.000268905802565044,-0.472234720983206,0.000460102701363352,-0.677623172148027,0.00128142233045121
305.468666573517,-0.385927139636353,0.000268872574826609,-0.450450742135775,0.000458292612777462,-0.655956973501406,0.00116338280933238
306.194245353977,-0.364068450444164,0.00026883971668288,-0.428671278933167,0.00045667739101599,-0.634289205026507,0.00107024658669752
306.919824134436,-0.342214696164086,0.0002688072285906,-0.406896372520152,0.000455248314469597,-0.612635206010437,0.00107637329137717
307.645402914896,-0.320365875683235,0.000268775110995821,-0.385126109674348,0.000453998588097426,-0.590988963330597,0.00110424938283982
308.370981695356,-0.298521987888981,0.000268743364334105,-0.363360487542561,0.00045291826257444,-0.569338222800048,0.00133240501703751
309.096560475815,-0.2766830426173,0.000268711989854499,-0.341599535500035,0.000451998961912999,-0.547692715091861,0.000825690896208956
309.822139256275,-0.254849074085635,0.000268680990641602,-0.319843287476196,0.000451232786626074,-0.52605427493389,0.00117809090039495
310.547718036735,-0.233020034877478,0.000268650363607157,-0.298091775715754,0.000450612071636522,-0.504404166094665,0.000845677812865299
311.273296817194,-0.211195923881234,0.000268620109137845,-0.276345030825585,0.000450129400368084,-0.482746032629788,0.00167179547047285
311.998875597654,-0.189376739985564,0.000268590227609649,-0.254603081824177,0.000449777627897706,-0.461082749786196,0.00043874806161059
312.724454378114,-0.167562482079385,0.000268560719390287,-0.232865956196387,0.000449549911677909,-0.439429895216477,0.000609923411430148
313.450033158573,-0.145753149051871,0.000268531584832535,-0.211133679955031,0.000449439755437108,-0.417797492693212,0.000628661163405626
314.175611939033,-0.123948739792447,0.000268502824280264,-0.189406277709329,0.000449441074275259,-0.396194143803448,0.000891771300715156
314.901190719493,-0.102149253190793,0.000268474438061859,-0.167683809602788,0.000449549076193192,-0.37461259196258,0.00216587395515529
315.626769499952,-0.0803546881368475,0.000268446426497303,-0.145966281514508,0.000449758618833667,-0.353016440464139,0.000971207145120156
316.352348280412,-0.0585650515635474,0.000268418790504962,-0.124253694243273,0.000450066064254759,-0.331417225996533,0.000494566990212921
317.077927060872,NaN,NaN,-0.102546067954773,0.000450473458027675,-0.309822731088663,0.00126613748645608
317.803505841331,NaN,NaN,-0.080843422729035,0.000450931102830533,-0.288218977031901,0.00114535924529862
318.529084621791,NaN,NaN,-0.0591457027515589,0.000451496301736067,-0.266600401403101,0.00131400114195116
319.254663402251,NaN,NaN,NaN,NaN,-0.244970953126735,0.00104302420895639
319.98024218271,NaN,NaN,NaN,NaN,-0.223333732195988,0.000967122429371931
320.70582096317,NaN,NaN,NaN,NaN,-0.201692662682256,0.00151423208609187
321.43139974363,NaN,NaN,NaN,NaN,-0.180044989617812,0.000466746832542524
322.156978524089,NaN,NaN,NaN,NaN,-0.15838837643847,0.00106018783606798
322.882557304549,NaN,NaN,NaN,NaN,-0.136727030550075,0.00209101859140193
323.608136085009,NaN,NaN,NaN,NaN,-0.115058301865401,0.0015814352444601
324.333714865468,NaN,NaN,NaN,NaN,-0.093381356727581,0.00192148743488065
325.059293645928,NaN,NaN,NaN,NaN,-0.071694420918838,0.00117781035341333
325.784872426387,NaN,NaN,NaN,NaN,-0.0499999999999958,0.00181071267627458


==> figures/uctrlSat095.csv <==
0,-10,0.104911035601651,-10,0.104911035554001,-10,0.105250908186509
1.32220213499277,-9.98335056533853,0.037015775808462,-9.97487195868256,0.0137498655443806,-9.9748194218825,0.0136394250636754
2.64440426998554,-9.9491299899684,0.0130999900084551,-9.93349664625807,0.00196931959694355,-9.93336863165324,0.00214266970014874
3.96660640497831,-9.90871652594749,0.00472936223053488,-9.88997656020526,0.000767046155831358,-9.88981232992463,0.000725775385543285
5.28880853997108,-9.86614335318029,0.00183995652149799,-9.84610496877901,0.00079714151053665,-9.84593716167585,0.000794839686439274
6.61101067496386,-9.82282154333329,0.000908515531906892,-9.80212338139023,0.000869215455604909,-9.80197255134918,0.000813149217906941
7.93321280995663,-9.77924525066323,0.000639529471388952,-9.75809764275768,0.000907469028450516,-9.75793559346979,0.00169115661010564
9.2554149449494,-9.7355922754619,0.00054122644997379,-9.71405864697692,0.000916062831649839,-9.71389383657778,0.00102659820604538
10.5776170799422,-9.69192352896119,0.000482381125731909,-9.67002469039266,0.000902456515005017,-9.66980862016004,0.000712033097932478
11.8998192149349,-9.64826074731362,0.000435564933656491,-9.62600801823342,0.000872542981958328,-9.62566911985758,0.00101175006056645
13.2220213499277,-9.60461162385572,0.000394713599416448,-9.58201686701231,0.000830885690337576,-9.58153084277123,0.00119737700638188
14.5442234849205,-9.56097881618214,0.000358132189351907,-9.53805713334462,0.000780796846654184,-9.53741644561834,0.00116870867395246
15.8664256199133,-9.51736334001733,0.000325185458054572,-9.49413333825152,0.000724800091425918,-9.49332190866942,0.000962769739175031
17.188627754906,-9.47376567262591,0.000295558390561489,-9.45024827838565,0.000664964024954078,-9.44925495658628,0.000574251376831893
18.5108298898988,-9.43018581969647,0.000268999896941591,-9.40640386814464,0.000602933235721618,-9.40520667413297,0.00055886445950545
19.8330320248916,-9.38662385154592,0.000245327094677576,-9.3626014950562,0.000540076549620711,-9.36117001810227,0.000567192626546519
21.1552341598843,-9.34307994788472,0.000224390899247326,-9.31884197519523,0.000477603717610536,-9.31716130864492,0.00176561455789162
22.4774362948771,-9.29955404487898,0.00020601033611383,-9.27512511099062,0.000416617405000903,-9.27316577721861,0.000983184804526873
23.7996384298699,-9.25604611714891,0.000190012568197007,-9.23145054228565,0.000358194996045761,-9.22924215042332,0.00136850329894134
25.1218405648627,-9.21255623524129,0.000176235067040814,-9.1878178173554,0.000303508110875063,-9.18538172996715,0.00112340680974188
26.4440426998554,-9.16908449345102,0.000164512768598627,-9.14422536944715,0.000253786638993514,-9.14157944237289,0.000483010903401455
27.7662448348482,-9.12563076992515,0.000154654754408383,-9.10067138652233,0.000210377676171718,-9.09785168559947,0.000242842059671458
29.088446969841,-9.08219507347523,0.000146485955148251,-9.05715374372356,0.000174611923778948,-9.05405327706396,0.00022112991258879
30.4106491048337,-9.03877756434471,0.000139845571140525,-9.01366972965652,0.000147303717567873,-9.01023026955509,0.000170603973525146
31.7328512398265,-8.99537812632027,0.000134556011616623,-8.97021600487124,0.000128076850327225,-8.96640687564415,0.000219760671184254
33.0550533748193,-8.9519967287024,0.000130459777135844,-8.92678945369903,0.000115425915002007,-8.92261972331839,0.000211341643970824
34.377255509812,-8.90863343937662,0.0001274197226696,-8.88338755407575,0.000107421595645955,-8.87888234507735,0.000240458700977747
35.6994576448048,-8.86528830932224,0.000125312837447708,-8.84000796524328,0.000102416720698586,-8.83519902337888,0.000254540570112083
37.0216597797976,-8.82196121632468,0.000124025620601498,-8.79664916993637,9.94166956198818e-05,-8.79157102726689,0.000875084183621545
38.3438619147904,-8.7786521562432,0.000123468136319674,-8.75331021978863,9.78750610172397e-05,-8.74789345859282,0.00032774365371019
39.6660640497831,-8.73536129121742,0.00012357095133196,-8.70999038677654,9.74840813881419e-05,-8.70412892085958,0.000274701820614039
40.9882661847759,-8.69208846595112,0.000124265856757733,-8.6666890068295,9.80574122090047e-05,-8.66038660222223,0.000361191753732042
42.3104683197687,-8.64883365366273,0.000125499996678725,-8.62340563515098,9.9481387393728e-05,-8.61669487127243,0.000237014073621912
43.6326704547614,-8.60559692680083,0.000127230497007549,-8.58014007064358,0.000101686230362392,-8.57306181156871,0.000575541870183698
44.9548725897542,-8.5623782997155,0.000129417446917951,-8.53689179513207,0.000104608755650938,-8.52949251618934,0.000498511013442575
46.277074724747,-8.51917765677253,0.000132021079437168,-8.49366049973537,0.000108207848866337,-8.48598716590218,0.000403533399392167
47.5992768597398,-8.47599498690827,0.000135006146569743,-8.45044598707124,0.000112454247227189,-8.44254560475773,0.000630290342106606
48.9214789947325,-8.43283045930168,0.000138341319166339,-8.40724797140579,0.000117319526960374,-8.39916941757614,0.00071379535904273
50.2436811297253,-8.38968388567141,0.000141988639150371,-8.36406611146401,0.000122775502332233,-8.35586060677711,0.000656005621565408
51.5658832647181,-8.34655524829235,0.00014591390213261,-8.32090016857531,0.000128798477560834,-8.31261640740075,0.000591225474219916
52.8880853997108,-8.30344462874874,0.00015008428782527,-8.27775004153879,0.000135368984167523,-8.26943417513743,0.000481787587811073
54.2102875347036,-8.26035200954424,0.000154465696352761,-8.23461534668655,0.000142456835319543,-8.22630503957513,0.000397584452031275
55.5324896696964,-8.21727728610044,0.000159023995056473,-8.19149586367618,0.000150036379306264,-8.18323513283013,0.000340691868694401
56.8546918046892,-8.17422045335043,0.000163727271043304,-8.14839147453421,0.000158083671621698,-8.14020910156876,0.000281546569268196
58.1768939396819,-8.13118166433597,0.000168545515866255,-8.10530194445726,0.000166569771124353,-8.09722527520432,0.000240635137954001
59.4990960746747,-8.08816072851042,0.000173448019761391,-8.0622270226961,0.000175464067282937,-8.05427369179018,0.000217337736742684
60.8212982096675,-8.04515763153907,0.00017840709923175,-8.01916655195291,0.000184738064587644,-8.01135348055086,0.000203277098624779
62.1435003446602,-8.00217246701389,0.000183396860430301,-7.97612046992186,0.000194364521152344,-7.96845807741511,0.000207671811456515
63.465702479653,-7.95920518879482,0.000188392842824791,-7.93308849354333,0.000204310417924026,-7.92558286061037,0.000215547116386569
64.7879046146458,-7.91625570596976,0.000193372751868294,-7.89007047980148,0.000214546191937811,-7.8827302622755,0.000225863427049501
66.1101067496385,-7.87332402681133,0.00019831624115598,-7.84706639378803,0.000225044260965475,-7.83990057016126,0.000835881808050706
67.4323088846313,-7.83041027564465,0.000203204293046922,-7.8040760635452,0.000235774638774189,-7.7971272690053,0.00032003122914403
68.7545110196241,-7.78751427679027,0.000208020724362131,-7.76109933532428,0.000246708557478252,-7.75438956012109,0.000229478273962621
70.0767131546169,-7.74463601617894,0.00021275078034543,-7.71813614274349,0.000257819375966969,-7.71165656485202,0.000267000015127155
71.3989152896096,-7.70177560100143,0.000217380646390337,-7.67518647854336,0.00026908165128481,-7.66893189123227,0.000269973418912385
72.7211174246024,-7.65893295839388,0.000221899087671038,-7.63225015867262,0.00028046948403349,-7.62621515330421,0.000259730216092621
74.0433195595952,-7.61610801239761,0.000226296587314768,-7.58932711879669,0.00029195949952229,-7.58350633522149,0.000257154473034153
75.365521694588,-7.57330078577146,0.000230564435014837,-7.54641740709554,0.000303530181487303,-7.54080354309709,0.000294421041434257
76.6877238295807,-7.53051137563759,0.000234694623623572,-7.50352090833173,0.000315160358688536,-7.49807116015967,0.000249508272764413
78.0099259645735,-7.48773962203695,0.000238682436833231,-7.46063755212573,0.000326830856098761,-7.45527227056357,0.000252231740402766
79.3321280995663,-7.44498551208282,0.000242523241676302,-7.41776734935806,0.000338524268319355,-7.41240687606408,0.000245492012840883
80.654330234559,-7.40224916727431,0.000246212312938486,-7.37491033549903,0.000350224495373004,-7.36946953755429,0.00039323467527164
81.9765323695518,-7.35953048901197,0.00024974779838445,-7.33206640027724,0.000361917003048908,-7.32649386906941,0.000263924937743489
83.2987345045446,-7.31682941672144,0.00025312847114591,-7.28923553591236,0.000373589549372378,-7.28349144069901,0.000288661800459967
84.6209366395373,-7.27414598803866,0.000256353076252841,-7.24641785228166,0.000385230499047832,-7.24038122859705,0.000322865818484304
85.9431387745301,-7.23148027366495,0.000259420823935001,-7.20361326352268,0.000396829936948261,-7.19714195560823,0.000350668840961754
87.2653409095229,-7.18883212949749,0.000262333518041239,-7.16082175389824,0.0004083806879717,-7.1538575739426,0.000367251597439772
88.5875430445157,-7.14620154411386,0.00026509239865116,-7.1180433841982,0.000419875660239613,-7.11056901623846,0.000246594094716966
89.9097451795084,-7.10358865347943,0.000267697992994924,-7.07527820557414,0.000431309457418705,-7.06727026076679,0.000237170768595873
91.2319473145012,-7.06099333363946,0.000270153582374814,-7.0325261493838,0.000442678926742905,-7.02396738164602,0.000482592235393033
92.554149449494,-7.01841553933817,0.000272462174616656,-6.98978723517968,0.000453981486672936,-6.98065800340156,0.000419251341526222
93.8763515844867,-6.97585532303729,0.000274626346771763,-6.94706160750419,0.000465215653128089,-6.93735409218602,0.000424835362413701
95.1985537194795,-6.93331272932601,0.000276649113403863,-6.9043491790403,0.000476382930736932,-6.8940695692445,0.000357143651709272
96.5207558544723,-6.89078762970934,0.000278535140146959,-6.86164995966155,0.000487484941166534,-6.85079433683866,0.000267870691880282
97.8429579894651,-6.84828001415097,0.000280288356732024,-6.81896403318536,0.000498524911174864,-6.80752639267525,0.000242559861054799
99.1651601244578,-6.80579003293393,0.000281911746611992,-6.77629143937902,0.000509502802774946,-6.76416707652979,0.00023552724141892
100.487362259451,-6.76331753678091,0.00028341067094789,-6.73363212372744,0.000520421479961662,-6.7207225966312,0.00174530180913843
101.809564394443,-6.72086249544408,0.000284789696128701,-6.69098610725421,0.000531298713553651,-6.6772706588797,0.00184189569323899
103.131766529436,-6.67842497593856,0.000286052844460743,-6.64835354504526,0.000542135161222866,-6.63389234796198,0.00163570449819503
104.453968664429,-6.63600499678271,0.000287204577437804,-6.60573432356366,0.000552939520073115,-6.59058320856272,0.00152688110654465
105.776170799422,-6.59360244467888,0.00028825019841081,-6.56312845598656,0.000563720957685028,-6.54733703211747,0.00134798161561375
107.098372934414,-6.55121731073063,0.000289194338198129,-6.52053602766669,0.000574489513756825,-6.50414477446337,0.00124150403941111
108.420575069407,-6.50884975925054,0.000290040703333087,-6.47795704575464,0.000585256265859868,-6.46100480109591,0.00114305921132895
109.7427772044,-6.4664996155109,0.000290794864928005,-6.43539145181876,0.000596033009397913,-6.41790867163799,0.00102284993571291
111.064979339393,-6.42416686387694,0.000291461421497589,-6.39283925901274,0.00060683225444068,-6.37485095005639,0.000967679835429775
112.387181474386,-6.38185158556571,0.000292044468847762,-6.35030059413207,0.000617667673524581,-6.33182403321682,0.0008901609583483
113.709383609378,-6.33955377294612,0.000292548498958373,-6.30777532564572,0.0006285529130728,-6.28882601605404,0.00105310969299558
115.031585744371,-6.29727332747864,0.000292978289191261,-6.26526345043058,0.000639502448419673,-6.24585672869559,0.000831236024643933
116.353787879364,-6.25501024747628,0.000293338068183043,-6.22276504442736,0.000650531894372893,-6.20291616024809,0.000873066549437372
117.675990014357,-6.21276469186951,0.000293631394464348,-6.18028007378814,0.000661642122528211,-6.16001485199461,0.000769895810134123
118.998192149349,-6.17053647939965,0.000293863001842058,-6.13780847036608,0.000672871020895259,-6.11711981874801,0.000543933314460637
120.320394284342,-6.12832560229501,0.000294036810735402,-6.09535023909498,0.000684223424161996,-6.0742084296322,0.00048447336159253
121.642596419335,-6.08613215562593,0.000294156320501803,-6.05290546876735,0.000695715219520706,-6.03127641720888,0.000309021916018857
122.964798554328,-6.0439561055074,0.000294225334014089,-6.01047402485385,0.000707359326714185,-5.98831106212718,0.000271899127784668
124.28700068932,-6.00179736775992,0.00029424762787224,-5.96805589437997,0.000719168777855284,-5.94533804039257,0.000254596485417644
125.609202824313,-5.95965595468673,0.000294226562193528,-5.92565115859095,0.000731156416869285,-5.90231808202776,0.000290037449889587
126.931404959306,-5.917531998374,0.000294165120118601,-5.88325976594554,0.00074333121925923,-5.85928193312665,0.000331764769862624
128.253607094299,-5.8754253320501,0.00029406683173739,-5.84088167180651,0.000755699204381976,-5.81624019108268,0.000315354481174372
129.575809229292,-5.83333594841726,0.00029393469441474,-5.79851691609484,0.000768227908439922,-5.77320518315604,0.00036825402257533
130.898011364284,-5.79126395609311,0.000293771380438714,-5.75616560672375,0.000780970935453216,-5.73017913191824,0.000447301060656848
132.220213499277,-5.74920929486063,0.000293579746603127,-5.71382767993533,0.000793888888182154,-5.68717769815686,0.00212235823090445
133.54241563427,-5.70717189457144,0.000293362496787648,-5.6715032091577,0.000806959686229209,-5.64423350390063,0.00207066856455345
134.864617769263,-5.66515178122133,0.000293122051042764,-5.62919240846422,0.000820148849272743,-5.60136316299416,0.000501218659373862
136.186819904255,-5.6231490600247,0.00029286063045413,-5.58689536853239,0.000833403064950012,-5.55856733818721,0.00210728893422478
137.509022039248,-5.58116357838358,0.000292580630112728,-5.54461227124947,0.000846648197810628,-5.51583214196596,0.00211293494202096
138.831224174241,-5.53919532927971,0.000292284127138285,-5.5023434568372,0.000859783492115448,-5.47314891682544,0.00171340275535296
140.153426309234,-5.49724443462765,0.000291972982530986,-5.46008940049592,0.000872687113542788,-5.43050846982364,0.00297170191846731
141.475628444227,-5.45531080784948,0.000291649123385837,-5.41785053571575,0.000885106880477177,-5.38792010793668,0.000842396590941879
142.797830579219,-5.41339439257122,0.000291314313034116,-5.37562741819956,0.000899666097086016,-5.34645179430793,0.319983510243164
144.120032714212,-5.37149522824627,0.000290970141761086,-5.33347737220917,0.0243760817499611,-5.31085832661922,0.382419554653633
145.442234849205,-5.32961339322913,0.000290618092847627,-5.29176661775112,0.0518460020498261,-5.28251659496608,0.315593294846403
146.764436984198,-5.28774874885809,0.000290259636227313,-5.25087196200552,0.0775023478917839,-5.26007211445417,0.217292303925328
148.08663911919,-5.2459012882579,0.000289896072022427,-5.21100888495913,0.100428685430981,-5.2415708596694,0.129462202469524
149.408841254183,-5.2040711464436,0.000289528582111636,-5.17220535010438,0.119264189090171,-5.22522540416889,0.0640689603070012
150.731043389176,-5.16225821050053,0.000289158316137699,-5.13428226104353,0.132203166132589,-5.20981951936686,0.0202819016085666
152.053245524169,-5.12046243763521,0.0002887863067347,-5.09689073000754,0.137078237561332,-5.19465280147084,0.000264739002141517
153.375447659161,-5.07868388057853,0.000288413495583062,-5.05956308406864,0.131783651056152,-5.17928496996294,0.00114911150826826
154.697649794154,-5.03692259087931,0.00028804075553143,-5.02182816494268,0.115450555461427,-5.16322368518879,0.00153617491964535
156.019851929147,-4.99517844363621,0.000287668876687016,-4.98334778449037,0.0889956940112956,-5.14614322833713,0.00222021028718001
157.34205406414,-4.95345143203025,0.000287298572542906,-4.9439807207282,0.0551485451188519,-5.12772514217091,0.00273664988773929
158.664256199133,-4.91174170402519,0.000286930514133645,-4.90377856675259,0.0176604611178223,-5.10766871411142,0.00364683803237559
159.986458334125,-4.87004912044071,0.000286565271412754,-4.86286105619987,0.0063794393012287,-5.08561094645767,0.00475996528569328
161.308660469118,-4.82837365191857,0.00028620336121839,-4.82138694119275,0.00536089642486202,-5.06118220931538,0.00531324620860894
162.630862604111,-4.78671536432979,0.000285845264409535,-4.77983185260165,0.00454082210325611,-5.03405582038174,0.00549544065596252
163.953064739104,-4.7450742825087,0.000285491403398685,-4.73835988641152,0.0038540116081211,-5.00383295438284,0.00677306815183231
165.275266874096,-4.70345029518378,0.000285142113035502,-4.69699031185477,0.00328080151401227,-4.97014130588658,0.00636320107134833
166.597469009089,-4.66184339554343,0.000284797704682708,-4.65570393705317,0.00279878258266775,-4.93314416508457,0.00587771645494672
167.919671144082,-4.62025374438211,0.000284458498725322,-4.61447606944744,0.00238879793565204,-4.89337498075631,0.0042457296521558
169.241873279075,-4.57868117636119,0.000284124675912892,-4.57328466432311,0.00203616390095118,-4.85220945956736,0.00286533433421531
170.564075414067,-4.53712567544677,0.000283796421523005,-4.53211247158847,0.00172996535529088,-4.81066891130517,0.00231857858221233
171.88627754906,-4.49558732054305,0.00028347391795097,-4.49094681012811,0.00146243573730016,-4.76909005623932,0.00169961873106223
173.208479684053,-4.45406610988953,0.000283157288963973,-4.44977840048367,0.00122816287285653,-4.72754863688454,0.00109922382911611
174.530681819046,-4.41256194574429,0.000282846594046207,-4.40860091005665,0.00102288423309254,-4.68602118585426,0.000453336598849695
175.852883954039,-4.37107482531794,0.000282541897266679,-4.36741041944686,0.000844493162369866,-4.64446926854882,0.00105845892142738
177.175086089031,-4.32960491002876,0.000282243295990893,-4.32620504439517,0.000693311287912292,-4.60302281229829,0.000568258767632851
178.497288224024,-4.2881520206244,0.00028195074354506,-4.28498525685313,0.000572910560812434,-4.56156730952923,0.000389929645239917
179.819490359017,-4.2467161502692,0.000281664233231629,-4.24375434459067,0.000491642186541008,-4.52007770395894,0.000574699246815236
181.14169249401,-4.20529739081339,0.000281383774226293,-4.20251933505725,0.000461468434226657,-4.47851461763337,0.000993837770272692
182.463894629002,-4.16389571404082,0.000281109315723622,-4.1612921111405,0.000488406399924739,-4.43698432526744,0.00015059838900286
183.786096763995,-4.12251103565744,0.000280840772310467,-4.1200878624665,0.000562788942619629,-4.39559755887435,0.000941120974044962
185.108298898988,-4.0811433660329,0.000280578078314178,-4.07892175569155,0.000669462209812248,-4.35453773472264,0.000258330558757222
186.430501033981,-4.03979283970072,0.000280321197245411,-4.0378067716911,0.000796905821701444,-4.31369054401411,6.67753885719426e-05
187.752703168973,-3.99845929107118,0.000280069980325209,-3.99675226789485,0.000937897932950949,-4.27292057187172,0.000158459548716506
189.074905303966,-3.95714271328824,0.00027982432425412,-3.9557648469253,0.00108806348771304,-4.23220974653371,0.000302404722103643
190.397107438959,-3.91584321107262,0.000279584153017402,-3.91484957635877,0.00124456469165636,-4.19155572109347,0.000552004903275275
191.719309573952,-3.87456072990347,0.000279349331901607,-3.87401055309659,0.00140535864450922,-4.15096384860888,0.00103884070438525
193.041511708945,-3.83329519886289,0.000279119716910127,-3.83324972857504,0.00156880128015649,-4.11042854935465,0.00136099608031485
194.363713843937,-3.79204664140778,0.000278895188989246,-3.79256888893016,0.00173356348515015,-4.06994597509677,0.00147862436818708
195.68591597893,-3.75081516533963,0.000278675648645645,-3.75196979494026,0.0018984754507515,-4.02952739846288,0.00161324052908992
197.008118113923,-3.70960061866266,0.000278460918237303,-3.71145265970563,0.00206247380551021,-3.98918559884382,0.00189686882802194
198.330320248916,-3.66840299450597,0.000278250861706932,-3.67101734001355,0.00222459261869992,-3.94892310569029,0.00209075290133793
199.652522383908,-3.62722241039108,0.000278045374255431,-3.63066369515961,0.0023839250221755,-3.90873459748515,0.00229673236596156
200.974724518901,-3.58605878564942,0.000277844296725437,-3.59039133313305,0.00253960863842652,-3.86861873890838,0.00262815440346282
202.296926653894,-3.54491206267165,0.000277647478013228,-3.55019846742472,0.00269089149352376,-3.82857100534878,0.00279823858199674
203.619128788887,-3.50378227793407,0.000277454791568207,-3.51008358160294,0.00283706018929468,-3.78859516185223,0.00294256689691064
204.94133092388,-3.46266951266332,0.000277266120976026,-3.47004545073806,0.0029774220248862,-3.74869026563982,0.00428692235421773
206.263533058872,-3.4215736283912,0.000277081300289842,-3.43008143686172,0.00311139126067509,-3.70884077731583,0.00534161887132128
207.585735193865,-3.38049461823992,0.000276900197665765,-3.39018897594367,0.00323847238884506,-3.66904417330584,0.00285695760379624
208.907937328858,-3.33943261246443,0.000276722711839154,-3.3503656562123,0.00335818074510698,-3.62934573406615,0.00326079495933729
210.230139463851,-3.29838750440724,0.00027654869339893,-3.31060880847106,0.00347009449223629,-3.58972126776245,0.00372936931904866
211.552341598843,-3.25735924970093,0.000276378010667166,-3.27091492753443,0.00357394020897943,-3.55015237218913,0.00404497334535318
212.874543733836,-3.2163478977742,0.000276210553507799,-3.2312808308106,0.00366945901835743,-3.5106358247158,0.00427277014066903
214.196745868829,-3.17535350343726,0.000276046214713927,-3.19170369745054,0.0037563771794061,-3.47117355803404,0.00440562390228057
215.518948003822,-3.13437594168279,0.000275884858343214,-3.15217965254933,0.00383462701892637,-3.43176919590287,0.00447849076721823
216.841150138814,-3.09341520563418,0.000275726374656105,-3.11270515836042,0.00390414665058624,-3.39241759210545,0.00453757513278772
218.163352273807,-3.05247143821258,0.000275570681476198,-3.07327689102847,0.00396488256573593,-3.35311199891908,0.00461400117463487
219.4855544088,-3.01154450692977,0.000275417655024252,-3.03389135511948,0.00401685521255154,-3.31383329490316,0.00464943159703976
220.807756543793,-2.97063438059276,0.000275267193272456,-2.99454475485071,0.00406020475850438,-3.2745520264528,0.00476925024477864
222.129958678786,-2.92974112151499,0.000275119211958422,-2.95523360053855,0.00409506282125494,-3.23525726346885,0.00471706673165183
223.452160813778,-2.888864758248,0.000274973624854767,-2.91595473183866,0.00412152218118968,-3.19594503929577,0.00478720825833635
224.774362948771,-2.84800517917713,0.000274830330593218,-2.87670443740461,0.00413987302009541,-3.15661638238555,0.004921987487478
226.096565083764,-2.80716237743376,0.000274689247142103,-2.83747940362347,0.00415036299440465,-3.11724935147724,0.0048830602405191
227.418767218757,-2.76633650853716,0.000274550316355343,-2.79827652324029,0.00415322722213436,-3.07782895404703,0.00489960649840593
228.740969353749,-2.72552741432478,0.000274413444071431,-2.7590926600461,0.00414876522320584,-3.03842995423595,0.00536329126825288
230.063171488742,-2.68473507670895,0.000274278558554043,-2.71992472096694,0.00413733499385083,-2.99922354132216,0.00432320661243072
231.385373623735,-2.64395957081904,0.000274145602325078,-2.68076985786447,0.00411926947302903,-2.96022206973475,0.00494770542227793
232.707575758728,-2.60320089910391,0.000274014512661837,-2.64162542831253,0.00409485843456086,-2.92130218377995,0.00508760860683091
234.02977789372,-2.5624589632715,0.000273885219883283,-2.60248872724886,0.00406452599669367,-2.88242680739286,0.00543479682407193
235.351980028713,-2.52173375826203,0.000273757668443791,-2.56335732315154,0.00402863716513029,-2.84356088792624,0.0052715265115719
236.674182163706,-2.48102544673673,0.000273631822635327,-2.52422893623506,0.00398753203476923,-2.8046942840697,0.00539192999685856
237.996384298699,-2.44033385039967,0.000273507615685668,-2.48510139782747,0.00394159201232106,-2.76581443205683,0.00523522336309332
239.318586433692,-2.39965896240228,0.000273385001807327,-2.44597271094496,0.00389120797010475,-2.72691674197016,0.00524634807796482
240.640788568684,-2.35900087061956,0.00027326394684704,-2.40684103534461,0.0038367407601943,-2.68798833405658,0.00516142268367781
241.962990703677,-2.31835955155179,0.000273144408956689,-2.36770462766307,0.00377852262814762,-2.64901387573582,0.00504659244180781
243.28519283867,-2.27773492015778,0.000273026344028925,-2.32856197823874,0.00371694301778562,-2.60999178912447,0.00492075804277891
244.607394973663,-2.23712698433943,0.000272909719174249,-2.2894116910871,0.00365234493230128,-2.57092317151489,0.0048316835443017
245.929597108655,-2.1965358803817,0.000272794514635203,-2.25025244319155,0.00358504582913767,-2.53181037604281,0.00470403276982498
247.251799243648,-2.15596144345497,0.000272680687830323,-2.21108312544446,0.00351537969330615,-2.49265381690262,0.00455153152753734
248.574001378641,-2.11540366672848,0.000272568212157419,-2.17190278407091,0.00344366658841105,-2.45345812677232,0.00446111223927252
249.896203513634,-2.07486265075157,0.000272457071687477,-2.13271053480305,0.00337020138710452,-2.41422854748393,0.00433783570839397
251.218405648626,-2.03433834622797,0.000272347240565559,-2.09350554525848,0.00329526186410172,-2.37497163765295,0.00421139266187975
252.540607783619,-1.99383068129436,0.00027223869348811,-2.05428729563484,0.00321913169268431,-2.33568562456673,0.00405288066438751
253.862809918612,-1.953339676742,0.000272131414337314,-2.01505527441641,0.00314207017853116,-2.29637353135816,0.00394739267270975
255.185012053605,-1.9128654426321,0.000272025395355097,-1.97580896805937,0.00306431666919498,-2.25703660608153,0.00390420288370203
256.507214188598,-1.87240782752731,0.000271920610920996,-1.93654812944472,0.00298610626271386,-2.21767273912717,0.00381197359892484
257.82941632359,-1.83196682461645,0.0002718170480175,-1.89727258930227,0.00290765625808184,-2.17828071053672,0.00365629247492212
259.151618458583,-1.79154254705103,0.000271714703806277,-1.85798218535386,0.0028291687802192,-2.13885847505102,0.0036738904188056
260.473820593576,-1.75113491988852,0.000271613563120281,-1.81867679988328,0.00275083515634855,-2.0994107847634,0.0034789303232591
261.796022728569,-1.71074388436969,0.000271513613413512,-1.77935658556799,0.00267283053281834,-2.05993570068167,0.00348578382199282
263.118224863561,-1.67036947410205,0.000271414850031125,-1.74002165135789,0.00259531714154981,-2.02043828361699,0.00331700397532344
264.440426998554,-1.63001177307414,0.0002713172729806,-1.70067205554413,0.00251845126761865,-1.98090735341057,0.00333449351364425
265.762629133547,-1.58967064316611,0.000271220867601459,-1.66130812519777,0.00244236857833127,-1.94135047606634,0.00341977355621711
267.08483126854,-1.54934607758719,0.000271125629575843,-1.62193018654969,0.00236719396165201,-1.90176178672154,0.00327285593196742
268.407033403533,-1.50903820201848,0.000271031564782301,-1.58253854075696,0.00229304659885456,-1.86214085636134,0.0031426180739264
269.729235538525,-1.46874691602006,0.000270938664034053,-1.54313353870585,0.00222003674765353,-1.82249111498594,0.0029976359941241
271.051437673518,-1.42847217386249,0.000270846922775329,-1.50371571285898,0.0021482519750437,-1.7828119456085,0.00297921960455678
272.373639808511,-1.3882140218961,0.000270756343592876,-1.46428553910879,0.00207777764725241,-1.74310453315894,0.00289395885588422
273.695841943504,-1.34797251818653,0.000270666930540234,-1.42484342711559,0.00200869982159594,-1.70337136933425,0.00279056711163462
275.018044078496,-1.30774753785634,0.000270578675435015,-1.38539001220282,0.00194107374628814,-1.66361678257565,0.0026832437285369
276.340246213489,-1.26753907413541,0.000270491578876896,-1.34592587961973,0.00187496368506166,-1.62384072757001,0.00263956947277134
277.662448348482,-1.22734726516173,0.000270405652115626,-1.30645158509468,0.00181042911651976,-1.58404649055599,0.00255864474156891
278.984650483475,-1.18717198514556,0.000270320888283349,-1.2669677345474,0.00174751963446658,-1.54423564190645,0.00252199032376137
280.306852618467,-1.14701320131286,0.000270237287385154,-1.22747502656166,0.0016862646970781,-1.50440974476779,0.00247742688017677
281.62905475346,-1.10687097268328,0.000270154856213558,-1.18797411308202,0.00162669763786183,-1.46457137106484,0.00245124916753824
282.951256888453,-1.06674533154827,0.000270073599990895,-1.14846559275983,0.00156886324706231,-1.42471714590372,0.0023804822760841
284.273459023446,-1.02663616619762,0.000269993513963121,-1.10895021821562,0.00151276898687315,-1.38486118287587,0.00189633720858395
285.595661158439,-0.986543469881837,0.000269914600987277,-1.0694286808486,0.00145843191276994,-1.34505674974369,0.00163158368909321
286.917863293431,-0.946467393123029,0.000269836875354212,-1.02990165111589,0.00140587472393366,-1.30531256707721,0.00196253125565603
288.240065428424,-0.906407784928342,0.000269760329953637,-0.990369836537491,0.00135510844579377,-1.26560481303777,0.00195801156941734
289.562267563417,-0.866364625404801,0.000269684967106282,-0.950833970551407,0.00130612982675315,-1.22595497729818,0.0015683414009046
290.88446969841,-0.826337986167964,0.000269610795812799,-0.91129475927582,0.00125894219691434,-1.18642443753684,0.00393315814134894
292.206671833402,-0.786327873882861,0.000269537820472623,-0.87175289099424,0.00121356363135057,-1.14713793751494,0.00147668148735884
293.528873968395,-0.746334189931563,0.000269466037875624,-0.832209107220343,0.00116997297113369,-1.10800176904457,0.00130870142917461
294.851076103388,-0.706356927584973,0.000269395451447268,-0.792664114563116,0.00112816473283755,-1.0689341410585,0.00215414498879791
296.173278238381,-0.666396249676739,0.000269326077033619,-0.753118618484099,0.00108814097580366,-1.02986702369981,0.00194313452228205
297.495480373373,-0.626451980156788,0.000269257905686479,-0.713573330635472,0.00104988922250799,-0.990793802924816,0.00160162252447039
298.817682508366,-0.586524111939112,0.000269190940723823,-0.6740289501551,0.00101338836315807,-0.9517162934538,0.00403755103210111
300.139884643359,-0.546612729161988,0.000269125192155434,-0.634486170906188,0.000978624772244363,-0.912658554091091,0.00158099075937023
301.462086778352,-0.506717813011073,0.000269060662346943,-0.594945705420601,0.000945595337847306,-0.873626371437441,0.00247319843165776
302.784288913345,-0.46683927788603,0.000268997348603649,-0.555408216813853,0.000914263657700887,-0.834582228720245,0.00224890202451067
304.106491048337,-0.426977129425501,0.000268935254892956,-0.515874375760314,0.000884607241121338,-0.795504036932989,0.0021386072546107
305.42869318333,-0.387131505659417,0.000268874395004158,-0.476344876160343,0.000856611562652722,-0.756392801438112,0.00193177654483789
306.750895318323,-0.347302242668659,0.00026881476006824,-0.436820367413826,0.000830244217810384,-0.717251865873617,0.00180785776836492
308.073097453316,-0.30748933375275,0.000268756352811389,-0.3973014736147,0.000805468309858975,-0.678082599927332,0.00170406599677964
309.395299588308,-0.2676928754998,0.000268699183633017,-0.357788835344141,0.000782253102087297,-0.638885509713362,0.00163811047860261
310.717501723301,-0.227912823762466,0.000268643252236431,-0.31828312338524,0.00076057260416972,-0.599662715435077,0.00150502301880282
312.039703858294,-0.188149105883628,0.000268588555999485,-0.278784884978154,0.000740375888898002,-0.560414558746268,0.00144522815899208
313.361905993287,-0.148401740161789,0.000268535099047307,-0.23929470727787,0.000721624546674272,-0.521142431164606,0.0013377479849524
314.684108128279,-0.108670838874026,0.000268482892543352,-0.199813229422257,0.000704292434696898,-0.481849198445177,0.00198206977500917
316.006310263272,-0.0689562512539247,0.000268431927531748,-0.16034098023351,0.000688271872891392,-0.442562107067509,0.00145633469361379
317.328512398265,NaN,NaN,-0.120878457669933,0.000673549062925347,-0.403346521688401,0.00173454176734032
318.650714533258,NaN,NaN,-0.0814261888181672,0.000660051541340778,-0.364122232829169,0.00127844871031985
319.972916668251,NaN,NaN,NaN,NaN,-0.324885566043833,0.00115580698338557
321.295118803243,NaN,NaN,NaN,NaN,-0.285651808961353,0.00175001956416962
322.617320938236,NaN,NaN,NaN,NaN,-0.246406914262299,0.00137128561324653
323.939523073229,NaN,NaN,NaN,NaN,-0.207150524885206,0.00213951997710615
325.261725208222,NaN,NaN,NaN,NaN,-0.167872637361409,0.00271023174052663
326.583927343214,NaN,NaN,NaN,NaN,-0.128579699000649,0.00224610911138486
327.906129478207,NaN,NaN,NaN,NaN,-0.0892958086613597,0.00203469412081168
329.2283316132,NaN,NaN,NaN,NaN,-0.0499999999998921,0.00149409464711667

